Circuit quantum electrodynamic model of dissipative-dispersive Josephson traveling-wave parametric amplifiers

We present a quantum mechanical model for a four-wave mixing Josephson traveling-wave parametric amplifier including substrate losses and associated thermal fluctuations. Under the assumption of a strong undepleted classical pump tone, we derive an analytic solution for the bosonic annihilation operator of the weak signal photon field using temporal equations of motion in a reference timeframe, including chromatic dispersion. From this result, we can predict the asymmetric gain spectrum of a Josephson traveling-wave parametric amplifier due to non-zero substrate losses. We also predict the equivalent added input noise including quantum fluctuations as well as thermal noise contributions. Our results are in excellent agreement with recently published experimental data.

==> fig-gain-norpm-lossy_simbierowicz_2021.csv <==
f,gain,gain_dB
5.000000000000000000e+07,9.966093819447535695e-01,-1.475028756716439092e-02
5.500000000000000000e+07,9.962937913802253354e-01,-1.612576073310201599e-02
6.000000000000000000e+07,9.959828244548941667e-01,-1.748150842144079870e-02
6.500000000000000000e+07,9.956765519334638270e-01,-1.881720335643984401e-02
7.000000000000000000e+07,9.953750386362305580e-01,-2.013254408221539643e-02
7.500000000000000000e+07,9.950783433414212009e-01,-2.142725544258547790e-02
8.000000000000000000e+07,9.947865186947897342e-01,-2.270108902839332657e-02
8.500000000000000000e+07,9.944996111265835825e-01,-2.395382359165459940e-02
9.000000000000000000e+07,9.942176607759319884e-01,-2.518526542613869212e-02
9.500000000000000000e+07,9.939407014227509274e-01,-2.639524871381868781e-02
1.000000000000000000e+08,9.936687604272010921e-01,-2.758363583688636794e-02
1.050000000000000000e+08,9.934018586767784376e-01,-2.875031765485053584e-02
1.100000000000000000e+08,9.931400105410586043e-01,-2.989521374650093433e-02
1.150000000000000000e+08,9.928832238341519512e-01,-3.101827261637572775e-02
1.200000000000000000e+08,9.926314997848755262e-01,-3.211947186560165646e-02
1.250000000000000000e+08,9.923848330146899377e-01,-3.319881832680496303e-02
1.300000000000000000e+08,9.921432115233820292e-01,-3.425634816309600789e-02
1.350000000000000000e+08,9.919066166825276643e-01,-3.529212693090844066e-02
1.400000000000000000e+08,9.916750232367039786e-01,-3.630624960676975127e-02
1.450000000000000000e+08,9.914483993124559857e-01,-3.729884057793664970e-02
1.500000000000000000e+08,9.912267064349880030e-01,-3.827005359699104520e-02
1.550000000000000000e+08,9.910098995525589149e-01,-3.922007170046722113e-02
1.600000000000000000e+08,9.907979270685309814e-01,-4.014910709172078013e-02
1.650000000000000000e+08,9.905907308810497636e-01,-4.105740098813986938e-02
1.700000000000000000e+08,9.903882464302755650e-01,-4.194522343306101436e-02
1.750000000000000000e+08,9.901904027531289731e-01,-4.281287307257852087e-02
1.800000000000000000e+08,9.899971225454810009e-01,-4.366067689758788839e-02
1.850000000000000000e+08,9.898083222316910179e-01,-4.448898995153423297e-02
1.900000000000000000e+08,9.896239120414415114e-01,-4.529819500414573874e-02
1.950000000000000000e+08,9.894437960937526588e-01,-4.608870219173179239e-02
2.000000000000000000e+08,9.892678724881028840e-01,-4.686094862444516174e-02
2.050000000000000000e+08,9.890960334025333811e-01,-4.761539796112791711e-02
2.100000000000000000e+08,9.889281651986363553e-01,-4.835253995227314916e-02
2.150000000000000000e+08,9.887641485333095170e-01,-4.907288995171781715e-02
2.200000000000000000e+08,9.886038584771412729e-01,-4.977698839776839579e-02
2.250000000000000000e+08,9.884471646393224731e-01,-5.046540026432878856e-02
2.300000000000000000e+08,9.882939312989137415e-01,-5.113871448289949301e-02
2.350000000000000000e+08,9.881440175423541472e-01,-5.179754333607192868e-02
2.400000000000000000e+08,9.879972774070550079e-01,-5.244252182333050682e-02
2.450000000000000000e+08,9.878535600309076292e-01,-5.307430700004382024e-02
2.500000000000000000e+08,9.877127098075780820e-01,-5.369357729033390897e-02
2.550000000000000000e+08,9.875745665473936175e-01,-5.430103177481536425e-02
2.600000000000000000e+08,9.874389656436616258e-01,-5.489738945403694476e-02
2.650000000000000000e+08,9.873057382442510521e-01,-5.548338848850659782e-02
2.700000000000000000e+08,9.871747114282545255e-01,-5.605978541623117539e-02
2.750000000000000000e+08,9.870457083875320281e-01,-5.662735434877708834e-02
2.800000000000000000e+08,9.869185486129730123e-01,-5.718688614669675124e-02
2.850000000000000000e+08,9.867930480852532549e-01,-5.773918757542900737e-02
2.900000000000000000e+08,9.866690194699154759e-01,-5.828508044254603060e-02
2.950000000000000000e+08,9.865462723165573378e-01,-5.882540071741346188e-02
3.000000000000000000e+08,9.864246132619280960e-01,-5.936099763424804165e-02
3.050000000000000000e+08,9.863038462367209602e-01,-5.989273277961295466e-02
3.100000000000000000e+08,9.861837726758563294e-01,-6.042147916534839486e-02
3.150000000000000000e+08,9.860641917320335237e-01,-6.094812028800518366e-02
3.200000000000000000e+08,9.859449004923487303e-01,-6.147354917575193617e-02
3.250000000000000000e+08,9.858256941977275867e-01,-6.199866742393543573e-02
3.300000000000000000e+08,9.857063664650020929e-01,-6.252438422010632435e-02
3.350000000000000000e+08,9.855867095113540755e-01,-6.305161535978627552e-02
3.400000000000000000e+08,9.854665143809313577e-01,-6.358128225387298105e-02
3.450000000000000000e+08,9.853455711734079303e-01,-6.411431092872267590e-02
3.500000000000000000e+08,9.852236692742468716e-01,-6.465163101999417405e-02
3.550000000000000000e+08,9.851005975864407516e-01,-6.519417476125753674e-02
3.600000000000000000e+08,9.849761447635000389e-01,-6.574287596837762038e-02
3.650000000000000000e+08,9.848500994434675748e-01,-6.629866902063821787e-02
3.700000000000000000e+08,9.847222504837077617e-01,-6.686248783969094001e-02
3.750000000000000000e+08,9.845923871962461993e-01,-6.743526486728229630e-02
3.800000000000000000e+08,9.844602995834349501e-01,-6.801793004270290099e-02
3.850000000000000000e+08,9.843257785737057342e-01,-6.861140978094903975e-02
3.900000000000000000e+08,9.841886162571699126e-01,-6.921662595258994133e-02
3.950000000000000000e+08,9.840486061208499891e-01,-6.983449486620962876e-02
4.000000000000000000e+08,9.839055432833010428e-01,-7.046592625439709878e-02
4.050000000000000000e+08,9.837592247283905023e-01,-7.111182226420416363e-02
4.100000000000000000e+08,9.836094495380227620e-01,-7.177307645290000038e-02
4.150000000000000000e+08,9.834560191235635074e-01,-7.245057278998179306e-02
4.200000000000000000e+08,9.832987374557506932e-01,-7.314518466624908566e-02
4.250000000000000000e+08,9.831374112928552567e-01,-7.385777391084659416e-02
4.300000000000000000e+08,9.829718504068942764e-01,-7.458918981699674822e-02
4.350000000000000000e+08,9.828018678076455572e-01,-7.534026817737220216e-02
4.400000000000000000e+08,9.826272799642751243e-01,-7.611183032977594798e-02
4.450000000000000000e+08,9.824479070243429257e-01,-7.690468221399372750e-02
4.500000000000000000e+08,9.822635730299862367e-01,-7.771961344052660814e-02
4.550000000000000000e+08,9.820741061310654940e-01,-7.855739637197159397e-02
4.600000000000000000e+08,9.818793387950803808e-01,-7.941878521771189581e-02
4.650000000000000000e+08,9.816791080136276770e-01,-8.030451514273484470e-02
4.700000000000000000e+08,9.814732555052325669e-01,-8.121530139112723146e-02
4.750000000000000000e+08,9.812616279143366871e-01,-8.215183842500928257e-02
4.800000000000000000e+08,9.810440770062626159e-01,-8.311479907950652946e-02
4.850000000000000000e+08,9.808204598579598477e-01,-8.410483373442342869e-02
4.900000000000000000e+08,9.805906390443548393e-01,-8.512256950320534754e-02
4.950000000000000000e+08,9.803544828201304906e-01,-8.616860943976464848e-02
5.000000000000000000e+08,9.801118652967395484e-01,-8.724353176384168351e-02
5.050000000000000000e+08,9.798626666145161535e-01,-8.834788910531002348e-02
5.100000000000000000e+08,9.796067731096811393e-01,-8.948220776814305721e-02
5.150000000000000000e+08,9.793440774761200673e-01,-9.064698701439527495e-02
5.200000000000000000e+08,9.790744789217425970e-01,-9.184269836886893579e-02
5.250000000000000000e+08,9.787978833192977346e-01,-9.306978494485151909e-02
5.300000000000000000e+08,9.785142033514864224e-01,-9.432866079146354221e-02
5.350000000000000000e+08,9.782233586502471212e-01,-9.561971026301374632e-02
5.400000000000000000e+08,9.779252759300535169e-01,-9.694328741092894663e-02
5.450000000000000000e+08,9.776198891151165471e-01,-9.829971539860182794e-02
5.500000000000000000e+08,9.773071394603710660e-01,-9.968928593956302708e-02
5.550000000000000000e+08,9.769869756661021531e-01,-1.011122587595076894e-01
5.600000000000000000e+08,9.766593539861346818e-01,-1.025688610824150027e-01
5.650000000000000000e+08,9.763242383294473692e-01,-1.040592871412896192e-01
5.700000000000000000e+08,9.759816003551330388e-01,-1.055836977137981914e-01
5.750000000000000000e+08,9.756314195606053952e-01,-1.071422196831847140e-01
5.800000000000000000e+08,9.752736833629551683e-01,-1.087349456248519614e-01
5.850000000000000000e+08,9.749083871733835727e-01,-1.103619334188997575e-01
5.900000000000000000e+08,9.745355344646408069e-01,-1.120232058889289173e-01
5.950000000000000000e+08,9.741551368313805526e-01,-1.137187504675102323e-01
6.000000000000000000e+08,9.737672140433876189e-01,-1.154485188885294722e-01
6.050000000000000000e+08,9.733717940916120082e-01,-1.172124269067433833e-01
6.100000000000000000e+08,9.729689132269627727e-01,-1.190103540448091690e-01
6.150000000000000000e+08,9.725586159918016005e-01,-1.208421433681287349e-01
6.200000000000000000e+08,9.721409552441311330e-01,-1.227076012876207878e-01
6.250000000000000000e+08,9.717159921743987461e-01,-1.246064973908841134e-01
6.300000000000000000e+08,9.712837963149483222e-01,-1.265385643017342687e-01
6.350000000000000000e+08,9.708444455420306429e-01,-1.285034975686596692e-01
6.400000000000000000e+08,9.703980260704399008e-01,-1.305009555820594302e-01
6.450000000000000000e+08,9.699446324406917341e-01,-1.325305595208247089e-01
6.500000000000000000e+08,9.694843674988007365e-01,-1.345918933282048702e-01
6.550000000000000000e+08,9.690173423686339049e-01,-1.366845037172839117e-01
6.600000000000000000e+08,9.685436764168596779e-01,-1.388079002062152789e-01
6.650000000000000000e+08,9.680634972105114366e-01,-1.409615551833852953e-01
6.700000000000000000e+08,9.675769404671960006e-01,-1.431449040026400166e-01
6.750000000000000000e+08,9.670841499979595524e-01,-1.453573451088075452e-01
6.800000000000000000e+08,9.665852776428837112e-01,-1.475982401934939903e-01
6.850000000000000000e+08,9.660804831994084241e-01,-1.498669143814872484e-01
6.900000000000000000e+08,9.655699343434648307e-01,-1.521626564477308041e-01
6.950000000000000000e+08,9.650538065434804968e-01,-1.544847190649351609e-01
7.000000000000000000e+08,9.645322829672585696e-01,-1.568323190821824253e-01
7.050000000000000000e+08,9.640055543819014972e-01,-1.592046378341320234e-01
7.100000000000000000e+08,9.634738190467317942e-01,-1.616008214814275701e-01
7.150000000000000000e+08,9.629372825993822715e-01,-1.640199813819269159e-01
7.200000000000000000e+08,9.623961579351141271e-01,-1.664611944928991172e-01
7.250000000000000000e+08,9.618506650793974266e-01,-1.689235038044499537e-01
7.300000000000000000e+08,9.613010310539583658e-01,-1.714059188036779480e-01
7.350000000000000000e+08,9.607474897362793254e-01,-1.739074159700553235e-01
7.400000000000000000e+08,9.601902817127317968e-01,-1.764269393016574261e-01
7.450000000000000000e+08,9.596296541254401014e-01,-1.789634008722386649e-01
7.500000000000000000e+08,9.590658605129538383e-01,-1.815156814192471768e-01
7.550000000000000000e+08,9.584991606449060342e-01,-1.840826309624230550e-01
7.600000000000000000e+08,9.579298203507381482e-01,-1.866630694530595491e-01
7.650000000000000000e+08,9.573581113426455902e-01,-1.892557874536762441e-01
7.700000000000000000e+08,9.567843110328699829e-01,-1.918595468479755983e-01
7.750000000000000000e+08,9.562087023454746149e-01,-1.944730815809038726e-01
7.800000000000000000e+08,9.556315735227717267e-01,-1.970950984284854102e-01
7.850000000000000000e+08,9.550532179264914490e-01,-1.997242777974506667e-01
7.900000000000000000e+08,9.544739338339247592e-01,-2.023592745540224169e-01
7.950000000000000000e+08,9.538940242291278349e-01,-2.049987188818734318e-01
8.000000000000000000e+08,9.533137965893789811e-01,-2.076412171687863351e-01
8.050000000000000000e+08,9.527335626670513369e-01,-2.102853529216599793e-01
8.100000000000000000e+08,9.521536382670612308e-01,-2.129296877095079310e-01
8.150000000000000000e+08,9.515743430200576114e-01,-2.155727621340542410e-01
8.200000000000000000e+08,9.509960001515512795e-01,-2.182130968273626181e-01
8.250000000000000000e+08,9.504189362471212599e-01,-2.208491934761949438e-01
8.300000000000000000e+08,9.498434810139163575e-01,-2.234795358724104841e-01
8.350000000000000000e+08,9.492699670386058886e-01,-2.261025909889844421e-01
8.400000000000000000e+08,9.486987295419907484e-01,-2.287168100809437443e-01
8.450000000000000000e+08,9.481301061304331368e-01,-2.313206298107335634e-01
8.500000000000000000e+08,9.475644365443218753e-01,-2.339124733972372527e-01
8.550000000000000000e+08,9.470020624037421841e-01,-2.364907517878639398e-01
8.600000000000000000e+08,9.464433269515732938e-01,-2.390538648528421350e-01
8.650000000000000000e+08,9.458885747941792044e-01,-2.416002026010961590e-01
8.700000000000000000e+08,9.453381516399055329e-01,-2.441281464168328363e-01
8.750000000000000000e+08,9.447924040355907271e-01,-2.466360703159588552e-01
8.800000000000000000e+08,9.442516791012732780e-01,-2.491223422215387839e-01
8.850000000000000000e+08,9.437163242633066496e-01,-2.515853252573355681e-01
8.900000000000000000e+08,9.431866869860925373e-01,-2.540233790584466300e-01
8.950000000000000000e+08,9.426631145026250769e-01,-2.564348610980983212e-01
9.000000000000000000e+08,9.421459535440572797e-01,-2.588181280295441256e-01
9.050000000000000000e+08,9.416355500684888691e-01,-2.611715370420309990e-01
9.100000000000000000e+08,9.411322489891963405e-01,-2.634934472296673325e-01
9.150000000000000000e+08,9.406363939024954268e-01,-2.657822209721305562e-01
9.200000000000000000e+08,9.401483268154492423e-01,-2.680362253260135108e-01
9.250000000000000000e+08,9.396683878736374895e-01,-2.702538334255635277e-01
9.300000000000000000e+08,9.391969150891674722e-01,-2.724334258916946694e-01
9.350000000000000000e+08,9.387342440691739398e-01,-2.745733922478134637e-01
9.400000000000000000e+08,9.382807077449722977e-01,-2.766721323413466327e-01
9.450000000000000000e+08,9.378366361020981090e-01,-2.787280577695094852e-01
9.500000000000000000e+08,9.374023559114209592e-01,-2.807395933080303885e-01
9.550000000000000000e+08,9.369781904615550605e-01,-2.827051783413550567e-01
9.600000000000000000e+08,9.365644592927396817e-01,-2.846232682930536773e-01
9.650000000000000000e+08,9.361614779324238800e-01,-2.864923360548385922e-01
9.700000000000000000e+08,9.357695576327359488e-01,-2.883108734128236317e-01
9.750000000000000000e+08,9.353890051100328673e-01,-2.900773924695597139e-01
9.800000000000000000e+08,9.350201222867440265e-01,-2.917904270602676431e-01
9.850000000000000000e+08,9.346632060356889760e-01,-2.934485341618245369e-01
9.900000000000000000e+08,9.343185479270651461e-01,-2.950502952929637268e-01
9.950000000000000000e+08,9.339864339783080505e-01,-2.965943179040949618e-01
1.000000000000000000e+09,9.336671444069912784e-01,-2.980792367552977939e-01
1.005000000000000000e+09,9.333609533869798858e-01,-2.995037152808065484e-01
1.010000000000000000e+09,9.330681288079933910e-01,-3.008664469385595730e-01
1.015000000000000000e+09,9.327889320387845462e-01,-3.021661565431373875e-01
1.020000000000000000e+09,9.325236176940959743e-01,-3.034016015806091371e-01
1.025000000000000000e+09,9.322724334055774165e-01,-3.045715735037030636e-01
1.030000000000000000e+09,9.320356195968418911e-01,-3.056748990057289173e-01
1.035000000000000000e+09,9.318134092628143073e-01,-3.067104412717925332e-01
1.040000000000000000e+09,9.316060277535616052e-01,-3.076771012056747079e-01
1.045000000000000000e+09,9.314136925627511943e-01,-3.085738186309454623e-01
1.050000000000000000e+09,9.312366131208995590e-01,-3.093995734648151696e-01
1.055000000000000000e+09,9.310749905935853388e-01,-3.101533868631750068e-01
1.060000000000000000e+09,9.309290176847562215e-01,-3.108343223354926854e-01
1.065000000000000000e+09,9.307988784452819742e-01,-3.114414868281373816e-01
1.070000000000000000e+09,9.306847480869335776e-01,-3.119740317745873237e-01
1.075000000000000000e+09,9.305867928018760615e-01,-3.124311541114249136e-01
1.080000000000000000e+09,9.305051695878457929e-01,-3.128120972586486692e-01
1.085000000000000000e+09,9.304400260791630961e-01,-3.131161520629507367e-01
1.090000000000000000e+09,9.303915003836652486e-01,-3.133426577029327365e-01
1.095000000000000000e+09,9.303597209257050693e-01,-3.134910025549824675e-01
1.100000000000000000e+09,9.303448062953560971e-01,-3.135606250185768995e-01
1.105000000000000000e+09,9.303468651039131787e-01,-3.135510143000534988e-01
1.110000000000000000e+09,9.303659958458101453e-01,-3.134617111537676970e-01
1.115000000000000000e+09,9.304022867670819208e-01,-3.132923085795644713e-01
1.120000000000000000e+09,9.304558157404112517e-01,-3.130424524759318761e-01
1.125000000000000000e+09,9.305266501469662277e-01,-3.127118422474695070e-01
1.130000000000000000e+09,9.306148467650130485e-01,-3.123002313663786333e-01
1.135000000000000000e+09,9.307204516654397075e-01,-3.118074278870149318e-01
1.140000000000000000e+09,9.308435001143204879e-01,-3.112332949126154769e-01
1.145000000000000000e+09,9.309840164824912945e-01,-3.105777510141013442e-01
1.150000000000000000e+09,9.311420141623315549e-01,-3.098407705998482697e-01
1.155000000000000000e+09,9.313174954917364801e-01,-3.090223842363532536e-01
1.160000000000000000e+09,9.315104516853648375e-01,-3.081226789192997306e-01
1.165000000000000000e+09,9.317208627732618265e-01,-3.071417982945028324e-01
1.170000000000000000e+09,9.319486975468460610e-01,-3.060799428287812596e-01
1.175000000000000000e+09,9.321939135123837872e-01,-3.049373699302264651e-01
1.180000000000000000e+09,9.324564568519128072e-01,-3.037143940181351587e-01
1.185000000000000000e+09,9.327362623917341278e-01,-3.024113865421977909e-01
1.190000000000000000e+09,9.330332535784506831e-01,-3.010287759512298433e-01
1.195000000000000000e+09,9.333473424625988724e-01,-2.995670476114714043e-01
1.200000000000000000e+09,9.336784296899401925e-01,-2.980267436744296616e-01
1.205000000000000000e+09,9.340264045003398019e-01,-2.964084628949402722e-01
1.210000000000000000e+09,9.343911447343180576e-01,-2.947128603994282336e-01
1.215000000000000000e+09,9.347725168472811319e-01,-2.929406474047689946e-01
1.220000000000000000e+09,9.351703759314219377e-01,-2.910925908882622815e-01
1.225000000000000000e+09,9.355845657452369624e-01,-2.891695132094897480e-01
1.230000000000000000e+09,9.360149187507630364e-01,-2.871722916841302209e-01
1.235000000000000000e+09,9.364612561584332306e-01,-2.851018581108018535e-01
1.240000000000000000e+09,9.369233879795472175e-01,-2.829591982515917148e-01
1.245000000000000000e+09,9.374011130863968422e-01,-2.807453512667590911e-01
1.250000000000000000e+09,9.378942192799266664e-01,-2.784614091048836504e-01
1.255000000000000000e+09,9.384024833649975417e-01,-2.761085158488873481e-01
1.260000000000000000e+09,9.389256712331031096e-01,-2.736878670194019536e-01
1.265000000000000000e+09,9.394635379526370400e-01,-2.712007088358369122e-01
1.270000000000000000e+09,9.400158278664932920e-01,-2.686483374369854626e-01
1.275000000000000000e+09,9.405822746971537196e-01,-2.660320980613141151e-01
1.280000000000000000e+09,9.411626016589997867e-01,-2.633533841890307592e-01
1.285000000000000000e+09,9.417565215779712950e-01,-2.606136366462621368e-01
1.290000000000000000e+09,9.423637370183177708e-01,-2.578143426734297305e-01
1.295000000000000000e+09,9.429839404166064920e-01,-2.549570349579977635e-01
1.300000000000000000e+09,9.436168142226724065e-01,-2.520432906339848400e-01
1.305000000000000000e+09,9.442620310475751122e-01,-2.490747302488882098e-01
1.310000000000000000e+09,9.449192538185067214e-01,-2.460530166992357104e-01
1.315000000000000000e+09,9.455881359403910391e-01,-2.429798541369183884e-01
1.320000000000000000e+09,9.462683214643256013e-01,-2.398569868465665333e-01
1.325000000000000000e+09,9.469594452624987557e-01,-2.366861980966164514e-01
1.330000000000000000e+09,9.476611332097323315e-01,-2.334693089643291863e-01
1.335000000000000000e+09,9.483730023714103119e-01,-2.302081771368061913e-01
1.340000000000000000e+09,9.490946611976529557e-01,-2.269046956895806044e-01
1.345000000000000000e+09,9.498257097237898794e-01,-2.235607918434615038e-01
1.350000000000000000e+09,9.505657397767773853e-01,-2.201784257021624780e-01
1.355000000000000000e+09,9.513143351876672815e-01,-2.167595889711117219e-01
1.360000000000000000e+09,9.520710720099032631e-01,-2.133063036593383921e-01
1.365000000000000000e+09,9.528355187432567819e-01,-2.098206207661401923e-01
1.370000000000000000e+09,9.536072365633821990e-01,-2.063046189534461505e-01
1.375000000000000000e+09,9.543857795568514435e-01,-2.027604032053083594e-01
1.380000000000000000e+09,9.551706949613474329e-01,-1.991901034767502576e-01
1.385000000000000000e+09,9.559615234112349702e-01,-1.955958733317109399e-01
1.390000000000000000e+09,9.567577991879647747e-01,-1.919798885732676152e-01
1.395000000000000000e+09,9.575590504753969112e-01,-1.883443458664091352e-01
1.400000000000000000e+09,9.583647996199302632e-01,-1.846914613545114492e-01
1.405000000000000000e+09,9.591745633950874428e-01,-1.810234692717004323e-01
1.410000000000000000e+09,9.599878532705787837e-01,-1.773426205515511722e-01
1.415000000000000000e+09,9.608041756856151583e-01,-1.736511814336840764e-01
1.420000000000000000e+09,9.616230323262681123e-01,-1.699514320696440262e-01
1.425000000000000000e+09,9.624439204068743203e-01,-1.662456651285101894e-01
1.430000000000000000e+09,9.632663329550681386e-01,-1.625361844045067616e-01
1.435000000000000000e+09,9.640897591004861100e-01,-1.588253034267607111e-01
1.440000000000000000e+09,9.649136843669673391e-01,-1.551153440723041510e-01
1.445000000000000000e+09,9.657375909678491688e-01,-1.514086351843816902e-01
1.450000000000000000e+09,9.665609581045327969e-01,-1.477075111954853082e-01
1.455000000000000000e+09,9.673832622677882576e-01,-1.440143107576704884e-01
1.460000000000000000e+09,9.682039775419417627e-01,-1.403313753796267271e-01
1.465000000000000000e+09,9.690225759115136395e-01,-1.366610480725158339e-01
1.470000000000000000e+09,9.698385275702962049e-01,-1.330056720046502994e-01
1.475000000000000000e+09,9.706513012325796996e-01,-1.293675891663015887e-01
1.480000000000000000e+09,9.714603644464171461e-01,-1.257491390450605762e-01
1.485000000000000000e+09,9.722651839087359527e-01,-1.221526573125004816e-01
1.490000000000000000e+09,9.730652257820494588e-01,-1.185804745230901736e-01
1.495000000000000000e+09,9.738599560126312005e-01,-1.150349148257702458e-01
1.500000000000000000e+09,9.746488406500330992e-01,-1.115182946884796383e-01
1.505000000000000000e+09,9.754313461675897523e-01,-1.080329216369426693e-01
1.510000000000000000e+09,9.762069397839009399e-01,-1.045810930074228262e-01
1.515000000000000000e+09,9.769750897849649451e-01,-1.011650947145324442e-01
1.520000000000000000e+09,9.777352658468850821e-01,-9.778720003403386374e-02
1.525000000000000000e+09,9.784869393588780939e-01,-9.444966840139080999e-02
1.530000000000000000e+09,9.792295837464598529e-01,-9.115474422613635552e-02
1.535000000000000000e+09,9.799626747945247018e-01,-8.790465572279469730e-02
1.540000000000000000e+09,9.806856909703008940e-01,-8.470161375787538249e-02
1.545000000000000000e+09,9.813981137457826742e-01,-8.154781071411952575e-02
1.550000000000000000e+09,9.820994279196102461e-01,-7.844541937149916710e-02
1.555000000000000000e+09,9.827891219381632570e-01,-7.539659180535154825e-02
1.560000000000000000e+09,9.834666882156165579e-01,-7.240345830207320366e-02
1.565000000000000000e+09,9.841316234529410290e-01,-6.946812629173555742e-02
1.570000000000000000e+09,9.847834289554181497e-01,-6.659267929878631698e-02
1.575000000000000000e+09,9.854216109487182740e-01,-6.377917590984871765e-02
1.580000000000000000e+09,9.860456808932227535e-01,-6.102964875924043325e-02
1.585000000000000000e+09,9.866551557964595709e-01,-5.834610353197425270e-02
1.590000000000000000e+09,9.872495585234228876e-01,-5.573051798441953225e-02
1.595000000000000000e+09,9.878284181046985690e-01,-5.318484098211624655e-02
1.600000000000000000e+09,9.883912700420477426e-01,-5.071099155540464976e-02
1.605000000000000000e+09,9.889376566114985723e-01,-4.831085797176563196e-02
1.610000000000000000e+09,9.894671271635286924e-01,-4.598629682581038824e-02
1.615000000000000000e+09,9.899792384203625062e-01,-4.373913214590258863e-02
1.620000000000000000e+09,9.904735547700911358e-01,-4.157115451777693149e-02
1.625000000000000000e+09,9.909496485574940117e-01,-3.948412022475602384e-02
1.630000000000000000e+09,9.914071003713852415e-01,-3.747975040440584826e-02
1.635000000000000000e+09,9.918454993283208898e-01,-3.555973022140727219e-02
1.640000000000000000e+09,9.922644433524915319e-01,-3.372570805646842029e-02
1.645000000000000000e+09,9.926635394516757360e-01,-3.197929471087598841e-02
1.650000000000000000e+09,9.930424039890041188e-01,-3.032206262683420639e-02
1.655000000000000000e+09,9.934006629505225394e-01,-2.875554512269548266e-02
1.660000000000000000e+09,9.937379522082292471e-01,-2.728123564356228076e-02
1.665000000000000000e+09,9.940539177786277270e-01,-2.590058702613868766e-02
1.670000000000000000e+09,9.943482160764038902e-01,-2.461501077860968681e-02
1.675000000000000000e+09,9.946205141633652769e-01,-2.342587637402093054e-02
1.680000000000000000e+09,9.948704899922208300e-01,-2.233451055808402183e-02
1.685000000000000000e+09,9.950978326452818434e-01,-2.134219667014904467e-02
1.690000000000000000e+09,9.953022425678015317e-01,-2.045017397768442505e-02
1.695000000000000000e+09,9.954834317958938250e-01,-1.965963702364270302e-02
1.700000000000000000e+09,9.956411241788658550e-01,-1.897173498656913246e-02
1.705000000000000000e+09,9.957750555958523320e-01,-1.838757105309152262e-02
1.710000000000000000e+09,9.958849741666154776e-01,-1.790820180255445898e-02
1.715000000000000000e+09,9.959706404563948290e-01,-1.753463660348978520e-02
1.720000000000000000e+09,9.960318276746787935e-01,-1.726783702168982818e-02
1.725000000000000000e+09,9.960683218677933715e-01,-1.710871623956864915e-02
1.730000000000000000e+09,9.960799221051899188e-01,-1.705813848657876039e-02
1.735000000000000000e+09,9.960664406593272568e-01,-1.711691848041611841e-02
1.740000000000000000e+09,9.960277031790284452e-01,-1.728582087883705903e-02
1.745000000000000000e+09,9.959635488562300631e-01,-1.756555974177376536e-02
1.750000000000000000e+09,9.958738305860136419e-01,-1.795679800358566600e-02
1.755000000000000000e+09,9.957584151198350941e-01,-1.846014695519876750e-02
1.760000000000000000e+09,9.956171832118357878e-01,-1.907616573605548649e-02
1.765000000000000000e+09,9.954500297581889701e-01,-1.980536083552319332e-02
1.770000000000000000e+09,9.952568639293577490e-01,-2.064818560377988318e-02
1.775000000000000000e+09,9.950376092952148976e-01,-2.160503977190581307e-02
1.780000000000000000e+09,9.947922039429287766e-01,-2.267626898114463024e-02
1.785000000000000000e+09,9.945206005875552036e-01,-2.386216432117809622e-02
1.790000000000000000e+09,9.942227666752645465e-01,-2.516296187734059359e-02
1.795000000000000000e+09,9.938986844791348751e-01,-2.657884228673031493e-02
1.800000000000000000e+09,9.935483511874625417e-01,-2.810993030312236574e-02
1.805000000000000000e+09,9.931717789845185829e-01,-2.975629437072865174e-02
1.810000000000000000e+09,9.927689951237149701e-01,-3.151794620673351727e-02
1.815000000000000000e+09,9.923400419931127647e-01,-3.339484039271474469e-02
1.820000000000000000e+09,9.918849771732556331e-01,-3.538687397487633168e-02
1.825000000000000000e+09,9.914038734872687719e-01,-3.749388607325176287e-02
1.830000000000000000e+09,9.908968190431759471e-01,-3.971565750002412076e-02
1.835000000000000000e+09,9.903639172684363112e-01,-4.205191038693938121e-02
1.840000000000000000e+09,9.898052869366600337e-01,-4.450230782201966551e-02
1.845000000000000000e+09,9.892210621864296893e-01,-4.706645349597007866e-02
1.850000000000000000e+09,9.886113925323338769e-01,-4.974389135793069738e-02
1.855000000000000000e+09,9.879764428680150035e-01,-5.253410528160795678e-02
1.860000000000000000e+09,9.873163934614076487e-01,-5.543651874122346862e-02
1.865000000000000000e+09,9.866314399420142989e-01,-5.845049449821241444e-02
1.870000000000000000e+09,9.859217932802984974e-01,-6.157533429862800667e-02
1.875000000000000000e+09,9.851876797591642143e-01,-6.481027858174492895e-02
1.880000000000000000e+09,9.844293409375274306e-01,-6.815450620024093853e-02
1.885000000000000000e+09,9.836470336059902619e-01,-7.160713415236517887e-02
1.890000000000000000e+09,9.828410297346681368e-01,-7.516721732637460240e-02
1.895000000000000000e+09,9.820116164130670011e-01,-7.883374825824711329e-02
1.900000000000000000e+09,9.811590957822252657e-01,-8.260565690232749003e-02
1.905000000000000000e+09,9.802837849589144392e-01,-8.648181041647087786e-02
1.910000000000000000e+09,9.793860159521643460e-01,-9.046101296121301927e-02
1.915000000000000000e+09,9.784661355719456166e-01,-9.454200551446260981e-02
1.920000000000000000e+09,9.775245053301390152e-01,-9.872346570194866222e-02
1.925000000000000000e+09,9.765615013338563299e-01,-1.030040076439919100e-01
1.930000000000000000e+09,9.755775141710855136e-01,-1.073821818196281225e-01
1.935000000000000000e+09,9.745729487887380138e-01,-1.118564749486948423e-01
1.940000000000000000e+09,9.735482243631908839e-01,-1.164253098924763891e-01
1.945000000000000000e+09,9.725037741633096866e-01,-1.210870455740259422e-01
1.950000000000000000e+09,9.714400454060169166e-01,-1.258399769189831041e-01
1.955000000000000000e+09,9.703574991045811338e-01,-1.306823348172592436e-01
1.960000000000000000e+09,9.692566099094922505e-01,-1.356122861073941754e-01
1.965000000000000000e+09,9.681378659422060773e-01,-1.406279335835696753e-01
1.970000000000000000e+09,9.670017686216376696e-01,-1.457273160271146673e-01
1.975000000000000000e+09,9.658488324836513872e-01,-1.509084082627351331e-01
1.980000000000000000e+09,9.646795849935091427e-01,-1.561691212410274421e-01
1.985000000000000000e+09,9.634945663513871938e-01,-1.615073021482113791e-01
1.990000000000000000e+09,9.622943292910994817e-01,-1.669207345439360779e-01
1.995000000000000000e+09,9.610794388720019787e-01,-1.724071385287878344e-01
2.000000000000000000e+09,9.598504722643520504e-01,-1.779641709418196271e-01
2.005000000000000000e+09,9.586080185280381194e-01,-1.835894255900751282e-01
2.010000000000000000e+09,9.573526783848408384e-01,-1.892804335110096214e-01
2.015000000000000000e+09,9.560850639843939680e-01,-1.950346632687086634e-01
2.020000000000000000e+09,9.548057986638914807e-01,-2.008495212853882439e-01
2.025000000000000000e+09,9.535155167015841871e-01,-2.067223522097069166e-01
2.030000000000000000e+09,9.522148630643433309e-01,-2.126504393223829226e-01
2.035000000000000000e+09,9.509044931492324215e-01,-2.186310049811617806e-01
2.040000000000000000e+09,9.495850725193106801e-01,-2.246612111059198835e-01
2.045000000000000000e+09,9.482572766337736825e-01,-2.307381597052433619e-01
2.050000000000000000e+09,9.469217905724854889e-01,-2.368588934460741369e-01
2.055000000000000000e+09,9.455793087551316312e-01,-2.430203962672271567e-01
2.060000000000000000e+09,9.442305346550107226e-01,-2.492195940385611153e-01
2.065000000000000000e+09,9.428761805076998348e-01,-2.554533552665957941e-01
2.070000000000000000e+09,9.415169670146275038e-01,-2.617184918482945433e-01
2.075000000000000000e+09,9.401536230417895101e-01,-2.680117598738059881e-01
2.080000000000000000e+09,9.387868853136162040e-01,-2.743298604799946916e-01
2.085000000000000000e+09,9.374174981022427300e-01,-2.806694407554650161e-01
2.090000000000000000e+09,9.360462129122981700e-01,-2.870270946983919380e-01
2.095000000000000000e+09,9.346737881613161880e-01,-2.933993642285164238e-01
2.100000000000000000e+09,9.333009888558907452e-01,-2.997827402545475972e-01
2.105000000000000000e+09,9.319285862638770901e-01,-3.061736637973623831e-01
2.110000000000000000e+09,9.305573575825716315e-01,-3.125685271710662017e-01
2.115000000000000000e+09,9.291880856031335956e-01,-3.189636752224114802e-01
2.120000000000000000e+09,9.278215583714802817e-01,-3.253554066291699520e-01
2.125000000000000000e+09,9.264585688456266066e-01,-3.317399752592250506e-01
2.130000000000000000e+09,9.250999145497037501e-01,-3.381135915908692335e-01
2.135000000000000000e+09,9.237463972249196908e-01,-3.444724241945955612e-01
2.140000000000000000e+09,9.223988224774465339e-01,-3.508126012779115843e-01
2.145000000000000000e+09,9.210579994234640022e-01,-3.571302122934917334e-01
2.150000000000000000e+09,9.197247403315766956e-01,-3.634213096109581986e-01
2.155000000000000000e+09,9.183998602626763930e-01,-3.696819102531900825e-01
2.160000000000000000e+09,9.170841767074398021e-01,-3.759079976974133985e-01
2.165000000000000000e+09,9.157785092216409462e-01,-3.820955237412830829e-01
2.170000000000000000e+09,9.144836790594669251e-01,-3.882404104340226869e-01
2.175000000000000000e+09,9.132005088048978925e-01,-3.943385520731924609e-01
2.180000000000000000e+09,9.119298220014467882e-01,-4.003858172664303550e-01
2.185000000000000000e+09,9.106724427803025712e-01,-4.063780510585913164e-01
2.190000000000000000e+09,9.094291954871817074e-01,-4.123110771233491345e-01
2.195000000000000000e+09,9.082009043079015687e-01,-4.181807000195805202e-01
2.200000000000000000e+09,9.069883928929449723e-01,-4.239827075115059074e-01
2.205000000000000000e+09,9.057924839811470896e-01,-4.297128729520802159e-01
2.210000000000000000e+09,9.046139990227165528e-01,-4.353669577285992909e-01
2.215000000000000000e+09,9.034537578016573756e-01,-4.409407137700372958e-01
2.220000000000000000e+09,9.023125780578891142e-01,-4.464298861143747854e-01
2.225000000000000000e+09,9.011912751091194496e-01,-4.518302155351861527e-01
2.230000000000000000e+09,9.000906614727042232e-01,-4.571374412257322994e-01
2.235000000000000000e+09,8.990115464876529128e-01,-4.623473035390088248e-01
2.240000000000000000e+09,8.979547359369232096e-01,-4.674555467821072674e-01
2.245000000000000000e+09,8.969210316702163066e-01,-4.724579220627497800e-01
2.250000000000000000e+09,8.959112312273471712e-01,-4.773501901863548280e-01
2.255000000000000000e+09,8.949261274625019968e-01,-4.821281246006665633e-01
2.260000000000000000e+09,8.939665081694132542e-01,-4.867875143861737919e-01
2.265000000000000000e+09,8.930331557076764959e-01,-4.913241672894350098e-01
2.270000000000000000e+09,8.921268466304016487e-01,-4.957339127964034420e-01
2.275000000000000000e+09,8.912483513132823942e-01,-5.000126052432050106e-01
2.280000000000000000e+09,8.903984335853347698e-01,-5.041561269608381135e-01
2.285000000000000000e+09,8.895778503614155674e-01,-5.081603914507769604e-01
2.290000000000000000e+09,8.887873512766898410e-01,-5.120213465880121273e-01
2.295000000000000000e+09,8.880276783232111670e-01,-5.157349778479202174e-01
2.300000000000000000e+09,8.872995654887928518e-01,-5.192973115531311912e-01
2.305000000000000000e+09,8.866037383982976472e-01,-5.227044181366501396e-01
2.310000000000000000e+09,8.859409139575151748e-01,-5.259524154171376642e-01
2.315000000000000000e+09,8.853117999998090237e-01,-5.290374718820490818e-01
2.320000000000000000e+09,8.847170949356413239e-01,-5.319558099745586022e-01
2.325000000000000000e+09,8.841574874051604249e-01,-5.347037093796804808e-01
2.330000000000000000e+09,8.836336559340023378e-01,-5.372775103050544399e-01
2.335000000000000000e+09,8.831462685924515998e-01,-5.396736167517705018e-01
2.340000000000000000e+09,8.826959826580962343e-01,-5.418884997705601947e-01
2.345000000000000000e+09,8.822834442821541057e-01,-5.439187006983782213e-01
2.350000000000000000e+09,8.819092881595901323e-01,-5.457608343706016329e-01
2.355000000000000000e+09,8.815741372031847822e-01,-5.474115923037978781e-01
2.360000000000000000e+09,8.812786022216848592e-01,-5.488677458440996970e-01
2.365000000000000000e+09,8.810232816021920099e-01,-5.501261492760597394e-01
2.370000000000000000e+09,8.808087609969100784e-01,-5.511837428869860167e-01
2.375000000000000000e+09,8.806356130143959682e-01,-5.520375559816284028e-01
2.380000000000000000e+09,8.805043969154626726e-01,-5.526847098420568649e-01
2.385000000000000000e+09,8.804156583138302850e-01,-5.531224206278353428e-01
2.390000000000000000e+09,8.803699288817096180e-01,-5.533480022111860741e-01
2.395000000000000000e+09,8.803677260603929300e-01,-5.533588689424083773e-01
2.400000000000000000e+09,8.804095527760070761e-01,-5.531525383404735097e-01
2.405000000000000000e+09,8.804958971605657547e-01,-5.527266337038723165e-01
2.410000000000000000e+09,8.806272322783895712e-01,-5.520788866372046133e-01
2.415000000000000000e+09,8.808040158581011969e-01,-5.512071394884144881e-01
2.420000000000000000e+09,8.810266900302080595e-01,-5.501093476926408599e-01
2.425000000000000000e+09,8.812956810704681843e-01,-5.487835820178780244e-01
2.430000000000000000e+09,8.816113991491347779e-01,-5.472280307082670880e-01
2.435000000000000000e+09,8.819742380861341768e-01,-5.454410015211971219e-01
2.440000000000000000e+09,8.823845751124090864e-01,-5.434209236536829968e-01
2.445000000000000000e+09,8.828427706373461747e-01,-5.411663495552122560e-01
2.450000000000000000e+09,8.833491680225855625e-01,-5.386759566225730600e-01
2.455000000000000000e+09,8.839040933621843399e-01,-5.359485487739888976e-01
2.460000000000000000e+09,8.845078552692722251e-01,-5.329830578992786894e-01
2.465000000000000000e+09,8.851607446692988379e-01,-5.297785451831783510e-01
2.470000000000000000e+09,8.858630345999481959e-01,-5.263342022993130476e-01
2.475000000000000000e+09,8.866149800178054763e-01,-5.226493524725077666e-01
2.480000000000000000e+09,8.874168176118927276e-01,-5.187234514072205371e-01
2.485000000000000000e+09,8.882687656242036489e-01,-5.145560880800813530e-01
2.490000000000000000e+09,8.891710236770693498e-01,-5.101469853962415923e-01
2.495000000000000000e+09,8.901237726078317092e-01,-5.054960007063603600e-01
2.500000000000000000e+09,8.911271743104873799e-01,-5.006031261853068903e-01
2.505000000000000000e+09,8.921813715847831672e-01,-4.954684890699468380e-01
2.510000000000000000e+09,8.932864879924152790e-01,-4.900923517577007171e-01
2.515000000000000000e+09,8.944426277207133680e-01,-4.844751117642969729e-01
2.520000000000000000e+09,8.956498754537682849e-01,-4.786173015414826870e-01
2.525000000000000000e+09,8.969082962509846713e-01,-4.725195881556274458e-01
2.530000000000000000e+09,8.982179354332594512e-01,-4.661827728273684746e-01
2.535000000000000000e+09,8.995788184767650186e-01,-4.596077903338036674e-01
2.540000000000000000e+09,9.009909509142908224e-01,-4.527957082751302709e-01
2.545000000000000000e+09,9.024543182444955125e-01,-4.457477262059702516e-01
2.550000000000000000e+09,9.039688858486298884e-01,-4.384651746357108859e-01
2.555000000000000000e+09,9.055345989154168773e-01,-4.309495138970114159e-01
2.560000000000000000e+09,9.071513823734024262e-01,-4.232023328884864100e-01
2.565000000000000000e+09,9.088191408313605058e-01,-4.152253476916998309e-01
2.570000000000000000e+09,9.105377585267182550e-01,-4.070204000658128041e-01
2.575000000000000000e+09,9.123070992815989211e-01,-3.985894558251944497e-01
2.580000000000000000e+09,9.141270064671617179e-01,-3.899346031003426694e-01
2.585000000000000000e+09,9.159973029756786067e-01,-3.810580504885780484e-01
2.590000000000000000e+09,9.179177912007493445e-01,-3.719621250965620685e-01
2.595000000000000000e+09,9.198882530254950396e-01,-3.626492704795396538e-01
2.600000000000000000e+09,9.219084498188315768e-01,-3.531220444811156156e-01
2.605000000000000000e+09,9.239781224396783621e-01,-3.433831169786755733e-01
2.610000000000000000e+09,9.260969912494523282e-01,-3.334352675373608021e-01
2.615000000000000000e+09,9.282647561323525975e-01,-3.232813829795929683e-01
2.620000000000000000e+09,9.304810965238539122e-01,-3.129244548729432362e-01
2.625000000000000000e+09,9.327456714473505439e-01,-3.023675769414716497e-01
2.630000000000000000e+09,9.350581195587236438e-01,-2.916139424065120611e-01
2.635000000000000000e+09,9.374180591989791367e-01,-2.806668412611735275e-01
2.640000000000000000e+09,9.398250884550025663e-01,-2.695296574833463410e-01
2.645000000000000000e+09,9.422787852283046606e-01,-2.582058661928237631e-01
2.650000000000000000e+09,9.447787073117769330e-01,-2.466990307574777330e-01
2.655000000000000000e+09,9.473243924745777811e-01,-2.350127998529596973e-01
2.660000000000000000e+09,9.499153585547115419e-01,-2.231509044829430577e-01
2.665000000000000000e+09,9.525511035598224208e-01,-2.111171549624717980e-01
2.670000000000000000e+09,9.552311057759769186e-01,-1.989154378703894555e-01
2.675000000000000000e+09,9.579548238839725727e-01,-1.865497129778136420e-01
2.680000000000000000e+09,9.607216970838661219e-01,-1.740240101542786522e-01
2.685000000000000000e+09,9.635311452272654620e-01,-1.613424262583401658e-01
2.690000000000000000e+09,9.663825689572282940e-01,-1.485091220179545202e-01
2.695000000000000000e+09,9.692753498561890169e-01,-1.355283189032341629e-01
2.700000000000000000e+09,9.722088506013484288e-01,-1.224042959985245788e-01
2.705000000000000000e+09,9.751824151278886132e-01,-1.091413868764346262e-01
2.710000000000000000e+09,9.781953687996861602e-01,-9.574397647942434197e-02
2.715000000000000000e+09,9.812470185876437379e-01,-8.221649801240518696e-02
2.720000000000000000e+09,9.843366532556272475e-01,-6.856342985026457615e-02
2.725000000000000000e+09,9.874635435535676908e-01,-5.478929246596021818e-02
2.730000000000000000e+09,9.906269424182451155e-01,-4.089864538042577158e-02
2.735000000000000000e+09,9.938260851812024121e-01,-2.689608414010347115e-02
2.740000000000000000e+09,9.970601897840648542e-01,-1.278623732408773646e-02
2.745000000000000000e+09,1.000328457000900784e+00,1.426236414489613852e-03
2.750000000000000000e+09,1.003630070667902885e+00,1.573665127119845686e-02
2.755000000000000000e+09,1.006964197919771209e+00,3.014029717180378640e-02
2.760000000000000000e+09,1.010329989433560005e+00,4.463244261332155460e-02
2.765000000000000000e+09,1.013726579678952078e+00,5.920833745782554114e-02
2.770000000000000000e+09,1.017153087175582504e+00,7.386321567956517786e-02
2.775000000000000000e+09,1.020608614757288368e+00,8.859229806288354547e-02
2.780000000000000000e+09,1.024092249842398994e+00,1.033907948453782200e-01
2.785000000000000000e+09,1.027603064711335445e+00,1.182539083101238203e-01
2.790000000000000000e+09,1.031140116790034922e+00,1.331768353192008814e-01
2.795000000000000000e+09,1.034702448940329145e+00,1.481547697920821693e-01
2.800000000000000000e+09,1.038289089756146755e+00,1.631829051230099248e-01
2.805000000000000000e+09,1.041899053866169655e+00,1.782564365391239580e-01
2.810000000000000000e+09,1.045531342242399298e+00,1.933705633963066217e-01
2.815000000000000000e+09,1.049184942515057894e+00,2.085204914139374144e-01
2.820000000000000000e+09,1.052858829292991238e+00,2.237014348446563772e-01
2.825000000000000000e+09,1.056551964490095585e+00,2.389086185810502250e-01
2.830000000000000000e+09,1.060263297657432657e+00,2.541372801977353491e-01
2.835000000000000000e+09,1.063991766320877108e+00,2.693826719282205739e-01
2.840000000000000000e+09,1.067736296324127476e+00,2.846400625760260317e-01
2.845000000000000000e+09,1.071495802177239387e+00,2.999047393610028145e-01
2.850000000000000000e+09,1.075269187410535121e+00,3.151720097006703858e-01
2.855000000000000000e+09,1.079055344933308236e+00,3.304372029247626963e-01
2.860000000000000000e+09,1.082853157397674293e+00,3.456956719250885435e-01
2.865000000000000000e+09,1.086661497567638968e+00,3.609427947417518379e-01
2.870000000000000000e+09,1.090479228692398328e+00,3.761739760826616208e-01
2.875000000000000000e+09,1.094305204884906679e+00,3.913846487814767183e-01
2.880000000000000000e+09,1.098138271504356167e+00,4.065702751896456135e-01
2.885000000000000000e+09,1.101977265543720996e+00,4.217263485083162511e-01
2.890000000000000000e+09,1.105821016021165004e+00,4.368483940565898171e-01
2.895000000000000000e+09,1.109668344375655202e+00,4.519319704788372638e-01
2.900000000000000000e+09,1.113518064867015767e+00,4.669726708933983339e-01
2.905000000000000000e+09,1.117368984979302704e+00,4.819661239797500829e-01
2.910000000000000000e+09,1.121219905828396923e+00,4.969079950092212261e-01
2.915000000000000000e+09,1.125069622573336536e+00,5.117939868189622654e-01
2.920000000000000000e+09,1.128916924830583701e+00,5.266198407277216109e-01
2.925000000000000000e+09,1.132760597092447696e+00,5.413813373998693779e-01
2.930000000000000000e+09,1.136599419148263568e+00,5.560742976539956306e-01
2.935000000000000000e+09,1.140432166508937417e+00,5.706945832202404700e-01
2.940000000000000000e+09,1.144257610834229055e+00,5.852380974457713769e-01
2.945000000000000000e+09,1.148074520363349560e+00,5.997007859524662310e-01
2.950000000000000000e+09,1.151881660347783054e+00,6.140786372445311558e-01
2.955000000000000000e+09,1.155677793487039917e+00,6.283676832706577287e-01
2.960000000000000000e+09,1.159461680366580483e+00,6.425639999397627644e-01
2.965000000000000000e+09,1.163232079898578242e+00,6.566637075947691082e-01
2.970000000000000000e+09,1.166987749764027971e+00,6.706629714407752463e-01
2.975000000000000000e+09,1.170727446857647847e+00,6.845580019350157031e-01
2.980000000000000000e+09,1.174449927734332100e+00,6.983450551359204894e-01
2.985000000000000000e+09,1.178153949057238581e+00,7.120204330135803117e-01
2.990000000000000000e+09,1.181838268047830320e+00,7.255804837247723516e-01
2.995000000000000000e+09,1.185501642937202949e+00,7.390216018520395780e-01
3.000000000000000000e+09,1.189142833418457279e+00,7.523402286079232670e-01
3.005000000000000000e+09,1.192760601100932405e+00,7.655328520092985478e-01
3.010000000000000000e+09,1.196353709964780965e+00,7.785960070181967563e-01
3.015000000000000000e+09,1.199920926816975930e+00,7.915262756550520695e-01
3.020000000000000000e+09,1.203461021747593174e+00,8.043202870820862493e-01
3.025000000000000000e+09,1.206972768587294187e+00,8.169747176621062756e-01
3.030000000000000000e+09,1.210454945364616286e+00,8.294862909895741598e-01
3.035000000000000000e+09,1.213906334764198736e+00,8.418517778999112799e-01
3.040000000000000000e+09,1.217325724584929381e+00,8.540679964552360115e-01
3.045000000000000000e+09,1.220711908197885665e+00,8.661318119079479683e-01
3.050000000000000000e+09,1.224063685004775470e+00,8.780401366464993806e-01
3.055000000000000000e+09,1.227379860895586372e+00,8.897899301205474121e-01
3.060000000000000000e+09,1.230659248706165831e+00,9.013781987498525883e-01
3.065000000000000000e+09,1.233900668675244505e+00,9.128019958169447667e-01
3.070000000000000000e+09,1.237102948900559163e+00,9.240584213440850014e-01
3.075000000000000000e+09,1.240264925794533069e+00,9.351446219578541941e-01
3.080000000000000000e+09,1.243385444538979367e+00,9.460577907411660270e-01
3.085000000000000000e+09,1.246463359538120930e+00,9.567951670719045953e-01
3.090000000000000000e+09,1.249497534871342408e+00,9.673540364547862369e-01
3.095000000000000000e+09,1.252486844743923688e+00,9.777317303419279515e-01
3.100000000000000000e+09,1.255430173936393334e+00,9.879256259459600065e-01
3.105000000000000000e+09,1.258326418252380563e+00,9.979331460468239268e-01
3.110000000000000000e+09,1.261174484964558529e+00,1.007751758792382546e+00
3.115000000000000000e+09,1.263973293258836117e+00,1.017378977494906689e+00
3.120000000000000000e+09,1.266721774676384582e+00,1.026812360423505321e+00
3.125000000000000000e+09,1.269418873553460614e+00,1.036049510593839873e+00
3.130000000000000000e+09,1.272063547459036270e+00,1.045088075556604768e+00
3.135000000000000000e+09,1.274654767629886054e+00,1.053925747184998096e+00
3.140000000000000000e+09,1.277191519403190423e+00,1.062560261462786260e+00
3.145000000000000000e+09,1.279672802646356633e+00,1.070989398273321402e+00
3.150000000000000000e+09,1.282097632183871072e+00,1.079210981190235508e+00
3.155000000000000000e+09,1.284465038221719313e+00,1.087222877272967292e+00
3.160000000000000000e+09,1.286774066767888192e+00,1.095022996863393105e+00
3.165000000000000000e+09,1.289023780050383872e+00,1.102609293389722023e+00
3.170000000000000000e+09,1.291213256931545095e+00,1.109979763174787193e+00
3.175000000000000000e+09,1.293341593318840799e+00,1.117132445250638817e+00
3.180000000000000000e+09,1.295407902572351944e+00,1.124065421181343893e+00
3.185000000000000000e+09,1.297411315908255425e+00,1.130776814892913817e+00
3.190000000000000000e+09,1.299350982798602505e+00,1.137264792512549416e+00
3.195000000000000000e+09,1.301226071367149073e+00,1.143527562217568239e+00
3.200000000000000000e+09,1.303035768781049208e+00,1.149563374094555890e+00
3.205000000000000000e+09,1.304779281638385191e+00,1.155370520009802560e+00
3.210000000000000000e+09,1.306455836351445798e+00,1.160947333491870959e+00
3.215000000000000000e+09,1.308064679525422269e+00,1.166292189626316089e+00
3.220000000000000000e+09,1.309605078332836348e+00,1.171403504964720010e+00
3.225000000000000000e+09,1.311076320882923030e+00,1.176279737446551898e+00
3.230000000000000000e+09,1.312477716586764931e+00,1.180919386337590860e+00
3.235000000000000000e+09,1.313808596517050287e+00,1.185320992182246513e+00
3.240000000000000000e+09,1.315068313763251284e+00,1.189483136773481053e+00
3.245000000000000000e+09,1.316256243781525503e+00,1.193404443139085780e+00
3.250000000000000000e+09,1.317371784739444385e+00,1.197083575545703216e+00
3.255000000000000000e+09,1.318414357855532071e+00,1.200519239521578019e+00
3.260000000000000000e+09,1.319383407733338398e+00,1.203710181898157927e+00
3.265000000000000000e+09,1.320278402690064246e+00,1.206655190871633199e+00
3.270000000000000000e+09,1.321098835079613121e+00,1.209353096085015178e+00
3.275000000000000000e+09,1.321844221609937531e+00,1.211802768731335744e+00
3.280000000000000000e+09,1.322514103654653495e+00,1.214003121678891350e+00
3.285000000000000000e+09,1.323108047558771982e+00,1.215953109619035910e+00
3.290000000000000000e+09,1.323625644938484225e+00,1.217651729237318348e+00
3.295000000000000000e+09,1.324066512974955367e+00,1.219098019408811240e+00
3.300000000000000000e+09,1.324430294701872235e+00,1.220291061417793976e+00
3.305000000000000000e+09,1.324716659286942821e+00,1.221229979203429128e+00
3.310000000000000000e+09,1.324925302306995345e+00,1.221913939631269264e+00
3.315000000000000000e+09,1.325055946016716613e+00,1.222342152791714653e+00
3.320000000000000000e+09,1.325108339610980845e+00,1.222513872326253637e+00
3.325000000000000000e+09,1.325082259480617530e+00,1.222428395781975263e+00
3.330000000000000000e+09,1.324977509461583214e+00,1.222085064995230619e+00
3.335000000000000000e+09,1.324793921077461745e+00,1.221483266505186238e+00
3.340000000000000000e+09,1.324531353775211695e+00,1.220622431997991697e+00
3.345000000000000000e+09,1.324189695154093460e+00,1.219502038782336095e+00
3.350000000000000000e+09,1.323768861187721413e+00,1.218121610297200563e+00
3.355000000000000000e+09,1.323268796439154293e+00,1.216480716652526883e+00
3.360000000000000000e+09,1.322689474268968768e+00,1.214578975203605582e+00
3.365000000000000000e+09,1.322030897036295949e+00,1.212416051160126296e+00
3.370000000000000000e+09,1.321293096292655456e+00,1.209991658230338496e+00
3.375000000000000000e+09,1.320476132968671834e+00,1.207305559301605768e+00
3.380000000000000000e+09,1.319580097553470610e+00,1.204357567157688713e+00
3.385000000000000000e+09,1.318605110266835689e+00,1.201147545234029668e+00
3.390000000000000000e+09,1.317551321224012639e+00,1.197675408411660536e+00
3.395000000000000000e+09,1.316418910593023073e+00,1.193941123850298380e+00
3.400000000000000000e+09,1.315208088744631798e+00,1.189944711862098492e+00
3.405000000000000000e+09,1.313919096394821517e+00,1.185686246826590073e+00
3.410000000000000000e+09,1.312552204739631634e+00,1.181165858147325665e+00
3.415000000000000000e+09,1.311107715582510602e+00,1.176383731251738007e+00
3.420000000000000000e+09,1.309585961454015290e+00,1.171340108634652877e+00
3.425000000000000000e+09,1.307987305723895544e+00,1.166035290946578984e+00
3.430000000000000000e+09,1.306312142705405410e+00,1.160469638127238134e+00
3.435000000000000000e+09,1.304560897752002679e+00,1.154643570585859536e+00
3.440000000000000000e+09,1.302734027346197143e+00,1.148557570428412111e+00
3.445000000000000000e+09,1.300832019180700350e+00,1.142212182733255421e+00
3.450000000000000000e+09,1.298855392231740957e+00,1.135608016875710113e+00
3.455000000000000000e+09,1.296804696824482184e+00,1.128745747902280883e+00
3.460000000000000000e+09,1.294680514690719209e+00,1.121626117956050495e+00
3.465000000000000000e+09,1.292483459018551217e+00,1.114249937753140518e+00
3.470000000000000000e+09,1.290214174494381139e+00,1.106618088112308218e+00
3.475000000000000000e+09,1.287873337336643553e+00,1.098731521536539413e+00
3.480000000000000000e+09,1.285461655322125640e+00,1.090591263850386516e+00
3.485000000000000000e+09,1.282979867803805574e+00,1.082198415890249121e+00
3.490000000000000000e+09,1.280428745721180483e+00,1.073554155251651654e+00
3.495000000000000000e+09,1.277809091602345237e+00,1.064659738091776386e+00
3.500000000000000000e+09,1.275121739558408684e+00,1.055516500989943429e+00
3.505000000000000000e+09,1.272367555269579009e+00,1.046125862864430545e+00
3.510000000000000000e+09,1.269547435963648052e+00,1.036489326948732081e+00
3.515000000000000000e+09,1.266662310386366563e+00,1.026608482826088187e+00
3.520000000000000000e+09,1.263713138763663979e+00,1.016485008522623135e+00
3.525000000000000000e+09,1.260700912756356429e+00,1.006120672661732884e+00
3.530000000000000000e+09,1.257626655406546279e+00,9.955173366773664156e-01
3.535000000000000000e+09,1.254491421076034063e+00,9.846769570875724131e-01
3.540000000000000000e+09,1.251296295377233303e+00,9.736015878302216597e-01
3.545000000000000000e+09,1.248042395095771973e+00,9.622933826581990813e-01
3.550000000000000000e+09,1.244730868105212274e+00,9.507545975955631334e-01
3.555000000000000000e+09,1.241362893274164492e+00,9.389875934555405035e-01
3.560000000000000000e+09,1.237939680365189643e+00,9.269948384180444201e-01
3.565000000000000000e+09,1.234462469926120631e+00,9.147789106685667582e-01
3.570000000000000000e+09,1.230932533173584309e+00,9.023425010972280225e-01
3.575000000000000000e+09,1.227351171868143576e+00,8.896884160553087950e-01
3.580000000000000000e+09,1.223719718182702199e+00,8.768195801742808548e-01
3.585000000000000000e+09,1.220039534562151085e+00,8.637390392392717553e-01
3.590000000000000000e+09,1.216312013575862716e+00,8.504499631215072242e-01
3.595000000000000000e+09,1.212538577762439562e+00,8.369556487663281086e-01
3.600000000000000000e+09,1.208720679466546155e+00,8.232595232346462399e-01
3.605000000000000000e+09,1.204859800668546477e+00,8.093651467986811010e-01
3.610000000000000000e+09,1.200957452806081349e+00,7.952762160869085717e-01
3.615000000000000000e+09,1.197015176588472896e+00,7.809965672791809865e-01
3.620000000000000000e+09,1.193034541803549509e+00,7.665301793480850945e-01
3.625000000000000000e+09,1.189017147116728346e+00,7.518811773431699486e-01
3.630000000000000000e+09,1.184964619863212443e+00,7.370538357181035671e-01
3.635000000000000000e+09,1.180878615832431588e+00,7.220525816942278130e-01
3.640000000000000000e+09,1.176760819045101103e+00,7.068819986581521553e-01
3.645000000000000000e+09,1.172612941523327068e+00,6.915468295909177332e-01
3.650000000000000000e+09,1.168436723053254411e+00,6.760519805224654011e-01
3.655000000000000000e+09,1.164233930940625994e+00,6.604025240079536285e-01
3.660000000000000000e+09,1.160006359759284233e+00,6.446037026208396581e-01
3.665000000000000000e+09,1.155755831092403874e+00,6.286609324562973944e-01
3.670000000000000000e+09,1.151484193267042988e+00,6.125798066410815812e-01
3.675000000000000000e+09,1.147193321081378725e+00,5.963660988409281716e-01
3.680000000000000000e+09,1.142885115525454465e+00,5.800257667615594803e-01
3.685000000000000000e+09,1.138561503494730287e+00,5.635649556330987187e-01
3.690000000000000000e+09,1.134224437497201254e+00,5.469900016727220482e-01
3.695000000000000000e+09,1.129875895353610771e+00,5.303074355151603525e-01
3.700000000000000000e+09,1.125517879891142048e+00,5.135239856033400052e-01
3.705000000000000000e+09,1.121152418630302128e+00,4.966465815283211960e-01
3.710000000000000000e+09,1.116781563466038962e+00,4.796823573122082629e-01
3.715000000000000000e+09,1.112407390341275448e+00,4.626386546160568547e-01
3.720000000000000000e+09,1.108031998915299798e+00,4.455230258706278645e-01
3.725000000000000000e+09,1.103657512225029391e+00,4.283432373100771740e-01
3.730000000000000000e+09,1.099286076340545204e+00,4.111072719011206189e-01
3.735000000000000000e+09,1.094919860014257562e+00,3.938233321516315666e-01
3.740000000000000000e+09,1.090561054324096002e+00,3.764998427859769237e-01
3.745000000000000000e+09,1.086211872310919535e+00,3.591454532729707605e-01
3.750000000000000000e+09,1.081874548609685016e+00,3.417690401890166596e-01
3.755000000000000000e+09,1.077551339075114134e+00,3.243797094031025119e-01
3.760000000000000000e+09,1.073244520401511748e+00,3.069867980653200323e-01
3.765000000000000000e+09,1.068956389736831936e+00,2.895998763816546306e-01
3.770000000000000000e+09,1.064689264291613036e+00,2.722287491592766950e-01
3.775000000000000000e+09,1.060445480941804686e+00,2.548834570994472637e-01
3.780000000000000000e+09,1.056227395826791149e+00,2.375742778237688591e-01
3.785000000000000000e+09,1.052037383941899940e+00,2.203117266107613714e-01
3.790000000000000000e+09,1.047877838725450150e+00,2.031065568222438777e-01
3.795000000000000000e+09,1.043751171641206232e+00,1.859697600018548891e-01
3.800000000000000000e+09,1.039659811755351049e+00,1.689125656203462889e-01
3.805000000000000000e+09,1.035606205308801098e+00,1.519464404489008769e-01
3.810000000000000000e+09,1.031592815284565257e+00,1.350830875367304285e-01
3.815000000000000000e+09,1.027622120970380637e+00,1.183344447711105751e-01
3.820000000000000000e+09,1.023696617516503204e+00,1.017126829962939072e-01
3.825000000000000000e+09,1.019818815489529795e+00,8.523020367182918000e-02
3.830000000000000000e+09,1.015991240421027619e+00,6.889963604188872881e-02
3.835000000000000000e+09,1.012216432352304185e+00,5.273383379806159676e-02
3.840000000000000000e+09,1.008496945374601772e+00,3.674587120956970127e-02
3.845000000000000000e+09,1.004835347165403237e+00,2.094903870110733854e-02
3.850000000000000000e+09,1.001234218520574926e+00,5.356837854823326417e-03
3.855000000000000000e+09,9.976961528822696490e-01,-1.001702418567333372e-02
3.860000000000000000e+09,9.942237558634742234e-01,-2.515864092652641409e-02
3.865000000000000000e+09,9.908196447683271790e-01,-4.005391337406762758e-02
3.870000000000000000e+09,9.874864481091231161e-01,-5.468855753970277428e-02
3.875000000000000000e+09,9.842268051194322798e-01,-6.904811261975707382e-02
3.880000000000000000e+09,9.810433652639736213e-01,-8.311794986414525188e-02
3.885000000000000000e+09,9.779387877452423439e-01,-9.688328214894696699e-02
3.890000000000000000e+09,9.749157410065962814e-01,-1.103291742675591297e-01
3.895000000000000000e+09,9.719769022323256902e-01,-1.234405539495371518e-01
3.900000000000000000e+09,9.691249568448216944e-01,-1.362022236158872135e-01
3.905000000000000000e+09,9.663625979986089076e-01,-1.485988728788058266e-01
3.910000000000000000e+09,9.636925260716620034e-01,-1.606150917884092977e-01
3.915000000000000000e+09,9.611174481539644932e-01,-1.722353848283111333e-01
3.920000000000000000e+09,9.586400775335096602e-01,-1.834441856578880037e-01
3.925000000000000000e+09,9.562631331797754042e-01,-1.942258725967034583e-01
3.930000000000000000e+09,9.539893392246312498e-01,-2.045647848435863947e-01
3.935000000000000000e+09,9.518214244413784053e-01,-2.144452394159988007e-01
3.940000000000000000e+09,9.497621217211047462e-01,-2.238515487985712205e-01
3.945000000000000000e+09,9.478141675473228389e-01,-2.327680392777746743e-01
3.950000000000000000e+09,9.459803014685390643e-01,-2.411790699417573625e-01
3.955000000000000000e+09,9.442632655689058296e-01,-2.490690523180425497e-01
3.960000000000000000e+09,9.426658039371924591e-01,-2.564224706172583135e-01
3.965000000000000000e+09,9.411906621341831203e-01,-2.632239025474387151e-01
3.970000000000000000e+09,9.398405866583672275e-01,-2.694580406603128142e-01
3.975000000000000000e+09,9.386183244104394641e-01,-2.751097141837324234e-01
3.980000000000000000e+09,9.375266221562948976e-01,-2.801639112939817156e-01
3.985000000000000000e+09,9.365682259889579475e-01,-2.846058017740456525e-01
3.990000000000000000e+09,9.357458807893683783e-01,-2.884207600021925222e-01
3.995000000000000000e+09,9.350623296862015099e-01,-2.915943882100699436e-01
4.000000000000000000e+09,9.345203135148205664e-01,-2.941125399460635115e-01
4.005000000000000000e+09,9.341225702754887283e-01,-2.959613436759065408e-01
4.010000000000000000e+09,9.338718345908895158e-01,-2.971272264495162241e-01
4.015000000000000000e+09,9.337708371631772142e-01,-2.975969375591198118e-01
4.020000000000000000e+09,9.338223042305312527e-01,-2.973575721120976789e-01
4.025000000000000000e+09,9.340289570234404648e-01,-2.963965944383583073e-01
4.030000000000000000e+09,9.343935112207171212e-01,-2.947018612510636792e-01
4.035000000000000000e+09,9.349186764055306131e-01,-2.922616444765470667e-01
4.040000000000000000e+09,9.356071555212748247e-01,-2.890646536703024849e-01
4.045000000000000000e+09,9.364616443277343771e-01,-2.851000579322094386e-01
4.050000000000000000e+09,9.374848308573651146e-01,-2.803575072369889343e-01
4.055000000000000000e+09,9.386793948718415992e-01,-2.748271530946609920e-01
4.060000000000000000e+09,9.400480073193315800e-01,-2.684996684552398150e-01
4.065000000000000000e+09,9.415933297918914757e-01,-2.613662667782817306e-01
4.070000000000000000e+09,9.433180139839570932e-01,-2.534187201825869318e-01
4.075000000000000000e+09,9.452247011513368324e-01,-2.446493766011773041e-01
4.080000000000000000e+09,9.473160215709591769e-01,-2.350511758658767325e-01
4.085000000000000000e+09,9.495945940020253939e-01,-2.246176646476730210e-01
4.090000000000000000e+09,9.520630251478504613e-01,-2.133430101895287256e-01
4.095000000000000000e+09,9.547239091190397042e-01,-2.012220127667361802e-01
4.100000000000000000e+09,9.575798268979034411e-01,-1.882501168185292673e-01
4.105000000000000000e+09,9.606333458044833407e-01,-1.744234206981456481e-01
4.110000000000000000e+09,9.638870189636433716e-01,-1.597386849987531554e-01
4.115000000000000000e+09,9.673433847740969815e-01,-1.441933394126092560e-01
4.120000000000000000e+09,9.710049663793037800e-01,-1.277854880918277147e-01
4.125000000000000000e+09,9.748742711396657379e-01,-1.105139134883338786e-01
4.130000000000000000e+09,9.789537901069388370e-01,-9.237807865108617345e-02
4.135000000000000000e+09,9.832459975007799002e-01,-7.337812797049218794e-02
4.140000000000000000e+09,9.877533501871598176e-01,-5.351488636817917921e-02
4.145000000000000000e+09,9.924782871589348243e-01,-3.278985693522058070e-02
4.150000000000000000e+09,9.974232290191876737e-01,-1.120521702797437971e-02
4.155000000000000000e+09,1.002590577466140553e+00,1.123618715405147114e-02
4.160000000000000000e+09,1.007982714782012623e+00,3.453084749233450990e-02
4.165000000000000000e+09,1.013602003322502387e+00,5.867460232772926665e-02
4.170000000000000000e+09,1.019450785010576288e+00,8.366264626914164670e-02
4.175000000000000000e+09,1.025531380832686912e+00,1.094895413779101712e-01
4.180000000000000000e+09,1.031846090337406041e+00,1.361492296755184572e-01
4.185000000000000000e+09,1.038397191137305109e+00,1.636350469202331459e-01
4.190000000000000000e+09,1.045186938414247813e+00,1.919397375901774339e-01
4.195000000000000000e+09,1.052217564427407437e+00,2.210554710021379043e-01
4.200000000000000000e+09,1.059491278024576211e+00,2.509738584965504615e-01
4.205000000000000000e+09,1.067010264157269406e+00,2.816859716151117743e-01
4.210000000000000000e+09,1.074776683398672716e+00,3.131823611884027025e-01
4.215000000000000000e+09,1.082792671465841572e+00,3.454530772580893805e-01
4.220000000000000000e+09,1.091060338744589187e+00,3.784876897441621368e-01
4.225000000000000000e+09,1.099581769818998911e+00,4.122753097804829348e-01
4.230000000000000000e+09,1.108359023003892663e+00,4.468046116264932088e-01
4.235000000000000000e+09,1.117394129882637976e+00,4.820638550788033383e-01
4.240000000000000000e+09,1.126689094846464512e+00,5.180409082820840450e-01
4.245000000000000000e+09,1.136245894640654841e+00,5.547232708755452935e-01
4.250000000000000000e+09,1.146066477912591308e+00,5.920980973717888673e-01
4.255000000000000000e+09,1.156152764765543184e+00,6.301522207012453247e-01
4.260000000000000000e+09,1.166506646315890183e+00,6.688721758334459366e-01
4.265000000000000000e+09,1.177129984254636330e+00,7.082442234011311344e-01
4.270000000000000000e+09,1.188024610414868620e+00,7.482543732587267904e-01
4.275000000000000000e+09,1.199192326341234294e+00,7.888884078892159923e-01
4.280000000000000000e+09,1.210634902866203344e+00,8.301319056091009951e-01
4.285000000000000000e+09,1.222354079690682216e+00,8.719702634979324962e-01
4.290000000000000000e+09,1.234351564967753223e+00,9.143887199876461480e-01
4.295000000000000000e+09,1.246629034893363297e+00,9.573723770689006596e-01
4.300000000000000000e+09,1.259188133301226031e+00,1.000906222052053263e+00
4.305000000000000000e+09,1.272030471261453854e+00,1.044975148833083622e+00
4.310000000000000000e+09,1.285157626686391330e+00,1.089563978632542174e+00
4.315000000000000000e+09,1.298571143940089101e+00,1.134657480155394804e+00
4.320000000000000000e+09,1.312272533453173073e+00,1.180240389142496182e+00
4.325000000000000000e+09,1.326263271343711025e+00,1.226297427284385622e+00
4.330000000000000000e+09,1.340544799042364232e+00,1.272813320464587061e+00
4.335000000000000000e+09,1.355118522923592916e+00,1.319772816315296415e+00
4.340000000000000000e+09,1.369985813942541597e+00,1.367160701065002648e+00
4.345000000000000000e+09,1.385148007276591375e+00,1.414961815659498523e+00
4.350000000000000000e+09,1.400606401973791604e+00,1.463161071151689585e+00
4.355000000000000000e+09,1.416362260605081635e+00,1.511743463342237970e+00
4.360000000000000000e+09,1.432416808924216411e+00,1.560694086678477976e+00
4.365000000000000000e+09,1.448771235531862933e+00,1.609998147398790103e+00
4.370000000000000000e+09,1.465426691546099613e+00,1.659640975930608331e+00
4.375000000000000000e+09,1.482384290281248074e+00,1.709608038551490905e+00
4.380000000000000000e+09,1.499645106925796556e+00,1.759884948292362417e+00
4.385000000000000000e+09,1.517210178235308460e+00,1.810457475138816719e+00
4.390000000000000000e+09,1.535080502223913568e+00,1.861311555492873193e+00
4.395000000000000000e+09,1.553257037865855228e+00,1.912433300941857928e+00
4.400000000000000000e+09,1.571740704802688571e+00,1.963809006335898388e+00
4.405000000000000000e+09,1.590532383055284660e+00,2.015425157187973326e+00
4.410000000000000000e+09,1.609632912743186095e+00,2.067268436421191069e+00
4.415000000000000000e+09,1.629043093810962350e+00,2.119325730480793091e+00
4.420000000000000000e+09,1.648763685757508535e+00,2.171584134819720013e+00
4.425000000000000000e+09,1.668795407377679618e+00,2.224030958803489000e+00
4.430000000000000000e+09,1.689138936503183697e+00,2.276653730020668842e+00
4.435000000000000000e+09,1.709794909756880310e+00,2.329440198058255529e+00
4.440000000000000000e+09,1.730763922307126057e+00,2.382378337729099460e+00
4.445000000000000000e+09,1.752046527634780748e+00,2.435456351806536635e+00
4.450000000000000000e+09,1.773643237302198417e+00,2.488662673261412106e+00
4.455000000000000000e+09,1.795554520729889303e+00,2.541985967038925764e+00
4.460000000000000000e+09,1.817780804981872222e+00,2.595415131400167219e+00
4.465000000000000000e+09,1.840322474556495891e+00,2.648939298842829082e+00
4.470000000000000000e+09,1.863179871181863234e+00,2.702547836621626232e+00
4.475000000000000000e+09,1.886353293621163330e+00,2.756230346903068451e+00
4.480000000000000000e+09,1.909842997483640836e+00,2.809976666565864978e+00
4.485000000000000000e+09,1.933649195041300617e+00,2.863776866668624521e+00
4.490000000000000000e+09,1.957772055055305715e+00,2.917621251614595401e+00
4.495000000000000000e+09,1.982211702605044978e+00,2.971500358017697518e+00
4.500000000000000000e+09,2.006968218928455006e+00,3.025404953308921563e+00
4.505000000000000000e+09,2.032041641265112109e+00,3.079326034083181174e+00
4.510000000000000000e+09,2.057431962710485784e+00,3.133254824223585810e+00
4.515000000000000000e+09,2.083139132072723942e+00,3.187182772802168440e+00
4.520000000000000000e+09,2.109163053742879601e+00,3.241101551797523683e+00
4.525000000000000000e+09,2.135503587561498051e+00,3.295003053609947052e+00
4.530000000000000000e+09,2.162160548706197449e+00,3.348879388441298843e+00
4.535000000000000000e+09,2.189133707571714549e+00,3.402722881495670926e+00
4.540000000000000000e+09,2.216422789669870053e+00,3.456526070071701540e+00
4.545000000000000000e+09,2.244027475527659465e+00,3.510281700515926140e+00
4.550000000000000000e+09,2.271947400596949329e+00,3.563982725077627478e+00
4.555000000000000000e+09,2.300182155168522868e+00,3.617622298663199842e+00
4.560000000000000000e+09,2.328731284295951998e+00,3.671193775512533009e+00
4.565000000000000000e+09,2.357594287725530702e+00,3.724690705801251944e+00
4.570000000000000000e+09,2.386770619833085139e+00,3.778106832181047814e+00
4.575000000000000000e+09,2.416259689564918656e+00,3.831436086263201979e+00
4.580000000000000000e+09,2.446060860395477654e+00,3.884672585077486140e+00
4.585000000000000000e+09,2.476173450276338617e+00,3.937810627469263025e+00
4.590000000000000000e+09,2.506596731611556717e+00,3.990844690506142101e+00
4.595000000000000000e+09,2.537329931222358059e+00,4.043769425835702869e+00
4.600000000000000000e+09,2.568372230332109485e+00,4.096579656056439589e+00
4.605000000000000000e+09,2.599722764550206566e+00,4.149270371071049013e+00
4.610000000000000000e+09,2.631380623866127255e+00,4.201836724448070548e+00
4.615000000000000000e+09,2.663344852652497874e+00,4.254274029795340972e+00
4.620000000000000000e+09,2.695614449672032009e+00,4.306577757142103557e+00
4.625000000000000000e+09,2.728188368092994587e+00,4.358743529342559597e+00
4.630000000000000000e+09,2.761065515512238555e+00,4.410767118503715167e+00
4.635000000000000000e+09,2.794244753985395846e+00,4.462644442440995896e+00
4.640000000000000000e+09,2.827724900061631796e+00,4.514371561161456547e+00
4.645000000000000000e+09,2.861504724831182678e+00,4.565944673390841757e+00
4.650000000000000000e+09,2.895582953971145734e+00,4.617360113125164922e+00
4.655000000000000000e+09,2.929958267811445083e+00,4.668614346243212587e+00
4.660000000000000000e+09,2.964629301390294458e+00,4.719703967136021028e+00
4.665000000000000000e+09,2.999594644535235499e+00,4.770625695409946410e+00
4.670000000000000000e+09,3.034852841937710100e+00,4.821376372617308448e+00
4.675000000000000000e+09,3.070402393239677785e+00,4.871952959044176801e+00
4.680000000000000000e+09,3.106241753130615013e+00,4.922352530553964378e+00
4.685000000000000000e+09,3.142369331440844515e+00,4.972572275468364111e+00
4.690000000000000000e+09,3.178783493257475445e+00,5.022609491523915004e+00
4.695000000000000000e+09,3.215482559033325582e+00,5.072461582863412310e+00
4.700000000000000000e+09,3.252464804708394386e+00,5.122126057090630624e+00
4.705000000000000000e+09,3.289728461840180085e+00,5.171600522383505094e+00
4.710000000000000000e+09,3.327271717736306478e+00,5.220882684657540906e+00
4.715000000000000000e+09,3.365092715598884787e+00,5.269970344792440642e+00
4.720000000000000000e+09,3.403189554674272532e+00,5.318861395913621948e+00
4.725000000000000000e+09,3.441560290401891375e+00,5.367553820720863733e+00
4.730000000000000000e+09,3.480202934585270746e+00,5.416045688893803778e+00
4.735000000000000000e+09,3.519115455555252847e+00,5.464335154535532979e+00
4.740000000000000000e+09,3.558295778350303085e+00,5.512420453686027955e+00
4.745000000000000000e+09,3.597741784892724226e+00,5.560299901878503981e+00
4.750000000000000000e+09,3.637451314186206819e+00,5.607971891769799377e+00
4.755000000000000000e+09,3.677422162504253578e+00,5.655434890806981585e+00
4.760000000000000000e+09,3.717652083597986046e+00,5.702687438964506583e+00
4.765000000000000000e+09,3.758138788900699190e+00,5.749728146524047290e+00
4.770000000000000000e+09,3.798879947748223795e+00,5.796555691919113684e+00
4.775000000000000000e+09,3.839873187596346771e+00,5.843168819621803678e+00
4.780000000000000000e+09,3.881116094252518689e+00,5.889566338091102082e+00
4.785000000000000000e+09,3.922606212109155610e+00,5.935747117767355974e+00
4.790000000000000000e+09,3.964341044386066493e+00,5.981710089120789497e+00
4.795000000000000000e+09,4.006318053377271760e+00,6.027454240747997183e+00
4.800000000000000000e+09,4.048534660705428223e+00,6.072978617519211753e+00
4.805000000000000000e+09,4.090988247580731318e+00,6.118282318772130246e+00
4.810000000000000000e+09,4.133676155070912017e+00,6.163364496558568106e+00
4.815000000000000000e+09,4.176595684367609529e+00,6.208224353927437100e+00
4.820000000000000000e+09,4.219744097073017564e+00,6.252861143268547472e+00
4.825000000000000000e+09,4.263118615476031437e+00,6.297274164683961395e+00
4.830000000000000000e+09,4.306716422850934478e+00,6.341462764420597864e+00
4.835000000000000000e+09,4.350534663748074848e+00,6.385426333331539972e+00
4.840000000000000000e+09,4.394570444300797796e+00,6.429164305390148826e+00
4.845000000000000000e+09,4.438820832533038718e+00,6.472676156240154910e+00
4.850000000000000000e+09,4.483282858670802007e+00,6.515961401784350571e+00
4.855000000000000000e+09,4.527953515465239498e+00,6.559019596818568054e+00
4.860000000000000000e+09,4.572829758521741006e+00,6.601850333704391005e+00
4.865000000000000000e+09,4.617908506620863385e+00,6.644453241066409888e+00
4.870000000000000000e+09,4.663186642068382071e+00,6.686827982548821936e+00
4.875000000000000000e+09,4.708661011033203003e+00,6.728974255590964404e+00
4.880000000000000000e+09,4.754328423887412391e+00,6.770891790235157970e+00
4.885000000000000000e+09,4.800185655576638233e+00,6.812580347991728402e+00
4.890000000000000000e+09,4.846229445964576499e+00,6.854039720708567707e+00
4.895000000000000000e+09,4.892456500204167114e+00,6.895269729492970789e+00
4.900000000000000000e+09,4.938863489108364035e+00,6.936270223659852796e+00
4.905000000000000000e+09,4.985447049520894680e+00,6.977041079706330251e+00
4.910000000000000000e+09,5.032203784702885763e+00,7.017582200325881203e+00
4.915000000000000000e+09,5.079130264708192399e+00,7.057893513437542232e+00
4.920000000000000000e+09,5.126223026788455428e+00,7.097974971265087696e+00
4.925000000000000000e+09,5.173478575773291510e+00,7.137826549418302413e+00
4.930000000000000000e+09,5.220893384482130806e+00,7.177448246024292544e+00
4.935000000000000000e+09,5.268463894121424573e+00,7.216840080868570872e+00
4.940000000000000000e+09,5.316186514702038401e+00,7.256002094574735217e+00
4.945000000000000000e+09,5.364057625448246824e+00,7.294934347798153418e+00
4.950000000000000000e+09,5.412073575222153821e+00,7.333636920452802244e+00
4.955000000000000000e+09,5.460230682939121394e+00,7.372109910950694456e+00
4.960000000000000000e+09,5.508525238012878411e+00,7.410353435484450912e+00
4.965000000000000000e+09,5.556953500768737619e+00,7.448367627303062122e+00
4.970000000000000000e+09,5.605511702896252224e+00,7.486152636037327390e+00
4.975000000000000000e+09,5.654196047885405640e+00,7.523708627029756180e+00
4.980000000000000000e+09,5.703002711469769892e+00,7.561035780687245023e+00
4.985000000000000000e+09,5.751927842087643405e+00,7.598134291864173662e+00
4.990000000000000000e+09,5.800967561326171307e+00,7.635004369248572509e+00
4.995000000000000000e+09,5.850117964378780400e+00,7.671646234774346595e+00
5.000000000000000000e+09,5.899375120526227256e+00,7.708060123066208469e+00
5.005000000000000000e+09,5.948735073575522669e+00,7.744246280868024357e+00
5.010000000000000000e+09,5.998193842354554661e+00,7.780204966526911292e+00
5.015000000000000000e+09,6.047747421175071914e+00,7.815936449467698388e+00
5.020000000000000000e+09,6.097391780310626785e+00,7.851441009692026185e+00
5.025000000000000000e+09,6.147122866484360237e+00,7.886718937297549026e+00
5.030000000000000000e+09,6.196936603348963679e+00,7.921770532004209997e+00
5.035000000000000000e+09,6.246828891977706633e+00,7.956596102700782325e+00
5.040000000000000000e+09,6.296795611357262068e+00,7.991195967004580680e+00
5.045000000000000000e+09,6.346832618882653598e+00,8.025570450834271341e+00
5.050000000000000000e+09,6.396935750857864811e+00,8.059719887997854215e+00
5.055000000000000000e+09,6.447100822996108427e+00,8.093644619791337647e+00
5.060000000000000000e+09,6.497323630924740634e+00,8.127344994611224394e+00
5.065000000000000000e+09,6.547599950701758154e+00,8.160821367585018749e+00
5.070000000000000000e+09,6.597925539312156751e+00,8.194074100198248445e+00
5.075000000000000000e+09,6.648296135200639334e+00,8.227103559955425638e+00
5.080000000000000000e+09,6.698707458774305401e+00,8.259910120030415470e+00
5.085000000000000000e+09,6.749155212928521941e+00,8.292494158941325466e+00
5.090000000000000000e+09,6.799635083573954297e+00,8.324856060234832711e+00
5.095000000000000000e+09,6.850142740152212362e+00,8.356996212171809546e+00
5.100000000000000000e+09,6.900673836177451115e+00,8.388915007437926619e+00
5.105000000000000000e+09,6.951224009751164168e+00,8.420612842845244472e+00
5.110000000000000000e+09,7.001788884109321209e+00,8.452090119062201978e+00
5.115000000000000000e+09,7.052364068151717014e+00,8.483347240339895734e+00
5.120000000000000000e+09,7.102945156972749530e+00,8.514384614246868210e+00
5.125000000000000000e+09,7.153527732418788254e+00,8.545202651427395324e+00
5.130000000000000000e+09,7.204107363612904713e+00,8.575801765346685812e+00
5.135000000000000000e+09,7.254679607503986993e+00,8.606182372057906704e+00
5.140000000000000000e+09,7.305240009420887581e+00,8.636344889978708750e+00
5.145000000000000000e+09,7.355784103605017776e+00,8.666289739661237945e+00
5.150000000000000000e+09,7.406307413774968929e+00,8.696017343587559623e+00
5.155000000000000000e+09,7.456805453667142203e+00,8.725528125956813597e+00
5.160000000000000000e+09,7.507273727592225221e+00,8.754822512487713482e+00
5.165000000000000000e+09,7.557707730993013406e+00,8.783900930227467541e+00
5.170000000000000000e+09,7.608102950993100855e+00,8.812763807361003288e+00
5.175000000000000000e+09,7.658454866963229080e+00,8.841411573035825811e+00
5.180000000000000000e+09,7.708758951069232701e+00,8.869844657181578995e+00
5.185000000000000000e+09,7.759010668838436153e+00,8.898063490345341719e+00
5.190000000000000000e+09,7.809205479725097376e+00,8.926068503531260134e+00
5.195000000000000000e+09,7.859338837665903910e+00,8.953860128039487165e+00
5.200000000000000000e+09,7.909406191635822481e+00,8.981438795310211276e+00
5.205000000000000000e+09,7.959402986229751065e+00,9.008804936786562578e+00
5.210000000000000000e+09,8.009324662217798263e+00,9.035958983767388375e+00
5.215000000000000000e+09,8.059166657108255194e+00,9.062901367268768382e+00
5.220000000000000000e+09,8.108924405718571649e+00,9.089632517894182584e+00
5.225000000000000000e+09,8.158593340742887889e+00,9.116152865706968811e+00
5.230000000000000000e+09,8.208168893316514669e+00,9.142462840105237021e+00
5.235000000000000000e+09,8.257646493584166691e+00,9.168562869702821416e+00
5.240000000000000000e+09,8.307021571270075455e+00,9.194453382215145965e+00
5.245000000000000000e+09,8.356289556246482064e+00,9.220134804347999591e+00
5.250000000000000000e+09,8.405445879102961371e+00,9.245607561690517784e+00
5.255000000000000000e+09,8.454485971711115155e+00,9.270872078609404099e+00
5.260000000000000000e+09,8.503405267798836320e+00,9.295928778151710148e+00
5.265000000000000000e+09,8.552199203522173221e+00,9.320778081949788074e+00
5.270000000000000000e+09,8.600863218020645462e+00,9.345420410121285215e+00
5.275000000000000000e+09,8.649392754001031136e+00,9.369856181187003585e+00
5.280000000000000000e+09,8.697783258297945963e+00,9.394085811980216860e+00
5.285000000000000000e+09,8.746030182446585144e+00,9.418109717565382510e+00
5.290000000000000000e+09,8.794128983246061182e+00,9.441928311155297848e+00
5.295000000000000000e+09,8.842075123326424091e+00,9.465542004033242307e+00
5.300000000000000000e+09,8.889864071727080486e+00,9.488951205483717288e+00
5.305000000000000000e+09,8.937491304444375118e+00,9.512156322711049938e+00
5.310000000000000000e+09,8.984952305009729301e+00,9.535157760775952340e+00
5.315000000000000000e+09,9.032242565048862915e+00,9.557955922525703585e+00
5.320000000000000000e+09,9.079357584853566365e+00,9.580551208533249152e+00
5.325000000000000000e+09,9.126292873931904026e+00,9.602944017028702817e+00
5.330000000000000000e+09,9.173043951584194389e+00,9.625134743846007979e+00
5.335000000000000000e+09,9.219606347452421247e+00,9.647123782359569688e+00
5.340000000000000000e+09,9.265975602084377982e+00,9.668911523430619326e+00
5.345000000000000000e+09,9.312147267494538028e+00,9.690498355354641546e+00
5.350000000000000000e+09,9.358116907712263455e+00,9.711884663805454565e+00
5.355000000000000000e+09,9.403880099349446908e+00,9.733070831790955779e+00
5.360000000000000000e+09,9.449432432145457028e+00,9.754057239600795626e+00
5.365000000000000000e+09,9.494769509529366047e+00,9.774844264764574575e+00
5.370000000000000000e+09,9.539886949155372164e+00,9.795432282000170687e+00
5.375000000000000000e+09,9.584780383470681286e+00,9.815821663179402634e+00
5.380000000000000000e+09,9.629445460248707178e+00,9.836012777280235042e+00
5.385000000000000000e+09,9.673877843143177557e+00,9.856005990350908519e+00
5.390000000000000000e+09,9.718073212225814217e+00,9.875801665468999957e+00
5.395000000000000000e+09,9.762027264536156324e+00,9.895400162708270386e+00
5.400000000000000000e+09,9.805735714614385756e+00,9.914801839100210401e+00
5.405000000000000000e+09,9.849194295042032365e+00,9.934007048601422696e+00
5.410000000000000000e+09,9.892398756976447771e+00,9.953016142060501892e+00
5.415000000000000000e+09,9.935344870688354035e+00,9.971829467188513263e+00
5.420000000000000000e+09,9.978028426085966629e+00,9.990447368525806837e+00
5.425000000000000000e+09,1.002044523324837755e+01,1.000887018741514645e+01
5.430000000000000000e+09,1.006259112294906366e+01,1.002709826197268406e+01
5.435000000000000000e+09,1.010446194718068291e+01,1.004513192706173719e+01
5.440000000000000000e+09,1.014605357967781707e+01,1.006297151426780268e+01
5.445000000000000000e+09,1.018736191643443334e+01,1.008061735187347274e+01
5.450000000000000000e+09,1.022838287621568298e+01,1.009806976483307395e+01
5.455000000000000000e+09,1.026911240107255807e+01,1.011532907475069720e+01
5.460000000000000000e+09,1.030954645686113480e+01,1.013239559986224236e+01
5.465000000000000000e+09,1.034968103372909454e+01,1.014926965500574596e+01
5.470000000000000000e+09,1.038951214664150946e+01,1.016595155161040864e+01
5.475000000000000000e+09,1.042903583586545224e+01,1.018244159767036194e+01
5.480000000000000000e+09,1.046824816747859899e+01,1.019874009773059953e+01
5.485000000000000000e+09,1.050714523386010235e+01,1.021484735286755985e+01
5.490000000000000000e+09,1.054572315417360784e+01,1.023076366066856657e+01
5.495000000000000000e+09,1.058397807487370024e+01,1.024648931522298767e+01
5.500000000000000000e+09,1.062190617016712402e+01,1.026202460709682285e+01
5.505000000000000000e+09,1.065950364251830429e+01,1.027736982332753257e+01
5.510000000000000000e+09,1.069676672310685639e+01,1.029252524740125097e+01
5.515000000000000000e+09,1.073369167231168042e+01,1.030749115924292170e+01
5.520000000000000000e+09,1.077027478017954643e+01,1.032226783520210489e+01
5.525000000000000000e+09,1.080651236689064021e+01,1.033685554803966333e+01
5.530000000000000000e+09,1.084240078322108225e+01,1.035125456691516987e+01
5.535000000000000000e+09,1.087793641100678244e+01,1.036546515737694030e+01
5.540000000000000000e+09,1.091311566359245866e+01,1.037948758134809957e+01
5.545000000000000000e+09,1.094793498627726613e+01,1.039332209711335331e+01
5.550000000000000000e+09,1.098239085678572380e+01,1.040696895931782784e+01
5.555000000000000000e+09,1.101647978568624708e+01,1.042042841894707550e+01
5.560000000000000000e+09,1.105019831683440046e+01,1.043370072331896736e+01
5.565000000000000000e+09,1.108354302782215228e+01,1.044678611607992025e+01
5.570000000000000000e+09,1.111651053039381232e+01,1.045968483718998954e+01
5.575000000000000000e+09,1.114909747087743774e+01,1.047239712291610125e+01
5.580000000000000000e+09,1.118130053060865947e+01,1.048492320582430537e+01
5.585000000000000000e+09,1.121311642634538686e+01,1.049726331477044639e+01
5.590000000000000000e+09,1.124454191068195996e+01,1.050941767489268308e+01
5.595000000000000000e+09,1.127557377246306380e+01,1.052138650760586458e+01
5.600000000000000000e+09,1.130620883717522140e+01,1.053317003058928947e+01
5.605000000000000000e+09,1.133644396736253590e+01,1.054476845778580341e+01
5.610000000000000000e+09,1.136627606300630156e+01,1.055618199938899160e+01
5.615000000000000000e+09,1.139570206193089419e+01,1.056741086184250378e+01
5.620000000000000000e+09,1.142471894017084466e+01,1.057845524782648639e+01
5.625000000000000000e+09,1.145332371237135582e+01,1.058931535625882425e+01
5.630000000000000000e+09,1.148151343214845355e+01,1.059999138228299564e+01
5.635000000000000000e+09,1.150928519246885173e+01,1.061048351726545924e+01
5.640000000000000000e+09,1.153663612601630639e+01,1.062079194878988631e+01
5.645000000000000000e+09,1.156356340554164142e+01,1.063091686064728592e+01
5.650000000000000000e+09,1.159006424423619386e+01,1.064085843283694821e+01
5.655000000000000000e+09,1.161613589606622909e+01,1.065061684155471511e+01
5.660000000000000000e+09,1.164177565613230136e+01,1.066019225919265168e+01
5.665000000000000000e+09,1.166698086100066156e+01,1.066958485433024251e+01
5.670000000000000000e+09,1.169174888904472809e+01,1.067879479173138790e+01
5.675000000000000000e+09,1.171607716076781003e+01,1.068782223233641915e+01
5.680000000000000000e+09,1.173996313913983158e+01,1.069666733326135599e+01
5.685000000000000000e+09,1.176340432990656026e+01,1.070533024778896269e+01
5.690000000000000000e+09,1.178639828190931560e+01,1.071381112536571933e+01
5.695000000000000000e+09,1.180894258738972979e+01,1.072211011159530436e+01
5.700000000000000000e+09,1.183103488230221600e+01,1.073022734823692659e+01
5.705000000000000000e+09,1.185267284659783726e+01,1.073816297319516622e+01
5.710000000000000000e+09,1.187385420452964979e+01,1.074591712051974390e+01
5.715000000000000000e+09,1.189457672493428930e+01,1.075348992039859120e+01
5.720000000000000000e+09,1.191483822151236716e+01,1.076088149915252323e+01
5.725000000000000000e+09,1.193463655310707594e+01,1.076809197923130057e+01
5.730000000000000000e+09,1.195396962397379426e+01,1.077512147920841379e+01
5.735000000000000000e+09,1.197283538403779879e+01,1.078197011377360681e+01
5.740000000000000000e+09,1.199123182916357599e+01,1.078863799373164412e+01
5.745000000000000000e+09,1.200915700140604692e+01,1.079512522599652158e+01
5.750000000000000000e+09,1.202660898924724187e+01,1.080143191358247279e+01
5.755000000000000000e+09,1.204358592784727477e+01,1.080755815560219446e+01
5.760000000000000000e+09,1.206008599927950264e+01,1.081350404726136638e+01
5.765000000000000000e+09,1.207610743275759724e+01,1.081926967985232224e+01
5.770000000000000000e+09,1.209164850485498199e+01,1.082485514074699395e+01
5.775000000000000000e+09,1.210670753973248814e+01,1.083026051339487950e+01
5.780000000000000000e+09,1.212128290934429664e+01,1.083548587731522161e+01
5.785000000000000000e+09,1.213537303364071462e+01,1.084053130809009602e+01
5.790000000000000000e+09,1.214897638077504105e+01,1.084539687736104874e+01
5.795000000000000000e+09,1.216209146729280377e+01,1.085008265282142048e+01
5.800000000000000000e+09,1.217471685831655925e+01,1.085458869820914707e+01
5.805000000000000000e+09,1.218685116773902521e+01,1.085891507330458872e+01
5.810000000000000000e+09,1.219849305838685183e+01,1.086306183391991453e+01
5.815000000000000000e+09,1.220964124219048053e+01,1.086702903189269520e+01
5.820000000000000000e+09,1.222029448035715582e+01,1.087081671508269665e+01
5.825000000000000000e+09,1.223045158352122286e+01,1.087442492736259148e+01
5.830000000000000000e+09,1.224011141188951157e+01,1.087785370860900613e+01
5.835000000000000000e+09,1.224927287539619414e+01,1.088110309469895221e+01
5.840000000000000000e+09,1.225793493384222010e+01,1.088417311750282934e+01
5.845000000000000000e+09,1.226609659701334287e+01,1.088706380487188774e+01
5.850000000000000000e+09,1.227375692481776071e+01,1.088977518063468963e+01
5.855000000000000000e+09,1.228091502740890029e+01,1.089230726459031118e+01
5.860000000000000000e+09,1.228757006528545581e+01,1.089466007249558643e+01
5.865000000000000000e+09,1.229372124941375688e+01,1.089683361606223855e+01
5.870000000000000000e+09,1.229936784131220406e+01,1.089882790294266890e+01
5.875000000000000000e+09,1.230450915316332505e+01,1.090064293672753770e+01
5.880000000000000000e+09,1.230914454788977430e+01,1.090227871693261363e+01
5.885000000000000000e+09,1.231327343923321749e+01,1.090373523898871966e+01
5.890000000000000000e+09,1.231689529184776255e+01,1.090501249423879493e+01
5.895000000000000000e+09,1.232000962134715749e+01,1.090611046992071209e+01
5.900000000000000000e+09,1.232261599438291633e+01,1.090702914916300159e+01
5.905000000000000000e+09,1.232471402869187571e+01,1.090776851097182210e+01
5.910000000000000000e+09,1.232630339315933199e+01,1.090832853022546622e+01
5.915000000000000000e+09,1.232738380783435517e+01,1.090870917765398573e+01
5.920000000000000000e+09,1.232795504400752584e+01,1.090891041984287391e+01
5.925000000000000000e+09,1.232801692419926987e+01,1.090893221920722134e+01
5.930000000000000000e+09,1.232756932221695578e+01,1.090877453399212449e+01
5.935000000000000000e+09,1.232661216315697494e+01,1.090843731825571261e+01
5.940000000000000000e+09,1.232514542341918329e+01,1.090792052185851801e+01
5.945000000000000000e+09,1.232316913071651143e+01,1.090722409045315899e+01
5.950000000000000000e+09,1.232068336406055842e+01,1.090634796546752838e+01
5.955000000000000000e+09,1.231768825377268151e+01,1.090529208409898843e+01
5.960000000000000000e+09,1.231418398144909965e+01,1.090405637929429083e+01
5.965000000000000000e+09,1.231017077996716580e+01,1.090264077974604895e+01
5.970000000000000000e+09,1.230564893342723032e+01,1.090104520986841585e+01
5.975000000000000000e+09,1.230061877714154583e+01,1.089926958979136096e+01
5.980000000000000000e+09,1.229508069758930944e+01,1.089731383534494213e+01
5.985000000000000000e+09,1.228903513236476641e+01,1.089517785804310179e+01
5.990000000000000000e+09,1.228248257012837108e+01,1.089286156507047565e+01
5.995000000000000000e+09,1.227542355055708967e+01,1.089036485927086773e+01
6.000000000000000000e+09,1.226785866425751870e+01,1.088768763912450055e+01
6.005000000000000000e+09,1.225978855271831236e+01,1.088482979874112644e+01
6.010000000000000000e+09,1.225121390821520784e+01,1.088179122783826180e+01
6.015000000000000000e+09,1.224213547373025435e+01,1.087857181172640075e+01
6.020000000000000000e+09,1.223255404287072956e+01,1.087517143129600861e+01
6.025000000000000000e+09,1.222247045976198621e+01,1.087158996299721281e+01
6.030000000000000000e+09,1.221188561894017965e+01,1.086782727882130928e+01
6.035000000000000000e+09,1.220080046526311435e+01,1.086388324629063007e+01
6.040000000000000000e+09,1.218921599376710851e+01,1.085975772843109155e+01
6.045000000000000000e+09,1.217713324956546295e+01,1.085545058376142613e+01
6.050000000000000000e+09,1.216455332771544207e+01,1.085096166627307213e+01
6.055000000000000000e+09,1.215147737307651710e+01,1.084629082540880773e+01
6.060000000000000000e+09,1.213790658017824065e+01,1.084143790604669100e+01
6.065000000000000000e+09,1.212384219306520272e+01,1.083640274847760665e+01
6.070000000000000000e+09,1.210928550515234114e+01,1.083118518838841382e+01
6.075000000000000000e+09,1.209423785905679871e+01,1.082578505683848391e+01
6.080000000000000000e+09,1.207870064644394681e+01,1.082020218024314140e+01
6.085000000000000000e+09,1.206267530784051800e+01,1.081443638034711441e+01
6.090000000000000000e+09,1.204616333246912241e+01,1.080848747420744438e+01
6.095000000000000000e+09,1.202916625806282980e+01,1.080235527417103825e+01
6.100000000000000000e+09,1.201168567066441462e+01,1.079603958784844941e+01
6.105000000000000000e+09,1.199372320445062279e+01,1.078954021809845187e+01
6.110000000000000000e+09,1.197528054150957288e+01,1.078285696299746022e+01
6.115000000000000000e+09,1.195635941164092841e+01,1.077598961581888659e+01
6.120000000000000000e+09,1.193696159215019037e+01,1.076893796501212819e+01
6.125000000000000000e+09,1.191708890761792183e+01,1.076170179417419703e+01
6.130000000000000000e+09,1.189674322967544207e+01,1.075428088202534838e+01
6.135000000000000000e+09,1.187592647677883129e+01,1.074667500238583884e+01
6.140000000000000000e+09,1.185464061396587887e+01,1.073888392414812287e+01
6.145000000000000000e+09,1.183288765262024000e+01,1.073090741125336756e+01
6.150000000000000000e+09,1.181066965020875159e+01,1.072274522265978192e+01
6.155000000000000000e+09,1.178798871004391557e+01,1.071439711232182113e+01
6.160000000000000000e+09,1.176484698100919246e+01,1.070586282915736831e+01
6.165000000000000000e+09,1.174124665730350792e+01,1.069714211702360274e+01
6.170000000000000000e+09,1.171718997816004659e+01,1.068823471468496322e+01
6.175000000000000000e+09,1.169267922757524580e+01,1.067914035578649568e+01
6.180000000000000000e+09,1.166771673402660880e+01,1.066985876882461781e+01
6.185000000000000000e+09,1.164230487017629834e+01,1.066038967711416596e+01
6.190000000000000000e+09,1.161644605258281970e+01,1.065073279875997692e+01
6.195000000000000000e+09,1.159014274140856315e+01,1.064088784662848575e+01
6.200000000000000000e+09,1.156339744009555659e+01,1.063085452830893551e+01
6.205000000000000000e+09,1.153621269507608105e+01,1.062063254608911755e+01
6.210000000000000000e+09,1.150859109544254899e+01,1.061022159691733435e+01
6.215000000000000000e+09,1.148053527263189544e+01,1.059962137237126711e+01
6.220000000000000000e+09,1.145204790009887930e+01,1.058883155862407577e+01
6.225000000000000000e+09,1.142313169298746089e+01,1.057785183641126103e+01
6.230000000000000000e+09,1.139378940778621185e+01,1.056668188099281913e+01
6.235000000000000000e+09,1.136402384199483961e+01,1.055532136212103289e+01
6.240000000000000000e+09,1.133383783377007958e+01,1.054376994400179157e+01
6.245000000000000000e+09,1.130323426158107303e+01,1.053202728526084186e+01
6.250000000000000000e+09,1.127221604384038045e+01,1.052009303890208614e+01
6.255000000000000000e+09,1.124078613856305076e+01,1.050796685227792970e+01
6.260000000000000000e+09,1.120894754296973517e+01,1.049564836703942206e+01
6.265000000000000000e+09,1.117670329314124089e+01,1.048313721910744611e+01
6.270000000000000000e+09,1.114405646363255897e+01,1.047043303862957231e+01
6.275000000000000000e+09,1.111101016708029299e+01,1.045753544993551643e+01
6.280000000000000000e+09,1.107756755383918978e+01,1.044444407150513499e+01
6.285000000000000000e+09,1.104373181156874573e+01,1.043115851591816323e+01
6.290000000000000000e+09,1.100950616485191169e+01,1.041767838981763283e+01
6.295000000000000000e+09,1.097489387478692535e+01,1.040400329386389799e+01
6.300000000000000000e+09,1.093989823858710331e+01,1.039013282269291594e+01
6.305000000000000000e+09,1.090452258917264494e+01,1.037606656487248813e+01
6.310000000000000000e+09,1.086877029474979572e+01,1.036180410285453135e+01
6.315000000000000000e+09,1.083264475839654750e+01,1.034734501293097964e+01
6.320000000000000000e+09,1.079614941764846137e+01,1.033268886519082486e+01
6.325000000000000000e+09,1.075928774405492128e+01,1.031783522346626825e+01
6.330000000000000000e+09,1.072206324276251976e+01,1.030278364529073443e+01
6.335000000000000000e+09,1.068447945207870475e+01,1.028753368184993455e+01
6.340000000000000000e+09,1.064653994301814244e+01,1.027208487792680991e+01
6.345000000000000000e+09,1.060824831887805075e+01,1.025643677185912317e+01
6.350000000000000000e+09,1.056960821478430113e+01,1.024058889548606999e+01
6.355000000000000000e+09,1.053062329723111468e+01,1.022454077409306983e+01
6.360000000000000000e+09,1.049129726364208359e+01,1.020829192636611893e+01
6.365000000000000000e+09,1.045163384189493705e+01,1.019184186433203365e+01
6.370000000000000000e+09,1.041163678987129870e+01,1.017519009330972679e+01
6.375000000000000000e+09,1.037130989498237099e+01,1.015833611185228236e+01
6.380000000000000000e+09,1.033065697370556002e+01,1.014127941169425462e+01
6.385000000000000000e+09,1.028968187110394794e+01,1.012401947769249411e+01
6.390000000000000000e+09,1.024838846035161666e+01,1.010655578777002717e+01
6.395000000000000000e+09,1.020678064225641535e+01,1.008888781285949676e+01
6.400000000000000000e+09,1.016486234476807482e+01,1.007101501684099176e+01
6.405000000000000000e+09,1.012263752249981863e+01,1.005293685648611479e+01
6.410000000000000000e+09,1.008011015623066697e+01,1.003465278139439576e+01
6.415000000000000000e+09,1.003728425241557076e+01,1.001616223393348193e+01
6.420000000000000000e+09,9.994163842683818189e+00,9.997464649174766294e+00
6.425000000000000000e+09,9.950752983344676394e+00,9.978559454832545583e+00
6.430000000000000000e+09,9.907055754881232801e+00,9.959446071198467365e+00
6.435000000000000000e+09,9.863076261437811354e+00,9.940123911073484919e+00
6.440000000000000000e+09,9.818818630323352892e+00,9.920592379707125374e+00
6.445000000000000000e+09,9.774287011493003163e+00,9.900850874727511908e+00
6.450000000000000000e+09,9.729485577030045462e+00,9.880898786071730555e+00
6.455000000000000000e+09,9.684418520633002458e+00,9.860735495918692806e+00
6.460000000000000000e+09,9.639090057093216757e+00,9.840360378617949877e+00
6.465000000000000000e+09,9.593504421777577562e+00,9.819772800620947706e+00
6.470000000000000000e+09,9.547665870094174778e+00,9.798972120404714659e+00
6.475000000000000000e+09,9.501578676973206683e+00,9.777957688402455716e+00
6.480000000000000000e+09,9.455247136327091795e+00,9.756728846924762166e+00
6.485000000000000000e+09,9.408675560535792570e+00,9.735284930092294786e+00
6.490000000000000000e+09,9.361868279891051969e+00,9.713625263749625205e+00
6.495000000000000000e+09,9.314829642075745042e+00,9.691749165395073362e+00
6.500000000000000000e+09,9.267564011615430530e+00,9.669655944097589995e+00
6.505000000000000000e+09,9.220075769347305439e+00,9.647344900421567004e+00
6.510000000000000000e+09,9.172369311864990493e+00,9.624815326340121047e+00
6.515000000000000000e+09,9.124449050985978360e+00,9.602066505158731502e+00
6.520000000000000000e+09,9.076319413199367858e+00,9.579097711429337636e+00
6.525000000000000000e+09,9.027984839117584315e+00,9.555908210865947439e+00
6.530000000000000000e+09,8.979449782931643753e+00,9.532497260261544980e+00
6.535000000000000000e+09,8.930718711849968017e+00,9.508864107396700405e+00
6.540000000000000000e+09,8.881796105557382859e+00,9.485007990957397439e+00
6.545000000000000000e+09,8.832686455653298907e+00,9.460928140442330658e+00
6.550000000000000000e+09,8.783394265093708242e+00,9.436623776071401792e+00
6.555000000000000000e+09,8.733924047650303280e+00,9.412094108702094175e+00
6.560000000000000000e+09,8.684280327330839100e+00,9.387338339726102987e+00
6.565000000000000000e+09,8.634467637833527220e+00,9.362355660982014882e+00
6.570000000000000000e+09,8.584490521983285660e+00,9.337145254658315352e+00
6.575000000000000000e+09,8.534353531173676899e+00,9.311706293198454887e+00
6.580000000000000000e+09,8.484061224795672373e+00,9.286037939198394042e+00
6.585000000000000000e+09,8.433618169680295651e+00,9.260139345310260950e+00
6.590000000000000000e+09,8.383028939544935554e+00,9.234009654147083523e+00
6.595000000000000000e+09,8.332298114407254985e+00,9.207647998169862902e+00
6.600000000000000000e+09,8.281430280037255898e+00,9.181053499593218703e+00
6.605000000000000000e+09,8.230430027389187941e+00,9.154225270279663818e+00
6.610000000000000000e+09,8.179301952025483047e+00,9.127162411628480854e+00
6.615000000000000000e+09,8.128050653562794992e+00,9.099864014475043561e+00
6.620000000000000000e+09,8.076680735094214469e+00,9.072329158976371488e+00
6.625000000000000000e+09,8.025196802638175697e+00,9.044556914509628953e+00
6.630000000000000000e+09,7.973603464546855868e+00,9.016546339547582889e+00
6.635000000000000000e+09,7.921905330963772585e+00,8.988296481559157058e+00
6.640000000000000000e+09,7.870107013239622695e+00,8.959806376886053414e+00
6.645000000000000000e+09,7.818213123374303741e+00,8.931075050632083290e+00
6.650000000000000000e+09,7.766228273445668684e+00,8.902101516543785564e+00
6.655000000000000000e+09,7.714157075041135236e+00,8.872884776890964886e+00
6.660000000000000000e+09,7.662004138694033628e+00,8.843423822348292163e+00
6.665000000000000000e+09,7.609774073321553089e+00,8.813717631876196279e+00
6.670000000000000000e+09,7.557471485648662224e+00,8.783765172592092441e+00
6.675000000000000000e+09,7.505100979650562998e+00,8.753565399650311107e+00
6.680000000000000000e+09,7.452667155988661918e+00,8.723117256116619700e+00
6.685000000000000000e+09,7.400174611439872763e+00,8.692419672836988909e+00
6.690000000000000000e+09,7.347627938342496279e+00,8.661471568314048852e+00
6.695000000000000000e+09,7.295031724023697706e+00,8.630271848570890469e+00
6.700000000000000000e+09,7.242390550245841219e+00,8.598819407023860606e+00
6.705000000000000000e+09,7.189708992648628616e+00,8.567113124350985487e+00
6.710000000000000000e+09,7.136991620178508633e+00,8.535151868350610016e+00
6.715000000000000000e+09,7.084242994539492244e+00,8.502934493810688110e+00
6.720000000000000000e+09,7.031467669635468987e+00,8.470459842370878789e+00
6.725000000000000000e+09,6.978670191010991175e+00,8.437726742381421730e+00
6.730000000000000000e+09,6.925855095300455844e+00,8.404734008764881636e+00
6.735000000000000000e+09,6.873026909670213236e+00,8.371480442871197525e+00
6.740000000000000000e+09,6.820190151278848312e+00,8.337964832341777210e+00
6.745000000000000000e+09,6.767349326707162938e+00,8.304185950952064132e+00
6.750000000000000000e+09,6.714508931436407480e+00,8.270142558482259432e+00
6.755000000000000000e+09,6.661673449276738879e+00,8.235833400553895345e+00
6.760000000000000000e+09,6.608847351844415741e+00,8.201257208495109197e+00
6.765000000000000000e+09,6.556035097999014738e+00,8.166412699177561407e+00
6.770000000000000000e+09,6.503241133324503487e+00,8.131298574879391339e+00
6.775000000000000000e+09,6.450469889569356852e+00,8.095913523118658972e+00
6.780000000000000000e+09,6.397725784128796889e+00,8.060256216512030392e+00
6.785000000000000000e+09,6.345013219495514001e+00,8.024325312609795091e+00
6.790000000000000000e+09,6.292336582739992856e+00,7.988119453748140586e+00
6.795000000000000000e+09,6.239700244976914334e+00,7.951637266889356681e+00
6.800000000000000000e+09,6.187108560834770010e+00,7.914877363461457094e+00
6.805000000000000000e+09,6.134565867933921446e+00,7.877838339200865292e+00
6.810000000000000000e+09,6.082076486366078782e+00,7.840518773993433221e+00
6.815000000000000000e+09,6.029644718174425044e+00,7.802917231713188073e+00
6.820000000000000000e+09,5.977274846837847377e+00,7.765032260061255798e+00
6.825000000000000000e+09,5.924971136754304979e+00,7.726862390401385561e+00
6.830000000000000000e+09,5.872737832732274121e+00,7.688406137598552625e+00
6.835000000000000000e+09,5.820579159487255794e+00,7.649661999858642147e+00
6.840000000000000000e+09,5.768499321126692614e+00,7.610628458556827347e+00
6.845000000000000000e+09,5.716502500660098463e+00,7.571303978081937558e+00
6.850000000000000000e+09,5.664592859490939603e+00,7.531687005664614354e+00
6.855000000000000000e+09,5.612774536927040536e+00,7.491775971216704022e+00
6.860000000000000000e+09,5.561051649688874221e+00,7.451569287166597277e+00
6.865000000000000000e+09,5.509428291418578816e+00,7.411065348292559918e+00
6.870000000000000000e+09,5.457908532193530782e+00,7.370262531557022712e+00
6.875000000000000000e+09,5.406496418051237818e+00,7.329159195947420713e+00
6.880000000000000000e+09,5.355195970505922887e+00,7.287753682308178327e+00
6.885000000000000000e+09,5.304011186074044204e+00,7.246044313177401719e+00
6.890000000000000000e+09,5.252946035809108238e+00,7.204029392629017536e+00
6.895000000000000000e+09,5.202004464829112607e+00,7.161707206106831869e+00
6.900000000000000000e+09,5.151190391858880169e+00,7.119076020268847671e+00
6.905000000000000000e+09,5.100507708766262915e+00,7.076134082824666827e+00
6.910000000000000000e+09,5.049960280111892352e+00,7.032879622382521845e+00
6.915000000000000000e+09,4.999551942696240481e+00,6.989310848292560330e+00
6.920000000000000000e+09,4.949286505112568513e+00,6.945425950493687495e+00
6.925000000000000000e+09,4.899167747304428389e+00,6.901223099363128277e+00
6.930000000000000000e+09,4.849199420132038085e+00,6.856700445572795566e+00
6.935000000000000000e+09,4.799385244933180417e+00,6.811856119940039811e+00
6.940000000000000000e+09,4.749728913093871796e+00,6.766688233286349607e+00
6.945000000000000000e+09,4.700234085627711167e+00,6.721194876303617782e+00
6.950000000000000000e+09,4.650904392754354078e+00,6.675374119419645425e+00
6.955000000000000000e+09,4.601743433480669943e+00,6.629224012666215415e+00
6.960000000000000000e+09,4.552754775194658876e+00,6.582742585559539172e+00
6.965000000000000000e+09,4.503941953252791564e+00,6.535927846975408073e+00
6.970000000000000000e+09,4.455308470584254721e+00,6.488777785041505375e+00
6.975000000000000000e+09,4.406857797293446843e+00,6.441290367029814057e+00
6.980000000000000000e+09,4.358593370263419864e+00,6.393463539251803773e+00
6.985000000000000000e+09,4.310518592776540814e+00,6.345295226972941016e+00
6.990000000000000000e+09,4.262636834127627061e+00,6.296783334322815229e+00
6.995000000000000000e+09,4.214951429246858616e+00,6.247925744218266964e+00
7.000000000000000000e+09,4.167465678330847467e+00,6.198720318298805765e+00
7.005000000000000000e+09,4.120182846476349248e+00,6.149164896869372399e+00
7.010000000000000000e+09,4.073106163316798423e+00,6.099257298851126663e+00
7.015000000000000000e+09,4.026238822669141904e+00,6.048995321748816600e+00
7.020000000000000000e+09,3.979583982180372015e+00,5.998376741624385389e+00
7.025000000000000000e+09,3.933144762985714138e+00,5.947399313090286022e+00
7.030000000000000000e+09,3.886924249368387763e+00,5.896060769312725824e+00
7.035000000000000000e+09,3.840925488422234579e+00,5.844358822026817002e+00
7.040000000000000000e+09,3.795151489729357230e+00,5.792291161578301484e+00
7.045000000000000000e+09,3.749605225030467448e+00,5.739855456967917213e+00
7.050000000000000000e+09,3.704289627915120953e+00,5.687049355930161809e+00
7.055000000000000000e+09,3.659207593502959988e+00,5.633870485014718987e+00
7.060000000000000000e+09,3.614361978143731058e+00,5.580316449703717652e+00
7.065000000000000000e+09,3.569755599114289524e+00,5.526384834540918334e+00
7.070000000000000000e+09,3.525391234326807233e+00,5.472073203290872101e+00
7.075000000000000000e+09,3.481271622039148639e+00,5.417379099118804220e+00
7.080000000000000000e+09,3.437399460573058452e+00,5.362300044799535037e+00
7.085000000000000000e+09,3.393777408038167298e+00,5.306833542954771943e+00
7.090000000000000000e+09,3.350408082063736970e+00,5.250977076322994819e+00
7.095000000000000000e+09,3.307294059533490760e+00,5.194728108057937277e+00
7.100000000000000000e+09,3.264437876326538035e+00,5.138084082061280533e+00
7.105000000000000000e+09,3.221842027068404057e+00,5.081042423357089888e+00
7.110000000000000000e+09,3.179508964882187261e+00,5.023600538497080770e+00
7.115000000000000000e+09,3.137441101154029077e+00,4.965755816017976443e+00
7.120000000000000000e+09,3.095640805297748877e+00,4.907505626933228449e+00
7.125000000000000000e+09,3.054110404527337508e+00,4.848847325273244913e+00
7.130000000000000000e+09,3.012852183639878945e+00,4.789778248680814698e+00
7.135000000000000000e+09,2.971868384799610130e+00,4.730295719051719416e+00
7.140000000000000000e+09,2.931161207331707708e+00,4.670397043235705148e+00
7.145000000000000000e+09,2.890732807520065339e+00,4.610079513792997297e+00
7.150000000000000000e+09,2.850585298416911773e+00,4.549340409821534870e+00
7.155000000000000000e+09,2.810720749650278627e+00,4.488176997837848958e+00
7.160000000000000000e+09,2.771141187247033066e+00,4.426586532742039282e+00
7.165000000000000000e+09,2.731848593455795449e+00,4.364566258847510483e+00
7.170000000000000000e+09,2.692844906580121656e+00,4.302113410995632492e+00
7.175000000000000000e+09,2.654132020818285920e+00,4.239225215754641063e+00
7.180000000000000000e+09,2.615711786107100423e+00,4.175898892703514775e+00
7.185000000000000000e+09,2.577586007975253057e+00,4.112131655814931896e+00
7.190000000000000000e+09,2.539756447401722017e+00,4.047920714935775877e+00
7.195000000000000000e+09,2.502224820683099260e+00,3.983263277377506295e+00
7.200000000000000000e+09,2.464992799304352555e+00,3.918156549613408757e+00
7.205000000000000000e+09,2.428062009820565414e+00,3.852597739102239238e+00
7.210000000000000000e+09,2.391434033738625509e+00,3.786584056226043771e+00
7.215000000000000000e+09,2.355110407416943552e+00,3.720112716381597906e+00
7.220000000000000000e+09,2.319092621959903511e+00,3.653180942191877278e+00
7.225000000000000000e+09,2.283382123128508745e+00,3.585785965884296544e+00
7.230000000000000000e+09,2.247980311251023267e+00,3.517925031815068326e+00
7.235000000000000000e+09,2.212888541148245292e+00,3.449595399176273336e+00
7.240000000000000000e+09,2.178108122055491425e+00,3.380794344861364653e+00
7.245000000000000000e+09,2.143640317561982922e+00,3.311519166539174108e+00
7.250000000000000000e+09,2.109486345551359943e+00,3.241767185916186733e+00
7.255000000000000000e+09,2.075647378149791056e+00,3.171535752210894010e+00
7.260000000000000000e+09,2.042124541680557126e+00,3.100822245850208603e+00
7.265000000000000000e+09,2.008918916630569207e+00,3.029624082412516906e+00
7.270000000000000000e+09,1.976031537615412503e+00,2.957938716802763324e+00
7.275000000000000000e+09,1.943463393360434832e+00,2.885763647710982482e+00
7.280000000000000000e+09,1.911215426681259322e+00,2.813096422334005808e+00
7.285000000000000000e+09,1.879288534476003747e+00,2.739934641402761439e+00
7.290000000000000000e+09,1.847683567724578202e+00,2.666275964522426101e+00
7.295000000000000000e+09,1.816401331490985482e+00,2.592118115833530467e+00
7.300000000000000000e+09,1.785442584936906885e+00,2.517458890031791352e+00
7.305000000000000000e+09,1.754808041340358615e+00,2.442296158752275570e+00
7.310000000000000000e+09,1.724498368123265069e+00,2.366627877347830200e+00
7.315000000000000000e+09,1.694514186882383200e+00,2.290452092070013546e+00
7.320000000000000000e+09,1.664856073430306171e+00,2.213766947691980569e+00
7.325000000000000000e+09,1.635524557843842652e+00,2.136570695591333724e+00
7.330000000000000000e+09,1.606520124517242909e+00,2.058861702311705510e+00
7.335000000000000000e+09,1.577843212224140368e+00,1.980638458639756738e+00
7.340000000000000000e+09,1.549494214185156649e+00,1.901899589217677322e+00
7.345000000000000000e+09,1.521473478145019209e+00,1.822643862731152087e+00
7.350000000000000000e+09,1.493781306452853341e+00,1.742870202686128245e+00
7.355000000000000000e+09,1.466417956153670099e+00,1.662577698829044159e+00
7.360000000000000000e+09,1.439383639083088973e+00,1.581765619221872976e+00
7.365000000000000000e+09,1.412678521972037915e+00,1.500433423026592328e+00
7.370000000000000000e+09,1.386302726556985832e+00,1.418580774023211699e+00
7.375000000000000000e+09,1.360256329696453381e+00,1.336207554901611916e+00
7.380000000000000000e+09,1.334539363496106690e+00,1.253313882374442967e+00
7.385000000000000000e+09,1.309151815439549171e+00,1.169900123143826409e+00
7.390000000000000000e+09,1.284093628526583819e+00,1.085966910770546523e+00
7.395000000000000000e+09,1.259364701418333121e+00,1.001515163488644555e+00
7.400000000000000000e+09,1.234964888589276999e+00,9.165461030119438357e-01
7.405000000000000000e+09,1.210894000484437072e+00,8.310612743739907993e-01
7.410000000000000000e+09,1.187151803687562124e+00,7.450625668712225202e-01
7.415000000000000000e+09,1.163738021090367836e+00,6.585522361249021017e-01
7.420000000000000000e+09,1.140652332073749609e+00,5.715329273522475884e-01
7.425000000000000000e+09,1.117894372692485705e+00,4.840076998693553234e-01
7.430000000000000000e+09,1.095463735868988486e+00,3.959800528999812275e-01
7.435000000000000000e+09,1.073359971589989081e+00,3.074539527211523904e-01
7.440000000000000000e+09,1.051582587114796130e+00,2.184338612339989383e-01
7.445000000000000000e+09,1.030131047186388260e+00,1.289247659807665203e-01
7.450000000000000000e+09,1.009004774250777725e+00,3.893221168389821019e-02
7.455000000000000000e+09,9.882031486830104017e-01,-5.153766664495024186e-02
7.460000000000000000e+09,9.677255090175160834e-01,-1.424781089832640180e-01
7.465000000000000000e+09,9.475711521886414079e-01,-2.338816938869188455e-01
7.470000000000000000e+09,9.277393337745050150e-01,-3.257403003711926148e-01
7.475000000000000000e+09,9.082292682487516089e-01,-4.180450680180500811e-01
7.480000000000000000e+09,8.890401292376921560e-01,-5.107863552792033524e-01
7.485000000000000000e+09,8.701710497849447501e-01,-6.039536959282365558e-01
7.490000000000000000e+09,8.516211226213257213e-01,-6.975357536415127679e-01
7.495000000000000000e+09,8.333894004413793244e-01,-7.915202746776579534e-01
7.500000000000000000e+09,8.154748961870482704e-01,-8.858940386374215548e-01
7.505000000000000000e+09,7.978765833341853186e-01,-9.806428073213062646e-01
7.510000000000000000e+09,7.805933961902894458e-01,-1.075751271647475749e+00
7.515000000000000000e+09,7.636242301932116838e-01,-1.171202996703891941e+00
7.520000000000000000e+09,7.469679422199855257e-01,-1.266980364921191260e+00
7.525000000000000000e+09,7.306233508976904822e-01,-1.363064517463911107e+00
7.530000000000000000e+09,7.145892369246575893e-01,-1.459435293866317762e+00
7.535000000000000000e+09,6.988643433928266591e-01,-1.556071170061761322e+00
7.540000000000000000e+09,6.834473761195021257e-01,-1.652949194879026251e+00
7.545000000000000000e+09,6.683370039833832488e-01,-1.750044925185476385e+00
7.550000000000000000e+09,6.535318592657252124e-01,-1.847332359854400696e+00
7.555000000000000000e+09,6.390305379984640988e-01,-1.944783872761500554e+00
7.560000000000000000e+09,6.248316003170403254e-01,-2.042370145080361521e+00
7.565000000000000000e+09,6.109335708187522140e-01,-2.140060097169765641e+00
7.570000000000000000e+09,5.973349389267200715e-01,-2.237820820396315469e+00
7.575000000000000000e+09,5.840341592589749498e-01,-2.335617509289927618e+00
7.580000000000000000e+09,5.710296520039320756e-01,-2.433413394470986812e+00
7.585000000000000000e+09,5.583198032989026283e-01,-2.531169676879760466e+00
7.590000000000000000e+09,5.459029656162722732e-01,-2.628845463841209984e+00
7.595000000000000000e+09,5.337774581531636864e-01,-2.726397707628339440e+00
7.600000000000000000e+09,5.219415672265157458e-01,-2.823781147210083553e+00
7.605000000000000000e+09,5.103935466738906968e-01,-2.920948253951174411e+00
7.610000000000000000e+09,4.991316182574845883e-01,-3.017849182127835928e+00
7.615000000000000000e+09,4.881539720754337064e-01,-3.114431725141473262e+00
7.620000000000000000e+09,4.774587669753928565e-01,-3.210641278462391224e+00
7.625000000000000000e+09,4.670441309741752978e-01,-3.306420810333582594e+00
7.630000000000000000e+09,4.569081616823836289e-01,-3.401710841374138816e+00
7.635000000000000000e+09,4.470489267321376969e-01,-3.496449434296333703e+00
7.640000000000000000e+09,4.374644642108149739e-01,-3.590572194964269492e+00
7.645000000000000000e+09,4.281527830979899307e-01,-3.684012286124868751e+00
7.650000000000000000e+09,4.191118637074423559e-01,-3.776700455136781542e+00
7.655000000000000000e+09,4.103396581332883208e-01,-3.868565077073950143e+00
7.660000000000000000e+09,4.018340906997019402e-01,-3.959532214585548715e+00
7.665000000000000000e+09,3.935930584154486711e-01,-4.049525695863525954e+00
7.670000000000000000e+09,3.856144314325367639e-01,-4.138467212053160260e+00
7.675000000000000000e+09,3.778960535075183147e-01,-4.226276435390777131e+00
7.680000000000000000e+09,3.704357424681524735e-01,-4.312871159215635686e+00
7.685000000000000000e+09,3.632312906827421806e-01,-4.398167460939518492e+00
7.690000000000000000e+09,3.562804655341484383e-01,-4.482079888847359861e+00
7.695000000000000000e+09,3.495810098961323886e-01,-4.564521673457672790e+00
7.700000000000000000e+09,3.431306426142201604e-01,-4.645404963885065186e+00
7.705000000000000000e+09,3.369270589895188572e-01,-4.724641089419121087e+00
7.710000000000000000e+09,3.309679312660162576e-01,-4.802140846198162727e+00
7.715000000000000000e+09,3.252509091210258885e-01,-4.877814808518699863e+00
7.720000000000000000e+09,3.197736201587401128e-01,-4.951573663935322500e+00
7.725000000000000000e+09,3.145336704069602307e-01,-5.023328570891766987e+00
7.730000000000000000e+09,3.095286448165239790e-01,-5.092991537194660800e+00
7.735000000000000000e+09,3.047561077642349514e-01,-5.160475817170517843e+00
7.740000000000000000e+09,3.002136035576765671e-01,-5.225696324918892799e+00
7.745000000000000000e+09,2.958986569433943448e-01,-5.288570060573340115e+00
7.750000000000000000e+09,2.918087736173426427e-01,-5.349016546073502631e+00
7.755000000000000000e+09,2.879414407380727625e-01,-5.406958266512563505e+00
7.760000000000000000e+09,2.842941274419905628e-01,-5.462321112764221276e+00
7.765000000000000000e+09,2.808642853611562074e-01,-5.515034820753813349e+00
7.770000000000000000e+09,2.776493491433323912e-01,-5.565033402493673620e+00
7.775000000000000000e+09,2.746467369739373221e-01,-5.612255563827698523e+00
7.780000000000000000e+09,2.718538511000871960e-01,-5.656645103736162916e+00
7.785000000000000000e+09,2.692680783567035774e-01,-5.698151290068143027e+00
7.790000000000000000e+09,2.668867906942061774e-01,-5.736729206695198258e+00
7.795000000000000000e+09,2.647073457081085546e-01,-5.772340067295082200e+00
7.800000000000000000e+09,2.627270871700321253e-01,-5.804951491323537383e+00
7.805000000000000000e+09,2.609433455604576735e-01,-5.834537738160797460e+00
7.810000000000000000e+09,2.593534386027762095e-01,-5.861079895970924269e+00
7.815000000000000000e+09,2.579546717985766735e-01,-5.884566022432049515e+00
7.820000000000000000e+09,2.567443389642687923e-01,-5.904991235191339172e+00
7.825000000000000000e+09,2.557197227688203234e-01,-5.922357750657846864e+00
7.830000000000000000e+09,2.548780952723403992e-01,-5.936674870537840931e+00
7.835000000000000000e+09,2.542167184657674883e-01,-5.947958916314455280e+00
7.840000000000000000e+09,2.537328448111875745e-01,-5.956233112686697417e+00
7.845000000000000000e+09,2.534237177829504195e-01,-5.961527421746208866e+00
7.850000000000000000e+09,2.532865724093307791e-01,-5.963878330405015582e+00
7.855000000000000000e+09,2.533186358146740091e-01,-5.963328594247387038e+00
7.860000000000000000e+09,2.535171277619301389e-01,-5.959926941562327940e+00
7.865000000000000000e+09,2.538792611954551193e-01,-5.953727741803747975e+00
7.870000000000000000e+09,2.544022427840234024e-01,-5.944790643112338735e+00
7.875000000000000000e+09,2.550832734637953347e-01,-5.933180183817362341e+00
7.880000000000000000e+09,2.559195489813440028e-01,-5.918965383001846270e+00
7.885000000000000000e+09,2.569082604364853473e-01,-5.902219315284814805e+00
7.890000000000000000e+09,2.580465948249293096e-01,-5.883018674930818648e+00
7.895000000000000000e+09,2.593317355803875790e-01,-5.861443334269863747e+00
7.900000000000000000e+09,2.607608631163850221e-01,-5.837575901181871529e+00
7.905000000000000000e+09,2.623311553674332885e-01,-5.811501280117998824e+00
7.910000000000000000e+09,2.640397883295627635e-01,-5.783306240773215201e+00
7.915000000000000000e+09,2.658839365998841298e-01,-5.753078998130810362e+00
7.920000000000000000e+09,2.678607739155743350e-01,-5.720908807154989617e+00
7.925000000000000000e+09,2.699674736915074202e-01,-5.686885574974099633e+00
7.930000000000000000e+09,2.722012095570867096e-01,-5.651099492913865596e+00
7.935000000000000000e+09,2.745591558915682073e-01,-5.613640690302434066e+00
7.940000000000000000e+09,2.770384883583005275e-01,-5.574598911504803134e+00
7.945000000000000000e+09,2.796363844373459528e-01,-5.534063217234783671e+00
7.950000000000000000e+09,2.823500239567905967e-01,-5.492121710781503907e+00
7.955000000000000000e+09,2.851765896220935237e-01,-5.448861289437386901e+00
7.960000000000000000e+09,2.881132675439162516e-01,-5.404367421068157817e+00
7.965000000000000000e+09,2.911572477640955170e-01,-5.358723945486567608e+00
7.970000000000000000e+09,2.943057247795317077e-01,-5.312012900037541563e+00
7.975000000000000000e+09,2.975558980639025353e-01,-5.264314368587061033e+00
7.980000000000000000e+09,3.009049725876703496e-01,-5.215706352923488609e+00
7.985000000000000000e+09,3.043501593351816137e-01,-5.166264665465172712e+00
7.990000000000000000e+09,3.078886758198275397e-01,-5.116062842030140168e+00
7.995000000000000000e+09,3.115177465965639492e-01,-5.065172073373246597e+00
8.000000000000000000e+09,3.152346037718189442e-01,-5.013661154138008058e+00
8.005000000000000000e+09,3.190364875105504705e-01,-4.961596447851353453e+00
8.010000000000000000e+09,3.229206465410624505e-01,-4.909041866576697721e+00
8.015000000000000000e+09,3.268843386559178721e-01,-4.856058863888812027e+00
8.020000000000000000e+09,3.309248312109154821e-01,-4.802706439816573081e+00
8.025000000000000000e+09,3.350394016202759007e-01,-4.749041156496647709e+00
8.030000000000000000e+09,3.392253378486815851e-01,-4.695117163301532948e+00
8.035000000000000000e+09,3.434799389002343717e-01,-4.640986230275768953e+00
8.040000000000000000e+09,3.478005153037856401e-01,-4.586697788789509289e+00
8.045000000000000000e+09,3.521843895948633674e-01,-4.532298978379588839e+00
8.050000000000000000e+09,3.566288967939073573e-01,-4.477834698827955151e+00
8.055000000000000000e+09,3.611313848806713134e-01,-4.423347666598819394e+00
8.060000000000000000e+09,3.656892152651284866e-01,-4.368878474823229219e+00
8.065000000000000000e+09,3.702997632541740192e-01,-4.314465656103973146e+00
8.070000000000000000e+09,3.749604185142778046e-01,-4.260145747472338762e+00
8.075000000000000000e+09,3.796685855302096568e-01,-4.205953356895286710e+00
8.080000000000000000e+09,3.844216840595836571e-01,-4.151921230799289653e+00
8.085000000000000000e+09,3.892171495828596339e-01,-4.098080322137698239e+00
8.090000000000000000e+09,3.940524337489608175e-01,-4.044459858578298039e+00
8.095000000000000000e+09,3.989250048167586327e-01,-3.991087410438977745e+00
8.100000000000000000e+09,4.038323480915455566e-01,-3.937988958060063549e+00
8.105000000000000000e+09,4.087719663569344686e-01,-3.885188958331240450e+00
8.110000000000000000e+09,4.137413803023041181e-01,-3.832710410135415469e+00
8.115000000000000000e+09,4.187381289447495991e-01,-3.780574918520955396e+00
8.120000000000000000e+09,4.237597700466225192e-01,-3.728802757424371173e+00
8.125000000000000000e+09,4.288038805280448562e-01,-3.677412930813986236e+00
8.130000000000000000e+09,4.338680568736026366e-01,-3.626423232153368037e+00
8.135000000000000000e+09,4.389499155348546844e-01,-3.575850302082640653e+00
8.140000000000000000e+09,4.440470933266435494e-01,-3.525709684274493494e+00
8.145000000000000000e+09,4.491572478184920336e-01,-3.476015879406873399e+00
8.150000000000000000e+09,4.542780577201653291e-01,-3.426782397233245625e+00
8.155000000000000000e+09,4.594072232625666108e-01,-3.378021806725291398e+00
8.160000000000000000e+09,4.645424665715651713e-01,-3.329745784309880552e+00
8.165000000000000000e+09,4.696815320372109692e-01,-3.281965160186110619e+00
8.170000000000000000e+09,4.748221866770965804e-01,-3.234689962753348524e+00
8.175000000000000000e+09,4.799622204930251157e-01,-3.187929461184428881e+00
8.180000000000000000e+09,4.850994468228076451e-01,-3.141692206160290546e+00
8.185000000000000000e+09,4.902317026851029658e-01,-3.095986068823853188e+00
8.190000000000000000e+09,4.953568491186604583e-01,-3.050818277983587290e+00
8.195000000000000000e+09,5.004727715155590229e-01,-3.006195455617155954e+00
8.200000000000000000e+09,5.055773799473722852e-01,-2.962123650733690994e+00
8.205000000000000000e+09,5.106686094859792524e-01,-2.918608371630869058e+00
8.210000000000000000e+09,5.157444205174402940e-01,-2.875654616613442904e+00
8.215000000000000000e+09,5.208027990494710213e-01,-2.833266903222124267e+00
8.220000000000000000e+09,5.258417570125560880e-01,-2.791449296026640603e+00
8.225000000000000000e+09,5.308593325543290442e-01,-2.750205433040342928e+00
8.230000000000000000e+09,5.358535903273005108e-01,-2.709538550809563517e+00
8.235000000000000000e+09,5.408226217699547700e-01,-2.669451508231006187e+00
8.240000000000000000e+09,5.457645453809549796e-01,-2.629946809151913811e+00
8.245000000000000000e+09,5.506775069869173089e-01,-2.591026623801025330e+00
8.250000000000000000e+09,5.555596800023877568e-01,-2.552692809111740235e+00
8.255000000000000000e+09,5.604092656839220199e-01,-2.514946927971624557e+00
8.260000000000000000e+09,5.652244933764840606e-01,-2.477790267460405094e+00
8.265000000000000000e+09,5.700036207528306198e-01,-2.441223856117535451e+00
8.270000000000000000e+09,5.747449340463084422e-01,-2.405248480281135137e+00
8.275000000000000000e+09,5.794467482756651133e-01,-2.369864699552457488e+00
8.280000000000000000e+09,5.841074074634767799e-01,-2.335072861415519618e+00
8.285000000000000000e+09,5.887252848466171251e-01,-2.300873115064173913e+00
8.290000000000000000e+09,5.932987830798275297e-01,-2.267265424467326262e+00
8.295000000000000000e+09,5.978263344320529082e-01,-2.234249580712086569e+00
8.300000000000000000e+09,6.023064009747831626e-01,-2.201825213666012804e+00
8.305000000000000000e+09,6.067374747636704591e-01,-2.169991802983250118e+00
8.310000000000000000e+09,6.111180780122965617e-01,-2.138748688495454964e+00
8.315000000000000000e+09,6.154467632583997538e-01,-2.108095080016367362e+00
8.320000000000000000e+09,6.197221135227437561e-01,-2.078030066588489877e+00
8.325000000000000000e+09,6.239427424602357330e-01,-2.048552625203067024e+00
8.330000000000000000e+09,6.281072945035987010e-01,-2.019661629018247417e+00
8.335000000000000000e+09,6.322144449992951332e-01,-1.991355855103326800e+00
8.340000000000000000e+09,6.362629003359496771e-01,-1.963633991731872142e+00
8.345000000000000000e+09,6.402513980645402336e-01,-1.936494645252066604e+00
8.350000000000000000e+09,6.441787070117874769e-01,-1.909936346546643682e+00
8.355000000000000000e+09,6.480436273848633189e-01,-1.883957557116361148e+00
8.360000000000000000e+09,6.518449908690137073e-01,-1.858556674796127517e+00
8.365000000000000000e+09,6.555816607171739419e-01,-1.833732039129085445e+00
8.370000000000000000e+09,6.592525318313779970e-01,-1.809481936417936421e+00
8.375000000000000000e+09,6.628565308373265408e-01,-1.785804604461566081e+00
8.380000000000000000e+09,6.663926161499041934e-01,-1.762698237007852553e+00
8.385000000000000000e+09,6.698597780320268980e-01,-1.740160987922299451e+00
8.390000000000000000e+09,6.732570386447359612e-01,-1.718190975100801987e+00
8.395000000000000000e+09,6.765834520899048909e-01,-1.696786284131380107e+00
8.400000000000000000e+09,6.798381044450311217e-01,-1.675944971721455623e+00
8.405000000000000000e+09,6.830201137900118180e-01,-1.655665068903693582e+00
8.410000000000000000e+09,6.861286302262152859e-01,-1.635944584030156967e+00
8.415000000000000000e+09,6.891628358875895310e-01,-1.616781505567542743e+00
8.420000000000000000e+09,6.921219449437829851e-01,-1.598173804704168477e+00
8.425000000000000000e+09,6.950052035958620422e-01,-1.580119437774992752e+00
8.430000000000000000e+09,6.978118900634446842e-01,-1.562616348521524756e+00
8.435000000000000000e+09,7.005413145647523265e-01,-1.545662470186106363e+00
8.440000000000000000e+09,7.031928192881652384e-01,-1.529255727457870195e+00
8.445000000000000000e+09,7.057657783565267628e-01,-1.513394038270585717e+00
8.450000000000000000e+09,7.082595977830903333e-01,-1.498075315466822932e+00
8.455000000000000000e+09,7.106737154200186701e-01,-1.483297468329930702e+00
8.460000000000000000e+09,7.130076008991921288e-01,-1.469058403992121953e+00
8.465000000000000000e+09,7.152607555647515492e-01,-1.455356028728556073e+00
8.470000000000000000e+09,7.174327123984232113e-01,-1.442188249137045464e+00
8.475000000000000000e+09,7.195230359369569895e-01,-1.429552973213214839e+00
8.480000000000000000e+09,7.215313221817856171e-01,-1.417448111325834592e+00
8.485000000000000000e+09,7.234571985010636030e-01,-1.405871577096481584e+00
8.490000000000000000e+09,7.253003235241251012e-01,-1.394821288188121455e+00
8.495000000000000000e+09,7.270603870284100267e-01,-1.384295167006893479e+00
8.500000000000000000e+09,7.287371098185728702e-01,-1.374291141323122911e+00
8.505000000000000000e+09,7.303302435983964891e-01,-1.364807144811917450e+00
8.510000000000000000e+09,7.318395708348460760e-01,-1.355841117521179751e+00
8.515000000000000000e+09,7.332649046150503391e-01,-1.347391006265993507e+00
8.520000000000000000e+09,7.346060884955961656e-01,-1.339454764956491406e+00
8.525000000000000000e+09,7.358629963446002842e-01,-1.332030354859701449e+00
8.530000000000000000e+09,7.370355321763630840e-01,-1.325115744799618689e+00
8.535000000000000000e+09,7.381236299788691557e-01,-1.318708911296843755e+00
8.540000000000000000e+09,7.391272535339508121e-01,-1.312807838651631531e+00
8.545000000000000000e+09,7.400463962303456267e-01,-1.307410518971590552e+00
8.550000000000000000e+09,7.408810808696681960e-01,-1.302514952146371696e+00
8.555000000000000000e+09,7.416313594652725882e-01,-1.298119145771808869e+00
8.560000000000000000e+09,7.422973130340744241e-01,-1.294221115025308233e+00
8.565000000000000000e+09,7.428790513815338725e-01,-1.290818882493370623e+00
8.570000000000000000e+09,7.433767128796849866e-01,-1.287910477953891020e+00
8.575000000000000000e+09,7.437904642384102205e-01,-1.285493938113914991e+00
8.580000000000000000e+09,7.441205002698900728e-01,-1.283567306305015254e+00
8.585000000000000000e+09,7.443670436464024931e-01,-1.282128632136918522e+00
8.590000000000000000e+09,7.445303446515388890e-01,-1.281175971110553924e+00
8.595000000000000000e+09,7.446106809248700387e-01,-1.280707384191800191e+00
8.600000000000000000e+09,7.446083572000699036e-01,-1.280720937347277211e+00
8.605000000000000000e+09,7.445237050367492504e-01,-1.281214701042025839e+00
8.610000000000000000e+09,7.443570825459305818e-01,-1.282186749700711337e+00
8.615000000000000000e+09,7.441088741092563019e-01,-1.283635161132987257e+00
8.620000000000000000e+09,7.437794900920670083e-01,-1.285558015923320418e+00
8.625000000000000000e+09,7.433693665504214065e-01,-1.287953396785903815e+00
8.630000000000000000e+09,7.428789649320931554e-01,-1.290819387885428604e+00
8.635000000000000000e+09,7.423087717716692069e-01,-1.294154074123913256e+00
8.640000000000000000e+09,7.416592983798520056e-01,-1.297955540393868068e+00
8.645000000000000000e+09,7.409310805270055145e-01,-1.302221870798376369e+00
8.650000000000000000e+09,7.401246781210826242e-01,-1.306951147838066429e+00
8.655000000000000000e+09,7.392406748800018912e-01,-1.312141451565305372e+00
8.660000000000000000e+09,7.382796779985670854e-01,-1.317790858705753854e+00
8.665000000000000000e+09,7.372423178100530050e-01,-1.323897441747203585e+00
8.670000000000000000e+09,7.361292474425044086e-01,-1.330459267996037198e+00
8.675000000000000000e+09,7.349411424699092699e-01,-1.337474398600933867e+00
8.680000000000000000e+09,7.336787005582945387e-01,-1.344940887544079589e+00
8.685000000000000000e+09,7.323426411068795217e-01,-1.352856780599599684e+00
8.690000000000000000e+09,7.309337048843549400e-01,-1.361220114259292124e+00
8.695000000000000000e+09,7.294526536604831746e-01,-1.370028914624962901e+00
8.700000000000000000e+09,7.279002698329593013e-01,-1.379281196268150378e+00
8.705000000000000000e+09,7.262773560498280156e-01,-1.388974961055901902e+00
8.710000000000000000e+09,7.245847348274584432e-01,-1.399108196942971283e+00
8.715000000000000000e+09,7.228232481641845286e-01,-1.409678876730173336e+00
8.720000000000000000e+09,7.209937571497718745e-01,-1.420684956788278885e+00
8.725000000000000000e+09,7.190971415708192760e-01,-1.432124375747151568e+00
8.730000000000000000e+09,7.171342995121410269e-01,-1.443995053150164853e+00
8.735000000000000000e+09,7.151061469543718019e-01,-1.456294888072768856e+00
8.740000000000000000e+09,7.130136173677832367e-01,-1.469021757705570419e+00
8.745000000000000000e+09,7.108576613024958357e-01,-1.482173515901125116e+00
8.750000000000000000e+09,7.086392459752343109e-01,-1.495747991683833877e+00
8.755000000000000000e+09,7.063593548526220234e-01,-1.509742987723267316e+00
8.760000000000000000e+09,7.040189872314051023e-01,-1.524156278768823647e+00
8.765000000000000000e+09,7.016191578153223585e-01,-1.538985610047759467e+00
8.770000000000000000e+09,6.991608962891499024e-01,-1.554228695623651513e+00
8.775000000000000000e+09,6.966452468898126638e-01,-1.569883216716254415e+00
8.780000000000000000e+09,6.940732679746958178e-01,-1.585946819982261946e+00
8.785000000000000000e+09,6.914460315874537688e-01,-1.602417115755455645e+00
8.790000000000000000e+09,6.887646230212156606e-01,-1.619291676247217815e+00
8.795000000000000000e+09,6.860301403795241448e-01,-1.636568033705678715e+00
8.800000000000000000e+09,6.832436941348928316e-01,-1.654243678534609963e+00
8.805000000000000000e+09,6.804064066854951243e-01,-1.672316057369254594e+00
8.810000000000000000e+09,6.775194119096757950e-01,-1.690782571111486110e+00
8.815000000000000000e+09,6.745838547187766876e-01,-1.709640572921665713e+00
8.820000000000000000e+09,6.716008906080374041e-01,-1.728887366169254980e+00
8.825000000000000000e+09,6.685716852062612015e-01,-1.748520202338310847e+00
8.830000000000000000e+09,6.654974138238081149e-01,-1.768536278891283509e+00
8.835000000000000000e+09,6.623792609993252034e-01,-1.788932737089146574e+00
8.840000000000000000e+09,6.592184200453887755e-01,-1.809706659767437831e+00
8.845000000000000000e+09,6.560160925930316189e-01,-1.830855069069151408e+00
8.850000000000000000e+09,6.527734881355002905e-01,-1.852374924133083356e+00
8.855000000000000000e+09,6.494918235711553134e-01,-1.874263118739100342e+00
8.860000000000000000e+09,6.461723227457392138e-01,-1.896516478909866077e+00
8.865000000000000000e+09,6.428162159943986431e-01,-1.919131760467512882e+00
8.870000000000000000e+09,6.394247396830136099e-01,-1.942105646549428410e+00
8.875000000000000000e+09,6.359991357496931341e-01,-1.965434745078664447e+00
8.880000000000000000e+09,6.325406512458561226e-01,-1.989115586194257546e+00
8.885000000000000000e+09,6.290505378777505596e-01,-2.013144619637179833e+00
8.890000000000000000e+09,6.255300515480008983e-01,-2.037518212096295578e+00
8.895000000000000000e+09,6.219804518974257901e-01,-2.062232644514446100e+00
8.900000000000000000e+09,6.184030018476218693e-01,-2.087284109353111816e+00
8.905000000000000000e+09,6.147989671438889303e-01,-2.112668707820622327e+00
8.910000000000000000e+09,6.111696158992578898e-01,-2.138382447060790614e+00
8.915000000000000000e+09,6.075162181391283722e-01,-2.164421237307792900e+00
8.920000000000000000e+09,6.038400453471522988e-01,-2.190780889005341514e+00
8.925000000000000000e+09,6.001423700123044158e-01,-2.217457109893279821e+00
8.930000000000000000e+09,5.964244651772380168e-01,-2.244445502063820541e+00
8.935000000000000000e+09,5.926876039880120128e-01,-2.271741558989969434e+00
8.940000000000000000e+09,5.889330592458070779e-01,-2.299340662524982370e+00
8.945000000000000000e+09,5.851621029598781387e-01,-2.327238079881940536e+00
8.950000000000000000e+09,5.813760059028408866e-01,-2.355428960589259990e+00
8.955000000000000000e+09,5.775760371677335359e-01,-2.383908333430322823e+00
8.960000000000000000e+09,5.737634637273344440e-01,-2.412671103368047909e+00
8.965000000000000000e+09,5.699395499957073952e-01,-2.441712048459282247e+00
8.970000000000000000e+09,5.661055573923843287e-01,-2.471025816760854088e+00
8.975000000000000000e+09,5.622627439088032641e-01,-2.500606923235465295e+00
8.980000000000000000e+09,5.584123636777800215e-01,-2.530449746657096100e+00
8.985000000000000000e+09,5.545556665455512180e-01,-2.560548526525372015e+00
8.990000000000000000e+09,5.506938976469705205e-01,-2.590897359990717241e+00
8.995000000000000000e+09,5.468282969836830709e-01,-2.621490198798290372e+00
9.000000000000000000e+09,5.429600990057266152e-01,-2.652320846254212494e+00
9.005000000000000000e+09,5.390905321962804475e-01,-2.683382954223707983e+00
9.010000000000000000e+09,5.352208186599642925e-01,-2.714670020165839581e+00
9.015000000000000000e+09,5.313521737149645707e-01,-2.746175384210811643e+00
9.020000000000000000e+09,5.274858054885249725e-01,-2.777892226292272504e+00
9.025000000000000000e+09,5.236229145168540544e-01,-2.809813563335190612e+00
9.030000000000000000e+09,5.197646933483577314e-01,-2.841932246517790084e+00
9.035000000000000000e+09,5.159123261518117065e-01,-2.874240958604279417e+00
9.040000000000000000e+09,5.120669883279421741e-01,-2.906732211371554353e+00
9.045000000000000000e+09,5.082298461260565947e-01,-2.939398343127175739e+00
9.050000000000000000e+09,5.044020562647621997e-01,-2.972231516338106783e+00
9.055000000000000000e+09,5.005847655575537125e-01,-3.005223715375541893e+00
9.060000000000000000e+09,4.967791105429628651e-01,-3.038366744390850194e+00
9.065000000000000000e+09,4.929862171195941167e-01,-3.071652225332770048e+00
9.070000000000000000e+09,4.892072001861609287e-01,-3.105071596118222033e+00
9.075000000000000000e+09,4.854431632866076929e-01,-3.138616108969842333e+00
9.080000000000000000e+09,4.816951982603656091e-01,-3.172276828934144532e+00
9.085000000000000000e+09,4.779643848979806542e-01,-3.206044632592966792e+00
9.090000000000000000e+09,4.742517906020025653e-01,-3.239910206984438545e+00
9.095000000000000000e+09,4.705584700536126763e-01,-3.273864048744799415e+00
9.100000000000000000e+09,4.668854648847124977e-01,-3.307896463489609751e+00
9.105000000000000000e+09,4.632338033556382406e-01,-3.341997565449345675e+00
9.110000000000000000e+09,4.596045000391014712e-01,-3.376157277370542165e+00
9.115000000000000000e+09,4.559985555095465437e-01,-3.410365330707112896e+00
9.120000000000000000e+09,4.524169560387963362e-01,-3.444611266111111014e+00
9.125000000000000000e+09,4.488606732979342762e-01,-3.478884434240921308e+00
9.130000000000000000e+09,4.453306640651283344e-01,-3.513173996907486440e+00
9.135000000000000000e+09,4.418278699398258680e-01,-3.547468928572402369e+00
9.140000000000000000e+09,4.383532170635824343e-01,-3.581758018213241357e+00
9.145000000000000000e+09,4.349076158470503439e-01,-3.616029871578667620e+00
9.150000000000000000e+09,4.314919607036488691e-01,-3.650272913846198009e+00
9.155000000000000000e+09,4.281071297899897710e-01,-3.684475392699530616e+00
9.160000000000000000e+09,4.247539847528569723e-01,-3.718625381844963940e+00
9.165000000000000000e+09,4.214333704831835226e-01,-3.752710784979629288e+00
9.170000000000000000e+09,4.181461148767463554e-01,-3.786719340231086584e+00
9.175000000000000000e+09,4.148930286019428815e-01,-3.820638625080810868e+00
9.180000000000000000e+09,4.116749048744657857e-01,-3.854456061789030663e+00
9.185000000000000000e+09,4.084925192393397131e-01,-3.888158923330915062e+00
9.190000000000000000e+09,4.053466293597062231e-01,-3.921734339864514141e+00
9.195000000000000000e+09,4.022379748133609323e-01,-3.955169305732837870e+00
9.200000000000000000e+09,3.991672768961346263e-01,-3.988450687021520835e+00
9.205000000000000000e+09,3.961352384329050458e-01,-4.021565229674319397e+00
9.210000000000000000e+09,3.931425435959021719e-01,-4.054499568179221747e+00
9.215000000000000000e+09,3.901898577305457638e-01,-4.087240234830279206e+00
9.220000000000000000e+09,3.872778271887901136e-01,-4.119773669571424435e+00
9.225000000000000000e+09,3.844070791699683021e-01,-4.152086230426589530e+00
9.230000000000000000e+09,3.815782215693959145e-01,-4.184164204515478325e+00
9.235000000000000000e+09,3.787918428345792843e-01,-4.215993819656872255e+00
9.240000000000000000e+09,3.760485118289483286e-01,-4.247561256558395115e+00
9.245000000000000000e+09,3.733487777037207134e-01,-4.278852661581396433e+00
9.250000000000000000e+09,3.706931697771670420e-01,-4.309854160082417174e+00
9.255000000000000000e+09,3.680821974218725368e-01,-4.340551870314991234e+00
9.260000000000000000e+09,3.655163499599133337e-01,-4.370931917880462869e+00
9.265000000000000000e+09,3.629960965656589544e-01,-4.400980450716272863e+00
9.270000000000000000e+09,3.605218861767409133e-01,-4.430683654597487475e+00
9.275000000000000000e+09,3.580941474127927182e-01,-4.460027769135359144e+00
9.280000000000000000e+09,3.557132885021828672e-01,-4.488999104246426342e+00
9.285000000000000000e+09,3.533796972166257655e-01,-4.517584057066606817e+00
9.290000000000000000e+09,3.510937408138624649e-01,-4.545769129277885234e+00
9.295000000000000000e+09,3.488557659882879913e-01,-4.573540944815937870e+00
9.300000000000000000e+09,3.466660988295696133e-01,-4.600886267921893591e+00
9.305000000000000000e+09,3.445250447892456713e-01,-4.627792021499040231e+00
9.310000000000000000e+09,3.424328886552779339e-01,-4.654245305732540139e+00
9.315000000000000000e+09,3.403898945347890170e-01,-4.680233416923965883e+00
9.320000000000000000e+09,3.383963058444728889e-01,-4.705743866499105366e+00
9.325000000000000000e+09,3.364523453093128946e-01,-4.730764400130290426e+00
9.330000000000000000e+09,3.345582149690431439e-01,-4.755283016927194240e+00
9.335000000000000000e+09,3.327140961927642637e-01,-4.779287988635267048e+00
9.340000000000000000e+09,3.309201497013145032e-01,-4.802767878789303779e+00
9.345000000000000000e+09,3.291765155977031676e-01,-4.825711561758611268e+00
9.350000000000000000e+09,3.274833134054278561e-01,-4.848108241624899506e+00
9.355000000000000000e+09,3.258406421146036180e-01,-4.869947470831367475e+00
9.360000000000000000e+09,3.242485802360732805e-01,-4.891219168537169537e+00
9.365000000000000000e+09,3.227071858632140633e-01,-4.911913638616809408e+00
9.370000000000000000e+09,3.212164967416267225e-01,-4.932021587237357174e+00
9.375000000000000000e+09,3.197765303465324171e-01,-4.951534139951206726e+00
9.380000000000000000e+09,3.183872839679214306e-01,-4.970442858239517037e+00
9.385000000000000000e+09,3.170487348033476649e-01,-4.988739755444252744e+00
9.390000000000000000e+09,3.157608400583268304e-01,-5.006417312027028110e+00
9.395000000000000000e+09,3.145235370543900122e-01,-5.023468490093155658e+00
9.400000000000000000e+09,3.133367433446245798e-01,-5.039886747124260324e+00
9.405000000000000000e+09,3.122003568366540915e-01,-5.055666048863455053e+00
9.410000000000000000e+09,3.111142559230969939e-01,-5.070800881298543672e+00
9.415000000000000000e+09,3.100782996193610086e-01,-5.085286261694261789e+00
9.420000000000000000e+09,3.090923277087233578e-01,-5.099117748626690094e+00
9.425000000000000000e+09,3.081561608946543629e-01,-5.112291450976575113e+00
9.430000000000000000e+09,3.072696009602814415e-01,-5.124804035843163241e+00
9.435000000000000000e+09,3.064324309349844011e-01,-5.136652735343172793e+00
9.440000000000000000e+09,3.056444152679642645e-01,-5.147835352266122655e+00
9.445000000000000000e+09,3.049053000087754706e-01,-5.158350264560036535e+00
9.450000000000000000e+09,3.042148129947134794e-01,-5.168196428627788386e+00
9.455000000000000000e+09,3.035726640449614155e-01,-5.177373381419396736e+00
9.460000000000000000e+09,3.029785451614747660e-01,-5.185881241309687084e+00
9.465000000000000000e+09,3.024321307364249978e-01,-5.193720707758330057e+00
9.470000000000000000e+09,3.019330777661614618e-01,-5.200893059752615066e+00
9.475000000000000000e+09,3.014810260716285217e-01,-5.207400153038966195e+00
9.480000000000000000e+09,3.010755985250785360e-01,-5.213244416155880856e+00
9.485000000000000000e+09,3.007164012830110811e-01,-5.218428845284882378e+00
9.490000000000000000e+09,3.004030240252552608e-01,-5.222956997941302859e+00
9.495000000000000000e+09,3.001350402000638184e-01,-5.226832985532372078e+00
9.500000000000000000e+09,2.999120072751240151e-01,-5.230061464814200534e+00
9.505000000000000000e+09,2.997334669943805818e-01,-5.232647628283876529e+00
9.510000000000000000e+09,2.995989456405540596e-01,-5.234597193547307903e+00
9.515000000000000000e+09,2.995079543032455605e-01,-5.235916391707156947e+00
9.520000000000000000e+09,2.994599891525115409e-01,-5.236611954818991777e+00
9.525000000000000000e+09,2.994545317177879085e-01,-5.236691102467054826e+00
9.530000000000000000e+09,2.994910491720450540e-01,-5.236161527513914393e+00
9.535000000000000000e+09,2.995689946210585708e-01,-5.235031381080754720e+00
9.540000000000000000e+09,2.996878073976598222e-01,-5.233309256817505251e+00
9.545000000000000000e+09,2.998469133608406278e-01,-5.231004174523620875e+00
9.550000000000000000e+09,3.000457251996043739e-01,-5.228125563181416524e+00
9.555000000000000000e+09,3.002836427413895226e-01,-5.224683243465849891e+00
9.560000000000000000e+09,3.005600532650097301e-01,-5.220687409793479006e+00
9.565000000000000000e+09,3.008743318178496162e-01,-5.216148611976548999e+00
9.570000000000000000e+09,3.012258415373335607e-01,-5.211077736543975547e+00
9.575000000000000000e+09,3.016139339764080107e-01,-5.205485987794511438e+00
9.580000000000000000e+09,3.020379494329546999e-01,-5.199384868644003177e+00
9.585000000000000000e+09,3.024972172829855088e-01,-5.192786161328436734e+00
9.590000000000000000e+09,3.029910563174432747e-01,-5.185701908023433226e+00
9.595000000000000000e+09,3.035187750825338870e-01,-5.178144391437685456e+00
9.600000000000000000e+09,3.040796722233701233e-01,-5.170126115437922998e+00
9.605000000000000000e+09,3.046730368307995485e-01,-5.161659785759514563e+00
9.610000000000000000e+09,3.052981487913285497e-01,-5.152758290853811651e+00
9.615000000000000000e+09,3.059542791398485173e-01,-5.143434682923776258e+00
9.620000000000000000e+09,3.066406904152033652e-01,-5.133702159191898318e+00
9.625000000000000000e+09,3.073566370182721497e-01,-5.123574043446843973e+00
9.630000000000000000e+09,3.081013655725067246e-01,-5.113063767908490043e+00
9.635000000000000000e+09,3.088741152867784390e-01,-5.102184855449284129e+00
9.640000000000000000e+09,3.096741183202630920e-01,-5.090950902208494000e+00
9.645000000000000000e+09,3.105006001493711976e-01,-5.079375560628974995e+00
9.650000000000000000e+09,3.113527799364298465e-01,-5.067472522947195301e+00
9.655000000000000000e+09,3.122298709000382866e-01,-5.055255505161166063e+00
9.660000000000000000e+09,3.131310806868906615e-01,-5.042738231499669155e+00
9.665000000000000000e+09,3.140556117448781159e-01,-5.029934419412963820e+00
9.670000000000000000e+09,3.150026616974566096e-01,-5.016857765099738131e+00
9.675000000000000000e+09,3.159714237188768204e-01,-5.003521929587750883e+00
9.680000000000000000e+09,3.169610869103680617e-01,-4.989940525375895497e+00
9.685000000000000000e+09,3.179708366768889682e-01,-4.976127103649466754e+00
9.690000000000000000e+09,3.189998551044634922e-01,-4.962095142072271869e+00
9.695000000000000000e+09,3.200473213377872939e-01,-4.947858033161399938e+00
9.700000000000000000e+09,3.211124119580833214e-01,-4.933429073244179897e+00
9.705000000000000000e+09,3.221943013609012696e-01,-4.918821451998592664e+00
9.710000000000000000e+09,3.232921621337855322e-01,-4.904048242573240124e+00
9.715000000000000000e+09,3.244051654336161383e-01,-4.889122392282795992e+00
9.720000000000000000e+09,3.255324813635192549e-01,-4.874056713871829594e+00
9.725000000000000000e+09,3.266732793490034203e-01,-4.858863877341598858e+00
9.730000000000000000e+09,3.278267285134243147e-01,-4.843556402326928634e+00
9.735000000000000000e+09,3.289919980523677845e-01,-4.828146651015874369e+00
9.740000000000000000e+09,3.301682576069193131e-01,-4.812646821598625557e+00
9.745000000000000000e+09,3.313546776356189327e-01,-4.797068942233327249e+00
9.750000000000000000e+09,3.325504297849835589e-01,-4.781424865514479094e+00
9.755000000000000000e+09,3.337546872583000424e-01,-4.765726263431121268e+00
9.760000000000000000e+09,3.349666251827453922e-01,-4.749984622796710632e+00
9.765000000000000000e+09,3.361854209744549182e-01,-4.734211241137748161e+00
9.770000000000000000e+09,3.374102547014489750e-01,-4.718417223023914531e+00
9.775000000000000000e+09,3.386403094443685147e-01,-4.702613476821671412e+00
9.780000000000000000e+09,3.398747716547441677e-01,-4.686810711855921241e+00
9.785000000000000000e+09,3.411128315106150000e-01,-4.671019435962936228e+00
9.790000000000000000e+09,3.423536832694055732e-01,-4.655249953416507047e+00
9.795000000000000000e+09,3.435965256179484006e-01,-4.639512363209520984e+00
9.800000000000000000e+09,3.448405620193638055e-01,-4.623816557675472616e+00
9.805000000000000000e+09,3.460850010567644297e-01,-4.608172221431257931e+00
9.810000000000000000e+09,3.473290567736066481e-01,-4.592588830624664276e+00
9.815000000000000000e+09,3.485719490104101093e-01,-4.577075652471406464e+00
9.820000000000000000e+09,3.498129037379403838e-01,-4.561641745062191333e+00
9.825000000000000000e+09,3.510511533864820732e-01,-4.546295957426468526e+00
9.830000000000000000e+09,3.522859371711536403e-01,-4.531046929835786052e+00
9.835000000000000000e+09,3.535165014131680938e-01,-4.515903094330735001e+00
9.840000000000000000e+09,3.547420998567118455e-01,-4.500872675458660765e+00
9.845000000000000000e+09,3.559619939816028866e-01,-4.485963691203803450e+00
9.850000000000000000e+09,3.571754533112213581e-01,-4.471183954100180991e+00
9.855000000000000000e+09,3.583817557159656997e-01,-4.456541072508683143e+00
9.860000000000000000e+09,3.595801877116787670e-01,-4.442042452050235291e+00
9.865000000000000000e+09,3.607700447533613852e-01,-4.427695297176751588e+00
9.870000000000000000e+09,3.619506315236364347e-01,-4.413506612872494017e+00
9.875000000000000000e+09,3.631212622161011372e-01,-4.399483206470783614e+00
9.880000000000000000e+09,3.642812608133393915e-01,-4.385631689575967052e+00
9.885000000000000000e+09,3.654299613594450546e-01,-4.371958480080077258e+00
9.890000000000000000e+09,3.665667082270783750e-01,-4.358469804262130154e+00
9.895000000000000000e+09,3.676908563786772111e-01,-4.345171698963260276e+00
9.900000000000000000e+09,3.688017716219970099e-01,-4.332070013824828258e+00
9.905000000000000000e+09,3.698988308596704022e-01,-4.319170413582910761e+00
9.910000000000000000e+09,3.709814223327296268e-01,-4.306478380410031725e+00
9.915000000000000000e+09,3.720489458580256148e-01,-4.293999216295620869e+00
9.920000000000000000e+09,3.731008130593855276e-01,-4.281738045458236996e+00
9.925000000000000000e+09,3.741364475924127131e-01,-4.269699816782318358e+00
9.930000000000000000e+09,3.751552853628500883e-01,-4.257889306272476304e+00
9.935000000000000000e+09,3.761567747384210736e-01,-4.246311119518863642e+00
9.940000000000000000e+09,3.771403767540097984e-01,-4.234969694168205123e+00
9.945000000000000000e+09,3.781055653101120795e-01,-4.223869302394639647e+00
9.950000000000000000e+09,3.790518273645182568e-01,-4.213014053364637412e+00
9.955000000000000000e+09,3.799786631170322115e-01,-4.202407895692397588e+00
9.960000000000000000e+09,3.808855861872830761e-01,-4.192054619879639787e+00
9.965000000000000000e+09,3.817721237854264094e-01,-4.181957860737041344e+00
9.970000000000000000e+09,3.826378168757414988e-01,-4.172121099782507336e+00
9.975000000000000000e+09,3.834822203330639501e-01,-4.162547667612558122e+00
9.980000000000000000e+09,3.843049030918704312e-01,-4.153240746244885706e+00
9.985000000000000000e+09,3.851054482881057228e-01,-4.144203371427261473e+00
9.990000000000000000e+09,3.858834533936123523e-01,-4.135438434910947869e+00
9.995000000000000000e+09,3.866385303430543985e-01,-4.126948686686659151e+00
1.000000000000000000e+10,3.873703056534373856e-01,-4.118736737179045981e+00
1.000500000000000000e+10,3.880784205359869565e-01,-4.110805059399734951e+00
1.001000000000000000e+10,3.887625310005007329e-01,-4.103155991055284169e+00
1.001500000000000000e+10,3.894223079520290343e-01,-4.095791736609539768e+00
1.002000000000000000e+10,3.900574372798974454e-01,-4.088714369298354967e+00
1.002500000000000000e+10,3.906676199390031745e-01,-4.081925833095776390e+00
1.003000000000000000e+10,3.912525720234110715e-01,-4.075427944629948840e+00
1.003500000000000000e+10,3.918120248321086407e-01,-4.069222395049054697e+00
1.004000000000000000e+10,3.923457249270828062e-01,-4.063310751834444012e+00
1.004500000000000000e+10,3.928534341834693522e-01,-4.057694460562847105e+00
1.005000000000000000e+10,3.933349298319607223e-01,-4.052374846614934967e+00
1.005500000000000000e+10,3.937900044933579369e-01,-4.047353116830995745e+00
1.006000000000000000e+10,3.942184662052549138e-01,-4.042630361113507043e+00
1.006500000000000000e+10,3.946201384409280255e-01,-4.038207553975629693e+00
1.007000000000000000e+10,3.949948601203178700e-01,-4.034085556036838938e+00
1.007500000000000000e+10,3.953424856132099485e-01,-4.030265115464652048e+00
1.008000000000000000e+10,3.956628847345953770e-01,-4.026746869362908043e+00
1.008500000000000000e+10,3.959559427321603375e-01,-4.023531345107589807e+00
1.009000000000000000e+10,3.962215602660096314e-01,-4.020618961629544685e+00
1.009500000000000000e+10,3.964596533806145628e-01,-4.018010030644894037e+00
1.010000000000000000e+10,3.966701534689546227e-01,-4.015704757834233085e+00
1.010500000000000000e+10,3.968530072289784272e-01,-4.013703243970180523e+00
1.011000000000000000e+10,3.970081766123217393e-01,-4.012005485994952991e+00
1.011500000000000000e+10,3.971356387654015330e-01,-4.010611378047815201e+00
1.012000000000000000e+10,3.972353859628621753e-01,-4.009520712443918278e+00
1.012500000000000000e+10,3.973074255334357319e-01,-4.008733180605185353e+00
1.013000000000000000e+10,3.973517797783003846e-01,-4.008248373943789744e+00
1.013500000000000000e+10,3.973684858819256371e-01,-4.008065784699923029e+00
1.014000000000000000e+10,3.973575958155119991e-01,-4.008184806734313099e+00
1.014500000000000000e+10,3.973191762330706700e-01,-4.008604736276767611e+00
1.015000000000000000e+10,3.972533083601803017e-01,-4.009324772632195888e+00
1.015500000000000000e+10,3.971600878755391362e-01,-4.010344018844752334e+00
1.016000000000000000e+10,3.970396247853247851e-01,-4.011661482322018912e+00
1.016500000000000000e+10,3.968920432904884943e-01,-4.013276075419986100e+00
1.017000000000000000e+10,3.967174816470272480e-01,-4.015186615990572250e+00
1.017500000000000000e+10,3.965160920193437355e-01,-4.017391827892796918e+00
1.018000000000000000e+10,3.962880403267408091e-01,-4.019890341469530171e+00
1.018500000000000000e+10,3.960335060831955412e-01,-4.022680693990694500e+00
1.019000000000000000e+10,3.957526822304491820e-01,-4.025761330065142474e+00
1.019500000000000000e+10,3.954457749645515219e-01,-4.029130602022347851e+00
1.020000000000000000e+10,3.951130035559425879e-01,-4.032786770265778031e+00
1.020500000000000000e+10,3.947546001631725976e-01,-4.036728003599693082e+00
1.021000000000000000e+10,3.943708096403771290e-01,-4.040952379531018934e+00
1.021500000000000000e+10,3.939618893386172549e-01,-4.045457884548139482e+00
1.022000000000000000e+10,3.935281089011875011e-01,-4.050242414378569578e+00
1.022500000000000000e+10,3.930697500530232480e-01,-4.055303774227288827e+00
1.023000000000000000e+10,3.925871063843181519e-01,-4.060639678997793212e+00
1.023500000000000000e+10,3.920804831284865344e-01,-4.066247753497767015e+00
1.024000000000000000e+10,3.915501969345787092e-01,-4.072125532631653222e+00
1.024500000000000000e+10,3.909965756343047327e-01,-4.078270461581942286e+00
1.025000000000000000e+10,3.904199580037677753e-01,-4.084679895981732756e+00
1.025500000000000000e+10,3.898206935200892453e-01,-4.091351102080244218e+00
1.026000000000000000e+10,3.891991421129994411e-01,-4.098281256904305003e+00
1.026500000000000000e+10,3.885556739116055591e-01,-4.105467448417345899e+00
1.027000000000000000e+10,3.878906689864368706e-01,-4.112906675678800639e+00
1.027500000000000000e+10,3.872045170869052866e-01,-4.120595849006417843e+00
1.028000000000000000e+10,3.864976173743930321e-01,-4.128531790143315838e+00
1.028500000000000000e+10,3.857703781510298247e-01,-4.136711232433293972e+00
1.029000000000000000e+10,3.850232165844003074e-01,-4.145130821006051569e+00
1.029500000000000000e+10,3.842565584282802149e-01,-4.153787112975605211e+00
1.030000000000000000e+10,3.834708377395772971e-01,-4.162676577654425891e+00
1.030500000000000000e+10,3.826664965916594108e-01,-4.171795596785794480e+00
1.031000000000000000e+10,3.818439847841920143e-01,-4.181140464797646672e+00
1.031500000000000000e+10,3.810037595496997831e-01,-4.190707389080198908e+00
1.032000000000000000e+10,3.801462852569631456e-01,-4.200492490290889336e+00
1.032500000000000000e+10,3.792720331114604049e-01,-4.210491802689091401e+00
1.033000000000000000e+10,3.783814808530426843e-01,-4.220701274503416478e+00
1.033500000000000000e+10,3.774751124509472811e-01,-4.231116768335365208e+00
1.034000000000000000e+10,3.765534177963741902e-01,-4.241734061601831307e+00
1.034500000000000000e+10,3.756168923928053793e-01,-4.252548847019486544e+00
1.035000000000000000e+10,3.746660370442136956e-01,-4.263556733134531207e+00
1.035500000000000000e+10,3.737013575413531963e-01,-4.274753244900793447e+00
1.036000000000000000e+10,3.727233643463438995e-01,-4.286133824308967277e+00
1.036500000000000000e+10,3.717325722756392725e-01,-4.297693831071251580e+00
1.037000000000000000e+10,3.707295001816778846e-01,-4.309428543363202024e+00
1.037500000000000000e+10,3.697146706333097055e-01,-4.321333158627070681e+00
1.038000000000000000e+10,3.686886095952285336e-01,-4.333402794439297878e+00
1.038500000000000000e+10,3.676518461065678145e-01,-4.345632489445664604e+00
1.039000000000000000e+10,3.666049119588344896e-01,-4.358017204367427233e+00
1.039500000000000000e+10,3.655483413734618159e-01,-4.370551823080482734e+00
1.040000000000000000e+10,3.644826706790084692e-01,-4.383231153772585209e+00
1.040500000000000000e+10,3.634084379883024130e-01,-4.396049930180398135e+00
1.041000000000000000e+10,3.623261828757085579e-01,-4.409002812909530888e+00
1.041500000000000000e+10,3.612364460546353961e-01,-4.422084390841440005e+00
1.042000000000000000e+10,3.601397690555696030e-01,-4.435289182628920912e+00
1.042500000000000000e+10,3.590366939047143213e-01,-4.448611638284392988e+00
1.043000000000000000e+10,3.579277628035199554e-01,-4.462046140862547361e+00
1.043500000000000000e+10,3.568135178091844106e-01,-4.475587008241391551e+00
1.044000000000000000e+10,3.556945005164429685e-01,-4.489228495002635988e+00
1.044500000000000000e+10,3.545712517406683917e-01,-4.502964794415932559e+00
1.045000000000000000e+10,3.534443112026028344e-01,-4.516790040527622452e+00
1.045500000000000000e+10,3.523142172148730489e-01,-4.530698310356625846e+00
1.046000000000000000e+10,3.511815063703696005e-01,-4.544683626200751725e+00
1.046500000000000000e+10,3.500467132328173858e-01,-4.558739958053566355e+00
1.047000000000000000e+10,3.489103700296183885e-01,-4.572861226134743440e+00
1.047500000000000000e+10,3.477730063471810573e-01,-4.587041303534985737e+00
1.048000000000000000e+10,3.466351488289133864e-01,-4.601274018976841518e+00
1.048500000000000000e+10,3.454973208760216963e-01,-4.615553159692946217e+00
1.049000000000000000e+10,3.443600423513547559e-01,-4.629872474421730999e+00
1.049500000000000000e+10,3.432238292863697415e-01,-4.644225676522425239e+00
1.050000000000000000e+10,3.420891935914965321e-01,-4.658606447208383017e+00
1.050500000000000000e+10,3.409566427699838309e-01,-4.673008438899879380e+00
1.051000000000000000e+10,3.398266796354472152e-01,-4.687425278695507735e+00
1.051500000000000000e+10,3.386998020332355752e-01,-4.701850571962274294e+00
1.052000000000000000e+10,3.375765025657999630e-01,-4.716277906043294443e+00
1.052500000000000000e+10,3.364572683222937233e-01,-4.730700854081055340e+00
1.053000000000000000e+10,3.353425806123829789e-01,-4.745112978957052974e+00
1.053500000000000000e+10,3.342329147046306792e-01,-4.759507837343284642e+00
1.054000000000000000e+10,3.331287395694630393e-01,-4.773878983865252223e+00
1.054500000000000000e+10,3.320305176268965042e-01,-4.788219975373541715e+00
1.055000000000000000e+10,3.309387044992247451e-01,-4.802524375320363248e+00
1.055500000000000000e+10,3.298537487687636105e-01,-4.816785758238300907e+00
1.056000000000000000e+10,3.287760917407601124e-01,-4.830997714318028713e+00
1.056500000000000000e+10,3.277061672117149715e-01,-4.845153854079395472e+00
1.057000000000000000e+10,3.266444012431129473e-01,-4.859247813133229954e+00
1.057500000000000000e+10,3.255912119407871619e-01,-4.873273257027671335e+00
1.058000000000000000e+10,3.245470092400302153e-01,-4.887223886173935661e+00
1.058500000000000000e+10,3.235121946965424655e-01,-4.901093440846212346e+00
1.059000000000000000e+10,3.224871612833541956e-01,-4.914875706249393517e+00
1.059500000000000000e+10,3.214722931938786554e-01,-4.928564517647559207e+00
1.060000000000000000e+10,3.204679656511164598e-01,-4.942153765547586453e+00
1.060500000000000000e+10,3.194745447232000268e-01,-4.955637400929507663e+00
1.061000000000000000e+10,3.184923871453831379e-01,-4.969009440515986142e+00
1.061500000000000000e+10,3.175218401485008779e-01,-4.982263972073931235e+00
1.062000000000000000e+10,3.165632412940886931e-01,-4.995395159738636792e+00
1.062500000000000000e+10,3.156169183161766645e-01,-5.008397249352829483e+00
1.063000000000000000e+10,3.146831889699328588e-01,-5.021264573810454657e+00
1.063500000000000000e+10,3.137623608871236702e-01,-5.033991558397513444e+00
1.064000000000000000e+10,3.128547314385936029e-01,-5.046572726118730756e+00
1.064500000000000000e+10,3.119605876037578884e-01,-5.059002703001355350e+00
1.065000000000000000e+10,3.110802058471968667e-01,-5.071276223365861924e+00
1.065500000000000000e+10,3.102138520024717572e-01,-5.083388135052580026e+00
1.066000000000000000e+10,3.093617811630925418e-01,-5.095333404595720594e+00
1.066500000000000000e+10,3.085242375808994186e-01,-5.107107122331417948e+00
1.067000000000000000e+10,3.077014545716957872e-01,-5.118704507432211059e+00
1.067500000000000000e+10,3.068936544283164536e-01,-5.130120912855364423e+00
1.068000000000000000e+10,3.061010483411403804e-01,-5.141351830194808237e+00
1.068500000000000000e+10,3.053238363260862842e-01,-5.152392894425990022e+00
1.069000000000000000e+10,3.045622071600987413e-01,-5.163239888533351696e+00
1.069500000000000000e+10,3.038163383242061255e-01,-5.173888748009095373e+00
1.070000000000000000e+10,3.030863959541346131e-01,-5.184335565213350705e+00
1.070500000000000000e+10,3.023725347984879130e-01,-5.194576593585559010e+00
1.071000000000000000e+10,3.016748981845717714e-01,-5.204608251696052790e+00
1.071500000000000000e+10,3.009936179917991339e-01,-5.214427127128972828e+00
1.072000000000000000e+10,3.003288146326965613e-01,-5.224029980186744027e+00
1.072500000000000000e+10,2.996805970415700182e-01,-5.233413747405909255e+00
1.073000000000000000e+10,2.990490626707333899e-01,-5.242575544876747706e+00
1.073500000000000000e+10,2.984342974943700044e-01,-5.251512671356933559e+00
1.074000000000000000e+10,2.978363760199559951e-01,-5.260222611171917251e+00
1.074500000000000000e+10,2.972553613072566603e-01,-5.268703036893892744e+00
1.075000000000000000e+10,2.966913049948420311e-01,-5.276951811792596203e+00
1.075500000000000000e+10,2.961442473341457382e-01,-5.284966992050470935e+00
1.076000000000000000e+10,2.956142172309504379e-01,-5.292746828737261211e+00
1.076500000000000000e+10,2.951012322943269428e-01,-5.300289769537549489e+00
1.077000000000000000e+10,2.946052988929634409e-01,-5.307594460226540356e+00
1.077500000000000000e+10,2.941264122188064212e-01,-5.314659745890205400e+00
1.078000000000000000e+10,2.936645563580040363e-01,-5.321484671885463591e+00
1.078500000000000000e+10,2.932197043690422666e-01,-5.328068484538087901e+00
1.079000000000000000e+10,2.927918183680621733e-01,-5.334410631575257966e+00
1.079500000000000000e+10,2.923808496212415564e-01,-5.340510762291762248e+00
1.080000000000000000e+10,2.919867386441765134e-01,-5.346368727448778557e+00
1.080500000000000000e+10,2.916094153082114393e-01,-5.351984578904515288e+00
1.081000000000000000e+10,2.912487989536039490e-01,-5.357358568977625524e+00
1.081500000000000000e+10,2.909047985094449507e-01,-5.362491149544341695e+00
1.082000000000000000e+10,2.905773126202262913e-01,-5.367382970871391379e+00
1.082500000000000000e+10,2.902662297789922463e-01,-5.372034880186661532e+00
1.083000000000000000e+10,2.899714284669367981e-01,-5.376447919991314883e+00
1.083500000000000000e+10,2.896927772993592165e-01,-5.380623326116884542e+00
1.084000000000000000e+10,2.894301351778453268e-01,-5.384562525532119892e+00
1.084500000000000000e+10,2.891833514485955825e-01,-5.388267133904123263e+00
1.085000000000000000e+10,2.889522660667368514e-01,-5.391738952920074546e+00
1.085500000000000000e+10,2.887367097665212157e-01,-5.394979967375395979e+00
1.086000000000000000e+10,2.885365042372765032e-01,-5.397992342035237812e+00
1.086500000000000000e+10,2.883514623049673875e-01,-5.400778418276707349e+00
1.087000000000000000e+10,2.881813881192418214e-01,-5.403340710519481505e+00
1.087500000000000000e+10,2.880260773458145351e-01,-5.405681902453141952e+00
1.088000000000000000e+10,2.878853173640464891e-01,-5.407804843069822454e+00
1.088500000000000000e+10,2.877588874695726218e-01,-5.409712542511229572e+00
1.089000000000000000e+10,2.876465590818196305e-01,-5.411408167739467423e+00
1.089500000000000000e+10,2.875480959562686789e-01,-5.412895038041228624e+00
1.090000000000000000e+10,2.874632544012954982e-01,-5.414176620375400262e+00
1.090500000000000000e+10,2.873917834994323406e-01,-5.415256524574174612e+00
1.091000000000000000e+10,2.873334253328784782e-01,-5.416138498408137103e+00
1.091500000000000000e+10,2.872879152131023739e-01,-5.416826422525680584e+00
1.092000000000000000e+10,2.872549819143513372e-01,-5.417324305277539054e+00
1.092500000000000000e+10,2.872343479109058517e-01,-5.417636277436970182e+00
1.093000000000000000e+10,2.872257296178914454e-01,-5.417766586826474828e+00
1.093500000000000000e+10,2.872288376354800721e-01,-5.417719592861577560e+00
1.094000000000000000e+10,2.872433769962832728e-01,-5.417499761022622096e+00
1.094500000000000000e+10,2.872690474157708063e-01,-5.417111657264886304e+00
1.095000000000000000e+10,2.873055435455184603e-01,-5.416559942377702441e+00
1.095500000000000000e+10,2.873525552290804308e-01,-5.415849366303162604e+00
1.096000000000000000e+10,2.874097677603386636e-01,-5.414984762423980413e+00
1.096500000000000000e+10,2.874768621440846883e-01,-5.413971041831286968e+00
1.097000000000000000e+10,2.875535153586757375e-01,-5.412813187581610563e+00
1.097500000000000000e+10,2.876394006205587051e-01,-5.411516248952723984e+00
1.098000000000000000e+10,2.877341876504558860e-01,-5.410085335707766951e+00
1.098500000000000000e+10,2.878375429410259811e-01,-5.408525612376448244e+00
1.099000000000000000e+10,2.879491300257904229e-01,-5.406842292562119567e+00
1.099500000000000000e+10,2.880686097491331199e-01,-5.405040633282962581e+00
1.100000000000000000e+10,2.881956405371692842e-01,-5.403125929355306667e+00
1.100500000000000000e+10,2.883298786692626847e-01,-5.401103507827011541e+00
1.101000000000000000e+10,2.884709785500298440e-01,-5.398978722467568048e+00
1.101500000000000000e+10,2.886185929815736628e-01,-5.396756948322636305e+00
1.102000000000000000e+10,2.887723734357892647e-01,-5.394443576338866286e+00
1.102500000000000000e+10,2.889319703265146311e-01,-5.392044008065488114e+00
1.103000000000000000e+10,2.890970332813168620e-01,-5.389563650438504716e+00
1.103500000000000000e+10,2.892672114127327609e-01,-5.387007910652532594e+00
1.104000000000000000e+10,2.894421535887347074e-01,-5.384382191125634876e+00
1.104500000000000000e+10,2.896215087022340207e-01,-5.381691884561531580e+00
1.105000000000000000e+10,2.898049259394239741e-01,-5.378942369113294930e+00
1.105500000000000000e+10,2.899920550467368074e-01,-5.376139003652749437e+00
1.106000000000000000e+10,2.901825465962365458e-01,-5.373287123148655198e+00
1.106500000000000000e+10,2.903760522492461749e-01,-5.370392034156833638e+00
1.107000000000000000e+10,2.905722250179970656e-01,-5.367459010425110755e+00
1.107500000000000000e+10,2.907707195251035825e-01,-5.364493288615510558e+00
1.108000000000000000e+10,2.909711922607009504e-01,-5.361500064145189981e+00
1.108500000000000000e+10,2.911733018369963566e-01,-5.358484487148706066e+00
1.109000000000000000e+10,2.913767092400949554e-01,-5.355451658562171424e+00
1.109500000000000000e+10,2.915810780788605228e-01,-5.352406626331172035e+00
1.110000000000000000e+10,2.917860748306766450e-01,-5.349354381742412734e+00
1.110500000000000000e+10,2.919913690838808473e-01,-5.346299855880278784e+00
1.111000000000000000e+10,2.921966337766997990e-01,-5.343247916208361481e+00
1.111500000000000000e+10,2.924015454325272212e-01,-5.340203363275661808e+00
1.112000000000000000e+10,2.926057843913106860e-01,-5.337170927548068100e+00
1.112500000000000000e+10,2.928090350369501604e-01,-5.334155266363493020e+00
1.113000000000000000e+10,2.930109860204728744e-01,-5.331160961010976251e+00
1.113500000000000000e+10,2.932113304788406261e-01,-5.328192513932536123e+00
1.114000000000000000e+10,2.934097662492154979e-01,-5.325254346046868648e+00
1.114500000000000000e+10,2.936059960785576961e-01,-5.322350794193181578e+00
1.115000000000000000e+10,2.937997278283187019e-01,-5.319486108694997384e+00
1.115500000000000000e+10,2.939906746741755561e-01,-5.316664451040958639e+00
1.116000000000000000e+10,2.941785553005662468e-01,-5.313889891682361366e+00
1.116500000000000000e+10,2.943630940899346626e-01,-5.311166407944913459e+00
1.117000000000000000e+10,2.945440213065214086e-01,-5.308497882053220707e+00
1.117500000000000000e+10,2.947210732745679240e-01,-5.305888099266025115e+00
1.118000000000000000e+10,2.948939925507901849e-01,-5.303340746120428051e+00
1.118500000000000000e+10,2.950625280910132986e-01,-5.300859408782720550e+00
1.119000000000000000e+10,2.952264354108097288e-01,-5.298447571504302900e+00
1.119500000000000000e+10,2.953854767400569958e-01,-5.296108615180018298e+00
1.120000000000000000e+10,2.955394211712730757e-01,-5.293845816007207716e+00
1.120500000000000000e+10,2.956880448016307450e-01,-5.291662344243148297e+00
1.121000000000000000e+10,2.958311308685444563e-01,-5.289561263058772944e+00
1.121500000000000000e+10,2.959684698787165003e-01,-5.287545527486690489e+00
1.122000000000000000e+10,2.960998597305796731e-01,-5.285617983460930702e+00
1.122500000000000000e+10,2.962251058299996687e-01,-5.283781366946981528e+00
1.123000000000000000e+10,2.963440211992016682e-01,-5.282038303159298565e+00
1.123500000000000000e+10,2.964564265788061648e-01,-5.280391305864794660e+00
1.124000000000000000e+10,2.965621505229122379e-01,-5.278842776770101608e+00
1.124500000000000000e+10,2.966610294871709907e-01,-5.277395004990488303e+00
1.125000000000000000e+10,2.967529079097714351e-01,-5.276050166598748703e+00
1.125500000000000000e+10,2.968376382852879192e-01,-5.274810324252127813e+00
1.126000000000000000e+10,2.969150812313511301e-01,-5.273677426895273967e+00
1.126500000000000000e+10,2.969851055480692836e-01,-5.272653309537924216e+00
1.127000000000000000e+10,2.970475882701997250e-01,-5.271739693105091717e+00
1.127500000000000000e+10,2.971024147119971093e-01,-5.270938184358712419e+00
1.128000000000000000e+10,2.971494785047509857e-01,-5.270250275888701097e+00
1.128500000000000000e+10,2.971886816269596054e-01,-5.269677346172409571e+00
1.129000000000000000e+10,2.972199344271495014e-01,-5.269220659700767584e+00
1.129500000000000000e+10,2.972431556393251295e-01,-5.268881367169923280e+00
1.130000000000000000e+10,2.972582723910300873e-01,-5.268660505737413402e+00
1.130500000000000000e+10,2.972652202040563796e-01,-5.268558999341238724e+00
1.131000000000000000e+10,2.972639429877911854e-01,-5.268577659081095987e+00
1.131500000000000000e+10,2.972543930252158906e-01,-5.268717183660842629e+00
1.132000000000000000e+10,2.972365309515936360e-01,-5.268978159891057444e+00
1.132500000000000000e+10,2.972103257258682518e-01,-5.269361063251016830e+00
1.133000000000000000e+10,2.971757545948047197e-01,-5.269866258509388501e+00
1.133500000000000000e+10,2.971328030499244544e-01,-5.270494000402829116e+00
1.134000000000000000e+10,2.970814647772725969e-01,-5.271244434372047927e+00
1.134500000000000000e+10,2.970217416000787702e-01,-5.272117597354705865e+00
1.135000000000000000e+10,2.969536434143740244e-01,-5.273113418634675753e+00
1.135500000000000000e+10,2.968771881176155425e-01,-5.274231720747494023e+00
1.136000000000000000e+10,2.967924015304129193e-01,-5.275472220441396409e+00
1.136500000000000000e+10,2.966993173114161331e-01,-5.276834529693932296e+00
1.137000000000000000e+10,2.965979768654631310e-01,-5.278318156783790016e+00
1.137500000000000000e+10,2.964884292450694070e-01,-5.279922507417812660e+00
1.138000000000000000e+10,2.963707310453645993e-01,-5.281646885912976153e+00
1.138500000000000000e+10,2.962449462925624832e-01,-5.283490496433550732e+00
1.139000000000000000e+10,2.961111463260968635e-01,-5.285452444283068374e+00
1.139500000000000000e+10,2.959694096745108527e-01,-5.287531737251542019e+00
1.140000000000000000e+10,2.958198219252464178e-01,-5.289727287017592872e+00
1.140500000000000000e+10,2.956624755884293965e-01,-5.292037910606040896e+00
1.141000000000000000e+10,2.954974699548067463e-01,-5.294462331900701813e+00
1.141500000000000000e+10,2.953249109479583190e-01,-5.296999183212712126e+00
1.142000000000000000e+10,2.951449109709222141e-01,-5.299647006904596225e+00
1.142500000000000000e+10,2.949575887473973590e-01,-5.302404257069986748e+00
1.143000000000000000e+10,2.947630691576413331e-01,-5.305269301269627036e+00
1.143500000000000000e+10,2.945614830692626085e-01,-5.308240422323216023e+00
1.144000000000000000e+10,2.943529671630316091e-01,-5.311315820157779477e+00
1.144500000000000000e+10,2.941376637538905547e-01,-5.314493613712492959e+00
1.145000000000000000e+10,2.939157206073408357e-01,-5.317771842899940538e+00
1.145500000000000000e+10,2.936872907513652931e-01,-5.321148470624167182e+00
1.146000000000000000e+10,2.934525322840751405e-01,-5.324621384855402262e+00
1.146500000000000000e+10,2.932116081772629945e-01,-5.328188400761494137e+00
1.147000000000000000e+10,2.929646860760462546e-01,-5.331847262896063810e+00
1.147500000000000000e+10,2.927119380947945104e-01,-5.335595647443231115e+00
1.148000000000000000e+10,2.924535406095329360e-01,-5.339431164518821937e+00
1.148500000000000000e+10,2.921896740470192877e-01,-5.343351360527827332e+00
1.149000000000000000e+10,2.919205226707011769e-01,-5.347353720577745051e+00
1.149500000000000000e+10,2.916462743637477928e-01,-5.351435670947598311e+00
1.150000000000000000e+10,2.913671204093739031e-01,-5.355594581612010963e+00
1.150500000000000000e+10,2.910832552686631325e-01,-5.359827768819851457e+00
1.151000000000000000e+10,2.907948763560950223e-01,-5.364132497726909143e+00
1.151500000000000000e+10,2.905021838130066869e-01,-5.368505985081650778e+00
1.152000000000000000e+10,2.902053802791914050e-01,-5.372945401963401757e+00
1.152500000000000000e+10,2.899046706628648495e-01,-5.377447876571833874e+00
1.153000000000000000e+10,2.896002619092147845e-01,-5.382010497066749721e+00
1.153500000000000000e+10,2.892923627677577714e-01,-5.386630314456942514e+00
1.154000000000000000e+10,2.889811835587280942e-01,-5.391304345536788389e+00
1.154500000000000000e+10,2.886669359387296629e-01,-5.396029575869004447e+00
1.155000000000000000e+10,2.883498326658686106e-01,-5.400802962812127461e+00
1.155500000000000000e+10,2.880300873646018389e-01,-5.405621438590818784e+00
1.156000000000000000e+10,2.877079142905274445e-01,-5.410481913407155119e+00
1.156500000000000000e+10,2.873835280953479510e-01,-5.415381278590835734e+00
1.157000000000000000e+10,2.870571435922326109e-01,-5.420316409786143375e+00
1.157500000000000000e+10,2.867289755218088709e-01,-5.425284170173306109e+00
1.158000000000000000e+10,2.863992383190190893e-01,-5.430281413721669281e+00
1.158500000000000000e+10,2.860681458810561129e-01,-5.435304988472252852e+00
1.159000000000000000e+10,2.857359113366255698e-01,-5.440351739846589041e+00
1.159500000000000000e+10,2.854027468167437132e-01,-5.445418513979171315e+00
1.160000000000000000e+10,2.850688632273109535e-01,-5.450502161070195584e+00
1.160500000000000000e+10,2.847344700236806858e-01,-5.455599538755437017e+00
1.161000000000000000e+10,2.843997749874411785e-01,-5.460707515489917618e+00
1.161500000000000000e+10,2.840649840056493347e-01,-5.465822973941593332e+00
1.162000000000000000e+10,2.837303008527172765e-01,-5.470942814391638542e+00
1.162500000000000000e+10,2.833959269751803456e-01,-5.476063958137356025e+00
1.163000000000000000e+10,2.830620612795637925e-01,-5.481183350893719108e+00
1.163500000000000000e+10,2.827288999235526012e-01,-5.486297966189601638e+00
1.164000000000000000e+10,2.823966361106848844e-01,-5.491404808754336564e+00
1.164500000000000000e+10,2.820654598887663012e-01,-5.496500917890432270e+00
1.165000000000000000e+10,2.817355579522191622e-01,-5.501583370827891173e+00
1.165500000000000000e+10,2.814071134485620629e-01,-5.506649286055687931e+00
1.166000000000000000e+10,2.810803057892119483e-01,-5.511695826625862438e+00
1.166500000000000000e+10,2.807553104648208286e-01,-5.516720203425292013e+00
1.167000000000000000e+10,2.804322988653059068e-01,-5.521719678410824450e+00
1.167500000000000000e+10,2.801114381047953850e-01,-5.526691567802417993e+00
1.168000000000000000e+10,2.797928908516379432e-01,-5.531633245229919282e+00
1.168500000000000000e+10,2.794768151636690123e-01,-5.536542144828343837e+00
1.169000000000000000e+10,2.791633643289068711e-01,-5.541415764276723444e+00
1.169500000000000000e+10,2.788526867118340524e-01,-5.546251667775738525e+00
1.170000000000000000e+10,2.785449256054330358e-01,-5.551047488959151899e+00
1.170500000000000000e+10,2.782402190891388738e-01,-5.555800933733977764e+00
1.171000000000000000e+10,2.779386998928340402e-01,-5.560509783044963683e+00
1.171500000000000000e+10,2.776404952670657456e-01,-5.565171895557973869e+00
1.172000000000000000e+10,2.773457268595928005e-01,-5.569785210258004327e+00
1.172500000000000000e+10,2.770545105984163481e-01,-5.574347748956816950e+00
1.173000000000000000e+10,2.767669565814071531e-01,-5.578857618705796995e+00
1.173500000000000000e+10,2.764831689726617858e-01,-5.583313014109334560e+00
1.174000000000000000e+10,2.762032459056906752e-01,-5.587712219534518354e+00
1.174500000000000000e+10,2.759272793935502177e-01,-5.592053611212804753e+00
1.175000000000000000e+10,2.756553552460263568e-01,-5.596335659229426440e+00
1.175500000000000000e+10,2.753875529939442401e-01,-5.600556929396884875e+00
1.176000000000000000e+10,2.751239458207165867e-01,-5.604716085008321969e+00
1.176500000000000000e+10,2.748646005011832760e-01,-5.608811888467580609e+00
1.177000000000000000e+10,2.746095773478341440e-01,-5.612843202792240582e+00
1.177500000000000000e+10,2.743589301644757672e-01,-5.616808992986454641e+00
1.178000000000000000e+10,2.741127062073870357e-01,-5.620708327280823369e+00
1.178500000000000000e+10,2.738709461540335677e-01,-5.624540378236201121e+00
1.179000000000000000e+10,2.736336840793638370e-01,-5.628304423709213467e+00
1.179500000000000000e+10,2.734009474397374739e-01,-5.631999847676954829e+00
1.180000000000000000e+10,2.731727570645001157e-01,-5.635626140919024252e+00
1.180500000000000000e+10,2.729491271552283438e-01,-5.639182901555066962e+00
1.181000000000000000e+10,2.727300652926615832e-01,-5.642669835436207038e+00
1.181500000000000000e+10,2.725155724513084188e-01,-5.646086756389417260e+00
1.182000000000000000e+10,2.723056430217424273e-01,-5.649433586313524103e+00
1.182500000000000000e+10,2.721002648405549396e-01,-5.652710355126508546e+00
1.183000000000000000e+10,2.718994192279550193e-01,-5.655917200563534308e+00
1.183500000000000000e+10,2.717030810329861823e-01,-5.659054367825592458e+00
1.184000000000000000e+10,2.715112186863174459e-01,-5.662122209079079482e+00
1.184500000000000000e+10,2.713237942605675745e-01,-5.665121182806645450e+00
1.185000000000000000e+10,2.711407635381087311e-01,-5.668051853010118712e+00
1.185500000000000000e+10,2.709620760862805344e-01,-5.670914888266624487e+00
1.186000000000000000e+10,2.707876753399585112e-01,-5.673711060638998660e+00
1.186500000000000000e+10,2.706174986913819636e-01,-5.676441244442350431e+00
1.187000000000000000e+10,2.704514775871712517e-01,-5.679106414868380526e+00
1.187500000000000000e+10,2.702895376324287446e-01,-5.681707646469734918e+00
1.188000000000000000e+10,2.701315987018258480e-01,-5.684246111506711330e+00
1.188500000000000000e+10,2.699775750575691413e-01,-5.686723078158878231e+00
1.189000000000000000e+10,2.698273754741236652e-01,-5.689139908604532891e+00
1.189500000000000000e+10,2.696809033695672930e-01,-5.691498056971071584e+00
1.190000000000000000e+10,2.695380569434516205e-01,-5.693799067159469374e+00
1.190500000000000000e+10,2.693987293210158285e-01,-5.696044570546536789e+00
1.191000000000000000e+10,2.692628087036200157e-01,-5.698236283568452798e+00
1.191500000000000000e+10,2.691301785252296908e-01,-5.700376005189657924e+00
1.192000000000000000e+10,2.690007176147976575e-01,-5.702465614261011062e+00
1.192500000000000000e+10,2.688743003643729867e-01,-5.704507066771448365e+00
1.193000000000000000e+10,2.687507969027568278e-01,-5.706502392997548689e+00
1.193500000000000000e+10,2.686300732745245390e-01,-5.708453694555467806e+00


==> fig-gain-norpm-lossy_simbierowicz_2021_fit.csv <==
f,gain,gain_dB
5.000000000000000000e+07,9.957338916950715380e-01,-1.856710582233849632e-02
5.500000000000000000e+07,9.953011827537580070e-01,-2.045479841854583661e-02
6.000000000000000000e+07,9.948679607533366109e-01,-2.234555155184298272e-02
6.500000000000000000e+07,9.944343867424803030e-01,-2.423866552348437689e-02
7.000000000000000000e+07,9.940006248410090395e-01,-2.613342599752079345e-02
7.500000000000000000e+07,9.935668419923681105e-01,-2.802910504886199639e-02
8.000000000000000000e+07,9.931332077121528545e-01,-2.992496223253961196e-02
8.500000000000000000e+07,9.926998938330100497e-01,-3.182024567286542704e-02
9.000000000000000000e+07,9.922670742462728066e-01,-3.371419317105037866e-02
9.500000000000000000e+07,9.918349246406600317e-01,-3.560603332994746739e-02
1.000000000000000000e+08,9.914036222383918462e-01,-3.749498669447765692e-02
1.050000000000000000e+08,9.909733455290683501e-01,-3.938026690629965743e-02
1.100000000000000000e+08,9.905442740016633385e-01,-4.126108187124921667e-02
1.150000000000000000e+08,9.901165878749821347e-01,-4.313663493806799143e-02
1.200000000000000000e+08,9.896904678269355937e-01,-4.500612608691154787e-02
1.250000000000000000e+08,9.892660947229829915e-01,-4.686875312610633282e-02
1.300000000000000000e+08,9.888436493440931896e-01,-4.872371289562165558e-02
1.350000000000000000e+08,9.884233121145807877e-01,-5.057020247567333565e-02
1.400000000000000000e+08,9.880052628301582152e-01,-5.240742039892658938e-02
1.450000000000000000e+08,9.875896803865606977e-01,-5.423456786467772961e-02
1.500000000000000000e+08,9.871767425090844927e-01,-5.605084995344924298e-02
1.550000000000000000e+08,9.867666254833918904e-01,-5.785547684035761973e-02
1.600000000000000000e+08,9.863595038879103827e-01,-5.964766500571073993e-02
1.650000000000000000e+08,9.859555503281803857e-01,-6.142663844115593685e-02
1.700000000000000000e+08,9.855549351734745889e-01,-6.319162984982147624e-02
1.750000000000000000e+08,9.851578262960257737e-01,-6.494188183881710597e-02
1.800000000000000000e+08,9.847643888131956125e-01,-6.667664810246357043e-02
1.850000000000000000e+08,9.843747848328936456e-01,-6.839519459470864982e-02
1.900000000000000000e+08,9.839891732025786153e-01,-7.009680068907228612e-02
1.950000000000000000e+08,9.836077092621448026e-01,-7.178076032458043099e-02
2.000000000000000000e+08,9.832305446010032313e-01,-7.344638313610302172e-02
2.050000000000000000e+08,9.828578268196653811e-01,-7.509299556751039550e-02
2.100000000000000000e+08,9.824896992961110742e-01,-7.671994196616639672e-02
2.150000000000000000e+08,9.821263009572448466e-01,-7.832658565716750509e-02
2.200000000000000000e+08,9.817677660557028174e-01,-7.991230999591619755e-02
2.250000000000000000e+08,9.814142239523052647e-01,-8.147651939746267113e-02
2.300000000000000000e+08,9.810657989044079264e-01,-8.301864034123015990e-02
2.350000000000000000e+08,9.807226098604118203e-01,-8.453812234970431438e-02
2.400000000000000000e+08,9.803847702606932613e-01,-8.603443893965595501e-02
2.450000000000000000e+08,9.800523878451801174e-01,-8.750708854462119213e-02
2.500000000000000000e+08,9.797255644678281028e-01,-8.895559540724039260e-02
2.550000000000000000e+08,9.794043959182052728e-01,-9.037951044025922809e-02
2.600000000000000000e+08,9.790889717504144274e-01,-9.177841205490164245e-02
2.650000000000000000e+08,9.787793751195501546e-01,-9.315190695547383160e-02
2.700000000000000000e+08,9.784756826259028983e-01,-9.449963089899314495e-02
2.750000000000000000e+08,9.781779641670834691e-01,-9.582124941881409175e-02
2.800000000000000000e+08,9.778862827982567341e-01,-9.711645851116237904e-02
2.850000000000000000e+08,9.776006946006551290e-01,-9.838498528357644823e-02
2.900000000000000000e+08,9.773212485585167641e-01,-9.962658856437935084e-02
2.950000000000000000e+08,9.770479864446266483e-01,-1.008410594721643461e-01
3.000000000000000000e+08,9.767809427145628387e-01,-1.020282219446296129e-01
3.050000000000000000e+08,9.765201444098053907e-01,-1.031879332258603538e-01
3.100000000000000000e+08,9.762656110698129108e-01,-1.043200843114054088e-01
3.150000000000000000e+08,9.760173546531795141e-01,-1.054246003504742540e-01
3.200000000000000000e+08,9.757753794679614456e-01,-1.065014410046992294e-01
3.250000000000000000e+08,9.755396821112687356e-01,-1.075506007628963812e-01
3.300000000000000000e+08,9.753102514181958282e-01,-1.085721092113695052e-01
3.350000000000000000e+08,9.750870684201449201e-01,-1.095660312594086971e-01
3.400000000000000000e+08,9.748701063126168354e-01,-1.105324673195574869e-01
3.450000000000000000e+08,9.746593304324913110e-01,-1.114715534424766397e-01
3.500000000000000000e+08,9.744546982448297756e-01,-1.123834614061992726e-01
3.550000000000000000e+08,9.742561593392622399e-01,-1.132683987594639008e-01
3.600000000000000000e+08,9.740636554358937937e-01,-1.141266088193914480e-01
3.650000000000000000e+08,9.738771204008032090e-01,-1.149583706231793456e-01
3.700000000000000000e+08,9.736964802710885714e-01,-1.157639988340285336e-01
3.750000000000000000e+08,9.735216532894266361e-01,-1.165438436014841483e-01
3.800000000000000000e+08,9.733525499481521237e-01,-1.172982903762113949e-01
3.850000000000000000e+08,9.731890730427812386e-01,-1.180277596796113770e-01
3.900000000000000000e+08,9.730311177349232343e-01,-1.187327068286106735e-01
3.950000000000000000e+08,9.728785716245652582e-01,-1.194136216157896668e-01
4.000000000000000000e+08,9.727313148315817060e-01,-1.200710279456282670e-01
4.050000000000000000e+08,9.725892200864497683e-01,-1.207054834270803595e-01
4.100000000000000000e+08,9.724521528300476003e-01,-1.213175789231711044e-01
4.150000000000000000e+08,9.723199713224253138e-01,-1.219079380582644007e-01
4.200000000000000000e+08,9.721925267604565324e-01,-1.224772166835798870e-01
4.250000000000000000e+08,9.720696634042282902e-01,-1.230261023017746730e-01
4.300000000000000000e+08,9.719512187120444846e-01,-1.235553134513360796e-01
4.350000000000000000e+08,9.718370234839228683e-01,-1.240655990515198703e-01
4.400000000000000000e+08,9.717269020133644242e-01,-1.245577377090280879e-01
4.450000000000000000e+08,9.716206722473513802e-01,-1.250325369868344749e-01
4.500000000000000000e+08,9.715181459542781006e-01,-1.254908326366970250e-01
4.550000000000000000e+08,9.714191288997343632e-01,-1.259334877959390198e-01
4.600000000000000000e+08,9.713234210299186433e-01,-1.263613921497177828e-01
4.650000000000000000e+08,9.712308166624740169e-01,-1.267754610599334808e-01
4.700000000000000000e+08,9.711411046845851436e-01,-1.271766346617269894e-01
4.750000000000000000e+08,9.710540687580929697e-01,-1.275658769288796623e-01
4.800000000000000000e+08,9.709694875314262008e-01,-1.279441747092361081e-01
4.850000000000000000e+08,9.708871348581379346e-01,-1.283125367313148191e-01
4.900000000000000000e+08,9.708067800218014298e-01,-1.286719925834207690e-01
4.950000000000000000e+08,9.707281879670263125e-01,-1.290235916665345983e-01
5.000000000000000000e+08,9.706511195363839439e-01,-1.293684021221229719e-01
5.050000000000000000e+08,9.705753317129445223e-01,-1.297075097363916685e-01
5.100000000000000000e+08,9.705005778682403994e-01,-1.300420168219914852e-01
5.150000000000000000e+08,9.704266080153146623e-01,-1.303730410788728478e-01
5.200000000000000000e+08,9.703531690666696852e-01,-1.307017144352746185e-01
5.250000000000000000e+08,9.702800050967895773e-01,-1.310291818704514832e-01
5.300000000000000000e+08,9.702068576089954988e-01,-1.313566002203475080e-01
5.350000000000000000e+08,9.701334658063545113e-01,-1.316851369675817174e-01
5.400000000000000000e+08,9.700595668663214433e-01,-1.320159690172790778e-01
5.450000000000000000e+08,9.699848962188979407e-01,-1.323502814597950772e-01
5.500000000000000000e+08,9.699091878279717527e-01,-1.326892663219079449e-01
5.550000000000000000e+08,9.698321744755272755e-01,-1.330341213079083706e-01
5.600000000000000000e+08,9.697535880485012028e-01,-1.333860485316283317e-01
5.650000000000000000e+08,9.696731598279271225e-01,-1.337462532410136351e-01
5.700000000000000000e+08,9.695906207800919496e-01,-1.341159425364716329e-01
5.750000000000000000e+08,9.695057018494084300e-01,-1.344963240842901864e-01
5.800000000000000000e+08,9.694181342526857481e-01,-1.348886048265033333e-01
5.850000000000000000e+08,9.693276497745243470e-01,-1.352939896883628146e-01
5.900000000000000000e+08,9.692339810634815755e-01,-1.357136802849103208e-01
5.950000000000000000e+08,9.691368619287713537e-01,-1.361488736276047495e-01
6.000000000000000000e+08,9.690360276371330350e-01,-1.366007608325120748e-01
6.050000000000000000e+08,9.689312152095848063e-01,-1.370705258311876729e-01
6.100000000000000000e+08,9.688221637177806267e-01,-1.375593440853463967e-01
6.150000000000000000e+08,9.687086145796270920e-01,-1.380683813066775623e-01
6.200000000000000000e+08,9.685903118538904399e-01,-1.385987921828141789e-01
6.250000000000000000e+08,9.684670025334717325e-01,-1.391517191106821927e-01
6.300000000000000000e+08,9.683384368370585582e-01,-1.397282909383041338e-01
6.350000000000000000e+08,9.682043684988657084e-01,-1.403296217160972525e-01
6.400000000000000000e+08,9.680645550561366441e-01,-1.409568094588739828e-01
6.450000000000000000e+08,9.679187581341507363e-01,-1.416109349194113465e-01
6.500000000000000000e+08,9.677667437284226404e-01,-1.422930603747057099e-01
6.550000000000000000e+08,9.676082824838094787e-01,-1.430042284258868368e-01
6.600000000000000000e+08,9.674431499702387249e-01,-1.437454608127669287e-01
6.650000000000000000e+08,9.672711269547910051e-01,-1.445177572438959279e-01
6.700000000000000000e+08,9.670919996698388310e-01,-1.453220942431351081e-01
6.750000000000000000e+08,9.669055600769881353e-01,-1.461594240135487555e-01
6.800000000000000000e+08,9.667116061265207394e-01,-1.470306733196273807e-01
6.850000000000000000e+08,9.665099420121312512e-01,-1.479367423884235810e-01
6.900000000000000000e+08,9.663003784206336544e-01,-1.488785038307103292e-01
6.950000000000000000e+08,9.660827327764234251e-01,-1.498568015827738131e-01
7.000000000000000000e+08,9.658568294804318333e-01,-1.508724498696740191e-01
7.050000000000000000e+08,9.656225001433389465e-01,-1.519262321906747204e-01
7.100000000000000000e+08,9.653795838127836593e-01,-1.530189003276734572e-01
7.150000000000000000e+08,9.651279271943686844e-01,-1.541511733772003567e-01
7.200000000000000000e+08,9.648673848662043806e-01,-1.553237368068030588e-01
7.250000000000000000e+08,9.645978194867983468e-01,-1.565372415363599778e-01
7.300000000000000000e+08,9.643191019960537513e-01,-1.577923030450709141e-01
7.350000000000000000e+08,9.640311118091855480e-01,-1.590895005046777388e-01
7.400000000000000000e+08,9.637337370033438599e-01,-1.604293759395685193e-01
7.450000000000000000e+08,9.634268744967601217e-01,-1.618124334143151988e-01
7.500000000000000000e+08,9.631104302202202483e-01,-1.632391382492601739e-01
7.550000000000000000e+08,9.627843192806926353e-01,-1.647099162646781245e-01
7.600000000000000000e+08,9.624484661169483424e-01,-1.662251530540139188e-01
7.650000000000000000e+08,9.621028046469758399e-01,-1.677851932868754392e-01
7.700000000000000000e+08,9.617472784070846270e-01,-1.693903400420645744e-01
7.750000000000000000e+08,9.613818406825059837e-01,-1.710408541713410169e-01
7.800000000000000000e+08,9.610064546293722865e-01,-1.727369536943053063e-01
7.850000000000000000e+08,9.606210933879407721e-01,-1.744788132248817070e-01
7.900000000000000000e+08,9.602257401869310760e-01,-1.762665634298921646e-01
7.950000000000000000e+08,9.598203884388709639e-01,-1.781002905201233832e-01
8.000000000000000000e+08,9.594050418263290192e-01,-1.799800357743878976e-01
8.050000000000000000e+08,9.589797143789519085e-01,-1.819057950969328596e-01
8.100000000000000000e+08,9.585444305412094135e-01,-1.838775186086410718e-01
8.150000000000000000e+08,9.580992252307450885e-01,-1.858951102725255877e-01
8.200000000000000000e+08,9.576441438873066758e-01,-1.879584275537013738e-01
8.250000000000000000e+08,9.571792425121429249e-01,-1.900672811144439867e-01
8.300000000000000000e+08,9.567045876978389485e-01,-1.922214345445899253e-01
8.350000000000000000e+08,9.562202566485329402e-01,-1.944206041276951846e-01
8.400000000000000000e+08,9.557263371904787252e-01,-1.966644586433033137e-01
8.450000000000000000e+08,9.552229277729340495e-01,-1.989526192056339515e-01
8.500000000000000000e+08,9.547101374593307543e-01,-2.012846591391423690e-01
8.550000000000000000e+08,9.541880859087309430e-01,-2.036601038912147221e-01
8.600000000000000000e+08,9.536569033475754686e-01,-2.060784309822834282e-01
8.650000000000000000e+08,9.531167305317002070e-01,-2.085390699938183823e-01
8.700000000000000000e+08,9.525677186986698519e-01,-2.110414025943426197e-01
8.750000000000000000e+08,9.520100295104262367e-01,-2.135847626038903657e-01
8.800000000000000000e+08,9.514438349862769373e-01,-2.161684360972239149e-01
8.850000000000000000e+08,9.508693174263092018e-01,-2.187916615458836422e-01
8.900000000000000000e+08,9.502866693252151054e-01,-2.214536299996258950e-01
8.950000000000000000e+08,9.496960932766405072e-01,-2.241534853072514877e-01
9.000000000000000000e+08,9.490978018680822359e-01,-2.268903243772563139e-01
9.050000000000000000e+08,9.484920175664226516e-01,-2.296631974784642538e-01
9.100000000000000000e+08,9.478789725942077249e-01,-2.324711085807479594e-01
9.150000000000000000e+08,9.472589087967036026e-01,-2.353130157362911534e-01
9.200000000000000000e+08,9.466320774998858711e-01,-2.381878315013205849e-01
9.250000000000000000e+08,9.459987393594267990e-01,-2.410944233986622165e-01
9.300000000000000000e+08,9.453591642008165596e-01,-2.440316144211693017e-01
9.350000000000000000e+08,9.447136308507458891e-01,-2.469981835761256572e-01
9.400000000000000000e+08,9.440624269598332230e-01,-2.499928664709437365e-01
9.450000000000000000e+08,9.434058488168990397e-01,-2.530143559399413711e-01
9.500000000000000000e+08,9.427442011548907708e-01,-2.560613027124459262e-01
9.550000000000000000e+08,9.420777969485928383e-01,-2.591323161223402782e-01
9.600000000000000000e+08,9.414069572043389789e-01,-2.622259648587902947e-01
9.650000000000000000e+08,9.407320107418238875e-01,-2.653407777584503302e-01
9.700000000000000000e+08,9.400532939682371136e-01,-2.684752446388649072e-01
9.750000000000000000e+08,9.393711506448700899e-01,-2.716278171731156266e-01
9.800000000000000000e+08,9.386859316463814773e-01,-2.747969098056002313e-01
9.850000000000000000e+08,9.379979947129157836e-01,-2.779809007087819528e-01
9.900000000000000000e+08,9.373077041953070676e-01,-2.811781327805664699e-01
9.950000000000000000e+08,9.366154307934635437e-01,-2.843869146825828143e-01
1.000000000000000000e+09,9.359215512882987920e-01,-2.876055219183838996e-01
1.005000000000000000e+09,9.352264482672610901e-01,-2.908321979520189227e-01
1.010000000000000000e+09,9.345305098438076996e-01,-2.940651553660458273e-01
1.015000000000000000e+09,9.338341293709732094e-01,-2.973025770589460826e-01
1.020000000000000000e+09,9.331377051492688590e-01,-3.005426174814747053e-01
1.025000000000000000e+09,9.324416401292046075e-01,-3.037834039111970141e-01
1.030000000000000000e+09,9.317463416085657313e-01,-3.070230377651789744e-01
1.035000000000000000e+09,9.310522209247954484e-01,-3.102595959497458367e-01
1.040000000000000000e+09,9.303596931426587613e-01,-3.134911322470103068e-01
1.045000000000000000e+09,9.296691767374578586e-01,-3.167156787373932025e-01
1.050000000000000000e+09,9.289810932740727445e-01,-3.199312472573064836e-01
1.055000000000000000e+09,9.282958670820177227e-01,-3.231358308915150968e-01
1.060000000000000000e+09,9.276139249268855469e-01,-3.263274054988063999e-01
1.065000000000000000e+09,9.269356956783180168e-01,-3.295039312706397050e-01
1.070000000000000000e+09,9.262616099748597343e-01,-3.326633543213847188e-01
1.075000000000000000e+09,9.255920998859201720e-01,-3.358036083093225432e-01
1.080000000000000000e+09,9.249275985711291614e-01,-3.389226160872549909e-01
1.085000000000000000e+09,9.242685399373369304e-01,-3.420182913816733894e-01
1.090000000000000000e+09,9.236153582935764383e-01,-3.450885404990747807e-01
1.095000000000000000e+09,9.229684880042136053e-01,-3.481312640583886786e-01
1.100000000000000000e+09,9.223283631405870819e-01,-3.511443587480683748e-01
1.105000000000000000e+09,9.216954171314342137e-01,-3.541257191063649223e-01
1.110000000000000000e+09,9.210700824123392305e-01,-3.570732393235312996e-01
1.115000000000000000e+09,9.204527900745087532e-01,-3.599848150643203404e-01
1.120000000000000000e+09,9.198439695131738203e-01,-3.628583453091099864e-01
1.125000000000000000e+09,9.192440480758503618e-01,-3.656917342122477654e-01
1.130000000000000000e+09,9.186534507107794179e-01,-3.684828929757251181e-01
1.135000000000000000e+09,9.180725996158179969e-01,-3.712297417364733843e-01
1.140000000000000000e+09,9.175019138880459169e-01,-3.739302114655381759e-01
1.145000000000000000e+09,9.169418091743830601e-01,-3.765822458771979075e-01
1.150000000000000000e+09,9.163926973234919338e-01,-3.791838033461230606e-01
1.155000000000000000e+09,9.158549860392370956e-01,-3.817328588306362347e-01
1.160000000000000000e+09,9.153290785359846637e-01,-3.842274058000208492e-01
1.165000000000000000e+09,9.148153731960158019e-01,-3.866654581638189758e-01
1.170000000000000000e+09,9.143142632293178584e-01,-3.890450522010534540e-01
1.175000000000000000e+09,9.138261363360306033e-01,-3.913642484871970306e-01
1.180000000000000000e+09,9.133513743718247868e-01,-3.936211338166620832e-01
1.185000000000000000e+09,9.128903530164570457e-01,-3.958138231186992262e-01
1.190000000000000000e+09,9.124434414457887055e-01,-3.979404613643410804e-01
1.195000000000000000e+09,9.120110020075102852e-01,-3.999992254622067867e-01
1.200000000000000000e+09,9.115933899008441532e-01,-4.019883261408002673e-01
1.205000000000000000e+09,9.111909528604674735e-01,-4.039060098150421552e-01
1.210000000000000000e+09,9.108040308449170119e-01,-4.057505604346574035e-01
1.215000000000000000e+09,9.104329557297194953e-01,-4.075203013120931583e-01
1.220000000000000000e+09,9.100780510054881089e-01,-4.092135969276367580e-01
1.225000000000000000e+09,9.097396314812326024e-01,-4.108288547093491561e-01
1.230000000000000000e+09,9.094180029931147047e-01,-4.123645267854885166e-01
1.235000000000000000e+09,9.091134621188796672e-01,-4.138191117070919578e-01
1.240000000000000000e+09,9.088262958981959683e-01,-4.151911561383692106e-01
1.245000000000000000e+09,9.085567815591197860e-01,-4.164792565126326784e-01
1.250000000000000000e+09,9.083051862509100571e-01,-4.176820606514454193e-01
1.255000000000000000e+09,9.080717667834085072e-01,-4.187982693447280802e-01
1.260000000000000000e+09,9.078567693731738331e-01,-4.198266378896963746e-01
1.265000000000000000e+09,9.076604293966004100e-01,-4.207659775863189511e-01
1.270000000000000000e+09,9.074829711501981588e-01,-4.216151571872590043e-01
1.275000000000000000e+09,9.073246076182442943e-01,-4.223731043001260899e-01
1.280000000000000000e+09,9.071855402479821473e-01,-4.230388067400592811e-01
1.285000000000000000e+09,9.070659587325291540e-01,-4.236113138307603943e-01
1.290000000000000000e+09,9.069660408017280462e-01,-4.240897376517859807e-01
1.295000000000000000e+09,9.068859520210318381e-01,-4.244732542306353662e-01
1.300000000000000000e+09,9.068258455986650812e-01,-4.247611046774885102e-01
1.305000000000000000e+09,9.067858622011466530e-01,-4.249525962612507035e-01
1.310000000000000000e+09,9.067661297773831341e-01,-4.250471034250190572e-01
1.315000000000000000e+09,9.067667633914443526e-01,-4.250440687396104256e-01
1.320000000000000000e+09,9.067878650641574279e-01,-4.249430037937318994e-01
1.325000000000000000e+09,9.068295236236729728e-01,-4.247434900193529650e-01
1.330000000000000000e+09,9.068918145651194695e-01,-4.244451794510886722e-01
1.335000000000000000e+09,9.069747999194441856e-01,-4.240477954185544185e-01
1.340000000000000000e+09,9.070785281315861814e-01,-4.235511331704996385e-01
1.345000000000000000e+09,9.072030339480581240e-01,-4.229550604299319727e-01
1.350000000000000000e+09,9.073483383140479308e-01,-4.222595178793561166e-01
1.355000000000000000e+09,9.075144482801164036e-01,-4.214645195754952445e-01
1.360000000000000000e+09,9.077013569186367370e-01,-4.205701532926122699e-01
1.365000000000000000e+09,9.079090432499129504e-01,-4.195765807946245651e-01
1.370000000000000000e+09,9.081374721782099479e-01,-4.184840380348785471e-01
1.375000000000000000e+09,9.083865944376667834e-01,-4.172928352837778632e-01
1.380000000000000000e+09,9.086563465481533042e-01,-4.160033571841227351e-01
1.385000000000000000e+09,9.089466507811229112e-01,-4.146160627341335947e-01
1.390000000000000000e+09,9.092574151355626855e-01,-4.131314851979855374e-01
1.395000000000000000e+09,9.095885333239237536e-01,-4.115502319448066659e-01
1.400000000000000000e+09,9.099398847682782510e-01,-4.098729842154366088e-01
1.405000000000000000e+09,9.103113346065144773e-01,-4.081004968184003268e-01
1.410000000000000000e+09,9.107027337086894825e-01,-4.062335977551622679e-01
1.415000000000000000e+09,9.111139187035464104e-01,-4.042731877753370506e-01
1.420000000000000000e+09,9.115447120151405347e-01,-4.022202398629105002e-01
1.425000000000000000e+09,9.119949219096394888e-01,-4.000757986540189881e-01
1.430000000000000000e+09,9.124643425521964391e-01,-3.978409797876987231e-01
1.435000000000000000e+09,9.129527540739182934e-01,-3.955169691904985574e-01
1.440000000000000000e+09,9.134599226489462653e-01,-3.931050222959339147e-01
1.445000000000000000e+09,9.139856005814761541e-01,-3.906064632007278936e-01
1.450000000000000000e+09,9.145295264028694415e-01,-3.880226837583011790e-01
1.455000000000000000e+09,9.150914249785525589e-01,-3.853551426121820112e-01
1.460000000000000000e+09,9.156710076249251484e-01,-3.826053641695736363e-01
1.465000000000000000e+09,9.162679722359634571e-01,-3.797749375178971487e-01
1.470000000000000000e+09,9.168820034196468738e-01,-3.768655152850746703e-01
1.475000000000000000e+09,9.175127726439623599e-01,-3.738788124461241980e-01
1.480000000000000000e+09,9.181599383925220792e-01,-3.708166050773386013e-01
1.485000000000000000e+09,9.188231463296636647e-01,-3.676807290601377676e-01
1.490000000000000000e+09,9.195020294748941225e-01,-3.644730787367425062e-01
1.495000000000000000e+09,9.201962083866319642e-01,-3.611956055193961124e-01
1.500000000000000000e+09,9.209052913551214470e-01,-3.578503164552548355e-01
1.505000000000000000e+09,9.216288746043962421e-01,-3.544392727490592865e-01
1.510000000000000000e+09,9.223665425031276621e-01,-3.509645882459045407e-01
1.515000000000000000e+09,9.231178677843409064e-01,-3.474284278757217015e-01
1.520000000000000000e+09,9.238824117736667008e-01,-3.438330060625724438e-01
1.525000000000000000e+09,9.246597246262937553e-01,-3.401805850994988334e-01
1.530000000000000000e+09,9.254493455721215511e-01,-3.364734734927917748e-01
1.535000000000000000e+09,9.262508031692510135e-01,-3.327140242765183609e-01
1.540000000000000000e+09,9.270636155654660149e-01,-3.289046333004053135e-01
1.545000000000000000e+09,9.278872907676618542e-01,-3.250477374927197571e-01
1.550000000000000000e+09,9.287213269189894538e-01,-3.211458131006384442e-01
1.555000000000000000e+09,9.295652125835388579e-01,-3.172013739103005103e-01
1.560000000000000000e+09,9.304184270384663336e-01,-3.132169694483216138e-01
1.565000000000000000e+09,9.312804405732354462e-01,-3.091951831675975870e-01
1.570000000000000000e+09,9.321507147959565698e-01,-3.051386306187079400e-01
1.575000000000000000e+09,9.330287029464569004e-01,-3.010499576098255581e-01
1.580000000000000000e+09,9.339138502160789779e-01,-2.969318383562782881e-01
1.585000000000000000e+09,9.348055940737630687e-01,-2.927869736229103403e-01
1.590000000000000000e+09,9.357033645985227688e-01,-2.886180888597554839e-01
1.595000000000000000e+09,9.366065848177423936e-01,-2.844279323346364241e-01
1.600000000000000000e+09,9.375146710514211668e-01,-2.802192732630026106e-01
1.605000000000000000e+09,9.384270332619216726e-01,-2.759948999378885048e-01
1.610000000000000000e+09,9.393430754090641432e-01,-2.717576178614850568e-01
1.615000000000000000e+09,9.402621958104265820e-01,-2.675102478796640426e-01
1.620000000000000000e+09,9.411837875064750225e-01,-2.632556243218109882e-01
1.625000000000000000e+09,9.421072386304467638e-01,-2.589965931468712346e-01
1.630000000000000000e+09,9.430319327826399700e-01,-2.547360100976824304e-01
1.635000000000000000e+09,9.439572494088955823e-01,-2.504767388649795645e-01
1.640000000000000000e+09,9.448825641831084532e-01,-2.462216492621502606e-01
1.645000000000000000e+09,9.458072493934498448e-01,-2.419736154124529637e-01
1.650000000000000000e+09,9.467306743320710316e-01,-2.377355139499329195e-01
1.655000000000000000e+09,9.476522056880591904e-01,-2.335102222351870815e-01
1.660000000000000000e+09,9.485712079433896715e-01,-2.293006165871779301e-01
1.665000000000000000e+09,9.494870437716735889e-01,-2.251095705319709483e-01
1.670000000000000000e+09,9.503990744393475687e-01,-2.209399530698915037e-01
1.675000000000000000e+09,9.513066602091436730e-01,-2.167946269616480570e-01
1.680000000000000000e+09,9.522091607455857032e-01,-2.126764470343161517e-01
1.685000000000000000e+09,9.531059355221669360e-01,-2.085882585084229968e-01
1.690000000000000000e+09,9.539963442300500862e-01,-2.045328953464534139e-01
1.695000000000000000e+09,9.548797471880966503e-01,-2.005131786231839353e-01
1.700000000000000000e+09,9.557555057536770704e-01,-1.965319149198059556e-01
1.705000000000000000e+09,9.566229827343469827e-01,-1.925918947408433168e-01
1.710000000000000000e+09,9.574815428000200690e-01,-1.886958909548829000e-01
1.715000000000000000e+09,9.583305528952051899e-01,-1.848466572603545410e-01
1.720000000000000000e+09,9.591693826513389975e-01,-1.810469266754339834e-01
1.725000000000000000e+09,9.599974047987062109e-01,-1.772994100535321416e-01
1.730000000000000000e+09,9.608139955778856045e-01,-1.736067946237573878e-01
1.735000000000000000e+09,9.616185351503143686e-01,-1.699717425572488394e-01
1.740000000000000000e+09,9.624104080078567103e-01,-1.663968895589027497e-01
1.745000000000000000e+09,9.631890033809268337e-01,-1.628848434854840432e-01
1.750000000000000000e+09,9.639537156451563060e-01,-1.594381829890810787e-01
1.755000000000000000e+09,9.647039447261598344e-01,-1.560594561867918728e-01
1.760000000000000000e+09,9.654390965022461302e-01,-1.527511793561657505e-01
1.765000000000000000e+09,9.661585832047754341e-01,-1.495158356565435276e-01
1.770000000000000000e+09,9.668618238159605305e-01,-1.463558738759760391e-01
1.775000000000000000e+09,9.675482444638313639e-01,-1.432737072037134907e-01
1.780000000000000000e+09,9.682172788141194530e-01,-1.402717120280683460e-01
1.785000000000000000e+09,9.688683684588581535e-01,-1.373522267592478807e-01
1.790000000000000000e+09,9.695009633013876860e-01,-1.345175506772115226e-01
1.795000000000000000e+09,9.701145219376390294e-01,-1.317699428037558962e-01
1.800000000000000000e+09,9.707085120332958894e-01,-1.291116207992454856e-01
1.805000000000000000e+09,9.712824106967885562e-01,-1.265447598828026432e-01
1.810000000000000000e+09,9.718357048477564986e-01,-1.240714917761781555e-01
1.815000000000000000e+09,9.723678915808166012e-01,-1.216939036706186916e-01
1.820000000000000000e+09,9.728784785243480560e-01,-1.194140372166026393e-01
1.825000000000000000e+09,9.733669841941710033e-01,-1.172338875355699445e-01
1.830000000000000000e+09,9.738329383418272700e-01,-1.151554022535242749e-01
1.835000000000000000e+09,9.742758822972824584e-01,-1.131804805558906390e-01
1.840000000000000000e+09,9.746953693057627266e-01,-1.113109722634878090e-01
1.845000000000000000e+09,9.750909648586842948e-01,-1.095486769283901679e-01
1.850000000000000000e+09,9.754622470183021976e-01,-1.078953429499396877e-01
1.855000000000000000e+09,9.758088067359180773e-01,-1.063526667102289991e-01
1.860000000000000000e+09,9.761302481635963924e-01,-1.049222917279023781e-01
1.865000000000000000e+09,9.764261889589241905e-01,-1.036058078309810560e-01
1.870000000000000000e+09,9.766962605829261346e-01,-1.024047503468713538e-01
1.875000000000000000e+09,9.769401085907090110e-01,-1.013205993101258390e-01
1.880000000000000000e+09,9.771573929148118509e-01,-1.003547786867623193e-01
1.885000000000000000e+09,9.773477881409899926e-01,-9.950865561507239720e-02
1.890000000000000000e+09,9.775109837763374943e-01,-9.878353966209488246e-02
1.895000000000000000e+09,9.776466845095372893e-01,-9.818068209547010927e-02
1.900000000000000000e+09,9.777546104630890911e-01,-9.770127517015204932e-02
1.905000000000000000e+09,9.778344974373546217e-01,-9.734645142953493591e-02
1.910000000000000000e+09,9.778860971462817187e-01,-9.711728302048799888e-02
1.915000000000000000e+09,9.779091774446521113e-01,-9.701478102190326525e-02
1.920000000000000000e+09,9.779035225467196391e-01,-9.703989478630226095e-02
1.925000000000000000e+09,9.778689332360851472e-01,-9.719351129417919122e-02
1.930000000000000000e+09,9.778052270666951484e-01,-9.747645452061903804e-02
1.935000000000000000e+09,9.777122385548369099e-01,-9.788948481383641376e-02
1.940000000000000000e+09,9.775898193619892984e-01,-9.843329828538646686e-02
1.945000000000000000e+09,9.774378384684538901e-01,-9.910852621155669118e-02
1.950000000000000000e+09,9.772561823376072487e-01,-9.991573444586826502e-02
1.955000000000000000e+09,9.770447550707099804e-01,-1.008554228422456345e-01
1.960000000000000000e+09,9.768034785521552132e-01,-1.019280246887002001e-01
1.965000000000000000e+09,9.765322925850690172e-01,-1.031339061512942246e-01
1.970000000000000000e+09,9.762311550171631769e-01,-1.044733657282601036e-01
1.975000000000000000e+09,9.759000418567771451e-01,-1.059466337140441278e-01
1.980000000000000000e+09,9.755389473790216925e-01,-1.075538716732097333e-01
1.985000000000000000e+09,9.751478842219429843e-01,-1.092951719241660180e-01
1.990000000000000000e+09,9.747268834726747766e-01,-1.111705570325303705e-01
1.995000000000000000e+09,9.742759947434644907e-01,-1.131799793143589694e-01
2.000000000000000000e+09,9.737952862375852670e-01,-1.153233203489802683e-01
2.005000000000000000e+09,9.732848448050290813e-01,-1.176003905017500989e-01
2.010000000000000000e+09,9.727447759879660483e-01,-1.200109284567120460e-01
2.015000000000000000e+09,9.721752040559370478e-01,-1.225546007592916431e-01
2.020000000000000000e+09,9.715762720307254963e-01,-1.252310013693158086e-01
2.025000000000000000e+09,9.709481417009105941e-01,-1.280396512244640905e-01
2.030000000000000000e+09,9.702909936260470936e-01,-1.309799978145837762e-01
2.035000000000000000e+09,9.696050271305103330e-01,-1.340514147669510658e-01
2.040000000000000000e+09,9.688904602869459204e-01,-1.372532014430758174e-01
2.045000000000000000e+09,9.681475298893275072e-01,-1.405845825474330291e-01
2.050000000000000000e+09,9.673764914156879335e-01,-1.440447077482980565e-01
2.055000000000000000e+09,9.665776189804328178e-01,-1.476326513116362760e-01
2.060000000000000000e+09,9.657512052763432830e-01,-1.513474117481855286e-01
2.065000000000000000e+09,9.648975615062220790e-01,-1.551879114746270161e-01
2.070000000000000000e+09,9.640170173042499346e-01,-1.591529964893098337e-01
2.075000000000000000e+09,9.631099206470706831e-01,-1.632414360632863382e-01
2.080000000000000000e+09,9.621766377546058235e-01,-1.674519224475716772e-01
2.085000000000000000e+09,9.612175529807476249e-01,-1.717830705969473903e-01
2.090000000000000000e+09,9.602330686938123083e-01,-1.762334179119106892e-01
2.095000000000000000e+09,9.592236051469817948e-01,-1.808014239988839644e-01
2.100000000000000000e+09,9.581896003386483063e-01,-1.854854704502903739e-01
2.105000000000000000e+09,9.571315098628457863e-01,-1.902838606449611669e-01
2.110000000000000000e+09,9.560498067497357200e-01,-1.951948195703936406e-01
2.115000000000000000e+09,9.549449812962609307e-01,-2.002164936677940377e-01
2.120000000000000000e+09,9.538175408871096828e-01,-2.053469507007833761e-01
2.125000000000000000e+09,9.526680098059557844e-01,-2.105841796495192542e-01
2.130000000000000000e+09,9.514969290371493305e-01,-2.159260906311148975e-01
2.135000000000000000e+09,9.503048560579276938e-01,-2.213705148477830842e-01
2.140000000000000000e+09,9.490923646212684472e-01,-2.269152045639696302e-01
2.145000000000000000e+09,9.478600445294248500e-01,-2.325578331141814337e-01
2.150000000000000000e+09,9.466085013983378538e-01,-2.382959949425836332e-01
2.155000000000000000e+09,9.453383564129628214e-01,-2.441272056762202602e-01
2.160000000000000000e+09,9.440502460737264512e-01,-2.500489022329667188e-01
2.165000000000000000e+09,9.427448219340840430e-01,-2.560584429665145878e-01
2.170000000000000000e+09,9.414227503294700927e-01,-2.621531078492671529e-01
2.175000000000000000e+09,9.400847120976844051e-01,-2.683300986952381617e-01
2.180000000000000000e+09,9.387314022908476163e-01,-2.745865394246825852e-01
2.185000000000000000e+09,9.373635298791137549e-01,-2.809194763719951027e-01
2.190000000000000000e+09,9.359818174462081197e-01,-2.873258786390167074e-01
2.195000000000000000e+09,9.345870008770837956e-01,-2.938026384948960179e-01
2.200000000000000000e+09,9.331798290376462912e-01,-3.003465718252921191e-01
2.205000000000000000e+09,9.317610634468745934e-01,-3.069544186319917434e-01
2.210000000000000000e+09,9.303314779414302294e-01,-3.136228435851485807e-01
2.215000000000000000e+09,9.288918583329441869e-01,-3.203484366299314545e-01
2.220000000000000000e+09,9.274430020580489709e-01,-3.271277136499692872e-01
2.225000000000000000e+09,9.259857178215433748e-01,-3.339571171885105660e-01
2.230000000000000000e+09,9.245208252325775033e-01,-3.408330172305715222e-01
2.235000000000000000e+09,9.230491544343616406e-01,-3.477517120464789224e-01
2.240000000000000000e+09,9.215715457272337652e-01,-3.547094291003574651e-01
2.245000000000000000e+09,9.200888491856096252e-01,-3.617023260238808602e-01
2.250000000000000000e+09,9.186019242687021302e-01,-3.687264916585962782e-01
2.255000000000000000e+09,9.171116394254309467e-01,-3.757779471676105931e-01
2.260000000000000000e+09,9.156188716935889094e-01,-3.828526472190791896e-01
2.265000000000000000e+09,9.141245062935072774e-01,-3.899464812430856187e-01
2.270000000000000000e+09,9.126294362163850371e-01,-3.970552747638370628e-01
2.275000000000000000e+09,9.111345618075650243e-01,-4.041747908085029373e-01
2.280000000000000000e+09,9.096407903447637500e-01,-4.113007313952883326e-01
2.285000000000000000e+09,9.081490356118042673e-01,-4.184287391007026624e-01
2.290000000000000000e+09,9.066602174677106385e-01,-4.255543987092037517e-01
2.295000000000000000e+09,9.051752614114939588e-01,-4.326732389460936079e-01
2.300000000000000000e+09,9.036950981430178498e-01,-4.397807342941703612e-01
2.305000000000000000e+09,9.022206631198564919e-01,-4.468723068968316614e-01
2.310000000000000000e+09,9.007528961105708554e-01,-4.539433285477729174e-01
2.315000000000000000e+09,8.992927407445761023e-01,-4.609891227685243287e-01
2.320000000000000000e+09,8.978411440587951153e-01,-4.680049669748517771e-01
2.325000000000000000e+09,8.963990560412825603e-01,-4.749860947329720973e-01
2.330000000000000000e+09,8.949674291720987052e-01,-4.819276981059433251e-01
2.335000000000000000e+09,8.935472179617601762e-01,-4.888249300902045014e-01
2.340000000000000000e+09,8.921393784871515242e-01,-4.956729071442429468e-01
2.345000000000000000e+09,8.907448679255313140e-01,-5.024667118075620831e-01
2.350000000000000000e+09,8.893646440865786706e-01,-5.092013954112887264e-01
2.355000000000000000e+09,8.879996649428385513e-01,-5.158719808795729778e-01
2.360000000000000000e+09,8.866508881587026325e-01,-5.224734656218212869e-01
2.365000000000000000e+09,8.853192706182588800e-01,-5.290008245146439192e-01
2.370000000000000000e+09,8.840057679521391432e-01,-5.354490129731873660e-01
2.375000000000000000e+09,8.827113340636451033e-01,-5.418129701105621754e-01
2.380000000000000000e+09,8.814369206543611890e-01,-5.480876219842087949e-01
2.385000000000000000e+09,8.801834767495453349e-01,-5.542678849274023101e-01
2.390000000000000000e+09,8.789519482233552061e-01,-5.603486689650070129e-01
2.395000000000000000e+09,8.777432773243608599e-01,-5.663248813104118096e-01
2.400000000000000000e+09,8.765584022014214494e-01,-5.721914299421608785e-01
2.405000000000000000e+09,8.753982564301676650e-01,-5.779432272577326168e-01
2.410000000000000000e+09,8.742637685404103243e-01,-5.835751938012654350e-01
2.415000000000000000e+09,8.731558615445605964e-01,-5.890822620629314610e-01
2.420000000000000000e+09,8.720754524674001473e-01,-5.944593803461352133e-01
2.425000000000000000e+09,8.710234518773876111e-01,-5.997015166991986890e-01
2.430000000000000000e+09,8.700007634196954553e-01,-6.048036629078877846e-01
2.435000000000000000e+09,8.690082833512685623e-01,-6.097608385443784584e-01
2.440000000000000000e+09,8.680469000780289823e-01,-6.145680950688230393e-01
2.445000000000000000e+09,8.671174936945519329e-01,-6.192205199784096559e-01
2.450000000000000000e+09,8.662209355263610355e-01,-6.237132409994254889e-01
2.455000000000000000e+09,8.653580876750718298e-01,-6.280414303171710788e-01
2.460000000000000000e+09,8.645298025666247055e-01,-6.322003088382579516e-01
2.465000000000000000e+09,8.637369225027903274e-01,-6.361851504798593515e-01
2.470000000000000000e+09,8.629802792161882508e-01,-6.399912864799635059e-01
2.475000000000000000e+09,8.622606934290093506e-01,-6.436141097226883989e-01
2.480000000000000000e+09,8.615789744156570062e-01,-6.470490790723830710e-01
2.485000000000000000e+09,8.609359195694927802e-01,-6.502917237101702996e-01
2.490000000000000000e+09,8.603323139739664782e-01,-6.533376474659213784e-01
2.495000000000000000e+09,8.597689299782144134e-01,-6.561825331394500749e-01
2.500000000000000000e+09,8.592465267774371807e-01,-6.588221468034087813e-01
2.505000000000000000e+09,8.587658499981790650e-01,-6.612523420811609043e-01
2.510000000000000000e+09,8.583276312887549997e-01,-6.634690643921543618e-01
2.515000000000000000e+09,8.579325879149747314e-01,-6.654683551576856537e-01
2.520000000000000000e+09,8.575814223613983378e-01,-6.672463559594198346e-01
2.525000000000000000e+09,8.572748219382660961e-01,-6.687993126434215174e-01
2.530000000000000000e+09,8.570134583943300743e-01,-6.701235793619637615e-01
2.535000000000000000e+09,8.567979875357373265e-01,-6.712156225457466263e-01
2.540000000000000000e+09,8.566290488511542067e-01,-6.720720247989397933e-01
2.545000000000000000e+09,8.565072651433265349e-01,-6.726894887094565512e-01
2.550000000000000000e+09,8.564332421671978501e-01,-6.730648405672655654e-01
2.555000000000000000e+09,8.564075682748484297e-01,-6.731950339828963736e-01
2.560000000000000000e+09,8.564308140672944880e-01,-6.730771533995151268e-01
2.565000000000000000e+09,8.565035320534210017e-01,-6.727084174908638525e-01
2.570000000000000000e+09,8.566262563161795018e-01,-6.720861824382172722e-01
2.575000000000000000e+09,8.567995021861616323e-01,-6.712079450797694413e-01
2.580000000000000000e+09,8.570237659227553095e-01,-6.700713459255636106e-01
2.585000000000000000e+09,8.572995244030287010e-01,-6.686741720315902970e-01
2.590000000000000000e+09,8.576272348184239558e-01,-6.670143597272402136e-01
2.595000000000000000e+09,8.580073343795245888e-01,-6.650899971896175877e-01
2.600000000000000000e+09,8.584402400289434798e-01,-6.628993268596068411e-01
2.605000000000000000e+09,8.589263481624301866e-01,-6.604407476946071442e-01
2.610000000000000000e+09,8.594660343584912265e-01,-6.577128172521891081e-01
2.615000000000000000e+09,8.600596531164682590e-01,-6.547142536010244207e-01
2.620000000000000000e+09,8.607075376033276326e-01,-6.514439370542317587e-01
2.625000000000000000e+09,8.614099994091887202e-01,-6.479009117217947589e-01
2.630000000000000000e+09,8.621673283118131970e-01,-6.440843868781156445e-01
2.635000000000000000e+09,8.629797920500901220e-01,-6.399937381421045846e-01
2.640000000000000000e+09,8.638476361065322573e-01,-6.356285084677164576e-01
2.645000000000000000e+09,8.647710834992452522e-01,-6.309884089410233710e-01
2.650000000000000000e+09,8.657503345829499208e-01,-6.260733193847751732e-01
2.655000000000000000e+09,8.667855668596394780e-01,-6.208832887667978806e-01
2.660000000000000000e+09,8.678769347986180493e-01,-6.154185354132225561e-01
2.665000000000000000e+09,8.690245696661874630e-01,-6.096794470253661391e-01
2.670000000000000000e+09,8.702285793651202139e-01,-6.036665805001815155e-01
2.675000000000000000e+09,8.714890482836831209e-01,-5.973806615565057099e-01
2.680000000000000000e+09,8.728060371547609053e-01,-5.908225841658523159e-01
2.685000000000000000e+09,8.741795829246533645e-01,-5.839934097918091371e-01
2.690000000000000000e+09,8.756096986320790476e-01,-5.768943664377410574e-01
2.695000000000000000e+09,8.770963732970760152e-01,-5.695268475071268988e-01
2.700000000000000000e+09,8.786395718200117333e-01,-5.618924104786658935e-01
2.705000000000000000e+09,8.802392348909000575e-01,-5.539927753987701209e-01
2.710000000000000000e+09,8.818952789086773603e-01,-5.458298231971501213e-01
2.715000000000000000e+09,8.836075959110357703e-01,-5.374055938268900157e-01
2.720000000000000000e+09,8.853760535142959354e-01,-5.287222842362827580e-01
2.725000000000000000e+09,8.872004948637477462e-01,-5.197822461753588419e-01
2.730000000000000000e+09,8.890807385943372276e-01,-5.105879838430795736e-01
2.735000000000000000e+09,8.910165788017162525e-01,-5.011421513807813310e-01
2.740000000000000000e+09,8.930077850237889692e-01,-4.914475502171599675e-01
2.745000000000000000e+09,8.950541022326073959e-01,-4.815071262717210421e-01
2.750000000000000000e+09,8.971552508368261236e-01,-4.713239670221048838e-01
2.755000000000000000e+09,8.993109266944082636e-01,-4.609012984434267546e-01
2.760000000000000000e+09,9.015208011362558782e-01,-4.502424818232015902e-01
2.765000000000000000e+09,9.037845209996926421e-01,-4.393510104640340197e-01
2.770000000000000000e+09,9.061017086730246417e-01,-4.282305062752738145e-01
2.775000000000000000e+09,9.084719621502055364e-01,-4.168847162655842098e-01
2.780000000000000000e+09,9.108948550960583868e-01,-4.053175089415617105e-01
2.785000000000000000e+09,9.133699369219754338e-01,-3.935328706201809412e-01
2.790000000000000000e+09,9.158967328719875844e-01,-3.815349016630087964e-01
2.795000000000000000e+09,9.184747441194436313e-01,-3.693278126384908489e-01
2.800000000000000000e+09,9.211034478736745967e-01,-3.569159204227061455e-01
2.805000000000000000e+09,9.237822974974496670e-01,-3.443036442421640309e-01
2.810000000000000000e+09,9.265107226343675118e-01,-3.314955016700441570e-01
2.815000000000000000e+09,9.292881293468611137e-01,-3.184961045799435952e-01
2.820000000000000000e+09,9.321139002642346849e-01,-3.053101550670462294e-01
2.825000000000000000e+09,9.349873947408685604e-01,-2.919424413431192522e-01
2.830000000000000000e+09,9.379079490245632034e-01,-2.783978336123882902e-01
2.835000000000000000e+09,9.408748764353586092e-01,-2.646812799335063748e-01
2.840000000000000000e+09,9.438874675536206293e-01,-2.507978020798127261e-01
2.845000000000000000e+09,9.469449904187539069e-01,-2.367524913979785484e-01
2.850000000000000000e+09,9.500466907376113879e-01,-2.225505046755701377e-01
2.855000000000000000e+09,9.531917921025313545e-01,-2.081970600238187974e-01
2.860000000000000000e+09,9.563794962193122862e-01,-1.936974327799396989e-01
2.865000000000000000e+09,9.596089831449884366e-01,-1.790569514351723623e-01
2.870000000000000000e+09,9.628794115348097149e-01,-1.642809935965353352e-01
2.875000000000000000e+09,9.661899188992165710e-01,-1.493749819837328074e-01
2.880000000000000000e+09,9.695396218695946366e-01,-1.343443804714800627e-01
2.885000000000000000e+09,9.729276164742458599e-01,-1.191946901752705817e-01
2.890000000000000000e+09,9.763529784227145125e-01,-1.039314455931922287e-01
2.895000000000000000e+09,9.798147633996023842e-01,-8.856021080262599376e-02
2.900000000000000000e+09,9.833120073678160988e-01,-7.308657571579353640e-02
2.905000000000000000e+09,9.868437268797893847e-01,-5.751615240400769630e-02
2.910000000000000000e+09,9.904089193984941808e-01,-4.185457148568229313e-02
2.915000000000000000e+09,9.940065636266655069e-01,-2.610747858792610357e-02
2.920000000000000000e+09,9.976356198445808232e-01,-1.028053088273992235e-02
2.925000000000000000e+09,1.001295030256490026e+00,5.620606300324263935e-03
2.930000000000000000e+09,1.004983719345390103e+00,2.159026278169266441e-02
2.935000000000000000e+09,1.008700594235738990e+00,3.762276675600525339e-02
2.940000000000000000e+09,1.012444545064786761e+00,5.371244793452543270e-02
2.945000000000000000e+09,1.016214445361304231e+00,6.985364059923901414e-02
2.950000000000000000e+09,1.020009152432653110e+00,8.604068657176608403e-02
2.955000000000000000e+09,1.023827507758958033e+00,1.022679380910576641e-01
2.960000000000000000e+09,1.027668337395659437e+00,1.185297606048756613e-01
2.965000000000000000e+09,1.031530452382549479e+00,1.348205354667341704e-01
2.970000000000000000e+09,1.035412649160862841e+00,1.511346625449830894e-01
2.975000000000000000e+09,1.039313709997082613e+00,1.674665627385501510e-01
2.980000000000000000e+09,1.043232403413711484e+00,1.838106804008373119e-01
2.985000000000000000e+09,1.047167484627044454e+00,2.001614856725318914e-01
2.990000000000000000e+09,1.051117695991646395e+00,2.165134767228863999e-01
2.995000000000000000e+09,1.055081767451076846e+00,2.328611818985608650e-01
3.000000000000000000e+09,1.059058416995168672e+00,2.491991617824677874e-01
3.005000000000000000e+09,1.063046351123578370e+00,2.655220111627616397e-01
3.010000000000000000e+09,1.067044265315141516e+00,2.818243609115378412e-01
3.015000000000000000e+09,1.071050844503350419e+00,2.981008797761667828e-01
3.020000000000000000e+09,1.075064763557155301e+00,3.143462760817619106e-01
3.025000000000000000e+09,1.079084687767944750e+00,3.305552993501449377e-01
3.030000000000000000e+09,1.083109273341112511e+00,3.467227418308498343e-01
3.035000000000000000e+09,1.087137167893437395e+00,3.628434399512542319e-01
3.040000000000000000e+09,1.091167010955352845e+00,3.789122756843057993e-01
3.045000000000000000e+09,1.095197434477607867e+00,3.949241778341795461e-01
3.050000000000000000e+09,1.099227063343242605e+00,4.108741232459442450e-01
3.055000000000000000e+09,1.103254515883824283e+00,4.267571379374809903e-01
3.060000000000000000e+09,1.107278404399646643e+00,4.425682981550421169e-01
3.065000000000000000e+09,1.111297335684644727e+00,4.583027313580106954e-01
3.070000000000000000e+09,1.115309911554807965e+00,4.739556171307082177e-01
3.075000000000000000e+09,1.119314729380675555e+00,4.895221880262484726e-01
3.080000000000000000e+09,1.123310382623153858e+00,5.049977303421990804e-01
3.085000000000000000e+09,1.127295461372694430e+00,5.203775848309868390e-01
3.090000000000000000e+09,1.131268552892247481e+00,5.356571473494363689e-01
3.095000000000000000e+09,1.135228242162457324e+00,5.508318694443319341e-01
3.100000000000000000e+09,1.139173112430254209e+00,5.658972588813125926e-01
3.105000000000000000e+09,1.143101745759828702e+00,5.808488801160331949e-01
3.110000000000000000e+09,1.147012723586075644e+00,5.956823547107966688e-01
3.115000000000000000e+09,1.150904627270683767e+00,6.103933617001688905e-01
3.120000000000000000e+09,1.154776038659570236e+00,6.249776379034995832e-01
3.125000000000000000e+09,1.158625540642864937e+00,6.394309781917704161e-01
3.130000000000000000e+09,1.162451717716465271e+00,6.537492357078849015e-01
3.135000000000000000e+09,1.166253156544669212e+00,6.679283220413967381e-01
3.140000000000000000e+09,1.170028446524625121e+00,6.819642073632516954e-01
3.145000000000000000e+09,1.173776180351885579e+00,6.958529205206470669e-01
3.150000000000000000e+09,1.177494954586287390e+00,7.095905490918958947e-01
3.155000000000000000e+09,1.181183370219379469e+00,7.231732394085742532e-01
3.160000000000000000e+09,1.184840033241871149e+00,7.365971965419888523e-01
3.165000000000000000e+09,1.188463555211574763e+00,7.498586842584171741e-01
3.170000000000000000e+09,1.192052553821533856e+00,7.629540249446292721e-01
3.175000000000000000e+09,1.195605653468013285e+00,7.758795995051246397e-01
3.180000000000000000e+09,1.199121485818546606e+00,7.886318472343811781e-01
3.185000000000000000e+09,1.202598690379096613e+00,8.012072656632265311e-01
3.190000000000000000e+09,1.206035915061012265e+00,8.136024103843353394e-01
3.195000000000000000e+09,1.209431816747242650e+00,8.258138948573552351e-01
3.200000000000000000e+09,1.212785061856959556e+00,8.378383901930541722e-01
3.205000000000000000e+09,1.216094326909798129e+00,8.496726249232413597e-01
3.210000000000000000e+09,1.219358299088257658e+00,8.613133847535738852e-01
3.215000000000000000e+09,1.222575676798433264e+00,8.727575123021984460e-01
3.220000000000000000e+09,1.225745170229561420e+00,8.840019068282302106e-01
3.225000000000000000e+09,1.228865501911064362e+00,8.950435239476186577e-01
3.230000000000000000e+09,1.231935407267853222e+00,9.058793753413183492e-01
3.235000000000000000e+09,1.234953635172973074e+00,9.165065284546751734e-01
3.240000000000000000e+09,1.237918948498341942e+00,9.269221061928134553e-01
3.245000000000000000e+09,1.240830124662265277e+00,9.371232866094553193e-01
3.250000000000000000e+09,1.243685956174197749e+00,9.471073025929027667e-01
3.255000000000000000e+09,1.246485251176911335e+00,9.568714415517385330e-01
3.260000000000000000e+09,1.249226833984925955e+00,9.664130450982187925e-01
3.265000000000000000e+09,1.251909545619817044e+00,9.757295087334589834e-01
3.270000000000000000e+09,1.254532244342110747e+00,9.848182815352952701e-01
3.275000000000000000e+09,1.257093806178898543e+00,9.936768658476879956e-01
3.280000000000000000e+09,1.259593125448356776e+00,1.002302816977616917e+00
3.285000000000000000e+09,1.262029115279456937e+00,1.010693742895332869e+00
3.290000000000000000e+09,1.264400708127711992e+00,1.018847303942675753e+00
3.295000000000000000e+09,1.266706856286761385e+00,1.026761212550515223e+00
3.300000000000000000e+09,1.268946532394860105e+00,1.034433232963811067e+00
3.305000000000000000e+09,1.271118729936967728e+00,1.041861180978384871e+00
3.310000000000000000e+09,1.273222463742008204e+00,1.049042923689576412e+00
3.315000000000000000e+09,1.275256770474538559e+00,1.055976379251822195e+00
3.320000000000000000e+09,1.277220709121891007e+00,1.062659516654403058e+00
3.325000000000000000e+09,1.279113361475346267e+00,1.069090355510019741e+00
3.330000000000000000e+09,1.280933832605976486e+00,1.075266965859942303e+00
3.335000000000000000e+09,1.282681251334944372e+00,1.081187467996545859e+00
3.340000000000000000e+09,1.284354770697586190e+00,1.086850032302469238e+00
3.345000000000000000e+09,1.285953568401836167e+00,1.092252879109792074e+00
3.350000000000000000e+09,1.287476847280233594e+00,1.097394278578145865e+00
3.355000000000000000e+09,1.288923835735838130e+00,1.102272550594323386e+00
3.360000000000000000e+09,1.290293788181565926e+00,1.106886064693193727e+00
3.365000000000000000e+09,1.291585985472966769e+00,1.111233240001428202e+00
3.370000000000000000e+09,1.292799735334372535e+00,1.115312545205222827e+00
3.375000000000000000e+09,1.293934372777966857e+00,1.119122498541915922e+00
3.380000000000000000e+09,1.294989260516168805e+00,1.122661667818217968e+00
3.385000000000000000e+09,1.295963789366567198e+00,1.125928670453879121e+00
3.390000000000000000e+09,1.296857378649865389e+00,1.128922173553717823e+00
3.395000000000000000e+09,1.297669476580243009e+00,1.131640894007390985e+00
3.400000000000000000e+09,1.298399560648366702e+00,1.134083598619044730e+00
3.405000000000000000e+09,1.299047137996592216e+00,1.136249104266676468e+00
3.410000000000000000e+09,1.299611745786632300e+00,1.138136278093472731e+00
3.415000000000000000e+09,1.300092951559130183e+00,1.139744037730603399e+00
3.420000000000000000e+09,1.300490353585445735e+00,1.141071351553836877e+00
3.425000000000000000e+09,1.300803581211171567e+00,1.142117238973710203e+00
3.430000000000000000e+09,1.301032295191604238e+00,1.142880770761343312e+00
3.435000000000000000e+09,1.301176188018754010e+00,1.143361069409845276e+00
3.440000000000000000e+09,1.301234984240054127e+00,1.143557309533188793e+00
3.445000000000000000e+09,1.301208440768498953e+00,1.143468718302988796e+00
3.450000000000000000e+09,1.301096347184149238e+00,1.143094575924315182e+00
3.455000000000000000e+09,1.300898526026948110e+00,1.142434216151694493e+00
3.460000000000000000e+09,1.300614833080747434e+00,1.141487026846308872e+00
3.465000000000000000e+09,1.300245157648383554e+00,1.140252450575196530e+00
3.470000000000000000e+09,1.299789422817811513e+00,1.138729985253831511e+00
3.475000000000000000e+09,1.299247585719156328e+00,1.136919184832963170e+00
3.480000000000000000e+09,1.298619637772602031e+00,1.134819660030800481e+00
3.485000000000000000e+09,1.297905604927055423e+00,1.132431079111687167e+00
3.490000000000000000e+09,1.297105547889499721e+00,1.129753168712341438e+00
3.495000000000000000e+09,1.296219562344967047e+00,1.126785714716787012e+00
3.500000000000000000e+09,1.295247779167049806e+00,1.123528563181070083e+00
3.505000000000000000e+09,1.294190364618928779e+00,1.119981621309054320e+00
3.510000000000000000e+09,1.293047520544718054e+00,1.116144858479992008e+00
3.515000000000000000e+09,1.291819484551296915e+00,1.112018307329813771e+00
3.520000000000000000e+09,1.290506530180294043e+00,1.107602064886378912e+00
3.525000000000000000e+09,1.289108967070450085e+00,1.102896293760818658e+00
3.530000000000000000e+09,1.287627141110063267e+00,1.097901223395345571e+00
3.535000000000000000e+09,1.286061434579515828e+00,1.092617151368884043e+00
3.540000000000000000e+09,1.284412266284081783e+00,1.087044444762560014e+00
3.545000000000000000e+09,1.282680091676613676e+00,1.081183541585046370e+00
3.550000000000000000e+09,1.280865402970208677e+00,1.075034952259446452e+00
3.555000000000000000e+09,1.278968729240984592e+00,1.068599261173496906e+00
3.560000000000000000e+09,1.276990636520652256e+00,1.061877128293347461e+00
3.565000000000000000e+09,1.274931727878962029e+00,1.054869290842491036e+00
3.570000000000000000e+09,1.272792643496224008e+00,1.047576565047814601e+00
3.575000000000000000e+09,1.270574060725230270e+00,1.039999847951749379e+00
3.580000000000000000e+09,1.268276694143618322e+00,1.032140119295310576e+00
3.585000000000000000e+09,1.265901295595333487e+00,1.023998443468660202e+00
3.590000000000000000e+09,1.263448654222402823e+00,1.015575971534515620e+00
3.595000000000000000e+09,1.260919596486155703e+00,1.006873943322594389e+00
3.600000000000000000e+09,1.258314986178383110e+00,9.978936895978829380e-01
3.605000000000000000e+09,1.255635724421988231e+00,9.886366343022451320e-01
3.610000000000000000e+09,1.252882749661646589e+00,9.791042968721558326e-01
3.615000000000000000e+09,1.250057037643961255e+00,9.692982946317280080e-01
3.620000000000000000e+09,1.247159601387521244e+00,9.592203452633172311e-01
3.625000000000000000e+09,1.244191491142437878e+00,9.488722693550266651e-01
3.630000000000000000e+09,1.241153794339968863e+00,9.382559930279515958e-01
3.635000000000000000e+09,1.238047635531553503e+00,9.273735506414347851e-01
3.640000000000000000e+09,1.234874176317662720e+00,9.162270875782627666e-01
3.645000000000000000e+09,1.231634615266629318e+00,9.048188631108039504e-01
3.650000000000000000e+09,1.228330187822852970e+00,8.931512533462614423e-01
3.655000000000000000e+09,1.224962166205320724e+00,8.812267542545125787e-01
3.660000000000000000e+09,1.221531859295489131e+00,8.690479847752040632e-01
3.665000000000000000e+09,1.218040612515000953e+00,8.566176900056250432e-01
3.670000000000000000e+09,1.214489807693932111e+00,8.439387444715420461e-01
3.675000000000000000e+09,1.210880862927897317e+00,8.310141554745658077e-01
3.680000000000000000e+09,1.207215232426061879e+00,8.178470665226568181e-01
3.685000000000000000e+09,1.203494406348407875e+00,8.044407608369887885e-01
3.690000000000000000e+09,1.199719910633381570e+00,7.907986649380644995e-01
3.695000000000000000e+09,1.195893306815723811e+00,7.769243523090256787e-01
3.700000000000000000e+09,1.192016191833779493e+00,7.628215471319590435e-01
3.705000000000000000e+09,1.188090197827322392e+00,7.484941280990182744e-01
3.710000000000000000e+09,1.184116991926071005e+00,7.339461322967979484e-01
3.715000000000000000e+09,1.180098276027194082e+00,7.191817591551930011e-01
3.720000000000000000e+09,1.176035786564350261e+00,7.042053744671188387e-01
3.725000000000000000e+09,1.171931294266355561e+00,6.890215144688626170e-01
3.730000000000000000e+09,1.167786603906381115e+00,6.736348899806785528e-01
3.735000000000000000e+09,1.163603554041721999e+00,6.580503906036974104e-01
3.740000000000000000e+09,1.159384016743984835e+00,6.422730889680449140e-01
3.745000000000000000e+09,1.155129897319972621e+00,6.263082450281869384e-01
3.750000000000000000e+09,1.150843134023027847e+00,6.101613103990948250e-01
3.755000000000000000e+09,1.146525697755377049e+00,5.938379327292180321e-01
3.760000000000000000e+09,1.142179591760947410e+00,5.773439601016741030e-01
3.765000000000000000e+09,1.137806851309341782e+00,5.606854454590501913e-01
3.770000000000000000e+09,1.133409543370714090e+00,5.438686510430448262e-01
3.775000000000000000e+09,1.128989766281309759e+00,5.269000528395830774e-01
3.780000000000000000e+09,1.124549649400661488e+00,5.097863450240567307e-01
3.785000000000000000e+09,1.120091352759761794e+00,4.925344443942713535e-01
3.790000000000000000e+09,1.115617066700224091e+00,4.751514947805418054e-01
3.795000000000000000e+09,1.111129011505341158e+00,4.576448714251077354e-01
3.800000000000000000e+09,1.106629437021885876e+00,4.400221853142443629e-01
3.805000000000000000e+09,1.102120622274564088e+00,4.222912874575410758e-01
3.810000000000000000e+09,1.097604875070754105e+00,4.044602730912829625e-01
3.815000000000000000e+09,1.093084531598009557e+00,3.865374858009121284e-01
3.820000000000000000e+09,1.088561956013014420e+00,3.685315215418407675e-01
3.825000000000000000e+09,1.084039540022439851e+00,3.504512325438295939e-01
3.830000000000000000e+09,1.079519702455810304e+00,3.323057310818702259e-01
3.835000000000000000e+09,1.075004888830927374e+00,3.141043930973284048e-01
3.840000000000000000e+09,1.070497570910725171e+00,2.958568616453933764e-01
3.845000000000000000e+09,1.066000246253277828e+00,2.775730501553221874e-01
3.850000000000000000e+09,1.061515437753945523e+00,2.592631454780079947e-01
3.855000000000000000e+09,1.057045693179724077e+00,2.409376106986848010e-01
3.860000000000000000e+09,1.052593584697278484e+00,2.226071876974239638e-01
3.865000000000000000e+09,1.048161708392366664e+00,2.042828994236496609e-01
3.870000000000000000e+09,1.043752683783450319e+00,1.859760518707848642e-01
3.875000000000000000e+09,1.039369153327712070e+00,1.676982357174470195e-01
3.880000000000000000e+09,1.035013781919988940e+00,1.494613276100526800e-01
3.885000000000000000e+09,1.030689256385797448e+00,1.312774910636834158e-01
3.890000000000000000e+09,1.026398284966883567e+00,1.131591769457958585e-01
3.895000000000000000e+09,1.022143596800588750e+00,9.511912351850806968e-02
3.900000000000000000e+09,1.017927941393172775e+00,7.717035600976665521e-02
3.905000000000000000e+09,1.013754088086324501e+00,5.932618567920158736e-02
3.910000000000000000e+09,1.009624825518040669e+00,4.160020835222472124e-02
3.915000000000000000e+09,1.005542961077041886e+00,2.400630238698870864e-02
3.920000000000000000e+09,1.001511320351847534e+00,6.558626046873719008e-03
3.925000000000000000e+09,9.975327465737695576e-01,-1.072838575694752550e-02
3.930000000000000000e+09,9.936101000542900685e-01,-2.784002538317149195e-02
3.935000000000000000e+09,9.897462576172314508e-01,-4.476131706859843434e-02
3.940000000000000000e+09,9.859441120253182866e-01,-6.147702226047740276e-02
3.945000000000000000e+09,9.822065714016032789e-01,-7.797164570218592661e-02
3.950000000000000000e+09,9.785365586460879062e-01,-9.422944230131811982e-02
3.955000000000000000e+09,9.749370108470150065e-01,-1.102344248120794845e-01
3.960000000000000000e+09,9.714108786875682577e-01,-1.259703723571646561e-01
3.965000000000000000e+09,9.679611258479536851e-01,-1.414208398161907188e-01
3.970000000000000000e+09,9.645907284028651940e-01,-1.565691681059662721e-01
3.975000000000000000e+09,9.613026742147421366e-01,-1.713984953740932127e-01
3.980000000000000000e+09,9.580999623224666362e-01,-1.858917691285630613e-01
3.985000000000000000e+09,9.549856023263182392e-01,-2.000317593182103504e-01
3.990000000000000000e+09,9.519626137688693701e-01,-2.138010723811389346e-01
3.995000000000000000e+09,9.490340255118741020e-01,-2.271821662734616332e-01
4.000000000000000000e+09,9.462028751097372181e-01,-2.401573664848004330e-01
4.005000000000000000e+09,9.434722081794127968e-01,-2.527088830465833436e-01
4.010000000000000000e+09,9.408450777667893838e-01,-2.648188285341879777e-01
4.015000000000000000e+09,9.383245437100354858e-01,-2.764692370577003233e-01
4.020000000000000000e+09,9.359136719996774545e-01,-2.876420842346286144e-01
4.025000000000000000e+09,9.336155341358346460e-01,-2.983193081299870819e-01
4.030000000000000000e+09,9.314332064826769120e-01,-3.084828311456218053e-01
4.035000000000000000e+09,9.293697696201478342e-01,-3.181145828353342253e-01
4.040000000000000000e+09,9.274283076932633429e-01,-3.271965236154699141e-01
4.045000000000000000e+09,9.256119077589912703e-01,-3.357106693362237881e-01
4.050000000000000000e+09,9.239236591309725188e-01,-3.436391166717316925e-01
4.055000000000000000e+09,9.223666527221726641e-01,-3.509640692817186935e-01
4.060000000000000000e+09,9.209439803855816731e-01,-3.576678646911573556e-01
4.065000000000000000e+09,9.196587342532042131e-01,-3.637330018275908849e-01
4.070000000000000000e+09,9.185140060733734124e-01,-3.691421691505680225e-01
4.075000000000000000e+09,9.175128865466519734e-01,-3.738782733004253345e-01
4.080000000000000000e+09,9.166584646603729292e-01,-3.779244681886539392e-01
4.085000000000000000e+09,9.159538270220232148e-01,-3.812641844455639806e-01
4.090000000000000000e+09,9.154020571915958415e-01,-3.838811591357574327e-01
4.095000000000000000e+09,9.150062350130456768e-01,-3.857594656466156735e-01
4.100000000000000000e+09,9.147694359450772028e-01,-3.868835436496729230e-01
4.105000000000000000e+09,9.146947303913147698e-01,-3.872382290311259800e-01
4.110000000000000000e+09,9.147851830299456033e-01,-3.868087836835735205e-01
4.115000000000000000e+09,9.150438521432486816e-01,-3.855809250461244009e-01
4.120000000000000000e+09,9.154737889468639311e-01,-3.835408552798535986e-01
4.125000000000000000e+09,9.160780369191886541e-01,-3.806752899609088803e-01
4.130000000000000000e+09,9.168596311305925450e-01,-3.769714861754253632e-01
4.135000000000000000e+09,9.178215975735536380e-01,-3.724172698930299785e-01
4.140000000000000000e+09,9.189669524924686250e-01,-3.670010625069511367e-01
4.145000000000000000e+09,9.202987017147407078e-01,-3.607119064161686817e-01
4.150000000000000000e+09,9.218198399822461475e-01,-3.535394895386536618e-01
4.155000000000000000e+09,9.235333502835368913e-01,-3.454741686414118940e-01
4.160000000000000000e+09,9.254422031876681221e-01,-3.365069913740295626e-01
4.165000000000000000e+09,9.275493561785114194e-01,-3.266297169063165362e-01
4.170000000000000000e+09,9.298577529905820427e-01,-3.158348350655830750e-01
4.175000000000000000e+09,9.323703229467792397e-01,-3.041155838780847942e-01
4.180000000000000000e+09,9.350899802970126240e-01,-2.914659654325956750e-01
4.185000000000000000e+09,9.380196235591216070e-01,-2.778807599801869643e-01
4.190000000000000000e+09,9.411621348611726168e-01,-2.633555382033363479e-01
4.195000000000000000e+09,9.445203792862589820e-01,-2.478866715868033310e-01
4.200000000000000000e+09,9.480972042193516192e-01,-2.314713408394189487e-01
4.205000000000000000e+09,9.518954386958849989e-01,-2.141075423250814180e-01
4.210000000000000000e+09,9.559178927537530512e-01,-1.957940924623662038e-01
4.215000000000000000e+09,9.601673567870524506e-01,-1.765306300780154769e-01
4.220000000000000000e+09,9.646466009026812838e-01,-1.563176166975577819e-01
4.225000000000000000e+09,9.693583742802555081e-01,-1.351563347701986439e-01
4.230000000000000000e+09,9.743054045342326441e-01,-1.130488838430561693e-01
4.235000000000000000e+09,9.794903970801651649e-01,-8.999817469692125704e-02
4.240000000000000000e+09,9.849160345027914154e-01,-6.600792148522766079e-02
4.245000000000000000e+09,9.905849759288252177e-01,-4.108263190517719848e-02
4.250000000000000000e+09,9.964998564027561789e-01,-1.522759546027561972e-02
4.255000000000000000e+09,1.002663286265618625e+00,1.155113012445633039e-02
4.260000000000000000e+09,1.009077850538725674e+00,3.924673427318960822e-02
4.265000000000000000e+09,1.015746108310533025e+00,6.785167062935021365e-02
4.270000000000000000e+09,1.022670592127259193e+00,9.735767574167183969e-02
4.275000000000000000e+09,1.029853807388881659e+00,1.277557892799852379e-01
4.280000000000000000e+09,1.037298231747234345e+00,1.590363756674470219e-01
4.285000000000000000e+09,1.045006314511122358e+00,1.911891470453779829e-01
4.290000000000000000e+09,1.052980476053814174e+00,2.242031874417461101e-01
4.295000000000000000e+09,1.061223107225821138e+00,2.580669780427001792e-01
4.300000000000000000e+09,1.069736568773568708e+00,2.927684234536664931e-01
4.305000000000000000e+09,1.078523190760146244e+00,3.282948788166096810e-01
4.310000000000000000e+09,1.087585271994640612e+00,3.646331776911652112e-01
4.315000000000000000e+09,1.096925079463321628e+00,4.017696605529292309e-01
4.320000000000000000e+09,1.106544847767418016e+00,4.396902038095424903e-01
4.325000000000000000e+09,1.116446778568109810e+00,4.783802492192049671e-01
4.330000000000000000e+09,1.126633040032026134e+00,5.178248335697923643e-01
4.335000000000000000e+09,1.137105766287222375e+00,5.580086185450349179e-01
4.340000000000000000e+09,1.147867056882627912e+00,5.989159206404564006e-01
4.345000000000000000e+09,1.158918976252791611e+00,6.405307410307320426e-01
4.350000000000000000e+09,1.170263553190123762e+00,6.828367952953617870e-01
4.355000000000000000e+09,1.181902780321020696e+00,7.258175428923819839e-01
4.360000000000000000e+09,1.193838613589722542e+00,7.694562163032502289e-01
4.365000000000000000e+09,1.206072971748319178e+00,8.137358497568635274e-01
4.370000000000000000e+09,1.218607735850604668e+00,8.586393074443819939e-01
4.375000000000000000e+09,1.231444748756933105e+00,9.041493111765299684e-01
4.380000000000000000e+09,1.244585814640172705e+00,9.502484673795437153e-01
4.385000000000000000e+09,1.258032698502049129e+00,9.969192934013494378e-01
4.390000000000000000e+09,1.271787125695664544e+00,1.044144243056924992e+00
4.395000000000000000e+09,1.285850781450874836e+00,1.091905731352300402e+00
4.400000000000000000e+09,1.300225310413646751e+00,1.140186158382047177e+00
4.405000000000000000e+09,1.314912316185086194e+00,1.188967932313833131e+00
4.410000000000000000e+09,1.329913360873218098e+00,1.238233491473257342e+00
4.415000000000000000e+09,1.345229964646164511e+00,1.287965325465114663e+00
4.420000000000000000e+09,1.360863605299043710e+00,1.338145995351708528e+00
4.425000000000000000e+09,1.376815717822532870e+00,1.388758152833543758e+00
4.430000000000000000e+09,1.393087693981853503e+00,1.439784558451238095e+00
4.435000000000000000e+09,1.409680881900958305e+00,1.491208098786575009e+00
4.440000000000000000e+09,1.426596585658246319e+00,1.543011802681794942e+00
4.445000000000000000e+09,1.443836064883968096e+00,1.595178856449901650e+00
4.450000000000000000e+09,1.461400534371518622e+00,1.647692618120992325e+00
4.455000000000000000e+09,1.479291163689827160e+00,1.700536630696266593e+00
4.460000000000000000e+09,1.497509076811222695e+00,1.753694634467115820e+00
4.465000000000000000e+09,1.516055351739670654e+00,1.807150578371045313e+00
4.470000000000000000e+09,1.534931020152465964e+00,1.860888630442909752e+00
4.475000000000000000e+09,1.554137067045945786e+00,1.914893187355627635e+00
4.480000000000000000e+09,1.573674430393060097e+00,1.969148883096952574e+00
4.485000000000000000e+09,1.593544000804925087e+00,2.023640596785644785e+00
4.490000000000000000e+09,1.613746621204948939e+00,2.078353459678416559e+00
4.495000000000000000e+09,1.634283086507906768e+00,2.133272861374834850e+00
4.500000000000000000e+09,1.655154143307561831e+00,2.188384455259947625e+00
4.505000000000000000e+09,1.676360489575020818e+00,2.243674163220560125e+00
4.510000000000000000e+09,1.697902774362662903e+00,2.299128179652322412e+00
4.515000000000000000e+09,1.719781597518967420e+00,2.354732974803048773e+00
4.520000000000000000e+09,1.741997509410399658e+00,2.410475297473658074e+00
4.525000000000000000e+09,1.764551010650502016e+00,2.466342177109005274e+00
4.530000000000000000e+09,1.787442551842522764e+00,2.522320925325761021e+00
4.535000000000000000e+09,1.810672533323186562e+00,2.578399136877751907e+00
4.540000000000000000e+09,1.834241304924856042e+00,2.634564690132119580e+00
4.545000000000000000e+09,1.858149165735349939e+00,2.690805747036138840e+00
4.550000000000000000e+09,1.882396363875752154e+00,2.747110752653822541e+00
4.555000000000000000e+09,1.906983096283073165e+00,2.803468434269592358e+00
4.560000000000000000e+09,1.931909508499477512e+00,2.859867800092180445e+00
4.565000000000000000e+09,1.957175694478328731e+00,2.916298137609613761e+00
4.570000000000000000e+09,1.982781696387778680e+00,2.972749011578273759e+00
4.575000000000000000e+09,2.008727504433839517e+00,3.029210261721697606e+00
4.580000000000000000e+09,2.035013056687498878e+00,3.085672000129055625e+00
4.585000000000000000e+09,2.061638238918325428e+00,3.142124608383519480e+00
4.590000000000000000e+09,2.088602884444126673e+00,3.198558734463972542e+00
4.595000000000000000e+09,2.115906773983471822e+00,3.254965289413771057e+00
4.600000000000000000e+09,2.143549635520376473e+00,3.311335443817698287e+00
4.605000000000000000e+09,2.171531144176190420e+00,3.367660624096773692e+00
4.610000000000000000e+09,2.199850922093937289e+00,3.423932508650791018e+00
4.615000000000000000e+09,2.228508538326137600e+00,3.480143023848707440e+00
4.620000000000000000e+09,2.257503508739136411e+00,3.536284339910189978e+00
4.625000000000000000e+09,2.286835295919803723e+00,3.592348866666482010e+00
4.630000000000000000e+09,2.316503309095203189e+00,3.648329249237025618e+00
4.635000000000000000e+09,2.346506904061182563e+00,3.704218363628170696e+00
4.640000000000000000e+09,2.376845383117750288e+00,3.760009312263728809e+00
4.645000000000000000e+09,2.407517995017969703e+00,3.815695419472673322e+00
4.650000000000000000e+09,2.438523934920448610e+00,3.871270226927527425e+00
4.655000000000000000e+09,2.469862344359065265e+00,3.926727489069494759e+00
4.660000000000000000e+09,2.501532311210598269e+00,3.982061168495857117e+00
4.665000000000000000e+09,2.533532869682583843e+00,4.037265431359324808e+00
4.670000000000000000e+09,2.565863000305259156e+00,4.092334642759242413e+00
4.675000000000000000e+09,2.598521629929170906e+00,4.147263362136353493e+00
4.680000000000000000e+09,2.631507631745965359e+00,4.202046338708163020e+00
4.685000000000000000e+09,2.664819825293850197e+00,4.256678506887093150e+00
4.690000000000000000e+09,2.698456976500217319e+00,4.311154981775897177e+00
4.695000000000000000e+09,2.732417797714904228e+00,4.365471054668227602e+00
4.700000000000000000e+09,2.766700947754616280e+00,4.419622188594573231e+00
4.705000000000000000e+09,2.801305031967362247e+00,4.473604013931817391e+00
4.710000000000000000e+09,2.836228602290184586e+00,4.527412324038419200e+00
4.715000000000000000e+09,2.871470157331458051e+00,4.581043070968576103e+00
4.720000000000000000e+09,2.907028142450090336e+00,4.634492361225506230e+00
4.725000000000000000e+09,2.942900949852374826e+00,4.687756451589196516e+00
4.730000000000000000e+09,2.979086918691738806e+00,4.740831744998751596e+00
4.735000000000000000e+09,3.015584335181491049e+00,4.793714786507100811e+00
4.740000000000000000e+09,3.052391432715020780e+00,4.846402259301751059e+00
4.745000000000000000e+09,3.089506391998723789e+00,4.898890980801009931e+00
4.750000000000000000e+09,3.126927341182938580e+00,4.951177898806287558e+00
4.755000000000000000e+09,3.164652356015946300e+00,5.003260087747413820e+00
4.760000000000000000e+09,3.202679459999942413e+00,5.055134744991722329e+00
4.765000000000000000e+09,3.241006624552583038e+00,5.106799187223338699e+00
4.770000000000000000e+09,3.279631769183539269e+00,5.158250846906087261e+00
4.775000000000000000e+09,3.318552761679492757e+00,5.209487268821155759e+00
4.780000000000000000e+09,3.357767418289687278e+00,5.260506106669549986e+00
4.785000000000000000e+09,3.397273503934802541e+00,5.311305119769400562e+00
4.790000000000000000e+09,3.437068732407392524e+00,5.361882169806335696e+00
4.795000000000000000e+09,3.477150766598575693e+00,5.412235217681815591e+00
4.800000000000000000e+09,3.517517218717610472e+00,5.462362320416065842e+00
4.805000000000000000e+09,3.558165650529259150e+00,5.512261628137142822e+00
4.810000000000000000e+09,3.599093573599841278e+00,5.561931381143654818e+00
4.815000000000000000e+09,3.640298449544110859e+00,5.611369907031087401e+00
4.820000000000000000e+09,3.681777690294397498e+00,5.660575617907035451e+00
4.825000000000000000e+09,3.723528658356986210e+00,5.709547007652356676e+00
4.830000000000000000e+09,3.765548667103221003e+00,5.758282649284113930e+00
4.835000000000000000e+09,3.807834981044664779e+00,5.806781192359161459e+00
4.840000000000000000e+09,3.850384816132284005e+00,5.855041360464667832e+00
4.845000000000000000e+09,3.893195340058169585e+00,5.903061948769167344e+00
4.850000000000000000e+09,3.936263672563808491e+00,5.950841821638007900e+00
4.855000000000000000e+09,3.979586885757899761e+00,5.998379910315493113e+00
4.860000000000000000e+09,4.023162004448368911e+00,6.045675210677496914e+00
4.865000000000000000e+09,4.066986006467412373e+00,6.092726781030285643e+00
4.870000000000000000e+09,4.111055823021963818e+00,6.139533739989832206e+00
4.875000000000000000e+09,4.155368339041191739e+00,6.186095264409352978e+00
4.880000000000000000e+09,4.199920393528739915e+00,6.232410587362719134e+00
4.885000000000000000e+09,4.244708779940449261e+00,6.278478996204008844e+00
4.890000000000000000e+09,4.289730246544325887e+00,6.324299830656853416e+00
4.895000000000000000e+09,4.334981496807836621e+00,6.369872480979489993e+00
4.900000000000000000e+09,4.380459189789530861e+00,6.415196386180035404e+00
4.905000000000000000e+09,4.426159940526627423e+00,6.460271032272830283e+00
4.910000000000000000e+09,4.472080320443234669e+00,6.505095950599466548e+00
4.915000000000000000e+09,4.518216857761304439e+00,6.549670716195160836e+00
4.920000000000000000e+09,4.564566037915606778e+00,6.593994946200878005e+00
4.925000000000000000e+09,4.611124303980368211e+00,6.638068298327461925e+00
4.930000000000000000e+09,4.657888057100183055e+00,6.681890469363454876e+00
4.935000000000000000e+09,4.704853656928147387e+00,6.725461193728389020e+00
4.940000000000000000e+09,4.752017422075773823e+00,6.768780242074599052e+00
4.945000000000000000e+09,4.799375630560664518e+00,6.811847419923475755e+00
4.950000000000000000e+09,4.846924520269256575e+00,6.854662566351182207e+00
4.955000000000000000e+09,4.894660289419870303e+00,6.897225552709156382e+00
4.960000000000000000e+09,4.942579097041666536e+00,6.939536281392482131e+00
4.965000000000000000e+09,4.990677063448201167e+00,6.981594684636008630e+00
4.970000000000000000e+09,5.038950270722956759e+00,7.023400723352924757e+00
4.975000000000000000e+09,5.087394763216354754e+00,7.064954386014069776e+00
4.980000000000000000e+09,5.136006548042068687e+00,7.106255687556420675e+00
4.985000000000000000e+09,5.184781595580907343e+00,7.147304668327198129e+00
4.990000000000000000e+09,5.233715839992609808e+00,7.188101393062844124e+00
4.995000000000000000e+09,5.282805179728934597e+00,7.228645949896485234e+00
5.000000000000000000e+09,5.332045478067508171e+00,7.268938449409095170e+00
5.005000000000000000e+09,5.381432563626574073e+00,7.308979023690596932e+00
5.010000000000000000e+09,5.430962230909419652e+00,7.348767825450375213e+00
5.015000000000000000e+09,5.480630240842119250e+00,7.388305027146351733e+00
5.020000000000000000e+09,5.530432321314480149e+00,7.427590820140248518e+00
5.025000000000000000e+09,5.580364167742641435e+00,7.466625413892757024e+00
5.030000000000000000e+09,5.630421443610918786e+00,7.505409035164360532e+00
5.035000000000000000e+09,5.680599781046697494e+00,7.543941927263513314e+00
5.040000000000000000e+09,5.730894781383198300e+00,7.582224349305896283e+00
5.045000000000000000e+09,5.781302015728885024e+00,7.620256575499016805e+00
5.050000000000000000e+09,5.831817025552515688e+00,7.658038894458114143e+00
5.055000000000000000e+09,5.882435323254322945e+00,7.695571608530446639e+00
5.060000000000000000e+09,5.933152392764561966e+00,7.732855033158401170e+00
5.065000000000000000e+09,5.983963690132480195e+00,7.769889496252978311e+00
5.070000000000000000e+09,6.034864644116556320e+00,7.806675337585538443e+00
5.075000000000000000e+09,6.085850656797648028e+00,7.843212908212800372e+00
5.080000000000000000e+09,6.136917104173724269e+00,7.879502569904545339e+00
5.085000000000000000e+09,6.188059336774614394e+00,7.915544694601414299e+00
5.090000000000000000e+09,6.239272680279748684e+00,7.951339663889781306e+00
5.095000000000000000e+09,6.290552436130520952e+00,7.986887868487504427e+00
5.100000000000000000e+09,6.341893882158951001e+00,8.022189707755266852e+00
5.105000000000000000e+09,6.393292273210310128e+00,8.057245589217419734e+00
5.110000000000000000e+09,6.444742841773388520e+00,8.092055928101448359e+00
5.115000000000000000e+09,6.496240798621581547e+00,8.126621146897647918e+00
5.120000000000000000e+09,6.547781333437995954e+00,8.160941674920493938e+00
5.125000000000000000e+09,6.599359615476456220e+00,8.195017947906213962e+00
5.130000000000000000e+09,6.650970794184654089e+00,8.228850407596816297e+00
5.135000000000000000e+09,6.702609999867573443e+00,8.262439501362282002e+00
5.140000000000000000e+09,6.754272344339223189e+00,8.295785681825858404e+00
5.145000000000000000e+09,6.805952921564617952e+00,8.328889406493853897e+00
5.150000000000000000e+09,6.857646808334489030e+00,8.361751137416922219e+00
5.155000000000000000e+09,6.909349064911060267e+00,8.394371340842765150e+00
5.160000000000000000e+09,6.961054735708299468e+00,8.426750486900541404e+00
5.165000000000000000e+09,7.012758849940453842e+00,8.458889049274656458e+00
5.170000000000000000e+09,7.064456422302360039e+00,8.490787504907769900e+00
5.175000000000000000e+09,7.116142453645173838e+00,8.522446333709634558e+00
5.180000000000000000e+09,7.167811931635268863e+00,8.553866018264276505e+00
5.185000000000000000e+09,7.219459831445449893e+00,8.585047043565429803e+00
5.190000000000000000e+09,7.271081116425452073e+00,8.615989896747359822e+00
5.195000000000000000e+09,7.322670738787349975e+00,8.646695066832666754e+00
5.200000000000000000e+09,7.374223640283651626e+00,8.677163044483354071e+00
5.205000000000000000e+09,7.425734752898986102e+00,8.707394321767447209e+00
5.210000000000000000e+09,7.477198999528376966e+00,8.737389391924876847e+00
5.215000000000000000e+09,7.528611294673225096e+00,8.767148749150884157e+00
5.220000000000000000e+09,7.579966545123565602e+00,8.796672888378198607e+00
5.225000000000000000e+09,7.631259650659676375e+00,8.825962305077087677e+00
5.230000000000000000e+09,7.682485504733934434e+00,8.855017495050503840e+00
5.235000000000000000e+09,7.733638995169443753e+00,8.883838954245199204e+00
5.240000000000000000e+09,7.784715004860498944e+00,8.912427178569915398e+00
5.245000000000000000e+09,7.835708412459454486e+00,8.940782663711889455e+00
5.250000000000000000e+09,7.886614093077964682e+00,8.968905904967330756e+00
5.255000000000000000e+09,7.937426918987692481e+00,8.996797397077186176e+00
5.260000000000000000e+09,7.988141760314196205e+00,9.024457634064669165e+00
5.265000000000000000e+09,8.038753485743558969e+00,9.051887109085184235e+00
5.270000000000000000e+09,8.089256963213749430e+00,9.079086314273176583e+00
5.275000000000000000e+09,8.139647060618848684e+00,9.106055740601133763e+00
5.280000000000000000e+09,8.189918646510763622e+00,9.132795877742234225e+00
5.285000000000000000e+09,8.240066590798909019e+00,9.159307213936759950e+00
5.290000000000000000e+09,8.290085765456133515e+00,9.185590235866623487e+00
5.295000000000000000e+09,8.339971045208505629e+00,9.211645428526068713e+00
5.300000000000000000e+09,8.389717308247165661e+00,9.237473275108568416e+00
5.305000000000000000e+09,8.439319436922495754e+00,9.263074256888913283e+00
5.310000000000000000e+09,8.488772318449262499e+00,9.288448853115408355e+00
5.315000000000000000e+09,8.538070845602296899e+00,9.313597540901456640e+00
5.320000000000000000e+09,8.587209917418002547e+00,9.338520795124388485e+00
5.325000000000000000e+09,8.636184439894286413e+00,9.363219088327557671e+00
5.330000000000000000e+09,8.684989326691511025e+00,9.387692890626995634e+00
5.335000000000000000e+09,8.733619499816100529e+00,9.411942669613338808e+00
5.340000000000000000e+09,8.782069890330216566e+00,9.435968890270768128e+00
5.345000000000000000e+09,8.830335439052841906e+00,9.459772014895346359e+00
5.350000000000000000e+09,8.878411097225873405e+00,9.483352502999867539e+00
5.355000000000000000e+09,8.926291827246632948e+00,9.506710811255189242e+00
5.360000000000000000e+09,8.973972603323248975e+00,9.529847393397233191e+00
5.365000000000000000e+09,9.021448412185907983e+00,9.552762700165015275e+00
5.370000000000000000e+09,9.068714253769806888e+00,9.575457179228317628e+00
5.375000000000000000e+09,9.115765141896650547e+00,9.597931275118225969e+00
5.380000000000000000e+09,9.162596104972053013e+00,9.620185429168683910e+00
5.385000000000000000e+09,9.209202186657508449e+00,9.642220079449252523e+00
5.390000000000000000e+09,9.255578446556238958e+00,9.664035660707867237e+00
5.395000000000000000e+09,9.301719960895342254e+00,9.685632604315072669e+00
5.400000000000000000e+09,9.347621823191934354e+00,9.707011338204017292e+00
5.405000000000000000e+09,9.393279144944710168e+00,9.728172286825563120e+00
5.410000000000000000e+09,9.438687056290865129e+00,9.749115871090365815e+00
5.415000000000000000e+09,9.483840706688157596e+00,9.769842508325826458e+00
5.420000000000000000e+09,9.528735265573960334e+00,9.790352612225461826e+00
5.425000000000000000e+09,9.573365923031708746e+00,9.810646592804832977e+00
5.430000000000000000e+09,9.617727890459262241e+00,9.830724856361308994e+00
5.435000000000000000e+09,9.661816401221381412e+00,9.850587805429636745e+00
5.440000000000000000e+09,9.705626711308134702e+00,9.870235838743219858e+00
5.445000000000000000e+09,9.749154099990210653e+00,9.889669351196932467e+00
5.450000000000000000e+09,9.792393870463511618e+00,9.908888733808090876e+00
5.455000000000000000e+09,9.835341350504370084e+00,9.927894373685075990e+00
5.460000000000000000e+09,9.877991893109566490e+00,9.946686653992056648e+00
5.465000000000000000e+09,9.920340877126253787e+00,9.965265953912208374e+00
5.470000000000000000e+09,9.962383707915085651e+00,9.983632648628345763e+00
5.475000000000000000e+09,1.000411581795369997e+01,1.000178710928020820e+01
5.480000000000000000e+09,1.004553266748642670e+01,1.001972970294486132e+01
5.485000000000000000e+09,1.008662974514290944e+01,1.003746079260627155e+01
5.490000000000000000e+09,1.012740256855506082e+01,1.005498073712703899e+01
5.495000000000000000e+09,1.016784668498922350e+01,1.007228989122942231e+01
5.500000000000000000e+09,1.020795767194135806e+01,1.008938860546325955e+01
5.505000000000000000e+09,1.024773113776738853e+01,1.010627722619168445e+01
5.510000000000000000e+09,1.028716272227121387e+01,1.012295609556152698e+01
5.515000000000000000e+09,1.032624809731607840e+01,1.013942555148640956e+01
5.520000000000000000e+09,1.036498296742295366e+01,1.015568592762701350e+01
5.525000000000000000e+09,1.040336307034888286e+01,1.017173755336567886e+01
5.530000000000000000e+09,1.044138417769873683e+01,1.018758075379769679e+01
5.535000000000000000e+09,1.047904209548284271e+01,1.020321584970267637e+01
5.540000000000000000e+09,1.051633266471502814e+01,1.021864315753547814e+01
5.545000000000000000e+09,1.055325176197937154e+01,1.023386298940677896e+01
5.550000000000000000e+09,1.058979529999579050e+01,1.024887565306589465e+01
5.555000000000000000e+09,1.062595922819063254e+01,1.026368145188832770e+01
5.560000000000000000e+09,1.066173953325023227e+01,1.027828068485898250e+01
5.565000000000000000e+09,1.069713223968180138e+01,1.029267364656106309e+01
5.570000000000000000e+09,1.073213341035383728e+01,1.030686062715926177e+01
5.575000000000000000e+09,1.076673914704585222e+01,1.032084191238942594e+01
5.580000000000000000e+09,1.080094559097923934e+01,1.033461778354324068e+01
5.585000000000000000e+09,1.083474892336226603e+01,1.034818851746126356e+01
5.590000000000000000e+09,1.086814536590792812e+01,1.036155438651766225e+01
5.595000000000000000e+09,1.090113118135527692e+01,1.037471565860905720e+01
5.600000000000000000e+09,1.093370267399168405e+01,1.038767259714635394e+01
5.605000000000000000e+09,1.096585619015427504e+01,1.040042546104094079e+01
5.610000000000000000e+09,1.099758811874417574e+01,1.041297450469862440e+01
5.615000000000000000e+09,1.102889489171947268e+01,1.042531997800776722e+01
5.620000000000000000e+09,1.105977298458872404e+01,1.043746212633030801e+01
5.625000000000000000e+09,1.109021891690030870e+01,1.044940119049378779e+01
5.630000000000000000e+09,1.112022925272068008e+01,1.046113740678165982e+01
5.635000000000000000e+09,1.114980060110525173e+01,1.047267100692338815e+01
5.640000000000000000e+09,1.117892961658080608e+01,1.048400221809167121e+01
5.645000000000000000e+09,1.120761299958679125e+01,1.049513126288630538e+01
5.650000000000000000e+09,1.123584749695088902e+01,1.050605835933405174e+01
5.655000000000000000e+09,1.126362990232994044e+01,1.051678372087767244e+01
5.660000000000000000e+09,1.129095705664587790e+01,1.052730755636572724e+01
5.665000000000000000e+09,1.131782584853808338e+01,1.053763007005138874e+01
5.670000000000000000e+09,1.134423321478067237e+01,1.054775146158035781e+01
5.675000000000000000e+09,1.137017614070783011e+01,1.055767192598457704e+01
5.680000000000000000e+09,1.139565166064029178e+01,1.056739165367904398e+01
5.685000000000000000e+09,1.142065685828148425e+01,1.057691083044964486e+01
5.690000000000000000e+09,1.144518886713209405e+01,1.058622963745074763e+01
5.695000000000000000e+09,1.146924487087664346e+01,1.059534825119477119e+01
5.700000000000000000e+09,1.149282210377938718e+01,1.060426684354797366e+01
5.705000000000000000e+09,1.151591785106678145e+01,1.061298558172383366e+01
5.710000000000000000e+09,1.153852944930195257e+01,1.062150462827604436e+01
5.715000000000000000e+09,1.156065428674677875e+01,1.062982414108955886e+01
5.720000000000000000e+09,1.158228980373787920e+01,1.063794427337951731e+01
5.725000000000000000e+09,1.160343349302393889e+01,1.064586517367832030e+01
5.730000000000000000e+09,1.162408290012298551e+01,1.065358698583287378e+01
5.735000000000000000e+09,1.164423562366258835e+01,1.066110984899813729e+01
5.740000000000000000e+09,1.166388931570645582e+01,1.066843389762822980e+01
5.745000000000000000e+09,1.168304168208070593e+01,1.067555926147013068e+01
5.750000000000000000e+09,1.170169048269477230e+01,1.068248606555807889e+01
5.755000000000000000e+09,1.171983353185252597e+01,1.068921443020697737e+01
5.760000000000000000e+09,1.173746869854853259e+01,1.069574447100299430e+01
5.765000000000000000e+09,1.175459390676828164e+01,1.070207629879833711e+01
5.770000000000000000e+09,1.177120713577347644e+01,1.070821001970316821e+01
5.775000000000000000e+09,1.178730642038958365e+01,1.071414573508104340e+01
5.780000000000000000e+09,1.180288985126314749e+01,1.071988354153590883e+01
5.785000000000000000e+09,1.181795557514196027e+01,1.072542353091018796e+01
5.790000000000000000e+09,1.183250179512030975e+01,1.073076579027273070e+01
5.795000000000000000e+09,1.184652677090206829e+01,1.073591040191600676e+01
5.800000000000000000e+09,1.186002881902104100e+01,1.074085744334028369e+01
5.805000000000000000e+09,1.187300631309921428e+01,1.074560698725444396e+01
5.810000000000000000e+09,1.188545768405638725e+01,1.075015910156163201e+01
5.815000000000000000e+09,1.189738142033089652e+01,1.075451384935170296e+01
5.820000000000000000e+09,1.190877606809434930e+01,1.075867128889415270e+01
5.825000000000000000e+09,1.191964023144956286e+01,1.076263147362761252e+01
5.830000000000000000e+09,1.192997257262747546e+01,1.076639445215167257e+01
5.835000000000000000e+09,1.193977181216910388e+01,1.076996026821593588e+01
5.840000000000000000e+09,1.194903672911122428e+01,1.077332896071313151e+01
5.845000000000000000e+09,1.195776616115092672e+01,1.077650056366722353e+01
5.850000000000000000e+09,1.196595900480666508e+01,1.077947510622294658e+01
5.855000000000000000e+09,1.197361421557622663e+01,1.078225261263689916e+01
5.860000000000000000e+09,1.198073080808671698e+01,1.078483310226843628e+01
5.865000000000000000e+09,1.198730785621991046e+01,1.078721658956429685e+01
5.870000000000000000e+09,1.199334449324900653e+01,1.078940308405006832e+01
5.875000000000000000e+09,1.199883991197059707e+01,1.079139259032258202e+01
5.880000000000000000e+09,1.200379336479822712e+01,1.079318510803106967e+01
5.885000000000000000e+09,1.200820416387692902e+01,1.079478063186861903e+01
5.890000000000000000e+09,1.201207168118897783e+01,1.079617915156309493e+01
5.895000000000000000e+09,1.201539534863014147e+01,1.079738065186006324e+01
5.900000000000000000e+09,1.201817465809343055e+01,1.079838511251110234e+01
5.905000000000000000e+09,1.202040916154463268e+01,1.079919250826180566e+01
5.910000000000000000e+09,1.202209847109310559e+01,1.079980280884072030e+01
5.915000000000000000e+09,1.202324225902527743e+01,1.080021597893746232e+01
5.920000000000000000e+09,1.202384025787499588e+01,1.080043197819682277e+01
5.925000000000000000e+09,1.202389226045285220e+01,1.080045076120065950e+01
5.930000000000000000e+09,1.202339811988117191e+01,1.080027227745450524e+01
5.935000000000000000e+09,1.202235774961636849e+01,1.079989647137223940e+01
5.940000000000000000e+09,1.202077112345568999e+01,1.079932328225774008e+01
5.945000000000000000e+09,1.201863827555698094e+01,1.079855264429388484e+01
5.950000000000000000e+09,1.201595930042740257e+01,1.079758448652292913e+01
5.955000000000000000e+09,1.201273435291451719e+01,1.079641873283037334e+01
5.960000000000000000e+09,1.200896364819046447e+01,1.079505530192892948e+01
5.965000000000000000e+09,1.200464746172925423e+01,1.079349410734259607e+01
5.970000000000000000e+09,1.199978612925726296e+01,1.079173505738364192e+01
5.975000000000000000e+09,1.199438004672371427e+01,1.078977805513939714e+01
5.980000000000000000e+09,1.198842967024697792e+01,1.078762299845286066e+01
5.985000000000000000e+09,1.198193551605242924e+01,1.078526977990286895e+01
5.990000000000000000e+09,1.197489816040041077e+01,1.078271828678316169e+01
5.995000000000000000e+09,1.196731823952204721e+01,1.077996840108692389e+01
6.000000000000000000e+09,1.195919644951780825e+01,1.077701999948030931e+01
6.005000000000000000e+09,1.195053354628227105e+01,1.077387295328803063e+01
6.010000000000000000e+09,1.194133034539489735e+01,1.077052712846913707e+01
6.015000000000000000e+09,1.193158772200731121e+01,1.076698238559401588e+01
6.020000000000000000e+09,1.192130661073752051e+01,1.076323857982644583e+01
6.025000000000000000e+09,1.191048800552863440e+01,1.075929556089521455e+01
6.030000000000000000e+09,1.189913295953195593e+01,1.075515317307709218e+01
6.035000000000000000e+09,1.188724258495849639e+01,1.075081125517078462e+01
6.040000000000000000e+09,1.187481805292265946e+01,1.074626964047047295e+01
6.045000000000000000e+09,1.186186059329864584e+01,1.074152815674646178e+01
6.050000000000000000e+09,1.184837149454489946e+01,1.073658662621657989e+01
6.055000000000000000e+09,1.183435210352918787e+01,1.073144486552022592e+01
6.060000000000000000e+09,1.181980382535512497e+01,1.072610268569536629e+01
6.065000000000000000e+09,1.180472812316510911e+01,1.072055989214928928e+01
6.070000000000000000e+09,1.178912651794859556e+01,1.071481628463367741e+01
6.075000000000000000e+09,1.177300058832828711e+01,1.070887165721396705e+01
6.080000000000000000e+09,1.175635197035901491e+01,1.070272579824570514e+01
6.085000000000000000e+09,1.173918235729143511e+01,1.069637849034030097e+01
6.090000000000000000e+09,1.172149349935742180e+01,1.068982951034110229e+01
6.095000000000000000e+09,1.170328720352112484e+01,1.068307862928909380e+01
6.100000000000000000e+09,1.168456533324524749e+01,1.067612561239653246e+01
6.105000000000000000e+09,1.166532980823063781e+01,1.066897021901296760e+01
6.110000000000000000e+09,1.164558260415795665e+01,1.066161220259428788e+01
6.115000000000000000e+09,1.162532575241813504e+01,1.065405131066984978e+01
6.120000000000000000e+09,1.160456133984621729e+01,1.064628728481308961e+01
6.125000000000000000e+09,1.158329150842466682e+01,1.063831986060297652e+01
6.130000000000000000e+09,1.156151845500470188e+01,1.063014876759435801e+01
6.135000000000000000e+09,1.153924443100041586e+01,1.062177372928033847e+01
6.140000000000000000e+09,1.151647174208603808e+01,1.061319446305793157e+01
6.145000000000000000e+09,1.149320274788922802e+01,1.060441068019441957e+01
6.150000000000000000e+09,1.146943986165654117e+01,1.059542208578530698e+01
6.155000000000000000e+09,1.144518554993185866e+01,1.058622837871925526e+01
6.160000000000000000e+09,1.142044233223658800e+01,1.057682925164579579e+01
6.165000000000000000e+09,1.139521278070136034e+01,1.056722439092671451e+01
6.170000000000000000e+09,1.136949951973736894e+01,1.055741347660448426e+01
6.175000000000000000e+09,1.134330522566731503e+01,1.054739618235737808e+01
6.180000000000000000e+09,1.131663262636932998e+01,1.053717217546148532e+01
6.185000000000000000e+09,1.128948450089952615e+01,1.052674111674654256e+01
6.190000000000000000e+09,1.126186367912518449e+01,1.051610266055778631e+01
6.195000000000000000e+09,1.123377304132625554e+01,1.050525645470753133e+01
6.200000000000000000e+09,1.120521551781538783e+01,1.049420214043578881e+01
6.205000000000000000e+09,1.117619408853135887e+01,1.048293935236248231e+01
6.210000000000000000e+09,1.114671178263960982e+01,1.047146771844425395e+01
6.215000000000000000e+09,1.111677167811599354e+01,1.045978685992657375e+01
6.220000000000000000e+09,1.108637690133450349e+01,1.044789639129919223e+01
6.225000000000000000e+09,1.105553062663035746e+01,1.043579592024373071e+01
6.230000000000000000e+09,1.102423607588362131e+01,1.042348504759105232e+01
6.235000000000000000e+09,1.099249651807026851e+01,1.041096336726757876e+01
6.240000000000000000e+09,1.096031526881795770e+01,1.039823046624510994e+01
6.245000000000000000e+09,1.092769568995957208e+01,1.038528592449143062e+01
6.250000000000000000e+09,1.089464118907276458e+01,1.037212931491699841e+01
6.255000000000000000e+09,1.086115521902073056e+01,1.035876020332372249e+01
6.260000000000000000e+09,1.082724127747026799e+01,1.034517814834623728e+01
6.265000000000000000e+09,1.079290290643136530e+01,1.033138270140328707e+01
6.270000000000000000e+09,1.075814369176891638e+01,1.031737340663950420e+01
6.275000000000000000e+09,1.072296726270778855e+01,1.030314980086593124e+01
6.280000000000000000e+09,1.068737729135433234e+01,1.028871141350860086e+01
6.285000000000000000e+09,1.065137749217659824e+01,1.027405776654183711e+01
6.290000000000000000e+09,1.061497162151994367e+01,1.025918837443725806e+01
6.295000000000000000e+09,1.057816347707715110e+01,1.024410274409560451e+01
6.300000000000000000e+09,1.054095689738491437e+01,1.022880037479060533e+01
6.305000000000000000e+09,1.050335576129854509e+01,1.021328075810522584e+01
6.310000000000000000e+09,1.046536398745594809e+01,1.019754337786466358e+01
6.315000000000000000e+09,1.042698553375283588e+01,1.018158771007518659e+01
6.320000000000000000e+09,1.038822439680570398e+01,1.016541322285904592e+01
6.325000000000000000e+09,1.034908461139395719e+01,1.014901937638184393e+01
6.330000000000000000e+09,1.030957024993126581e+01,1.013240562279310986e+01
6.335000000000000000e+09,1.026968542189641376e+01,1.011557140615103023e+01
6.340000000000000000e+09,1.022943427327195387e+01,1.009851616235133420e+01
6.345000000000000000e+09,1.018882098599600283e+01,1.008123931906273363e+01
6.350000000000000000e+09,1.014784977737519434e+01,1.006374029564681294e+01
6.355000000000000000e+09,1.010652489952282984e+01,1.004601850308944933e+01
6.360000000000000000e+09,1.006485063877779673e+01,1.002807334392490546e+01
6.365000000000000000e+09,1.002283131511483383e+01,1.000990421215692550e+01
6.370000000000000000e+09,9.980471281560326702e+00,9.991510493182911290e+00
6.375000000000000000e+09,9.937774923607848976e+00,9.972891563718754071e+00
6.380000000000000000e+09,9.894746658607525447e+00,9.954046791712888975e+00
6.385000000000000000e+09,9.851390935174197949e+00,9.934975536269107010e+00
6.390000000000000000e+09,9.807712232585984680e+00,9.915677147565775229e+00
6.395000000000000000e+09,9.763715060154661174e+00,9.896150966763075374e+00
6.400000000000000000e+09,9.719403956636901043e+00,9.876396325928730846e+00
6.405000000000000000e+09,9.674783489606339160e+00,9.856412547946838743e+00
6.410000000000000000e+09,9.629858254828551622e+00,9.836198946428263312e+00
6.415000000000000000e+09,9.584632875642464356e+00,9.815754825624212643e+00
6.420000000000000000e+09,9.539112002319397376e+00,9.795079480329942356e+00
6.425000000000000000e+09,9.493300311450299844e+00,9.774172195801430263e+00
6.430000000000000000e+09,9.447202505301428133e+00,9.753032247657932530e+00
6.435000000000000000e+09,9.400823311160399598e+00,9.731658901780082971e+00
6.440000000000000000e+09,9.354167480716188976e+00,9.710051414223586974e+00
6.445000000000000000e+09,9.307239789397295127e+00,9.688209031113695247e+00
6.450000000000000000e+09,9.260045035734204788e+00,9.666130988550760250e+00
6.455000000000000000e+09,9.212588040697555769e+00,9.643816512504381322e+00
6.460000000000000000e+09,9.164873647043913607e+00,9.621264818710814737e+00
6.465000000000000000e+09,9.116906718666909271e+00,9.598475112572694812e+00
6.470000000000000000e+09,9.068692139923353324e+00,9.575446589046590518e+00
6.475000000000000000e+09,9.020234814987112770e+00,9.552178432543366071e+00
6.480000000000000000e+09,8.971539667158744180e+00,9.528669816806926818e+00
6.485000000000000000e+09,8.922611638221146890e+00,9.504919904814499887e+00
6.490000000000000000e+09,8.873455687752144883e+00,9.480927848655646528e+00
6.495000000000000000e+09,8.824076792459861096e+00,9.456692789421580869e+00
6.500000000000000000e+09,8.774479945504719325e+00,9.432213857087324627e+00
6.505000000000000000e+09,8.724670155821016237e+00,9.407490170392833306e+00
6.510000000000000000e+09,8.674652447437068759e+00,9.382520836722550328e+00
6.515000000000000000e+09,8.624431858794997297e+00,9.357304951983886454e+00
6.520000000000000000e+09,8.574013442069372104e+00,9.331841600484157340e+00
6.525000000000000000e+09,8.523402262477734581e+00,9.306129854802369650e+00
6.530000000000000000e+09,8.472603397594969721e+00,9.280168775661795877e+00
6.535000000000000000e+09,8.421621936665228958e+00,9.253957411800106669e+00
6.540000000000000000e+09,8.370462979918460888e+00,9.227494799840629369e+00
6.545000000000000000e+09,8.319131637871082674e+00,9.200779964154117252e+00
6.550000000000000000e+09,8.267633030633598779e+00,9.173811916722577564e+00
6.555000000000000000e+09,8.215972287226211535e+00,9.146589657005858243e+00
6.560000000000000000e+09,8.164154544878091002e+00,9.119112171798114730e+00
6.565000000000000000e+09,8.112184948332636480e+00,9.091378435085740506e+00
6.570000000000000000e+09,8.060068649151796549e+00,9.063387407903073623e+00
6.575000000000000000e+09,8.007810805021998490e+00,9.035138038187165321e+00
6.580000000000000000e+09,7.955416579050120340e+00,9.006629260625309996e+00
6.585000000000000000e+09,7.902891139073633830e+00,8.977859996508234630e+00
6.590000000000000000e+09,7.850239656962340717e+00,8.948829153576783213e+00
6.595000000000000000e+09,7.797467307907920642e+00,8.919535625859682071e+00
6.600000000000000000e+09,7.744579269742148497e+00,8.889978293524888997e+00
6.605000000000000000e+09,7.691580722227238098e+00,8.860156022713326252e+00
6.610000000000000000e+09,7.638476846359262495e+00,8.830067665377391961e+00
6.615000000000000000e+09,7.585272823670313080e+00,8.799712059116354013e+00
6.620000000000000000e+09,7.531973835530506811e+00,8.769088027009125597e+00
6.625000000000000000e+09,7.478585062448521725e+00,8.738194377443548433e+00
6.630000000000000000e+09,7.425111683379093108e+00,8.707029903947018923e+00
6.635000000000000000e+09,7.371558875013442425e+00,8.675593385004360059e+00
6.640000000000000000e+09,7.317931811098154604e+00,8.643883583889364175e+00
6.645000000000000000e+09,7.264235661732208804e+00,8.611899248480707314e+00
6.650000000000000000e+09,7.210475592666328204e+00,8.579639111075966440e+00
6.655000000000000000e+09,7.156656764619841127e+00,8.547101888212992549e+00
6.660000000000000000e+09,7.102784332581896010e+00,8.514286280478710722e+00
6.665000000000000000e+09,7.048863445118716875e+00,8.481190972318184862e+00
6.670000000000000000e+09,6.994899243688522006e+00,8.447814631844954292e+00
6.675000000000000000e+09,6.940896861947545737e+00,8.414155910642454828e+00
6.680000000000000000e+09,6.886861425065238684e+00,8.380213443567480880e+00
6.685000000000000000e+09,6.832798049033765864e+00,8.345985848546401797e+00
6.690000000000000000e+09,6.778711839987840548e+00,8.311471726374104918e+00
6.695000000000000000e+09,6.724607893524644275e+00,8.276669660509220705e+00
6.700000000000000000e+09,6.670491294015210570e+00,8.241578216859934969e+00
6.705000000000000000e+09,6.616367113933751654e+00,8.206195943577274221e+00
6.710000000000000000e+09,6.562240413172614417e+00,8.170521370835009733e+00
6.715000000000000000e+09,6.508116238377571250e+00,8.134553010618628122e+00
6.720000000000000000e+09,6.453999622269467551e+00,8.098289356501156888e+00
6.725000000000000000e+09,6.399895582974461483e+00,8.061728883420215652e+00
6.730000000000000000e+09,6.345809123357931014e+00,8.024870047453115163e+00
6.735000000000000000e+09,6.291745230362196573e+00,7.987711285590080479e+00
6.740000000000000000e+09,6.237708874344114918e+00,7.950251015502836083e+00
6.745000000000000000e+09,6.183705008407113901e+00,7.912487635304578326e+00
6.750000000000000000e+09,6.129738567760846912e+00,7.874419523324409198e+00
6.755000000000000000e+09,6.075814469052955857e+00,7.836045037857568119e+00
6.760000000000000000e+09,6.021937609731878638e+00,7.797362516932579979e+00
6.765000000000000000e+09,5.968112867385710452e+00,7.758370278056467839e+00
6.770000000000000000e+09,5.914345099115874582e+00,7.719066617979941647e+00
6.775000000000000000e+09,5.860639140880200770e+00,7.679449812435477973e+00
6.780000000000000000e+09,5.806999806870195791e+00,7.639518115895133299e+00
6.785000000000000000e+09,5.753431888865703669e+00,7.599269761306644888e+00
6.790000000000000000e+09,5.699940155616549653e+00,7.558702959844314506e+00
6.795000000000000000e+09,5.646529352212412256e+00,7.517815900645992144e+00
6.800000000000000000e+09,5.593204199458503112e+00,7.476606750549029456e+00
6.805000000000000000e+09,5.539969393262389019e+00,7.435073653829475049e+00
6.810000000000000000e+09,5.486829604020885043e+00,7.393214731936117445e+00
6.815000000000000000e+09,5.433789476005182806e+00,7.351028083217721942e+00
6.820000000000000000e+09,5.380853626761610720e+00,7.308511782657197919e+00
6.825000000000000000e+09,5.328026646514407716e+00,7.265663881602234753e+00
6.830000000000000000e+09,5.275313097556172615e+00,7.222482407480543820e+00
6.835000000000000000e+09,5.222717513669126177e+00,7.178965363534649313e+00
6.840000000000000000e+09,5.170244399536643165e+00,7.135110728543741843e+00
6.845000000000000000e+09,5.117898230154263928e+00,7.090916456539674506e+00
6.850000000000000000e+09,5.065683450260401344e+00,7.046380476534173987e+00
6.855000000000000000e+09,5.013604473757781399e+00,7.001500692233193490e+00
6.860000000000000000e+09,4.961665683154270923e+00,6.956274981762725851e+00
6.865000000000000000e+09,4.909871428992508058e+00,6.910701197380052285e+00
6.870000000000000000e+09,4.858226029299379078e+00,6.864777165197306630e+00
6.875000000000000000e+09,4.806733769029034598e+00,6.818500684894658548e+00
6.880000000000000000e+09,4.755398899524028167e+00,6.771869529445017299e+00
6.885000000000000000e+09,4.704225637967278217e+00,6.724881444826094068e+00
6.890000000000000000e+09,4.653218166851873505e+00,6.677534149744269953e+00
6.895000000000000000e+09,4.602380633453078573e+00,6.629825335356599680e+00
6.900000000000000000e+09,4.551717149298445619e+00,6.581752664987112311e+00
6.905000000000000000e+09,4.501231789658779014e+00,6.533313773859057427e+00
6.910000000000000000e+09,4.450928593029684244e+00,6.484506268815027674e+00
6.915000000000000000e+09,4.400811560625882635e+00,6.435327728046057238e+00
6.920000000000000000e+09,4.350884655892038211e+00,6.385775700834313895e+00
6.925000000000000000e+09,4.301151803991010603e+00,6.335847707271201834e+00
6.930000000000000000e+09,4.251616891332901993e+00,6.285541238013728993e+00
6.935000000000000000e+09,4.202283765090721879e+00,6.234853754026485895e+00
6.940000000000000000e+09,4.153156232718090202e+00,6.183782686324255984e+00
6.945000000000000000e+09,4.104238061491188638e+00,6.132325435738978925e+00
6.950000000000000000e+09,4.055532978043270731e+00,6.080479372679267414e+00
6.955000000000000000e+09,4.007044667906767721e+00,6.028241836898255990e+00
6.960000000000000000e+09,3.958776775075351306e+00,5.975610137284126822e+00
6.965000000000000000e+09,3.910732901550425300e+00,5.922581551635866859e+00
6.970000000000000000e+09,3.862916606916730888e+00,5.869153326473261600e+00
6.975000000000000000e+09,3.815331407908982175e+00,5.815322676840771976e+00
6.980000000000000000e+09,3.767980777995703079e+00,5.761086786134908877e+00
6.985000000000000000e+09,3.720868146965724321e+00,5.706442805940184826e+00
6.990000000000000000e+09,3.673996900519396203e+00,5.651387855876743416e+00
6.995000000000000000e+09,3.627370379870284545e+00,5.595919023467529563e+00
7.000000000000000000e+09,3.580991881359326445e+00,5.540033364028992935e+00
7.005000000000000000e+09,3.534864656064582444e+00,5.483727900566600866e+00
7.010000000000000000e+09,3.488991909426159221e+00,5.426999623699657604e+00
7.015000000000000000e+09,3.443376800878746646e+00,5.369845491608379540e+00
7.020000000000000000e+09,3.398022443488867061e+00,5.312262430001193358e+00
7.025000000000000000e+09,3.352931903605450348e+00,5.254247332114911018e+00
7.030000000000000000e+09,3.308108200502176466e+00,5.195797058722094519e+00
7.035000000000000000e+09,3.263554306052672604e+00,5.136908438200392446e+00
7.040000000000000000e+09,3.219273144394094732e+00,5.077578266609186208e+00
7.045000000000000000e+09,3.175267591600460904e+00,5.017803307802691570e+00
7.050000000000000000e+09,3.131540475375688803e+00,4.957580293596048016e+00
7.055000000000000000e+09,3.088094574740255283e+00,4.896905923951969442e+00
7.060000000000000000e+09,3.044932619737627189e+00,4.835776867226185161e+00
7.065000000000000000e+09,3.002057291140808548e+00,4.774189760447923980e+00
7.070000000000000000e+09,2.959471220168046646e+00,4.712141209650844154e+00
7.075000000000000000e+09,2.917176988213327160e+00,4.649627790266425365e+00
7.080000000000000000e+09,2.875177126576018427e+00,4.586646047560883233e+00
7.085000000000000000e+09,2.833474116206691207e+00,4.523192497144307822e+00
7.090000000000000000e+09,2.792070387455187319e+00,4.459263625535814235e+00
7.095000000000000000e+09,2.750968319830933151e+00,4.394855890804022280e+00
7.100000000000000000e+09,2.710170241767996036e+00,4.329965723276282041e+00
7.105000000000000000e+09,2.669678430405770797e+00,4.264589526338864900e+00
7.110000000000000000e+09,2.629495111368006288e+00,4.198723677306237079e+00
7.115000000000000000e+09,2.589622458559209139e+00,4.132364528395435777e+00
7.120000000000000000e+09,2.550062593965385815e+00,4.065508407791051049e+00
7.125000000000000000e+09,2.510817587464261091e+00,3.998151620815598051e+00
7.130000000000000000e+09,2.471889456643837413e+00,3.930290451210467939e+00
7.135000000000000000e+09,2.433280166629707253e+00,3.861921162535633112e+00
7.140000000000000000e+09,2.394991629922394338e+00,3.793039999698433196e+00
7.145000000000000000e+09,2.357025706241244301e+00,3.723643190613809217e+00
7.150000000000000000e+09,2.319384202379892734e+00,3.653726948014023979e+00
7.155000000000000000e+09,2.282068872067446907e+00,3.583287471406956914e+00
7.160000000000000000e+09,2.245081415840447292e+00,3.512320949202403675e+00
7.165000000000000000e+09,2.208423480923337845e+00,3.440823561013294896e+00
7.170000000000000000e+09,2.172096661119273353e+00,3.368791480147064199e+00
7.175000000000000000e+09,2.136102496705989395e+00,3.296220876289226442e+00
7.180000000000000000e+09,2.100442474344538901e+00,3.223107918407604799e+00
7.185000000000000000e+09,2.065118026994856137e+00,3.149448777879523043e+00
7.190000000000000000e+09,2.030130533841821183e+00,3.075239631864284284e+00
7.195000000000000000e+09,1.995481320227664002e+00,3.000476666928211245e+00
7.200000000000000000e+09,1.961171657598792528e+00,2.925156082956423376e+00
7.205000000000000000e+09,1.927202763453804701e+00,2.849274097341007561e+00
7.210000000000000000e+09,1.893575801307277429e+00,2.772826949496121518e+00
7.215000000000000000e+09,1.860291880660173813e+00,2.695810905700919857e+00
7.220000000000000000e+09,1.827352056977199268e+00,2.618222264292125345e+00
7.225000000000000000e+09,1.794757331678767276e+00,2.540057361247240131e+00
7.230000000000000000e+09,1.762508652135340803e+00,2.461312576154432552e+00
7.235000000000000000e+09,1.730606911676426662e+00,2.381984338623946318e+00
7.240000000000000000e+09,1.699052949605735607e+00,2.302069135148752999e+00
7.245000000000000000e+09,1.667847551222954916e+00,2.221563516444113429e+00
7.250000000000000000e+09,1.636991447864556193e+00,2.140464105329349387e+00
7.255000000000000000e+09,1.606485316941414165e+00,2.058767605128324796e+00
7.260000000000000000e+09,1.576329781990222001e+00,1.976470808666325407e+00
7.265000000000000000e+09,1.546525412739804040e+00,1.893570607905322722e+00
7.270000000000000000e+09,1.517072725178334247e+00,1.810064004219290368e+00
7.275000000000000000e+09,1.487972181630739410e+00,1.725948119375492418e+00
7.280000000000000000e+09,1.459224190851083458e+00,1.641220207280733812e+00
7.285000000000000000e+09,1.430829108118407023e+00,1.555877666506917611e+00
7.290000000000000000e+09,1.402787235342317196e+00,1.469918053662820023e+00
7.295000000000000000e+09,1.375098821179115527e+00,1.383339097667323214e+00
7.300000000000000000e+09,1.347764061157556981e+00,1.296138714977287387e+00
7.305000000000000000e+09,1.320783097810099393e+00,1.208315025815282162e+00
7.310000000000000000e+09,1.294156020818558517e+00,1.119866371487212797e+00
7.315000000000000000e+09,1.267882867161517213e+00,1.030791332814085637e+00
7.320000000000000000e+09,1.241963621277267782e+00,9.410887497910667143e-01
7.325000000000000000e+09,1.216398215232845414e+00,8.507577425152946793e-01
7.330000000000000000e+09,1.191186528902322905e+00,7.597977334681671469e-01
7.335000000000000000e+09,1.166328390151016192e+00,6.682084712190130560e-01
7.340000000000000000e+09,1.141823575035830318e+00,5.759900556703357877e-01
7.345000000000000000e+09,1.117671808005112899e+00,4.831429648707097901e-01
7.350000000000000000e+09,1.093872762116023356e+00,3.896680835519362174e-01
7.355000000000000000e+09,1.070426059253152262e+00,2.955667334236329324e-01
7.360000000000000000e+09,1.047331270360262190e+00,2.008407053677124521e-01
7.365000000000000000e+09,1.024587915680829298e+00,1.054922936183071286e-01
7.370000000000000000e+09,1.002195465004334984e+00,9.524332018591406129e-03
7.375000000000000000e+09,9.801533379232990617e-01,-8.705976751767813271e-02
7.380000000000000000e+09,9.584609040976290739e-01,-1.842559742436613579e-01
7.385000000000000000e+09,9.371174835285773774e-01,-2.820595953935243205e-01
7.390000000000000000e+09,9.161223468403728587e-01,-3.804652304669998153e-01
7.395000000000000000e+09,8.954747155700086836e-01,-4.794667228669599601e-01
7.400000000000000000e+09,8.751737624662867532e-01,-5.790571087686456897e-01
7.405000000000000000e+09,8.552186117964425405e-01,-6.792285631127671364e-01
7.410000000000000000e+09,8.356083396598639190e-01,-7.799723426115694469e-01
7.415000000000000000e+09,8.163419743130462258e-01,-8.812787256357288435e-01
7.420000000000000000e+09,7.974184964995328917e-01,-9.831369489068336742e-01
7.425000000000000000e+09,7.788368397893484785e-01,-1.085535140872519566e+00
7.430000000000000000e+09,7.605958909271280932e-01,-1.188460251675266033e+00
7.435000000000000000e+09,7.426944901849268366e-01,-1.291897979655908468e+00
7.440000000000000000e+09,7.251314317277650634e-01,-1.395832694278257069e+00
7.445000000000000000e+09,7.079054639829572837e-01,-1.500247355472770217e+00
7.450000000000000000e+09,6.910152900191249836e-01,-1.605123429333728424e+00
7.455000000000000000e+09,6.744595679317807457e-01,-1.710440800179176879e+00
7.460000000000000000e+09,6.582369112379868881e-01,-1.816177678977508148e+00
7.465000000000000000e+09,6.423458892761187977e-01,-1.922310508218040281e+00
7.470000000000000000e+09,6.267850276159304679e-01,-2.028813863282804775e+00
7.475000000000000000e+09,6.115528084742110071e-01,-2.135660350484505532e+00
7.480000000000000000e+09,5.966476711375999775e-01,-2.242820501947004441e+00
7.485000000000000000e+09,5.820680123938032358e-01,-2.350262667563027374e+00
7.490000000000000000e+09,5.678121869686362233e-01,-2.457952904356804691e+00
7.495000000000000000e+09,5.538785079712105208e-01,-2.565854863618845627e+00
7.500000000000000000e+09,5.402652473453672943e-01,-2.673929676293296698e+00
7.505000000000000000e+09,5.269706363287854911e-01,-2.782135837166087811e+00
7.510000000000000000e+09,5.139928659171876246e-01,-2.890429088535579449e+00
7.515000000000000000e+09,5.013300873372834587e-01,-2.998762304109868992e+00
7.520000000000000000e+09,4.889804125257404821e-01,-3.107085374047304782e+00
7.525000000000000000e+09,4.769419146135983612e-01,-3.215345092174166197e+00
7.530000000000000000e+09,4.652126284186919869e-01,-3.323485046527178355e+00
7.535000000000000000e+09,4.537905509430624762e-01,-3.431445514568369770e+00
7.540000000000000000e+09,4.426736418773075665e-01,-3.539163364535710787e+00
7.545000000000000000e+09,4.318598241116596848e-01,-3.646571964576819092e+00
7.550000000000000000e+09,4.213469842518605124e-01,-3.753601101501522930e+00
7.555000000000000000e+09,4.111329731416459299e-01,-3.860176911125874355e+00
7.560000000000000000e+09,4.012156063912901693e-01,-3.966221822373672712e+00
7.565000000000000000e+09,3.915926649118312008e-01,-4.071654517467115930e+00
7.570000000000000000e+09,3.822618954543910430e-01,-4.176389910698095953e+00
7.575000000000000000e+09,3.732210111553626586e-01,-4.280339148398662807e+00
7.580000000000000000e+09,3.644676920881335103e-01,-4.383409632848716875e+00
7.585000000000000000e+09,3.559995858178197081e-01,-4.485505072999901088e+00
7.590000000000000000e+09,3.478143079635722112e-01,-4.586525564856478887e+00
7.595000000000000000e+09,3.399094427647258443e-01,-4.686367704459156514e+00
7.600000000000000000e+09,3.322825436519952214e-01,-4.784924736317520910e+00
7.605000000000000000e+09,3.249311338241344660e-01,-4.882086740036756467e+00
7.610000000000000000e+09,3.178527068288029556e-01,-4.977740857725928336e+00
7.615000000000000000e+09,3.110447271489199528e-01,-5.071771564481005967e+00
7.620000000000000000e+09,3.045046307921779327e-01,-5.164060983933475235e+00
7.625000000000000000e+09,2.982298258864283791e-01,-5.254489250341034534e+00
7.630000000000000000e+09,2.922176932787974302e-01,-5.342934918215903828e+00
7.635000000000000000e+09,2.864655871387891684e-01,-5.429275419806341318e+00
7.640000000000000000e+09,2.809708355658666057e-01,-5.513387569993490445e+00
7.645000000000000000e+09,2.757307412006169134e-01,-5.595148117341567584e+00
7.650000000000000000e+09,2.707425818402032225e-01,-5.674434339085550505e+00
7.655000000000000000e+09,2.660036110571368795e-01,-5.751124676864383112e+00
7.660000000000000000e+09,2.615110588217713361e-01,-5.825099408933810174e+00
7.665000000000000000e+09,2.572621321284257467e-01,-5.896241353519641848e+00
7.670000000000000000e+09,2.532540156246423368e-01,-5.964436596901014909e+00
7.675000000000000000e+09,2.494838722434795097e-01,-6.029575238764580902e+00
7.680000000000000000e+09,2.459488438396056353e-01,-6.091552146385374122e+00
7.685000000000000000e+09,2.426460518274413114e-01,-6.150267708374891562e+00
7.690000000000000000e+09,2.395725978226566355e-01,-6.205628577976643356e+00
7.695000000000000000e+09,2.367255642863597687e-01,-6.257548395403055963e+00
7.700000000000000000e+09,2.341020151716531328e-01,-6.305948478404870272e+00
7.705000000000000000e+09,2.316989965727297152e-01,-6.350758470208578643e+00
7.710000000000000000e+09,2.295135373761230391e-01,-6.391916934192694910e+00
7.715000000000000000e+09,2.275426499144420911e-01,-6.429371885168693623e+00
7.720000000000000000e+09,2.257833306217150449e-01,-6.463081247947498831e+00
7.725000000000000000e+09,2.242325606908985858e-01,-6.493013234911073184e+00
7.730000000000000000e+09,2.228873067331107460e-01,-6.519146635643294552e+00
7.735000000000000000e+09,2.217445214383159946e-01,-6.541471013203633333e+00
7.740000000000000000e+09,2.208011442377381950e-01,-6.559986803321137039e+00
7.745000000000000000e+09,2.200541019673538934e-01,-6.574705314628502606e+00
7.750000000000000000e+09,2.195003095327797138e-01,-6.585648629923226416e+00
7.755000000000000000e+09,2.191366705751274235e-01,-6.592849410343254668e+00
7.760000000000000000e+09,2.189600781377992744e-01,-6.596350606161598407e+00
7.765000000000000000e+09,2.189674153340590568e-01,-6.596205079612293076e+00
7.770000000000000000e+09,2.191555560152715354e-01,-6.592475146692184040e+00
7.775000000000000000e+09,2.195213654395643532e-01,-6.585232046202815326e+00
7.780000000000000000e+09,2.200617009409531755e-01,-6.574555345357651071e+00
7.785000000000000000e+09,2.207734125986057505e-01,-6.560532292080791805e+00
7.790000000000000000e+09,2.216533439061272037e-01,-6.543257124628889088e+00
7.795000000000000000e+09,2.226983324409493037e-01,-6.522830349390439153e+00
7.800000000000000000e+09,2.239052105333392551e-01,-6.499357997682382759e+00
7.805000000000000000e+09,2.252708059351102576e-01,-6.472950872056367544e+00
7.810000000000000000e+09,2.267919424877511414e-01,-6.443723792115355842e+00
7.815000000000000000e+09,2.284654407901740292e-01,-6.411794849124698992e+00
7.820000000000000000e+09,2.302881188653314315e-01,-6.377284677862218309e+00
7.825000000000000000e+09,2.322567928259833825e-01,-6.340315753162365731e+00
7.830000000000000000e+09,2.343682775397336326e-01,-6.301011717570867532e+00
7.835000000000000000e+09,2.366193872922342512e-01,-6.259496745470945811e+00
7.840000000000000000e+09,2.390069364496369975e-01,-6.215894947920834746e+00
7.845000000000000000e+09,2.415277401189787065e-01,-6.170329821433756301e+00
7.850000000000000000e+09,2.441786148074246987e-01,-6.122923742888306542e+00
7.855000000000000000e+09,2.469563790793845581e-01,-6.073797511861939391e+00
7.860000000000000000e+09,2.498578542116782764e-01,-6.023069940813964962e+00
7.865000000000000000e+09,2.528798648468705279e-01,-5.970857492796520560e+00
7.870000000000000000e+09,2.560192396441462459e-01,-5.917273965736287167e+00
7.875000000000000000e+09,2.592728119278119303e-01,-5.862430221770186023e+00
7.880000000000000000e+09,2.626374203334370105e-01,-5.806433959673223733e+00
7.885000000000000000e+09,2.661099094511524266e-01,-5.749389528074098088e+00
7.890000000000000000e+09,2.696871304664995028e-01,-5.691397776877836989e+00
7.895000000000000000e+09,2.733659417976596062e-01,-5.632555944160115402e+00
7.900000000000000000e+09,2.771432097302280462e-01,-5.572957575651828144e+00
7.905000000000000000e+09,2.810158090487401839e-01,-5.512692473920556502e+00
7.910000000000000000e+09,2.849806236643812607e-01,-5.451846674360821154e+00
7.915000000000000000e+09,2.890345472393084370e-01,-5.390502445144079502e+00
7.920000000000000000e+09,2.931744838077411375e-01,-5.328738308375927879e+00
7.925000000000000000e+09,2.973973483929212569e-01,-5.266629079843948347e+00
7.930000000000000000e+09,3.017000676200968790e-01,-5.204245924864910222e+00
7.935000000000000000e+09,3.060795803255355607e-01,-5.141656427899532034e+00
7.940000000000000000e+09,3.105328381613149946e-01,-5.078924673773498100e+00
7.945000000000000000e+09,3.150568061960183908e-01,-5.016111338509647410e+00
7.950000000000000000e+09,3.196484635103504224e-01,-4.953273787964552533e+00
7.955000000000000000e+09,3.243048037889589841e-01,-4.890466182601582723e+00
7.960000000000000000e+09,3.290228359066404429e-01,-4.827739586941844685e+00
7.965000000000000000e+09,3.337995845102148529e-01,-4.765142082350623198e+00
7.970000000000000000e+09,3.386320905955398919e-01,-4.702718881993765976e+00
7.975000000000000000e+09,3.435174120787194973e-01,-4.640512446945209923e+00
7.980000000000000000e+09,3.484526243627261710e-01,-4.578562602531133230e+00
7.985000000000000000e+09,3.534348208981905604e-01,-4.516906654150826483e+00
7.990000000000000000e+09,3.584611137383452717e-01,-4.455579501910060358e+00
7.995000000000000000e+09,3.635286340897685431e-01,-4.394613753485226759e+00
8.000000000000000000e+09,3.686345328552781964e-01,-4.334039834793784074e+00
8.005000000000000000e+09,3.737759811724127856e-01,-4.273886098042477322e+00
8.010000000000000000e+09,3.789501709453426681e-01,-4.214178926867903741e+00
8.015000000000000000e+09,3.841543153706285518e-01,-4.154942838318052445e+00
8.020000000000000000e+09,3.893856494568174176e-01,-4.096200581487036807e+00
8.025000000000000000e+09,3.946414305374680853e-01,-4.037973232670724499e+00
8.030000000000000000e+09,3.999189387775758942e-01,-3.980280286950899971e+00
8.035000000000000000e+09,4.052154776740817810e-01,-3.923139746146446338e+00
8.040000000000000000e+09,4.105283745481634328e-01,-3.866568203135491544e+00
8.045000000000000000e+09,4.158549810324760343e-01,-3.810580922521028313e+00
8.050000000000000000e+09,4.211926735497590890e-01,-3.755191917709401750e+00
8.055000000000000000e+09,4.265388537853671558e-01,-3.700414024424607540e+00
8.060000000000000000e+09,4.318909491522096022e-01,-3.646258970741465433e+00
8.065000000000000000e+09,4.372464132485271993e-01,-3.592737443713248879e+00
8.070000000000000000e+09,4.426027263078050611e-01,-3.539859152691560595e+00
8.075000000000000000e+09,4.479573956418804737e-01,-3.487632889426884208e+00
8.080000000000000000e+09,4.533079560758105919e-01,-3.436066585069422086e+00
8.085000000000000000e+09,4.586519703752070520e-01,-3.385167364172769311e+00
8.090000000000000000e+09,4.639870296656618542e-01,-3.334941595816766302e+00
8.095000000000000000e+09,4.693107538444774018e-01,-3.285394941961840676e+00
8.100000000000000000e+09,4.746207919839349754e-01,-3.236532403156875404e+00
8.105000000000000000e+09,4.799148227267487909e-01,-3.188358361708938382e+00
8.110000000000000000e+09,4.851905546732984131e-01,-3.140876622432096088e+00
8.115000000000000000e+09,4.904457267602181370e-01,-3.094090451090604876e+00
8.120000000000000000e+09,4.956781086308889583e-01,-3.048002610640757837e+00
8.125000000000000000e+09,5.008855009973125494e-01,-3.002615395382673302e+00
8.130000000000000000e+09,5.060657359935947230e-01,-2.957930663123510939e+00
8.135000000000000000e+09,5.112166775202252600e-01,-2.913949865459390942e+00
8.140000000000000000e+09,5.163362215802520527e-01,-2.870674076263229235e+00
8.145000000000000000e+09,5.214222966060854114e-01,-2.828104018482598292e+00
8.150000000000000000e+09,5.264728637778172127e-01,-2.786240089329506286e+00
8.155000000000000000e+09,5.314859173324270047e-01,-2.745082383953301619e+00
8.160000000000000000e+09,5.364594848635402258e-01,-2.704630717681429264e+00
8.165000000000000000e+09,5.413916276126323757e-01,-2.664884646899106091e+00
8.170000000000000000e+09,5.462804407507627635e-01,-2.625843488650292823e+00
8.175000000000000000e+09,5.511240536509610655e-01,-2.587506339030098523e+00
8.180000000000000000e+09,5.559206301514301174e-01,-2.549872090435037819e+00
8.185000000000000000e+09,5.606683688093221374e-01,-2.512939447737490450e+00
8.190000000000000000e+09,5.653655031448897583e-01,-2.476706943446942422e+00
8.195000000000000000e+09,5.700103018764834939e-01,-2.441172951912283562e+00
8.200000000000000000e+09,5.746010691454872532e-01,-2.406335702627043105e+00
8.205000000000000000e+09,5.791361447322238565e-01,-2.372193292681562315e+00
8.210000000000000000e+09,5.836139042615390293e-01,-2.338743698421083206e+00
8.215000000000000000e+09,5.880327593992563662e-01,-2.305984786347124782e+00
8.220000000000000000e+09,5.923911580384214615e-01,-2.273914323314172758e+00
8.225000000000000000e+09,5.966875844759796932e-01,-2.242529986058237057e+00
8.230000000000000000e+09,6.009205595794927524e-01,-2.211829370099304803e+00
8.235000000000000000e+09,6.050886409440840996e-01,-2.181809998053142685e+00
8.240000000000000000e+09,6.091904230393583308e-01,-2.152469327389054943e+00
8.245000000000000000e+09,6.132245373463366400e-01,-2.123804757666018617e+00
8.250000000000000000e+09,6.171896524843422105e-01,-2.095813637278498565e+00
8.255000000000000000e+09,6.210844743282540881e-01,-2.068493269738060469e+00
8.260000000000000000e+09,6.249077461152224844e-01,-2.041840919524553044e+00
8.265000000000000000e+09,6.286582485414492494e-01,-2.015853817528292513e+00
8.270000000000000000e+09,6.323347998492966360e-01,-1.990529166105698522e+00
8.275000000000000000e+09,6.359362559036546569e-01,-1.965864143778612405e+00
8.280000000000000000e+09,6.394615102585616828e-01,-1.941855909591789775e+00
8.285000000000000000e+09,6.429094942136482915e-01,-1.918501607151742228e+00
8.290000000000000000e+09,6.462791768605333775e-01,-1.895798368365003927e+00
8.295000000000000000e+09,6.495695651187342046e-01,-1.873743316896594902e+00
8.300000000000000000e+09,6.527797037617656395e-01,-1.852333571360857967e+00
8.305000000000000000e+09,6.559086754329837010e-01,-1.831566248263442720e+00
8.310000000000000000e+09,6.589556006512758968e-01,-1.811438464708526208e+00
8.315000000000000000e+09,6.619196378064924335e-01,-1.791947340885871265e+00
8.320000000000000000e+09,6.647999831449353803e-01,-1.773090002348684857e+00
8.325000000000000000e+09,6.675958707445519558e-01,-1.754863582096894969e+00
8.330000000000000000e+09,6.703065724801884340e-01,-1.737265222475026460e+00
8.335000000000000000e+09,6.729313979785079836e-01,-1.720292076898100486e+00
8.340000000000000000e+09,6.754696945630422888e-01,-1.703941311412662696e+00
8.345000000000000000e+09,6.779208471890270093e-01,-1.688210106104775177e+00
8.350000000000000000e+09,6.802842783683314964e-01,-1.673095656361932804e+00
8.355000000000000000e+09,6.825594480842234191e-01,-1.658595173999004579e+00
8.360000000000000000e+09,6.847458536963333398e-01,-1.644705888253768400e+00
8.365000000000000000e+09,6.868430298355509001e-01,-1.631425046661196365e+00
8.370000000000000000e+09,6.888505482889550890e-01,-1.618749915812797147e+00
8.375000000000000000e+09,6.907680178750714717e-01,-1.606677782005723198e+00
8.380000000000000000e+09,6.925950843090482589e-01,-1.595205951790372501e+00
8.385000000000000000e+09,6.943314300582659193e-01,-1.584331752419005701e+00
8.390000000000000000e+09,6.959767741879756553e-01,-1.574052532203354726e+00
8.395000000000000000e+09,6.975308721975540527e-01,-1.564365660782618628e+00
8.400000000000000000e+09,6.989935158467578402e-01,-1.555268529310484649e+00
8.405000000000000000e+09,7.003645329725958213e-01,-1.546758550561788237e+00
8.410000000000000000e+09,7.016437872967170586e-01,-1.538833158963659908e+00
8.415000000000000000e+09,7.028311782231660976e-01,-1.531489810556027953e+00
8.420000000000000000e+09,7.039266406268391840e-01,-1.524725982883094133e+00
8.425000000000000000e+09,7.049301446325939580e-01,-1.518539174819560023e+00
8.430000000000000000e+09,7.058416953851031073e-01,-1.512926906334289168e+00
8.435000000000000000e+09,7.066613328093822588e-01,-1.507886718194885844e+00
8.440000000000000000e+09,7.073891313623633659e-01,-1.503416171613757291e+00
8.445000000000000000e+09,7.080251997753996829e-01,-1.499512847839042262e+00
8.450000000000000000e+09,7.085696807876513681e-01,-1.496174347693220774e+00
8.455000000000000000e+09,7.090227508707350745e-01,-1.493398291059393701e+00
8.460000000000000000e+09,7.093846199445856815e-01,-1.491182316317749335e+00
8.465000000000000000e+09,7.096555310844747666e-01,-1.489524079734604989e+00
8.470000000000000000e+09,7.098357602195616289e-01,-1.488421254803637961e+00
8.475000000000000000e+09,7.099256158227956748e-01,-1.487871531542205084e+00
8.480000000000000000e+09,7.099254385925015676e-01,-1.487872615742389382e+00
8.485000000000000000e+09,7.098356011255447795e-01,-1.488422228178962747e+00
8.490000000000000000e+09,7.096565075822988122e-01,-1.489518103774350788e+00
8.495000000000000000e+09,7.093885933435358782e-01,-1.491157990721208249e+00
8.500000000000000000e+09,7.090323246592078466e-01,-1.493339649564060512e+00
8.505000000000000000e+09,7.085881982894046693e-01,-1.496060852239407435e+00
8.510000000000000000e+09,7.080567411374685260e-01,-1.499319381075506774e+00
8.515000000000000000e+09,7.074385098754433221e-01,-1.503113027751722397e+00
8.520000000000000000e+09,7.067340905619534652e-01,-1.507439592217784785e+00
8.525000000000000000e+09,7.059440982526397068e-01,-1.512296881573016893e+00
8.530000000000000000e+09,7.050691766032671781e-01,-1.517682708905600864e+00
8.535000000000000000e+09,7.041099974656341853e-01,-1.523594892091793440e+00
8.540000000000000000e+09,7.030672604764073297e-01,-1.530031252554974852e+00
8.545000000000000000e+09,7.019416926390140699e-01,-1.536989613984300673e+00
8.550000000000000000e+09,7.007340478987139631e-01,-1.544467801012746611e+00
8.555000000000000000e+09,6.994451067109803688e-01,-1.552463637854206935e+00
8.560000000000000000e+09,6.980756756033682509e-01,-1.560974946898985749e+00
8.565000000000000000e+09,6.966265867309487936e-01,-1.569999547267564521e+00
8.570000000000000000e+09,6.950986974254386164e-01,-1.579535253322182919e+00
8.575000000000000000e+09,6.934928897383099144e-01,-1.589579873134748800e+00
8.580000000000000000e+09,6.918100699777964824e-01,-1.600131206911852066e+00
8.585000000000000000e+09,6.900511682401402336e-01,-1.611187045374950833e+00
8.590000000000000000e+09,6.882171379351146312e-01,-1.622745168095680368e+00
8.595000000000000000e+09,6.863089553060072179e-01,-1.634803341785283859e+00
8.600000000000000000e+09,6.843276189442976110e-01,-1.647359318536793849e+00
8.605000000000000000e+09,6.822741492989179424e-01,-1.660410834020770166e+00
8.610000000000000000e+09,6.801495881806660648e-01,-1.673955605631045396e+00
8.615000000000000000e+09,6.779549982614945236e-01,-1.687991330582272465e+00
8.620000000000000000e+09,6.756914625692105325e-01,-1.702515683955893255e+00
8.625000000000000000e+09,6.733600839774200875e-01,-1.717526316695585864e+00
8.630000000000000000e+09,6.709619846911639707e-01,-1.733020853549319895e+00
8.635000000000000000e+09,6.684983057282273267e-01,-1.748996890958100847e+00
8.640000000000000000e+09,6.659702063962967822e-01,-1.765451994890252951e+00
8.645000000000000000e+09,6.633788637662983989e-01,-1.782383698619044443e+00
8.650000000000000000e+09,6.607254721418394094e-01,-1.799789500444101797e+00
8.655000000000000000e+09,6.580112425251422037e-01,-1.817666861354048979e+00
8.660000000000000000e+09,6.552374020794784482e-01,-1.836013202630280228e+00
8.665000000000000000e+09,6.524051935884245257e-01,-1.854825903389718311e+00
8.670000000000000000e+09,6.495158749119841479e-01,-1.874102298066248062e+00
8.675000000000000000e+09,6.465707184397810892e-01,-1.893839673829480708e+00
8.680000000000000000e+09,6.435710105416680982e-01,-1.914035267938566154e+00
8.685000000000000000e+09,6.405180510155625839e-01,-1.934686265032368624e+00
8.690000000000000000e+09,6.374131525330545278e-01,-1.955789794352448485e+00
8.695000000000000000e+09,6.342576400829400551e-01,-1.977342926897902586e+00
8.700000000000000000e+09,6.310528504124024440e-01,-1.999342672514144104e+00
8.705000000000000000e+09,6.278001314666301624e-01,-2.021785976910479565e+00
8.710000000000000000e+09,6.245008418269201167e-01,-2.044669718606387576e+00
8.715000000000000000e+09,6.211563501467979309e-01,-2.067990705810105467e+00
8.720000000000000000e+09,6.177680345874425605e-01,-2.091745673221054425e+00
8.725000000000000000e+09,6.143372822517059184e-01,-2.115931278761500778e+00
8.730000000000000000e+09,6.108654886172028009e-01,-2.140544100234770042e+00
8.735000000000000000e+09,6.073540569689076518e-01,-2.165580631907646048e+00
8.740000000000000000e+09,6.038043978310048132e-01,-2.191037281019537097e+00
8.745000000000000000e+09,6.002179283984120373e-01,-2.216910364216421847e+00
8.750000000000000000e+09,5.965960719682597002e-01,-2.243196103908610795e+00
8.755000000000000000e+09,5.929402573713307145e-01,-2.269890624553516645e+00
8.760000000000000000e+09,5.892519184037172675e-01,-2.296989948862992126e+00
8.765000000000000000e+09,5.855324932588936715e-01,-2.324489993935361376e+00
8.770000000000000000e+09,5.817834239602764912e-01,-2.352386567313405230e+00
8.775000000000000000e+09,5.780061557948663609e-01,-2.380675362965884556e+00
8.780000000000000000e+09,5.742021367474705595e-01,-2.409351957198522687e+00
8.785000000000000000e+09,5.703728169362869416e-01,-2.438411804491115387e+00
8.790000000000000000e+09,5.665196480499229414e-01,-2.467850233262883997e+00
8.795000000000000000e+09,5.626440827858131266e-01,-2.497662441569349134e+00
8.800000000000000000e+09,5.587475742902523468e-01,-2.527843492732417374e+00
8.805000000000000000e+09,5.548315756006132471e-01,-2.558388310902929064e+00
8.810000000000000000e+09,5.508975390894741420e-01,-2.589291676561739308e+00
8.815000000000000000e+09,5.469469159111167711e-01,-2.620548221960117719e+00
8.820000000000000000e+09,5.429811554502964599e-01,-2.652152426505007821e+00
8.825000000000000000e+09,5.390017047739672496e-01,-2.684098612088901881e+00
8.830000000000000000e+09,5.350100080856827756e-01,-2.716380938372144893e+00
8.835000000000000000e+09,5.310075061829218068e-01,-2.748993398021797319e+00
8.840000000000000000e+09,5.269956359178150640e-01,-2.781929811909809036e+00
8.845000000000000000e+09,5.229758296611101143e-01,-2.815183824278930214e+00
8.850000000000000000e+09,5.189495147698938160e-01,-2.848748897879792352e+00
8.855000000000000000e+09,5.149181130587364708e-01,-2.882618309090219100e+00
8.860000000000000000e+09,5.108830402750630384e-01,-2.916785143019006377e+00
8.865000000000000000e+09,5.068457055785722254e-01,-2.951242288605147479e+00
8.870000000000000000e+09,5.028075110248637625e-01,-2.985982433721428464e+00
8.875000000000000000e+09,4.987698510534815943e-01,-3.020998060291598897e+00
8.880000000000000000e+09,4.947341119806508702e-01,-3.056281439430436286e+00
8.885000000000000000e+09,4.907016714970228177e-01,-3.091824626616417770e+00
8.890000000000000000e+09,4.866738981700308164e-01,-3.127619456913754092e+00
8.895000000000000000e+09,4.826521509515645514e-01,-3.163657540251771927e+00
8.900000000000000000e+09,4.786377786910475107e-01,-3.199930256775827431e+00
8.905000000000000000e+09,4.746321196538141884e-01,-3.236428752286569122e+00
8.910000000000000000e+09,4.706365010452919773e-01,-3.273143933779845138e+00
8.915000000000000000e+09,4.666522385410298845e-01,-3.310066465104573474e+00
8.920000000000000000e+09,4.626806358223242155e-01,-3.347186762759661427e+00
8.925000000000000000e+09,4.587229841185176960e-01,-3.384494991839741562e+00
8.930000000000000000e+09,4.547805617550650381e-01,-3.421981062158838238e+00
8.935000000000000000e+09,4.508546337085728162e-01,-3.459634624562384353e+00
8.940000000000000000e+09,4.469464511679646646e-01,-3.497445067458324619e+00
8.945000000000000000e+09,4.430572511025424598e-01,-3.535401513583829924e+00
8.950000000000000000e+09,4.391882558371218992e-01,-3.573492817030605284e+00
8.955000000000000000e+09,4.353406726339228983e-01,-3.611707560557704255e+00
8.960000000000000000e+09,4.315156932819515512e-01,-3.650034053211459018e+00
8.965000000000000000e+09,4.277144936933946484e-01,-3.688460328284985934e+00
8.970000000000000000e+09,4.239382335076092301e-01,-3.726974141640259752e+00
8.975000000000000000e+09,4.201880557029145091e-01,-3.765562970420168298e+00
8.980000000000000000e+09,4.164650862158109645e-01,-3.804214012184827798e+00
8.985000000000000000e+09,4.127704335681197101e-01,-3.842914184498450680e+00
8.990000000000000000e+09,4.091051885022899959e-01,-3.881650124996101514e+00
8.995000000000000000e+09,4.054704236247815841e-01,-3.920408191963866251e+00
9.000000000000000000e+09,4.018671930574581608e-01,-3.959174465466313020e+00
9.005000000000000000e+09,3.982965320976677437e-01,-3.997934749047651337e+00
9.010000000000000000e+09,3.947594568865917530e-01,-4.036674572044870679e+00
9.015000000000000000e+09,3.912569640862135767e-01,-4.075379192543199913e+00
9.020000000000000000e+09,3.877900305650416879e-01,-4.114033601006448215e+00
9.025000000000000000e+09,3.843596130927787180e-01,-4.152622524614011823e+00
9.030000000000000000e+09,3.809666480434388269e-01,-4.191130432343727286e+00
9.035000000000000000e+09,3.776120511081685893e-01,-4.229541540819587553e+00
9.040000000000000000e+09,3.742967170165065194e-01,-4.267839820970880993e+00
9.045000000000000000e+09,3.710215192673201878e-01,-4.306009005520134103e+00
9.050000000000000000e+09,3.677873098688209108e-01,-4.344032597336801693e+00
9.055000000000000000e+09,3.645949190881319080e-01,-4.381893878679944621e+00
9.060000000000000000e+09,3.614451552100752529e-01,-4.419575921360784143e+00
9.065000000000000000e+09,3.583388043057606498e-01,-4.457061597843237521e+00
9.070000000000000000e+09,3.552766300106919295e-01,-4.494333593308393660e+00
9.075000000000000000e+09,3.522593733126277438e-01,-4.531374418700155005e+00
9.080000000000000000e+09,3.492877523491344505e-01,-4.568166424769883882e+00
9.085000000000000000e+09,3.463624622150338062e-01,-4.604691817131455700e+00
9.090000000000000000e+09,3.434841747798005329e-01,-4.640932672336279374e+00
9.095000000000000000e+09,3.406535385148842798e-01,-4.676870954974974737e+00
9.100000000000000000e+09,3.378711783309655270e-01,-4.712488535807798584e+00
9.105000000000000000e+09,3.351376954254425833e-01,-4.747767210917682945e+00
9.110000000000000000e+09,3.324536671399095367e-01,-4.782688721881708460e+00
9.115000000000000000e+09,3.298196468278682403e-01,-4.817234776945592323e+00
9.120000000000000000e+09,3.272361637325645334e-01,-4.851387073184831422e+00
9.125000000000000000e+09,3.247037228751690208e-01,-4.885127319626222153e+00
9.130000000000000000e+09,3.222228049531414285e-01,-4.918437261302500474e+00
9.135000000000000000e+09,3.197938662488836736e-01,-4.951298704203338730e+00
9.140000000000000000e+09,3.174173385488007204e-01,-4.983693541079351697e+00
9.145000000000000000e+09,3.150936290726425448e-01,-5.015603778052689421e+00
9.150000000000000000e+09,3.128231204131761700e-01,-5.047011561978979266e+00
9.155000000000000000e+09,3.106061704862176920e-01,-5.077899208499060180e+00
9.160000000000000000e+09,3.084431124912008770e-01,-5.108249230710375954e+00
9.165000000000000000e+09,3.063342548818826505e-01,-5.138044368389447669e+00
9.170000000000000000e+09,3.042798813476148001e-01,-5.167267617678997560e+00
9.175000000000000000e+09,3.022802508048854642e-01,-5.195902261157263169e+00
9.180000000000000000e+09,3.003355973992448136e-01,-5.223931898195367296e+00
9.185000000000000000e+09,2.984461305176493995e-01,-5.251340475504164829e+00
9.190000000000000000e+09,2.966120348110290461e-01,-5.278112317770045969e+00
9.195000000000000000e+09,2.948334702272458752e-01,-5.304232158269210018e+00
9.200000000000000000e+09,2.931105720543011883e-01,-5.329685169350129925e+00
9.205000000000000000e+09,2.914434509738484391e-01,-5.354456992667365967e+00
9.210000000000000000e+09,2.898321931248324379e-01,-5.378533769050283908e+00
9.215000000000000000e+09,2.882768601774512995e-01,-5.401902167882337125e+00
9.220000000000000000e+09,2.867774894170845856e-01,-5.424549415873146430e+00
9.225000000000000000e+09,2.853340938385311443e-01,-5.446463325094343055e+00
9.230000000000000000e+09,2.839466622500408932e-01,-5.467632320162990389e+00
9.235000000000000000e+09,2.826151593875972368e-01,-5.488045464442641297e+00
9.240000000000000000e+09,2.813395260389124353e-01,-5.507692485148794503e+00
9.245000000000000000e+09,2.801196791774046568e-01,-5.526563797235985120e+00
9.250000000000000000e+09,2.789555121059768550e-01,-5.544650525954009090e+00
9.255000000000000000e+09,2.778468946104356574e-01,-5.561944527965023255e+00
9.260000000000000000e+09,2.767936731226935954e-01,-5.578438410913818757e+00
9.265000000000000000e+09,2.757956708933955725e-01,-5.594125551357514325e+00
9.270000000000000000e+09,2.748526881741831795e-01,-5.609000110959038388e+00
9.275000000000000000e+09,2.739645024092512426e-01,-5.623057050865178041e+00
9.280000000000000000e+09,2.731308684362403483e-01,-5.636292144192449172e+00
9.285000000000000000e+09,2.723515186963768597e-01,-5.648701986555187737e+00
9.290000000000000000e+09,2.716261634536883962e-01,-5.660284004581298767e+00
9.295000000000000000e+09,2.709544910232445369e-01,-5.671036462369414721e+00
9.300000000000000000e+09,2.703361680083053997e-01,-5.680958465852859796e+00
9.305000000000000000e+09,2.697708395462507514e-01,-5.690049965046931391e+00
9.310000000000000000e+09,2.692581295631786831e-01,-5.698311754166878629e+00
9.315000000000000000e+09,2.687976410370773173e-01,-5.705745469615001397e+00
9.320000000000000000e+09,2.683889562694213859e-01,-5.712353585847399273e+00
9.325000000000000000e+09,2.680316371650752205e-01,-5.718139409141564933e+00
9.330000000000000000e+09,2.677252255203704800e-01,-5.723107069297268978e+00
9.335000000000000000e+09,2.674692433192293883e-01,-5.727261509313795962e+00
9.340000000000000000e+09,2.672631930371967002e-01,-5.730608473097036359e+00
9.345000000000000000e+09,2.671065579532254097e-01,-5.733154491260053831e+00
9.350000000000000000e+09,2.669988024690914119e-01,-5.734906865089522299e+00
9.355000000000000000e+09,2.669393724362765785e-01,-5.735873648759634236e+00
9.360000000000000000e+09,2.669276954901701471e-01,-5.736063629882838022e+00
9.365000000000000000e+09,2.669631813914362106e-01,-5.735486308493945806e+00
9.370000000000000000e+09,2.670452223743954856e-01,-5.734151874570502017e+00
9.375000000000000000e+09,2.671731935022454985e-01,-5.732071184198192171e+00
9.380000000000000000e+09,2.673464530289585972e-01,-5.729255734494433483e+00
9.385000000000000000e+09,2.675643427677156239e-01,-5.725717637406740224e+00
9.390000000000000000e+09,2.678261884656626401e-01,-5.721469592506378987e+00
9.395000000000000000e+09,2.681313001848520949e-01,-5.716524858898635486e+00
9.400000000000000000e+09,2.684789726891548822e-01,-5.710897226373175428e+00
9.405000000000000000e+09,2.688684858370452568e-01,-5.704600985916369993e+00
9.410000000000000000e+09,2.692991049799518533e-01,-5.697650899710147598e+00
9.415000000000000000e+09,2.697700813661017549e-01,-5.690062170736704061e+00
9.420000000000000000e+09,2.702806525496053158e-01,-5.681850412109125337e+00
9.425000000000000000e+09,2.708300428046379604e-01,-5.673031616243306097e+00
9.430000000000000000e+09,2.714174635444887573e-01,-5.663622123984427326e+00
9.435000000000000000e+09,2.720421137452799232e-01,-5.653638593796554979e+00
9.440000000000000000e+09,2.727031803742122062e-01,-5.643097971118481659e+00
9.445000000000000000e+09,2.733998388220785225e-01,-5.632017457985643460e+00
9.450000000000000000e+09,2.741312533398684304e-01,-5.620414483011147766e+00
9.455000000000000000e+09,2.748965774792669903e-01,-5.608306671813457100e+00
9.460000000000000000e+09,2.756949545368465593e-01,-5.595711817972247815e+00
9.465000000000000000e+09,2.765255180016851777e-01,-5.582647854588770997e+00
9.470000000000000000e+09,2.773873920063438803e-01,-5.569132826517416035e+00
9.475000000000000000e+09,2.782796917808035841e-01,-5.555184863333987089e+00
9.480000000000000000e+09,2.792015241093049882e-01,-5.540822153094269176e+00
9.485000000000000000e+09,2.801519877897942212e-01,-5.526062916933747182e+00
9.490000000000000000e+09,2.811301740958392359e-01,-5.510925384550455775e+00
9.495000000000000000e+09,2.821351672406133271e-01,-5.495427770610773699e+00
9.500000000000000000e+09,2.831660448430763921e-01,-5.479588252103619439e+00
9.505000000000000000e+09,2.842218783956901862e-01,-5.463424946674884985e+00
9.510000000000000000e+09,2.853017337338525361e-01,-5.446955891955087559e+00
9.515000000000000000e+09,2.864046715065613480e-01,-5.430199025898250653e+00
9.520000000000000000e+09,2.875297476482369108e-01,-5.413172168138372875e+00
9.525000000000000000e+09,2.886760138513904117e-01,-5.395893002368713276e+00
9.530000000000000000e+09,2.898425180399699652e-01,-5.378379059742306012e+00
9.535000000000000000e+09,2.910283048431415165e-01,-5.360647703289064481e+00
9.540000000000000000e+09,2.922324160692653661e-01,-5.342716113340772566e+00
9.545000000000000000e+09,2.934538911799301486e-01,-5.324601273950230862e+00
9.550000000000000000e+09,2.946917677636456401e-01,-5.306319960291345339e+00
9.555000000000000000e+09,2.959450820091522050e-01,-5.287888727018721369e+00
9.560000000000000000e+09,2.972128691780583920e-01,-5.269323897566344783e+00
9.565000000000000000e+09,2.984941640765201298e-01,-5.250641554362546870e+00
9.570000000000000000e+09,2.997880015258049813e-01,-5.231857529934452522e+00
9.575000000000000000e+09,3.010934168315348991e-01,-5.212987398874162182e+00
9.580000000000000000e+09,3.024094462513211568e-01,-5.194046470638556734e+00
9.585000000000000000e+09,3.037351274606518992e-01,-5.175049783151251859e+00
9.590000000000000000e+09,3.050695000166496196e-01,-5.156012097177785414e+00
9.595000000000000000e+09,3.064116058197084436e-01,-5.136947891438701674e+00
9.600000000000000000e+09,3.077604895726141487e-01,-5.117871358430536866e+00
9.605000000000000000e+09,3.091151992369909896e-01,-5.098796400920914351e+00
9.610000000000000000e+09,3.104747864868575569e-01,-5.079736629084669275e+00
9.615000000000000000e+09,3.118383071590301037e-01,-5.060705358248616115e+00
9.620000000000000000e+09,3.132048217002869617e-01,-5.041715607210246475e+00
9.625000000000000000e+09,3.145733956108645590e-01,-5.022780097100802976e+00
9.630000000000000000e+09,3.159430998843058558e-01,-5.003911250757285600e+00
9.635000000000000000e+09,3.173130114433157511e-01,-4.985121192573679139e+00
9.640000000000000000e+09,3.186822135713632820e-01,-4.966421748801066016e+00
9.645000000000000000e+09,3.200497963399787649e-01,-4.947824448264209529e+00
9.650000000000000000e+09,3.214148570314815934e-01,-4.929340523465947754e+00
9.655000000000000000e+09,3.227765005568324352e-01,-4.910980912052147929e+00
9.660000000000000000e+09,3.241338398685533195e-01,-4.892756258607490416e+00
9.665000000000000000e+09,3.254859963684305635e-01,-4.874676916756483180e+00
9.670000000000000000e+09,3.268321003098499378e-01,-4.856752951543247043e+00
9.675000000000000000e+09,3.281712911945189326e-01,-4.838994142065923931e+00
9.680000000000000000e+09,3.295027181634049840e-01,-4.821409984341637589e+00
9.685000000000000000e+09,3.308255403818041174e-01,-4.804009694377850082e+00
9.690000000000000000e+09,3.321389274181449913e-01,-4.786802211431135490e+00
9.695000000000000000e+09,3.334420596164980322e-01,-4.769796201430597016e+00
9.700000000000000000e+09,3.347341284626441094e-01,-4.753000060545808481e+00
9.705000000000000000e+09,3.360143369433111205e-01,-4.736421918883364057e+00
9.710000000000000000e+09,3.372818998986962247e-01,-4.720069644290524558e+00
9.715000000000000000e+09,3.385360443678829268e-01,-4.703950846252126006e+00
9.720000000000000000e+09,3.397760099270226153e-01,-4.688072879864461306e+00
9.725000000000000000e+09,3.410010490202671218e-01,-4.672442849869373305e+00
9.730000000000000000e+09,3.422104272830318039e-01,-4.657067614737949057e+00
9.735000000000000000e+09,3.434034238577114428e-01,-4.641953790787187728e+00
9.740000000000000000e+09,3.445793317014887447e-01,-4.627107756320067544e+00
9.745000000000000000e+09,3.457374578861851511e-01,-4.612535655776345500e+00
9.750000000000000000e+09,3.468771238899764353e-01,-4.598243403883891744e+00
9.755000000000000000e+09,3.479976658808625056e-01,-4.584236689800313513e+00
9.760000000000000000e+09,3.490984349916846363e-01,-4.570520981236584568e+00
9.765000000000000000e+09,3.501787975867367564e-01,-4.557101528552014003e+00
9.770000000000000000e+09,3.512381355195219879e-01,-4.543983368816750357e+00
9.775000000000000000e+09,3.522758463818187469e-01,-4.531171329831040318e+00
9.780000000000000000e+09,3.532913437439653692e-01,-4.518670034094366628e+00
9.785000000000000000e+09,3.542840573858965225e-01,-4.506483902722800750e+00
9.790000000000000000e+09,3.552534335191345760e-01,-4.494617159305204446e+00
9.795000000000000000e+09,3.561989349996986798e-01,-4.483073833692534649e+00
9.800000000000000000e+09,3.571200415313994792e-01,-4.471857765721033218e+00
9.805000000000000000e+09,3.580162498598829512e-01,-4.460972608859646193e+00
9.810000000000000000e+09,3.588870739572078694e-01,-4.450421833779632408e+00
9.815000000000000000e+09,3.597320451965527743e-01,-4.440208731846990275e+00
9.820000000000000000e+09,3.605507125175137495e-01,-4.430336418528319165e+00
9.825000000000000000e+09,3.613426425814302290e-01,-4.420807836713547267e+00
9.830000000000000000e+09,3.621074199170107311e-01,-4.411625759949230563e+00
9.835000000000000000e+09,3.628446470559625880e-01,-4.402792795583396313e+00
9.840000000000000000e+09,3.635539446586706913e-01,-4.394311387819104020e+00
9.845000000000000000e+09,3.642349516298747369e-01,-4.386183820675418232e+00
9.850000000000000000e+09,3.648873252242629261e-01,-4.378412220855158132e+00
9.855000000000000000e+09,3.655107411419685759e-01,-4.370998560518282616e+00
9.860000000000000000e+09,3.661048936138078247e-01,-4.363944659961818573e+00
9.865000000000000000e+09,3.666694954765060688e-01,-4.357252190202612674e+00
9.870000000000000000e+09,3.672042782374936309e-01,-4.350922675467429279e+00
9.875000000000000000e+09,3.677089921296354813e-01,-4.344957495585767049e+00
9.880000000000000000e+09,3.681834061555596116e-01,-4.339357888289375076e+00
9.885000000000000000e+09,3.686273081218086611e-01,-4.334124951415986970e+00
9.890000000000000000e+09,3.690405046626518137e-01,-4.329259645019600811e+00
9.895000000000000000e+09,3.694228212536129763e-01,-4.324762793387245452e+00
9.900000000000000000e+09,3.697741022147510992e-01,-4.320635086962589355e+00
9.905000000000000000e+09,3.700942107036219730e-01,-4.316877084178197599e+00
9.910000000000000000e+09,3.703830286980382414e-01,-4.313489213196193717e+00
9.915000000000000000e+09,3.706404569685474160e-01,-4.310471773559582331e+00
9.920000000000000000e+09,3.708664150407248172e-01,-4.307824937754548777e+00
9.925000000000000000e+09,3.710608411472711698e-01,-4.305548752685469438e+00
9.930000000000000000e+09,3.712236921699999526e-01,-4.303643141063412614e+00
9.935000000000000000e+09,3.713549435716927416e-01,-4.302107902710266885e+00
9.940000000000000000e+09,3.714545893179421743e-01,-4.300942715779171088e+00
9.945000000000000000e+09,3.715226417889675448e-01,-4.300147137893564953e+00
9.950000000000000000e+09,3.715591316815327616e-01,-4.299720607205696155e+00
9.955000000000000000e+09,3.715641079009615044e-01,-4.299662443377045840e+00
9.960000000000000000e+09,3.715376374433863038e-01,-4.299971848481670023e+00
9.965000000000000000e+09,3.714798052682529717e-01,-4.300647907834890482e+00
9.970000000000000000e+09,3.713907141612080576e-01,-4.301689590748663861e+00
9.975000000000000000e+09,3.712704845874220672e-01,-4.303095751215940012e+00
9.980000000000000000e+09,3.711192545354581873e-01,-4.304865128525812601e+00
9.985000000000000000e+09,3.709371793517830529e-01,-4.306996347811501202e+00
9.990000000000000000e+09,3.707244315660235268e-01,-4.309487920533254801e+00
9.995000000000000000e+09,3.704812007070714119e-01,-4.312338244898419326e+00
1.000000000000000000e+10,3.702076931101604407e-01,-4.315545606220761776e+00
1.000500000000000000e+10,3.699041317150232877e-01,-4.319108177221457012e+00
1.001000000000000000e+10,3.695707558552678296e-01,-4.323024018273913249e+00
1.001500000000000000e+10,3.692078210390875026e-01,-4.327291077594997759e+00
1.002000000000000000e+10,3.688155987214448150e-01,-4.331907191385090172e+00
1.002500000000000000e+10,3.683943760678784485e-01,-4.336870083919371233e+00
1.003000000000000000e+10,3.679444557100570723e-01,-4.342177367593199833e+00
1.003500000000000000e+10,3.674661554932494578e-01,-4.347826542924020821e+00
1.004000000000000000e+10,3.669598082158532226e-01,-4.353814998512712364e+00
1.004500000000000000e+10,3.664257613611440756e-01,-4.360140010967137769e+00
1.005000000000000000e+10,3.658643768214088210e-01,-4.366798744790848730e+00
1.005500000000000000e+10,3.652760306146231595e-01,-4.373788252240004226e+00
1.006000000000000000e+10,3.646611125938719611e-01,-4.381105473151275298e+00
1.006500000000000000e+10,3.640200261496386314e-01,-4.388747234744526438e+00
1.007000000000000000e+10,3.633531879052081526e-01,-4.396710251402759617e+00
1.007500000000000000e+10,3.626610274053098104e-01,-4.404991124433392358e+00
1.008000000000000000e+10,3.619439867982254255e-01,-4.413586341813884317e+00
1.008500000000000000e+10,3.612025205115414472e-01,-4.422492277925441861e+00
1.009000000000000000e+10,3.604370949217542974e-01,-4.431705193278316024e+00
1.009500000000000000e+10,3.596481880178916679e-01,-4.441221234232903825e+00
1.010000000000000000e+10,3.588362890594323229e-01,-4.451036432719592817e+00
1.010500000000000000e+10,3.580018982286155560e-01,-4.461146705962721448e+00
1.011000000000000000e+10,3.571455262774846928e-01,-4.471547856211151917e+00
1.011500000000000000e+10,3.562676941697653366e-01,-4.482235570481028830e+00
1.012000000000000000e+10,3.553689327178480295e-01,-4.493205420314414944e+00
1.012500000000000000e+10,3.544497822151292388e-01,-4.504452861557829202e+00
1.013000000000000000e+10,3.535107920638325130e-01,-4.515973234166485106e+00
1.013500000000000000e+10,3.525525203986509815e-01,-4.527761762037486371e+00
1.014000000000000000e+10,3.515755337063689034e-01,-4.539813552877630443e+00
1.014500000000000000e+10,3.505804064416985222e-01,-4.552123598110675573e+00
1.015000000000000000e+10,3.495677206396166081e-01,-4.564686772828436823e+00
1.015500000000000000e+10,3.485380655243653925e-01,-4.577497835791731973e+00
1.016000000000000000e+10,3.474920371153975562e-01,-4.590551429485891788e+00
1.016500000000000000e+10,3.464302378305289531e-01,-4.603842080235870604e+00
1.017000000000000000e+10,3.453532760864848616e-01,-4.617364198387111429e+00
1.017500000000000000e+10,3.442617658971110495e-01,-4.631112078557341860e+00
1.018000000000000000e+10,3.431563264695052795e-01,-4.645079899964809300e+00
1.018500000000000000e+10,3.420375817983055677e-01,-4.659261726838791695e+00
1.019000000000000000e+10,3.409061602583863260e-01,-4.673651508918132080e+00
1.019500000000000000e+10,3.397626941962014757e-01,-4.688243082043786814e+00
1.020000000000000000e+10,3.386078195200388774e-01,-4.703030168851111803e+00
1.020500000000000000e+10,3.374421752894372628e-01,-4.718006379567873054e+00
1.021000000000000000e+10,3.362664033039976519e-01,-4.733165212924207665e+00
1.021500000000000000e+10,3.350811476918729159e-01,-4.748500057180180534e+00
1.022000000000000000e+10,3.338870544981530353e-01,-4.764004191277426692e+00
1.022500000000000000e+10,3.326847712734590790e-01,-4.779670786120126635e+00
1.023000000000000000e+10,3.314749466628778563e-01,-4.795492905992915667e+00
1.023500000000000000e+10,3.302582299956719480e-01,-4.811463510119326159e+00
1.024000000000000000e+10,3.290352708758440547e-01,-4.827575454368969510e+00
1.024500000000000000e+10,3.278067187738907817e-01,-4.843821493118205979e+00
1.025000000000000000e+10,3.265732226200135369e-01,-4.860194281269868632e+00
1.025500000000000000e+10,3.253354303989958174e-01,-4.876686376438206239e+00
1.026000000000000000e+10,3.240939887469976854e-01,-4.893290241304531385e+00
1.026500000000000000e+10,3.228495425505755745e-01,-4.909998246148135514e+00
1.027000000000000000e+10,3.216027345480930166e-01,-4.926802671558678348e+00
1.027500000000000000e+10,3.203542049337839703e-01,-4.943695711334785692e+00
1.028000000000000000e+10,3.191045909648324574e-01,-4.960669475571926945e+00
1.028500000000000000e+10,3.178545265714980417e-01,-4.977715993946834949e+00
1.029000000000000000e+10,3.166046419707380655e-01,-4.994827219199745372e+00
1.029500000000000000e+10,3.153555632834360578e-01,-5.011995030819954344e+00
1.030000000000000000e+10,3.141079121555156450e-01,-5.029211238937516981e+00
1.030500000000000000e+10,3.128623053831640632e-01,-5.046467588424220274e+00
1.031000000000000000e+10,3.116193545424513767e-01,-5.063755763205648464e+00
1.031500000000000000e+10,3.103796656234508733e-01,-5.081067390788131632e+00
1.032000000000000000e+10,3.091438386692497153e-01,-5.098394046999948692e+00
1.032500000000000000e+10,3.079124674199361644e-01,-5.115727260949740618e+00
1.033000000000000000e+10,3.066861389618500966e-01,-5.133058520201725372e+00
1.033500000000000000e+10,3.054654333823300094e-01,-5.150379276167392106e+00
1.034000000000000000e+10,3.042509234301259968e-01,-5.167680949713582272e+00
1.034500000000000000e+10,3.030431741816806412e-01,-5.184954936985707086e+00
1.035000000000000000e+10,3.018427427135741414e-01,-5.202192615442760903e+00
1.035500000000000000e+10,3.006501777812132792e-01,-5.219385350103094900e+00
1.036000000000000000e+10,2.994660195040909634e-01,-5.236524499995621085e+00
1.036500000000000000e+10,2.982907990576577628e-01,-5.253601424814339005e+00
1.037000000000000000e+10,2.971250383721872890e-01,-5.270607491768365627e+00
1.037500000000000000e+10,2.959692498386633508e-01,-5.287534082623835729e+00
1.038000000000000000e+10,2.948239360219033767e-01,-5.304372600930527426e+00
1.038500000000000000e+10,2.936895893811781733e-01,-5.321114479424395860e+00
1.039000000000000000e+10,2.925666919984122316e-01,-5.337751187598923863e+00
1.039500000000000000e+10,2.914557153141622003e-01,-5.354274239435545368e+00
1.040000000000000000e+10,2.903571198715313995e-01,-5.370675201283096278e+00
1.040500000000000000e+10,2.892713550682038393e-01,-5.386945699874883253e+00
1.041000000000000000e+10,2.881988589167068793e-01,-5.403077430472156273e+00
1.041500000000000000e+10,2.871400578130594017e-01,-5.419062165121121488e+00
1.042000000000000000e+10,2.860953663140127223e-01,-5.434891761008947775e+00
1.042500000000000000e+10,2.850651869228981172e-01,-5.450558168906244561e+00
1.043000000000000000e+10,2.840499098843206061e-01,-5.466053441679178171e+00
1.043500000000000000e+10,2.830499129877793729e-01,-5.481369742855985550e+00
1.044000000000000000e+10,2.820655613802834916e-01,-5.496499355231963868e+00
1.044500000000000000e+10,2.810972073882223587e-01,-5.511434689493347250e+00
1.045000000000000000e+10,2.801451903483776484e-01,-5.526168292845445862e+00
1.045500000000000000e+10,2.792098364484149609e-01,-5.540692857622778966e+00
1.046000000000000000e+10,2.782914585767520821e-01,-5.555001229865109913e+00
1.046500000000000000e+10,2.773903561820028618e-01,-5.569086417838037484e+00
1.047000000000000000e+10,2.765068151420347897e-01,-5.582941600478776856e+00
1.047500000000000000e+10,2.756411076427541795e-01,-5.596560135746123876e+00
1.048000000000000000e+10,2.747934920666066927e-01,-5.609935568855198618e+00
1.048500000000000000e+10,2.739642128909496321e-01,-5.623061640374626968e+00
1.049000000000000000e+10,2.731535005962738571e-01,-5.635932294166385859e+00
1.049500000000000000e+10,2.723615715843959451e-01,-5.648541685146160951e+00
1.050000000000000000e+10,2.715886281065513219e-01,-5.660884186845005495e+00
1.050500000000000000e+10,2.708348582015700501e-01,-5.672954398749170402e+00
1.051000000000000000e+10,2.701004356440175891e-01,-5.684747153399821507e+00
1.051500000000000000e+10,2.693855199024060010e-01,-5.696257523231059494e+00
1.052000000000000000e+10,2.686902561075046325e-01,-5.707480827126167000e+00
1.052500000000000000e+10,2.680147750306507981e-01,-5.718412636674459648e+00
1.053000000000000000e+10,2.673591930721810339e-01,-5.729048782108122850e+00
1.053500000000000000e+10,2.667236122598930503e-01,-5.739385357902314411e+00
1.054000000000000000e+10,2.661081202575812377e-01,-5.749418728020422087e+00
1.054500000000000000e+10,2.655127903835452496e-01,-5.759145530789371747e+00
1.055000000000000000e+10,2.649376816391496026e-01,-5.768562683387880696e+00
1.055500000000000000e+10,2.643828387472997310e-01,-5.777667385934913469e+00
1.056000000000000000e+10,2.638482922008258402e-01,-5.786457125164496063e+00
1.056500000000000000e+10,2.633340583207738894e-01,-5.794929677674053536e+00
1.057000000000000000e+10,2.628401393244487183e-01,-5.803083112737028593e+00
1.057500000000000000e+10,2.623665234032389049e-01,-5.810915794668725098e+00
1.058000000000000000e+10,2.619131848100796911e-01,-5.818426384738386581e+00
1.058500000000000000e+10,2.614800839565266100e-01,-5.825613842619922877e+00
1.059000000000000000e+10,2.610671675193396712e-01,-5.832477427376167256e+00
1.059500000000000000e+10,2.606743685564539281e-01,-5.839016697973324455e+00
1.060000000000000000e+10,2.603016066322960120e-01,-5.845231513322268313e+00
1.060500000000000000e+10,2.599487879522867084e-01,-5.851122031846655247e+00
1.061000000000000000e+10,2.596158055064616832e-01,-5.856688710577743429e+00
1.061500000000000000e+10,2.593025392220527636e-01,-5.861932303778665698e+00
1.062000000000000000e+10,2.590088561249338506e-01,-5.866853861101214207e+00
1.062500000000000000e+10,2.587346105097771409e-01,-5.871454725280615072e+00
1.063000000000000000e+10,2.584796441188093596e-01,-5.875736529374245620e+00
1.063500000000000000e+10,2.582437863289911983e-01,-5.879701193552794081e+00
1.064000000000000000e+10,2.580268543474887877e-01,-5.883350921452722204e+00
1.064500000000000000e+10,2.578286534152819942e-01,-5.886688196100598347e+00
1.065000000000000000e+10,2.576489770187328499e-01,-5.889715775421317190e+00
1.065500000000000000e+10,2.574876071089576279e-01,-5.892436687343022506e+00
1.066000000000000000e+10,2.573443143288242640e-01,-5.894854224512888763e+00
1.066500000000000000e+10,2.572188582473906027e-01,-5.896971938639014255e+00
1.067000000000000000e+10,2.571109876016050566e-01,-5.898793634474439607e+00
1.067500000000000000e+10,2.570204405450714491e-01,-5.900323363460408643e+00
1.068000000000000000e+10,2.569469449036861364e-01,-5.901565417046640505e+00
1.068500000000000000e+10,2.568902184379449061e-01,-5.902524319707131539e+00
1.069000000000000000e+10,2.568499691117076544e-01,-5.903204821670753333e+00
1.069500000000000000e+10,2.568258953672214462e-01,-5.903611891386102428e+00
1.070000000000000000e+10,2.568176864061661457e-01,-5.903750707741072468e+00
1.070500000000000000e+10,2.568250224765227241e-01,-5.903626652057234026e+00
1.071000000000000000e+10,2.568475751650233785e-01,-5.903245299880023111e+00
1.071500000000000000e+10,2.568850076949580341e-01,-5.902612412585526158e+00
1.072000000000000000e+10,2.569369752291136844e-01,-5.901733928824654640e+00
1.072500000000000000e+10,2.570031251775817815e-01,-5.900615955826098435e+00
1.073000000000000000e+10,2.570830975102239568e-01,-5.899264760578343036e+00
1.073500000000000000e+10,2.571765250735345565e-01,-5.897686760911716064e+00
1.074000000000000000e+10,2.572830339116413123e-01,-5.895888516500987109e+00
1.074500000000000000e+10,2.574022435912202145e-01,-5.893876719808158526e+00
1.075000000000000000e+10,2.575337675300420348e-01,-5.891658186985556434e+00
1.075500000000000000e+10,2.576772133288967592e-01,-5.889239848758343499e+00
1.076000000000000000e+10,2.578321831066686110e-01,-5.886628741304597234e+00
1.076500000000000000e+10,2.579982738382373131e-01,-5.883831997152048743e+00
1.077000000000000000e+10,2.581750776950026416e-01,-5.880856836107905217e+00
1.077500000000000000e+10,2.583621823877223500e-01,-5.877710556239254203e+00
1.078000000000000000e+10,2.585591715114067823e-01,-5.874400524919899169e+00
1.078500000000000000e+10,2.587656248920186530e-01,-5.870934169958633930e+00
1.079000000000000000e+10,2.589811189346649667e-01,-5.867318970824135782e+00
1.079500000000000000e+10,2.592052269730393266e-01,-5.863562449979731639e+00
1.080000000000000000e+10,2.594375196198388522e-01,-5.859672164340907763e+00
1.080500000000000000e+10,2.596775651178615529e-01,-5.855655696867991367e+00
1.081000000000000000e+10,2.599249296915159269e-01,-5.851520648305081451e+00
1.081500000000000000e+10,2.601791778984665071e-01,-5.847274629075604579e+00
1.082000000000000000e+10,2.604398729811629454e-01,-5.842925251343618065e+00
1.082500000000000000e+10,2.607065772179162910e-01,-5.838480121250537280e+00
1.083000000000000000e+10,2.609788522733129112e-01,-5.833946831334020366e+00
1.083500000000000000e+10,2.612562595476236593e-01,-5.829332953137117634e+00
1.084000000000000000e+10,2.615383605250186094e-01,-5.824646030012466724e+00
1.084500000000000000e+10,2.618247171202095491e-01,-5.819893570128680693e+00
1.085000000000000000e+10,2.621148920233323243e-01,-5.815083039682092725e+00
1.085500000000000000e+10,2.624084490427477379e-01,-5.810221856318623423e+00
1.086000000000000000e+10,2.627049534455124791e-01,-5.805317382768500956e+00
1.086500000000000000e+10,2.630039722952466352e-01,-5.800376920696409755e+00
1.087000000000000000e+10,2.633050747871168995e-01,-5.795407704769067081e+00
1.087500000000000000e+10,2.636078325796997746e-01,-5.790416896940913993e+00
1.088000000000000000e+10,2.639118201234355032e-01,-5.785411580958895073e+00
1.088500000000000000e+10,2.642166149854284218e-01,-5.780398757086043560e+00
1.089000000000000000e+10,2.645217981703230081e-01,-5.775385337043539735e+00
1.089500000000000000e+10,2.648269544370236428e-01,-5.770378139169767273e+00
1.090000000000000000e+10,2.651316726109883559e-01,-5.765383883795170306e+00
1.090500000000000000e+10,2.654355458918662425e-01,-5.760409188830588612e+00
1.091000000000000000e+10,2.657381721562045440e-01,-5.755460565567208420e+00
1.091500000000000000e+10,2.660391542550442079e-01,-5.750544414684358507e+00
1.092000000000000000e+10,2.663381003060923402e-01,-5.745667022463313955e+00
1.092500000000000000e+10,2.666346239803270013e-01,-5.740834557202232347e+00
1.093000000000000000e+10,2.669283447827172639e-01,-5.736053065830018838e+00
1.093500000000000000e+10,2.672188883269250859e-01,-5.731328470713728862e+00
1.094000000000000000e+10,2.675058866037030025e-01,-5.726666566656447799e+00
1.094500000000000000e+10,2.677889782428124477e-01,-5.722073018080733320e+00
1.095000000000000000e+10,2.680678087682802357e-01,-5.717553356392713226e+00
1.095500000000000000e+10,2.683420308467042159e-01,-5.713112977523607583e+00
1.096000000000000000e+10,2.686113045285291601e-01,-5.708757139642094636e+00
1.096500000000000000e+10,2.688752974820058372e-01,-5.704490961034224483e+00
1.097000000000000000e+10,2.691336852197198093e-01,-5.700319418144924377e+00
1.097500000000000000e+10,2.693861513174824474e-01,-5.696247343776640548e+00
1.098000000000000000e+10,2.696323876253932661e-01,-5.692279425440524676e+00
1.098500000000000000e+10,2.698720944709813718e-01,-5.688420203854109403e+00
1.099000000000000000e+10,2.701049808541768904e-01,-5.684674071582015209e+00
1.099500000000000000e+10,2.703307646340312176e-01,-5.681045271813768949e+00
1.100000000000000000e+10,2.705491727070284402e-01,-5.677537897274142153e+00
1.100500000000000000e+10,2.707599411768339404e-01,-5.674155889261575325e+00
1.101000000000000000e+10,2.709628155153536722e-01,-5.670903036810041264e+00
1.101500000000000000e+10,2.711575507150102426e-01,-5.667782975969355874e+00
1.102000000000000000e+10,2.713439114321057888e-01,-5.664799189199769103e+00
1.102500000000000000e+10,2.715216721211489714e-01,-5.661955004876841002e+00
1.103000000000000000e+10,2.716906171600676489e-01,-5.659253596902065198e+00
1.103500000000000000e+10,2.718505409662270722e-01,-5.656697984415105296e+00
1.104000000000000000e+10,2.720012481031390816e-01,-5.654291031604242512e+00
1.104500000000000000e+10,2.721425533778167316e-01,-5.652035447610865404e+00
1.105000000000000000e+10,2.722742819287094496e-01,-5.649933786524428569e+00
1.105500000000000000e+10,2.723962693041130367e-01,-5.647988447465229100e+00
1.106000000000000000e+10,2.725083615310838758e-01,-5.646201674750534139e+00
1.106500000000000000e+10,2.726104151747439364e-01,-5.644575558142138405e+00
1.107000000000000000e+10,2.727022973879969503e-01,-5.643112033171632902e+00
1.107500000000000000e+10,2.727838859515804848e-01,-5.641812881541502733e+00
1.108000000000000000e+10,2.728550693044934916e-01,-5.640679731598630120e+00
1.108500000000000000e+10,2.729157465647403802e-01,-5.639714058878704250e+00
1.109000000000000000e+10,2.729658275404380219e-01,-5.638917186718639840e+00
1.109500000000000000e+10,2.730052327312578186e-01,-5.638290286935615292e+00
1.110000000000000000e+10,2.730338933202416940e-01,-5.637834380570617476e+00
1.110500000000000000e+10,2.730517511560254795e-01,-5.637550338694738983e+00
1.111000000000000000e+10,2.730587587254737492e-01,-5.637438883277271273e+00
1.111500000000000000e+10,2.730548791168124767e-01,-5.637500588113657507e+00
1.112000000000000000e+10,2.730400859732795005e-01,-5.637735879812670881e+00
1.112500000000000000e+10,2.730143634373661810e-01,-5.638145038841702927e+00
1.113000000000000000e+10,2.729777060857270232e-01,-5.638728200629232745e+00
1.113500000000000000e+10,2.729301188548158841e-01,-5.639485356724160070e+00
1.114000000000000000e+10,2.728716169573620065e-01,-5.640416356011091814e+00
1.114500000000000000e+10,2.728022257897572689e-01,-5.641520905981613154e+00
1.115000000000000000e+10,2.727219808304696125e-01,-5.642798574061145267e+00
1.115500000000000000e+10,2.726309275295958345e-01,-5.644248788991323984e+00
1.116000000000000000e+10,2.725291211896657129e-01,-5.645870842268054801e+00
1.116500000000000000e+10,2.724166268378349631e-01,-5.647663889635290424e+00
1.117000000000000000e+10,2.722935190895944269e-01,-5.649626952634958954e+00
1.117500000000000000e+10,2.721598820041430944e-01,-5.651758920213381110e+00
1.118000000000000000e+10,2.720158089315778405e-01,-5.654058550384669424e+00
1.118500000000000000e+10,2.718614023520551926e-01,-5.656524471951767552e+00
1.119000000000000000e+10,2.716967737070961064e-01,-5.659155186285731887e+00
1.119500000000000000e+10,2.715220432232054448e-01,-5.661949069164087689e+00
1.120000000000000000e+10,2.713373397279854049e-01,-5.664904372669079535e+00
1.120500000000000000e+10,2.711428004589372387e-01,-5.668019227146654515e+00
1.121000000000000000e+10,2.709385708651405600e-01,-5.671291643227181822e+00
1.121500000000000000e+10,2.707248044020172939e-01,-5.674719513908833335e+00
1.122000000000000000e+10,2.705016623193828296e-01,-5.678300616704733628e+00
1.122500000000000000e+10,2.702693134430080857e-01,-5.682032615854769375e+00
1.123000000000000000e+10,2.700279339499052078e-01,-5.685913064603279388e+00
1.123500000000000000e+10,2.697777071375701552e-01,-5.689939407543534777e+00
1.124000000000000000e+10,2.695188231874155460e-01,-5.694108983030101712e+00
1.124500000000000000e+10,2.692514789226256311e-01,-5.698419025660196979e+00
1.125000000000000000e+10,2.689758775606896912e-01,-5.702866668824859708e+00
1.125500000000000000e+10,2.686922284608502798e-01,-5.707448947331085876e+00
1.126000000000000000e+10,2.684007468667337082e-01,-5.712162800095661908e+00
1.126500000000000000e+10,2.681016536444140175e-01,-5.717005072911629071e+00
1.127000000000000000e+10,2.677951750161717825e-01,-5.721972521288238411e+00
1.127500000000000000e+10,2.674815422902290796e-01,-5.727061813364827003e+00
1.128000000000000000e+10,2.671609915867200757e-01,-5.732269532899440634e+00
1.128500000000000000e+10,2.668337635601743529e-01,-5.737592182332668322e+00
1.129000000000000000e+10,2.665001031188063974e-01,-5.743026185926812133e+00
1.129500000000000000e+10,2.661602591408732676e-01,-5.748567892980988248e+00
1.130000000000000000e+10,2.658144841884060861e-01,-5.754213581121920384e+00
1.130500000000000000e+10,2.654630342185884118e-01,-5.759959459670628057e+00
1.131000000000000000e+10,2.651061682930823671e-01,-5.765801673084630430e+00
1.131500000000000000e+10,2.647441482856004447e-01,-5.771736304475197699e+00
1.132000000000000000e+10,2.643772385879968878e-01,-5.777759379199434164e+00
1.132500000000000000e+10,2.640057058152035507e-01,-5.783866868525947780e+00
1.133000000000000000e+10,2.636298185092881829e-01,-5.790054693373487993e+00
1.133500000000000000e+10,2.632498468429447236e-01,-5.796318728121181429e+00
1.134000000000000000e+10,2.628660623227145332e-01,-5.802654804488996731e+00
1.134500000000000000e+10,2.624787374922285532e-01,-5.809058715486969504e+00
1.135000000000000000e+10,2.620881456357990191e-01,-5.815526219430859456e+00
1.135500000000000000e+10,2.616945604826234062e-01,-5.822053044022754698e+00
1.136000000000000000e+10,2.612982559119322867e-01,-5.828634890493740173e+00
1.136500000000000000e+10,2.608995056593734763e-01,-5.835267437806135327e+00
1.137000000000000000e+10,2.604985830249093026e-01,-5.841946346912765264e+00
1.137500000000000000e+10,2.600957605825695573e-01,-5.848667265069390275e+00
1.138000000000000000e+10,2.596913098923024910e-01,-5.855425830197757087e+00
1.138500000000000000e+10,2.592855012142659676e-01,-5.862217675294786545e+00
1.139000000000000000e+10,2.588786032258145742e-01,-5.869038432884554624e+00
1.139500000000000000e+10,2.584708827414929910e-01,-5.875883739508486414e+00
1.140000000000000000e+10,2.580626044363156790e-01,-5.882749240249371070e+00
1.140500000000000000e+10,2.576540305726182090e-01,-5.889630593284432614e+00
1.141000000000000000e+10,2.572454207307483531e-01,-5.896523474462606274e+00
1.141500000000000000e+10,2.568370315438963658e-01,-5.903423581900375083e+00
1.142000000000000000e+10,2.564291164373211362e-01,-5.910326640590902514e+00
1.142500000000000000e+10,2.560219253722240684e-01,-5.917228407020941106e+00
1.143000000000000000e+10,2.556157045945874340e-01,-5.924124673788639939e+00
1.143500000000000000e+10,2.552106963891674907e-01,-5.931011274217148355e+00
1.144000000000000000e+10,2.548071388389479552e-01,-5.937884086956703555e+00
1.144500000000000000e+10,2.544052655902814264e-01,-5.944739040568896016e+00
1.145000000000000000e+10,2.540053056239554574e-01,-5.951572118086374985e+00
1.145500000000000000e+10,2.536074830324412943e-01,-5.958379361540618646e+00
1.146000000000000000e+10,2.532120168035191243e-01,-5.965156876451239931e+00
1.146500000000000000e+10,2.528191206105535049e-01,-5.971900836268643431e+00
1.147000000000000000e+10,2.524290026095870609e-01,-5.978607486763490186e+00
1.147500000000000000e+10,2.520418652434921469e-01,-5.985273150354912808e+00
1.148000000000000000e+10,2.516579050533768180e-01,-5.991894230369998908e+00
1.148500000000000000e+10,2.512773124974307382e-01,-5.998467215227064386e+00
1.149000000000000000e+10,2.509002717774220237e-01,-6.004988682534612821e+00
1.149500000000000000e+10,2.505269606729840781e-01,-6.011455303098984793e+00
1.150000000000000000e+10,2.501575503839187919e-01,-6.017863844832060494e+00
1.150500000000000000e+10,2.497922053806247156e-01,-6.024211176552325853e+00
1.151000000000000000e+10,2.494310832628448271e-01,-6.030494271670989725e+00
1.151500000000000000e+10,2.490743346268614322e-01,-6.036710211756015632e+00
1.152000000000000000e+10,2.487221029412698958e-01,-6.042856189966742342e+00
1.152500000000000000e+10,2.483745244314883582e-01,-6.048929514351354619e+00
1.153000000000000000e+10,2.480317279730798741e-01,-6.054927611000868737e+00
1.153500000000000000e+10,2.476938349940280837e-01,-6.060848027052180065e+00
1.154000000000000000e+10,2.473609593860597311e-01,-6.066688433533612645e+00
1.154500000000000000e+10,2.470332074250947973e-01,-6.072446628046722417e+00
1.155000000000000000e+10,2.467106777009088203e-01,-6.078120537278089763e+00
1.155500000000000000e+10,2.463934610560829241e-01,-6.083708219335167477e+00
1.156000000000000000e+10,2.460816405342977908e-01,-6.089207865900657879e+00
1.156500000000000000e+10,2.457752913380102933e-01,-6.094617804200437305e+00
1.157000000000000000e+10,2.454744807955834551e-01,-6.099936498779575444e+00
1.157500000000000000e+10,2.451792683378510029e-01,-6.105162553082825738e+00
1.158000000000000000e+10,2.448897054841901733e-01,-6.110294710834530463e+00
1.158500000000000000e+10,2.446058358380598929e-01,-6.115331857215134725e+00
1.159000000000000000e+10,2.443276950920436341e-01,-6.120273019830344552e+00
1.159500000000000000e+10,2.440553110423539784e-01,-6.125117369470621576e+00
1.160000000000000000e+10,2.437887036127875384e-01,-6.129864220658455487e+00
1.160500000000000000e+10,2.435278848881055058e-01,-6.134513031981322584e+00
1.161000000000000000e+10,2.432728591567718812e-01,-6.139063406209333884e+00
1.161500000000000000e+10,2.430236229630201028e-01,-6.143515090196133066e+00
1.162000000000000000e+10,2.427801651681555095e-01,-6.147867974563058446e+00
1.162500000000000000e+10,2.425424670210420408e-01,-6.152122093166125794e+00
1.163000000000000000e+10,2.423105022376655926e-01,-6.156277622346712164e+00
1.163500000000000000e+10,2.420842370896936213e-01,-6.160334879966585575e+00
1.164000000000000000e+10,2.418636305019038479e-01,-6.164294324229111055e+00
1.164500000000000000e+10,2.416486341583852226e-01,-6.168156552288160732e+00
1.165000000000000000e+10,2.414391926173612701e-01,-6.171922298647539051e+00
1.165500000000000000e+10,2.412352434345140240e-01,-6.175592433353452648e+00
1.166000000000000000e+10,2.410367172946460967e-01,-6.179167959983607794e+00
1.166500000000000000e+10,2.408435381515366680e-01,-6.182650013436406411e+00
1.167000000000000000e+10,2.406556233758046504e-01,-6.186039857524732177e+00
1.167500000000000000e+10,2.404728839106193838e-01,-6.189338882378602413e+00
1.168000000000000000e+10,2.402952244350554656e-01,-6.192548601661886920e+00
1.168500000000000000e+10,2.401225435349054194e-01,-6.195670649608273628e+00
1.169000000000000000e+10,2.399547338807368202e-01,-6.198706777882288854e+00
1.169500000000000000e+10,2.397916824129877056e-01,-6.201658852271224376e+00
1.170000000000000000e+10,2.396332705338614366e-01,-6.204528849214575814e+00
1.170500000000000000e+10,2.394793743058083180e-01,-6.207318852177248658e+00
1.171000000000000000e+10,2.393298646563337961e-01,-6.210031047873769694e+00
1.171500000000000000e+10,2.391846075888999501e-01,-6.212667722350328603e+00
1.172000000000000000e+10,2.390434643996539321e-01,-6.215231256932173487e+00
1.172500000000000000e+10,2.389062918997247875e-01,-6.217724124043773060e+00
1.173000000000000000e+10,2.387729426428153168e-01,-6.220148882909480648e+00
1.173500000000000000e+10,2.386432651578098141e-01,-6.222508175142539955e+00
1.174000000000000000e+10,2.385171041861149366e-01,-6.224804720230336486e+00
1.174500000000000000e+10,2.383943009234410493e-01,-6.227041310923967288e+00
1.175000000000000000e+10,2.382746932657279770e-01,-6.229220808540199883e+00
1.175500000000000000e+10,2.381581160589076873e-01,-6.231346138184056471e+00
1.176000000000000000e+10,2.380444013522029223e-01,-6.233420283900055203e+00
1.176500000000000000e+10,2.379333786546389551e-01,-6.235446283760460062e+00
1.177000000000000000e+10,2.378248751944579964e-01,-6.237427224898517863e+00
1.177500000000000000e+10,2.377187161811078753e-01,-6.239366238494926442e+00
1.178000000000000000e+10,2.376147250694801150e-01,-6.241266494725526748e+00
1.178500000000000000e+10,2.375127238260665297e-01,-6.243131197678190247e+00
1.179000000000000000e+10,2.374125331967015806e-01,-6.244963580246759349e+00
1.179500000000000000e+10,2.373139729755483207e-01,-6.246766899009900342e+00
1.180000000000000000e+10,2.372168622749950828e-01,-6.248544429102356190e+00
1.180500000000000000e+10,2.371210197961181043e-01,-6.250299459086168241e+00
1.181000000000000000e+10,2.370262640993649195e-01,-6.252035285829223632e+00
1.181500000000000000e+10,2.369324138751156272e-01,-6.253755209398246251e+00
1.182000000000000000e+10,2.368392882137760336e-01,-6.255462527973244313e+00
1.182500000000000000e+10,2.367467068750556403e-01,-6.257160532790221552e+00
1.183000000000000000e+10,2.366544905560828416e-01,-6.258852503118780497e+00
1.183500000000000000e+10,2.365624611580133818e-01,-6.260541701280999405e+00
1.184000000000000000e+10,2.364704420507829918e-01,-6.262231367717850716e+00
1.184500000000000000e+10,2.363782583356635880e-01,-6.263924716109087854e+00
1.185000000000000000e+10,2.362857371052745625e-01,-6.265624928552498751e+00
1.185500000000000000e+10,2.361927077007137943e-01,-6.267335150807999966e+00
1.186000000000000000e+10,2.360990019654637950e-01,-6.269058487612050534e+00
1.186500000000000000e+10,2.360044544957414503e-01,-6.270797998067452639e+00
1.187000000000000000e+10,2.359089028869547078e-01,-6.272556691113577720e+00
1.187500000000000000e+10,2.358121879759397799e-01,-6.274337521081695179e+00
1.188000000000000000e+10,2.357141540786506784e-01,-6.276143383339997328e+00
1.188500000000000000e+10,2.356146492229839184e-01,-6.277977110032614050e+00
1.189000000000000000e+10,2.355135253764160663e-01,-6.279841465916872423e+00
1.189500000000000000e+10,2.354106386681522334e-01,-6.281739144302596500e+00
1.190000000000000000e+10,2.353058496054720172e-01,-6.283672763097404079e+00
1.190500000000000000e+10,2.351990232839759887e-01,-6.285644860961557612e+00
1.191000000000000000e+10,2.350900295914471194e-01,-6.287657893575675061e+00
1.191500000000000000e+10,2.349787434050293611e-01,-6.289714230024836539e+00
1.192000000000000000e+10,2.348650447814560338e-01,-6.291816149301979522e+00
1.192500000000000000e+10,2.347488191400503021e-01,-6.293965836933740121e+00
1.193000000000000000e+10,2.346299574382376962e-01,-6.296165381731507971e+00
1.193500000000000000e+10,2.345083563393183801e-01,-6.298416772670418773e+00


==> fig-gain-spectrum-experiment-calibrated.csv <==
f,experiment
4.000000000000000000e+09,-4.099166557376736630e-01
4.007955494974715710e+09,7.936423179866106126e-02
4.011977651137718201e+09,-6.376531388763010400e-01
4.015999807132866859e+09,1.835673451322498984e-01
4.020021963295869350e+09,1.890759675457462652e-01
4.023955302107582569e+09,-6.417996297561838759e-01
4.028066275621874332e+09,-1.304391803565867480e-01
4.031910797082298279e+09,-4.989510235744817335e-01
4.035932953077446461e+09,-5.230888074704209689e-01
4.039955109240448952e+09,-4.961967123677335501e-01
4.043977265403451920e+09,-7.661492773184011562e-02
4.047999421566454411e+09,-2.988277643872134237e-01
4.052021577561602592e+09,-2.429302669850222085e-01
4.063998594210537910e+09,-6.763136557941739069e-01
4.068020750373540401e+09,2.758818560174870760e-02
4.071954089185253620e+09,-3.347139388886531952e-01
4.075976245180401802e+09,-3.317092349108421989e-01
4.079998401343404293e+09,-6.188186568320912240e-02
4.083931740155117512e+09,3.266112589208713252e-02
4.087953896318120003e+09,-6.112017343616887866e-01
4.091976052313268661e+09,-7.223306815065788644e-02
4.095998208476271152e+09,-2.357890877321746903e-01
4.100020364639273643e+09,-7.354211790609480603e-01
4.104042520802276134e+09,-3.054881906326159524e-01
4.108064676797424793e+09,-4.780132499382810374e-01
4.111998015609137535e+09,1.140935953282674331e-01
4.115931354420850754e+09,-5.918814908450997780e-01
4.119953510583853722e+09,-6.843512376429495836e-01
4.123975666579001904e+09,-5.463301887704320459e-01
4.127997822742004395e+09,-2.737434998711317791e-01
4.132019978905006886e+09,-5.083757766314731530e-01
4.135953317716720104e+09,-3.075564282701351848e-01
4.143996361065158844e+09,-4.704213658175058210e-01
4.148018517228161335e+09,-4.359173553843582738e-01
4.152040673391163826e+09,-7.726845078407691414e-01
4.155974012035022736e+09,-6.029187682067692622e-01
4.159996168198025703e+09,1.885952171882696732e-02
4.163929507009738445e+09,-9.721216934588086112e-01
4.167951663172740936e+09,-2.357890877321746903e-01
4.175994706521179676e+09,-4.904326900432490755e-01
4.180016862684182167e+09,-2.751256626144321649e-01
4.184039018847184658e+09,-1.057695645309954635e+00
4.187972357658897877e+09,-4.945741724582147225e-01
4.191994513654046535e+09,-3.358507173258079015e-01
4.196016669817049026e+09,-4.428181574709874058e-01
4.200038825980051517e+09,-4.559386952149458994e-01
4.203972164791764736e+09,-3.883078312770137375e-01
4.207994320786912918e+09,-8.223823021203114925e-01
4.219971337435848236e+09,1.196022177417637861e-01
4.228014380784286499e+09,-3.869306743486488620e-01
4.232036536947288990e+09,-2.116462966963101044e-01
4.236058693110291481e+09,-2.026822654370769861e-01
4.243927273864359856e+09,-1.171833716603117503e-03
4.251970317380652428e+09,-9.238361113870794394e-01
4.255992473375800610e+09,-4.945942036679016329e-01
4.260014629538803101e+09,-8.506866081058185314e-01
4.264036785701806068e+09,-2.808896849389260972e-02
4.271992914997450829e+09,-3.082675415139661812e-01
4.280035958345889091e+09,1.941238694864724501e-01
4.283969297157602310e+09,-3.503634347428991047e-01
4.292012340673894882e+09,6.516600662613230011e-01
4.299967835480756760e+09,-1.164222386917121571e-01
4.308010878997049332e+09,5.729869164968061090e-01
4.316053922345487595e+09,-2.772139314616382522e-01
4.319987261157200813e+09,-7.085240754933453955e-01
4.324009417320203781e+09,3.125893061410998236e-02
4.331964912127064705e+09,-7.154248775799745275e-01
4.335987068290067673e+09,-6.466121523956953887e-02
4.340009224453070641e+09,-2.689309666317087344e-01
4.347964719259931564e+09,-1.862915750747316454e-03
4.351986875422934532e+09,4.239285902626190872e-01
4.356009031585937500e+09,4.321915238828636374e-01
4.360031187581085205e+09,-2.144306547175876820e-01
4.367986682555801392e+09,8.641977584136321111e-01
4.371920021367514610e+09,1.036717809254380063e+00
4.375942177530516624e+09,7.289360278877879962e-01
4.379964333525665283e+09,1.345195679795045507e+00
4.383986489688667297e+09,1.263763211683855081e+00
4.388008645851670265e+09,1.242379738994664029e+00
4.392030801846818924e+09,1.747530468341776277e+00
4.396052958009820938e+09,1.541192480637107787e+00
4.399986296821534157e+09,1.544697967507060898e+00
4.404008452984537125e+09,1.397016796876248801e+00
4.412051496332975388e+09,1.900099288585841650e+00
4.416073652495978355e+09,1.461197261758351296e+00
4.420006991307691574e+09,1.470862390656570984e+00
4.423940330119404793e+09,1.355616992821387257e+00
4.427962486114552498e+09,1.740003686314976816e+00
4.431984642277555466e+09,1.353543748043942729e+00
4.440027685625993729e+09,1.550226622455233905e+00
4.444049841788996696e+09,1.656497972101350191e+00
4.448071997951998711e+09,1.658501107644893668e+00
4.451916519412423134e+09,1.503228052893306188e+00
4.456027492758860588e+09,1.749593697514378432e+00
4.459960831570573807e+09,1.798570362945245416e+00
4.463982987733575821e+09,1.737840299768952601e+00
4.468005143896578789e+09,1.370710619294357890e+00
4.476048187245017052e+09,1.722661539992319080e+00
4.479981526056730270e+09,1.324473242325469480e+00
4.484003682219733238e+09,1.730939497682323358e+00
4.488025838214881897e+09,1.448001606315574286e+00
4.492047994377883911e+09,1.917266161161246707e+00
4.496070150540886879e+09,1.621903821224614628e+00
4.500003489352600098e+09,2.515582726480280584e+00
4.503936828164313316e+09,2.668096460235212408e+00
4.511979871512751579e+09,2.732276925117314459e+00
4.520022914861189842e+09,3.429964037995837600e+00
4.524045071024192810e+09,3.530721756763541830e+00
4.528067227187194824e+09,2.948966115289433976e+00
4.536022721994056702e+09,3.305058518402359091e+00
4.539956060805769920e+09,2.918603587271250355e+00
4.543978216968772888e+09,3.124250494266764377e+00
4.548000373131774902e+09,3.131161311958235771e+00
4.552022529294777870e+09,3.080782451249393983e+00
4.555955867938636780e+09,2.895837951838758695e+00
4.559978024101638794e+09,3.060080046314494595e+00
4.564000180264641762e+09,3.077307011193970432e+00
4.568022336427644730e+09,3.343688988505702842e+00
4.572044492422792435e+09,3.106983465642924713e+00
4.579999987397508621e+09,3.031074642689998377e+00
4.583933326209221840e+09,3.042091888841981451e+00
4.592063283610453606e+09,2.484494062473497689e+00
4.595996622422166824e+09,2.904075847109389485e+00
4.600018778585169792e+09,2.859906707778021584e+00
4.604040934748171806e+09,2.869571836676241716e+00
4.611997064043816566e+09,3.661801941130058413e+00
4.616019220206819534e+09,3.331935590760276789e+00
4.624062263555257797e+09,3.355422355041441485e+00
4.627995602366971016e+09,3.625940806303222796e+00
4.632017758529973984e+09,3.611468151305505359e+00
4.635951097173832893e+09,3.669433887670205507e+00
4.639973253336834908e+09,3.171875042443868420e+00
4.643995409499837875e+09,3.317482966972244096e+00
4.648017565662839890e+09,3.638380278942867641e+00
4.652039721657988548e+09,3.416167440962504021e+00
4.656061877820991516e+09,3.581791698181540529e+00
4.659906399281414986e+09,3.480347904519616620e+00
4.667949442629854202e+09,3.730163950846498100e+00
4.671971598792856216e+09,3.971697029693468828e+00
4.675993754955859184e+09,3.962031900795248696e+00
4.680015911118861198e+09,4.220130911952059805e+00
4.684038067114009857e+09,4.201501751794609163e+00
4.696015083762945175e+09,4.483753569592129118e+00
4.699948422574658394e+09,4.863998779345763523e+00
4.704059396088950157e+09,4.590716001272391544e+00
4.708081552084098816e+09,4.494104772059578146e+00
4.712014890895811081e+09,4.596239647755647084e+00
4.715948229707524300e+09,4.910231149174724585e+00
4.719970385870527267e+09,4.556211990839243775e+00
4.723992541865675926e+09,4.766000380249722390e+00
4.728014698028677940e+09,4.439584430260760328e+00
4.732036854191680908e+09,5.040660313926466962e+00
4.736059010354682922e+09,4.638335540984578564e+00
4.739992349166396141e+09,5.022031153769014544e+00
4.744014505161544800e+09,4.967510810645205943e+00
4.748036661324547768e+09,5.081379052877016633e+00
4.755992790620192528e+09,4.614868807913100390e+00
4.760014946783195496e+09,4.934388964280349121e+00
4.767970441590056419e+09,4.521707980406096006e+00
4.771992597753059387e+09,4.556913088478232510e+00
4.776014753916061401e+09,4.481004265525306174e+00
4.780036910079064369e+09,4.838473824241606991e+00
4.784059066074213028e+09,4.811531651114704822e+00
4.788081222237215042e+09,4.827406500065409389e+00
4.792014561048928261e+09,4.770817920629072617e+00
4.800057604397366524e+09,5.630678890345810927e+00
4.803990943209079742e+09,5.671392620831444020e+00
4.808013099372082710e+09,5.674397323484263289e+00
4.819990116021017075e+09,5.915244330086996349e+00
4.824012272016165733e+09,5.915244330086996349e+00
4.828034428179168701e+09,5.617808744047925629e+00
4.832056584342170715e+09,5.607442517510714985e+00
4.835989923153883934e+09,5.655067065687821248e+00
4.840100896500322342e+09,5.424571262877527111e+00
4.843945417960745811e+09,5.407995316287832921e+00
4.847967574123748779e+09,5.463892813690025108e+00
4.851989730286750793e+09,5.183023159960796988e+00
4.856011886281899452e+09,5.174760225015562654e+00
4.860034042444902420e+09,5.337620155423008050e+00
4.864056198607904434e+09,5.247909728296822784e+00
4.868078354770907402e+09,5.692330394467642662e+00
4.872011693582620621e+09,5.637123979099597726e+00
4.879967188389481544e+09,5.897982308603082480e+00
4.884078161903774261e+09,6.097419494221121283e+00
4.888011500715486526e+09,5.962162772160194635e+00
4.892033656710635185e+09,5.704754843037528111e+00
4.895966995522348404e+09,5.982174096385938000e+00
4.904010039038640976e+09,5.724075086554116787e+00
4.908032195033789635e+09,5.822073485650157032e+00
4.916075238550082207e+09,6.209905572384640138e+00
4.920097394545230865e+09,6.392781835482745478e+00
4.924030733356944084e+09,6.373451576361314430e+00
4.927964072168657303e+09,6.564605797149424049e+00
4.931986228331659317e+09,6.236812691557086730e+00
4.936008384494662285e+09,6.298919909011763352e+00
4.940030540489810944e+09,6.315495856926446550e+00
4.944052696652812958e+09,6.382435640155224021e+00
4.947986035464526176e+09,6.309977217583117692e+00
4.952008191627529144e+09,6.355548552192463951e+00
4.960051234975967407e+09,6.849656997037981476e+00
4.963984573787680626e+09,6.561886539897131776e+00
4.968006729950682640e+09,6.815152986604833707e+00
4.972028885945831299e+09,6.831027835555538275e+00
4.984005902594766617e+09,6.532215093913094961e+00
4.988028058757768631e+09,6.267906362703799417e+00
4.992050214920771599e+09,6.488737036615871645e+00
4.996072370915920258e+09,6.160247841849463057e+00
5.000094527078922272e+09,6.344506267690868562e+00
5.008050022053638458e+09,6.995961010740428421e+00
5.011983360697497368e+09,7.104305606488982683e+00
5.016005516860499382e+09,6.958001592786535738e+00
5.020027673023502350e+09,7.176764027736097340e+00
5.024049829186505318e+09,6.931089465149171680e+00
5.027983167830364227e+09,6.381078515761535286e+00
5.036026211346656799e+09,6.688174222233909560e+00
5.040048367509658813e+09,6.587421510606129793e+00
5.044070523504807472e+09,6.592429350127484433e+00
5.048092679667810440e+09,7.097585086614522254e+00
5.052026018479523659e+09,7.253544214935337742e+00
5.055959357291236877e+09,7.673126000896218990e+00
5.059981513454238892e+09,7.608259462444892485e+00
5.064003669449387550e+09,7.820807170202042080e+00
5.068025825612390518e+09,7.248025576916998780e+00
5.072047981775392532e+09,7.213521566483851011e+00
5.080003476582254410e+09,7.097585086614522254e+00
5.084025632745256424e+09,7.204547518294785569e+00
5.088047788908259392e+09,7.659324396722960948e+00
5.092069944903408051e+09,7.514402545763814167e+00
5.096003283715121269e+09,7.878777913706670688e+00
5.100025439878123283e+09,7.985740345386934003e+00
5.104047596041126251e+09,7.697969889571075974e+00
5.107980934852838516e+09,7.820116088167896606e+00
5.112003090847988129e+09,7.773893735268770477e+00
5.120046134364280701e+09,7.223887793021059878e+00
5.124068290359428406e+09,7.096909028650137508e+00
5.128090446522431374e+09,7.152806527377317813e+00
5.132023785334144592e+09,7.259082884163363225e+00
5.135957124145857811e+09,7.604133002774695171e+00
5.139979280308860779e+09,7.578593024925768695e+00
5.144001436304008484e+09,7.998860884455882392e+00
5.148023592467010498e+09,7.692461265832588602e+00
5.152045748630013466e+09,7.797355461200322857e+00
5.156067904793016434e+09,7.971257676109360979e+00
5.164023399599878311e+09,7.675209261278509665e+00
5.168045555762880325e+09,7.718677302970890608e+00
5.180110120785537720e+09,7.046520153661440133e+00
5.183954642245962143e+09,7.038257218716208463e+00
5.191997685762254715e+09,7.698681002814906194e+00
5.196019841925256729e+09,7.547549430478283305e+00
5.200041997920405388e+09,8.060292043946173379e+00
5.204064154083408356e+09,8.038908571256982327e+00
5.208086310246410370e+09,7.841539623276462478e+00
5.211930831706834793e+09,7.780123486530941435e+00
5.216041805053272247e+09,7.934705459248383441e+00
5.220063961216274261e+09,7.703523582868860409e+00
5.236062499539428711e+09,8.603412208177010356e+00
5.239995838351141930e+09,8.749711214739532394e+00
5.244017994514144897e+09,9.020229666001316815e+00
5.248040150509293556e+09,8.860820137299679544e+00
5.252062306672295570e+09,8.554415511536459960e+00
5.256084462835298538e+09,8.457108193149572628e+00
5.260106618998300552e+09,8.210056474959273487e+00
5.263951140458724976e+09,8.156918295903757610e+00
5.267973296453872681e+09,7.813936414929941066e+00
5.280037861644385338e+09,8.798707911380086344e+00
5.288080904992823601e+09,9.082341893245896358e+00
5.292014243804536819e+09,9.061659518195694929e+00
5.296036399967538834e+09,8.978153803982069192e+00
5.300058556130541801e+09,8.662780138494699855e+00
5.303991894774400711e+09,8.804251589073027517e+00
5.308014050937403679e+09,8.689692264807073130e+00
5.312036207100405693e+09,8.759396374847440825e+00
5.315969545912118912e+09,8.457128225684250822e+00
5.319991701907267570e+09,8.517858287535553075e+00
5.324013858070270538e+09,8.157624402007661146e+00
5.328036014233272552e+09,8.408822611077841458e+00
5.332058170396275520e+09,8.257691038741221234e+00
5.336080326391424179e+09,8.339809581746630229e+00
5.340102482554426193e+09,8.360491956796835211e+00
5.343947004014849663e+09,8.542677137860792413e+00
5.347969160177852631e+09,8.840798797469091141e+00
5.351991316340854645e+09,8.893245894490465986e+00
5.360034359689292908e+09,8.626868925643650599e+00
5.364056515852295876e+09,8.775241178308604617e+00
5.367989854664009094e+09,8.681384260302538181e+00
5.372012010659157753e+09,8.835966233019981075e+00
5.376034166822160721e+09,8.740737167875456848e+00
5.384077210170598984e+09,9.451534802893093001e+00
5.388010548982312202e+09,9.651668077685203073e+00
5.392032705145314217e+09,9.668945121913885998e+00
5.404009721794249535e+09,8.931230353443952552e+00
5.408031877789398193e+09,8.865667725818546785e+00
5.412054033952400208e+09,9.046475749954144163e+00
5.416076190115403175e+09,8.999552299416027523e+00
5.420009528927116394e+09,9.127222145821097143e+00
5.424031685090118408e+09,9.092017037748957975e+00
5.428053841085267067e+09,9.015417132761887942e+00
5.431987179896980286e+09,9.025783359299097697e+00
5.444051745087491989e+09,8.534429226985317030e+00
5.447985083899205208e+09,8.699362402170208952e+00
5.452007239894353867e+09,8.979545982330211729e+00
5.456029396057356834e+09,8.729038855294174226e+00
5.464072439405795097e+09,9.628236399893172148e+00
5.472027934380510330e+09,9.785582699422201713e+00
5.475961273192223549e+09,1.028314154464854191e+01
5.484004316540662766e+09,9.731753438332541251e+00
5.488026472703664780e+09,9.655839608239688232e+00
5.492048628866667747e+09,9.659345095109642898e+00
5.500004123673528671e+09,9.121758592966898505e+00
5.504026279836531639e+09,8.662154158554532302e+00
5.508048435999534607e+09,9.005131032388417722e+00
5.512070591994682312e+09,8.937505175590411355e+00
5.516092748157685280e+09,8.798793044683748121e+00
5.524048243132400513e+09,1.000508629575512032e+01
5.527981581944113731e+09,1.013758369814437899e+01
5.532003737939262390e+09,1.018105173983676082e+01
5.540046781455554962e+09,9.753191996185872625e+00
5.544068937450703621e+09,9.134859099501170476e+00
5.548091093613706589e+09,9.170064207573309645e+00
5.552024432425418854e+09,9.116926028517791991e+00
5.559979927400135040e+09,9.884312244296754812e+00
5.564002083395283699e+09,1.092498624528901274e+01
5.572045126911576271e+09,1.126106231703627003e+01
5.576067283074579239e+09,1.088012602392350026e+01
5.584023412370223999e+09,9.325332253859976106e+00
5.592065821397732735e+09,8.891262790156607920e+00
5.596087977392881393e+09,8.951301771298755483e+00
5.600021316204594612e+09,9.230098180250537965e+00
5.604043472367596626e+09,9.277722728427640675e+00
5.616020489016531944e+09,1.039154122556123738e+01
5.620042645011680603e+09,1.015000814671426532e+01
5.624064801174682617e+09,1.025076085834204598e+01
5.628086957337685585e+09,1.065309063842385839e+01
5.632020296149398804e+09,1.041983551594190338e+01
5.636042452144546509e+09,1.050955095020801089e+01
5.644085495660840034e+09,1.100504155912181936e+01
5.655974963768198013e+09,1.065584995677053293e+01
5.659997119763345718e+09,1.045986317285830580e+01
5.664019275926348686e+09,1.005753339277648983e+01
5.672062319442641258e+09,9.761479970805712725e+00
5.676084475437789917e+09,9.943670159009595721e+00
5.684039970412506104e+09,9.437823339163426084e+00
5.700038508735659599e+09,1.158196463614682159e+01
5.708081552084097862e+09,1.317126241664348818e+01
5.712014890895812035e+09,1.277790668342575131e+01
5.720057934412104607e+09,1.069380436890949326e+01
5.728100977760541916e+09,8.826396253030267758e+00
5.732034316572256088e+09,8.705632217176741960e+00
5.735967655383969307e+09,8.435799839484195317e+00
5.739989811379117966e+09,8.621435420928971638e+00
5.744011967542119980e+09,9.082422018084644222e+00
5.752054376569629669e+09,1.063583863254479311e+01
5.760097419918067932e+09,1.094293434034215551e+01
5.772075071055786133e+09,1.045778992808086016e+01
5.776008409867499352e+09,1.069587761368693712e+01
5.780030565862648010e+09,1.077385968141730821e+01
5.787986060837363243e+09,1.146809639391501179e+01
5.792008217000366211e+09,1.136665260025308832e+01
5.800051260348804474e+09,1.078627912284726520e+01
5.804073416511806488e+09,1.048746638120482189e+01
5.808095572506956100e+09,1.049097186807477478e+01
5.812117728669958115e+09,1.022183057241637094e+01
5.824007196777316093e+09,1.076770004071403264e+01
5.832050240293608665e+09,1.056343028932188943e+01
5.840005735100469589e+09,9.896796786495698939e+00
5.844027891263472557e+09,1.017766644022492883e+01
5.848050047426475525e+09,1.003343567129992486e+01
5.852072203421624184e+09,1.016317375534251433e+01
5.856094359584626198e+09,1.053927748268118414e+01
5.860027698396339417e+09,1.036951174304718215e+01
5.864049854559341431e+09,1.088640084606996083e+01
5.867983193203201294e+09,1.099888692423347791e+01
5.872005349366203308e+09,1.122109475374892540e+01
5.876027505529206276e+09,1.123696960269963263e+01
5.892026043852360725e+09,1.177041462242740799e+01
5.900069087200798988e+09,1.095609994897040274e+01
5.908024582175515175e+09,1.049718158812726188e+01
5.912046738338517189e+09,1.042127276649932455e+01
5.916068894333665848e+09,1.040955442270835540e+01
5.931980518604025841e+09,1.260200133297316683e+01
5.936091492118318558e+09,1.288148882395909567e+01
5.944047621413963318e+09,1.225211864991272392e+01
5.947980960225676537e+09,1.251366806145035682e+01
5.952003116220825195e+09,1.311129354473524344e+01
5.956025272383827209e+09,1.409744219678876398e+01
5.960047428546829224e+09,1.572676763420183299e+01
5.961183021464343071e+09,1.683506749199209906e+01
5.964946103100197792e+09,nan
5.969541530621599197e+09,nan
5.973423318058938026e+09,1.682462114061614855e+01
5.975960955947832108e+09,1.420431448670044361e+01
5.983916450922548294e+09,1.170960443441236798e+01
5.988027424268985748e+09,1.105124888795118743e+01
5.999916892376343727e+09,1.250390778364362987e+01
6.003939048539346695e+09,1.252048373023332495e+01
6.016003613729858398e+09,1.024660435185731977e+01
6.020025769725006104e+09,1.012652638957302642e+01
6.023959108536719322e+09,9.918806237800067649e+00
6.027892447348432541e+09,1.003336556206602026e+01
6.047999421398599625e+09,1.183107457504480742e+01
6.059977072536318779e+09,1.101192232999876630e+01
6.063999228699320793e+09,1.100155610213656310e+01
6.067932567343179703e+09,1.071102131950911485e+01
6.072043540857471466e+09,1.068478024269620974e+01
6.075888062317895889e+09,1.022586188317806055e+01
6.079910218480897903e+09,1.027969114294272934e+01
6.083932374476046562e+09,9.982255558228652959e+00
6.087954530639049530e+09,9.886335411049980593e+00
6.091976686802051544e+09,9.588899825010912537e+00
6.095998842965054512e+09,9.662049328292173556e+00
6.103954337771916389e+09,1.018514815269242391e+01
6.107976493934918404e+09,1.018564893558457030e+01
6.111998650097921371e+09,1.027881477155649215e+01
6.119954144904782295e+09,9.929623170530193832e+00
6.123976301067785263e+09,9.987593914034819775e+00
6.127909639879497528e+09,9.817137092366676754e+00
6.139974204902155876e+09,1.059212019940633986e+01
6.143996361065158844e+09,1.091646791175778297e+01
6.155885829172515869e+09,9.890977677682078806e+00
6.159907985335519791e+09,9.948948421186708302e+00
6.167951028683958054e+09,1.004831896874619623e+01
6.175994072200250626e+09,1.050654624755519251e+01
6.179927410844108582e+09,1.047895305481351791e+01
6.200035019383060455e+09,7.700614027799555394e+00
6.211925121979200363e+09,9.276801286157111193e+00
6.223989052680929184e+09,1.242434323842311450e+01
6.228011208843933105e+09,1.290050859668040673e+01
6.235879789598001480e+09,1.146855711438777803e+01
6.244010381488015175e+09,9.875803925045374854e+00
6.247943720299729347e+09,9.257476035500598499e+00
6.251965876462731361e+09,9.552838376762222694e+00
6.255988032625734329e+09,9.290602890330371011e+00
6.259921371269592285e+09,9.621160322734299442e+00
6.263943527432596207e+09,9.656365430806436834e+00
6.267965683595598221e+09,9.552848392367064179e+00
6.275921178570314407e+09,9.798522954953991615e+00
6.287898195051395416e+09,1.065700676774236655e+01
6.291920351214397430e+09,1.072808803471109940e+01
6.295942507377400398e+09,1.056798742265032587e+01
6.299964663372548103e+09,1.027952588480032148e+01
6.303986819535551071e+09,1.024572297200616511e+01
6.308008975698553085e+09,1.000418989183420315e+01
6.311942314510266304e+09,9.919307022017200381e+00
6.324006879532924652e+09,9.470744873431414135e+00
6.335983896181859970e+09,8.072601312397864604e+00
6.339917234993572235e+09,7.951832268079427557e+00
6.343939391156574249e+09,7.707539869560788404e+00
6.347961547151723862e+09,7.799323541464418419e+00
6.359938563800658226e+09,9.349284747078829838e+00
6.363960719963661194e+09,9.762656812987231092e+00
6.367894058775374413e+09,9.663972337671980384e+00
6.383979511151322365e+09,7.743426042737237225e+00
6.388001667314325333e+09,7.793799894981162879e+00
6.391935006126037598e+09,7.951141186045278531e+00
6.403999571148694992e+09,9.083598860266162589e+00
6.411955066123411179e+09,8.847584419437529490e+00
6.415888404935124397e+09,8.656425191509493189e+00
6.419910560930273056e+09,8.021531370979866793e+00
6.423932717093275070e+09,7.787590174928679332e+00
6.427954873256277084e+09,7.931820943853680639e+00
6.431977029419281006e+09,7.885598590954554510e+00
6.435999185414428711e+09,8.093318741402521610e+00
6.440021341577431679e+09,8.513591609397550997e+00
6.443954680389144897e+09,8.453552628255406987e+00
6.451997723737583160e+09,9.249233133090040582e+00
6.455931062549297333e+09,9.009773299020514159e+00
6.459953218712299347e+09,9.039419705329949650e+00
6.463975374875301361e+09,9.276816310226871920e+00
6.467997530870450974e+09,8.776493138188945053e+00
6.471930869682163239e+09,8.721972795065134676e+00
6.475953025845165253e+09,8.271337400376914673e+00
6.479975182008169174e+09,8.312051130862547765e+00
6.483997338003316879e+09,7.638511817484809008e+00
6.488019494166318893e+09,7.600552398205924653e+00
6.492041650329321861e+09,7.472882553125844041e+00
6.495886171789745331e+09,7.653690577261437866e+00
6.499908327952748299e+09,7.417676136432806544e+00
6.507951371301187515e+09,8.146421866503581910e+00
6.511973527464189529e+09,8.171961844352509274e+00
6.515995683459337234e+09,8.338963257174919264e+00
6.520017839622340202e+09,7.888327862486698372e+00
6.523951178434053421e+09,8.243729184890472794e+00
6.527973334597055435e+09,7.848305214035212529e+00
6.531995490760058403e+09,8.451449335338438118e+00
6.536017646755207062e+09,8.424557240235751365e+00
6.539950985566919327e+09,8.710259459739081223e+00
6.543973141729923248e+09,8.721977803530052142e+00
6.547906480541635513e+09,8.884151659043279636e+00
6.555949523890073776e+09,8.040160531137319211e+00
6.559971680053076744e+09,7.966319947146903502e+00
6.563993836216079712e+09,7.640595077867095242e+00
6.568015992211228371e+09,7.703393378680907233e+00
6.575971487185943604e+09,7.450126931973207078e+00
6.584014530534381866e+09,7.961492389837720118e+00
6.587947869346096039e+09,7.708912016699247083e+00
6.591970025509098053e+09,7.753081157355606656e+00
6.607968563832252502e+09,6.555756944683393428e+00
6.616011607180689812e+09,7.555712208050094247e+00
6.619944945992403030e+09,7.231364495698652917e+00
6.624055919506694794e+09,7.566063411842536723e+00
6.627989258318408966e+09,7.532961596687366423e+00
6.631922596962266922e+09,7.263825308168883943e+00
6.639965640478560448e+09,8.074689581245069192e+00
6.643987796641562462e+09,8.182348102099403775e+00
6.648009952636711121e+09,8.081595390471624896e+00
6.651943291448425293e+09,8.200291190012618969e+00
6.663920308097358704e+09,7.089232011225699459e+00
6.671963351445797920e+09,6.985023890752183107e+00
6.675985507608800888e+09,6.848385005947956294e+00
6.679918846420513153e+09,6.614443809896768833e+00
6.683941002583517075e+09,6.991233610804667542e+00
6.691984045931954384e+09,7.285909878497063730e+00
6.696006202094957352e+09,7.042303552222667129e+00
6.700028358090105057e+09,6.987783210423848423e+00
6.703961696901819229e+09,7.050586518377586209e+00
6.711917826197463989e+09,6.194862023935885809e+00
6.715939982360466957e+09,6.463998312454365625e+00
6.719962138523468971e+09,6.520586891890703285e+00
6.723984294686471939e+09,6.136205206862030970e+00
6.728006450681619644e+09,6.037520732871771045e+00
6.731939789493332863e+09,6.203831063660035561e+00
6.735961945656334877e+09,6.524728375630658661e+00
6.743917440463197708e+09,5.576534135716101126e+00
6.748028413977489471e+09,5.694538851897958054e+00
6.751961752789202690e+09,5.308775002800995679e+00
6.759917247763917923e+09,5.103123088665553198e+00
6.763939403759066582e+09,5.575151971647811067e+00
6.767961559922069550e+09,5.267370190281216225e+00
6.771983716085071564e+09,6.027855603973549137e+00
6.776005872080220222e+09,5.847743669012025691e+00
6.780028028243223190e+09,5.965057303159738922e+00
6.783961367054935455e+09,5.365363582237330675e+00
6.787983523217939377e+09,5.917442770587476808e+00
6.796026566566375732e+09,5.184555558101735961e+00
6.799959905378089905e+09,5.737325827161035008e+00
6.803982061541092873e+09,5.695209902722417006e+00
6.811937556347953796e+09,5.268727314674904072e+00
6.815959712510956764e+09,5.370171108336828425e+00
6.819981868673959732e+09,5.250093146052535076e+00
6.824004024669107437e+09,5.551670214506568612e+00
6.828026180832110405e+09,6.163097301964715946e+00
6.832048336995112419e+09,5.660705892289270125e+00
6.835981675806825638e+09,5.742824435294678231e+00
6.840003831969829559e+09,5.985053604640712344e+00
6.843937170613687515e+09,5.321174411696276252e+00
6.847959326776689529e+09,5.158314482613820751e+00
6.856002370292983055e+09,5.495081635070232728e+00
6.860024526288130760e+09,5.507501075175201599e+00
6.863957865099844933e+09,5.422618205358199717e+00
6.871913994395489693e+09,6.412913346966607975e+00
6.876024967909780502e+09,5.864284560322272633e+00
6.880047124072784424e+09,5.795271532316050411e+00
6.883980462716642380e+09,5.552356289400790068e+00
6.895957479365577698e+09,4.410934583920674612e+00
6.899979635528581619e+09,4.445438593028832486e+00
6.904001791691583633e+09,4.939552046339267477e+00
6.908023947686731339e+09,4.404033781834045591e+00
6.915979442661447525e+09,5.390187441027488369e+00
6.920001598824449539e+09,4.978197539187380727e+00
6.923934937636162758e+09,5.358442748941014244e+00
6.931977980984601974e+09,4.909184511181157617e+00
6.940021024333040237e+09,4.785656147191054366e+00
6.943954363144752502e+09,4.144557615073859225e+00
6.947976519307755470e+09,4.502718255824305515e+00
6.951909858119468689e+09,4.228058320822569272e+00
6.956020831465906143e+09,4.858119576903086489e+00
6.960042987628909111e+09,4.985789423308155222e+00
6.963976326440622330e+09,5.252857472864125299e+00
6.967909665252336502e+09,4.384022456283312330e+00
6.971931821415338516e+09,4.615895416021969844e+00
6.975953977410486221e+09,4.566918750591103304e+00
6.979976133573489189e+09,4.833986801472065054e+00
6.983998289736491203e+09,4.371618040248104187e+00
6.988020445731639862e+09,4.335711834536977172e+00
6.992042601894642830e+09,3.949256903405868435e+00
6.995975940706356049e+09,4.032071536910341258e+00
6.999998096869358063e+09,4.468900318960387530e+00
7.004020252864506721e+09,4.395750815679126511e+00
7.007953591676219940e+09,4.168710421714568071e+00
7.015996635192512512e+09,4.949903248806715617e+00
7.023952129999374390e+09,3.912684656660191607e+00
7.027974286162376404e+09,3.914187007986601685e+00
7.031996442325379372e+09,3.232369736918858205e+00
7.036018598488381386e+09,3.439398806657672836e+00
7.044061641836820602e+09,3.605023062551719004e+00
7.052017136643682480e+09,3.927988612159861059e+00
7.055950475455394745e+09,4.068077898669898218e+00
7.059972631618397713e+09,3.302068838494309766e+00
7.063994787781399727e+09,3.597431179755933517e+00
7.068016943944402695e+09,3.685764449953755406e+00
7.075972438751264572e+09,3.303445994097682803e+00
7.079994594914267540e+09,3.192342080002454896e+00
7.084016751077269554e+09,2.974961807796193014e+00
7.088038907072418213e+09,3.033618624870047853e+00
7.091972245884131432e+09,2.539510180024530328e+00
7.099927740858846664e+09,3.318629762339233125e+00
7.103949896853996277e+09,2.705129430103641042e+00
7.111992940370287895e+09,3.816193616030487679e+00
7.116015096533290863e+09,3.819699102900440568e+00
7.120037252528438568e+09,3.712731662755260675e+00
7.123970591340151787e+09,3.899749408268330608e+00
7.131926086314867973e+09,3.124766301228665721e+00
7.135948242477869987e+09,2.969493247802070801e+00
7.139970398473018646e+09,2.068913539134781931e+00
7.143992554636021614e+09,3.108205377383742363e+00
7.148014710799023628e+09,1.900529963569072223e+00
7.151948049610736847e+09,2.249721564595368761e+00
7.155970205605885506e+09,2.246716860617559597e+00
7.159992361768888474e+09,1.759509219183660989e+00
7.164014517931890488e+09,9.693473523673633574e-01
7.175991534580825806e+09,2.798796048967704397e+00
7.184034577929264069e+09,2.253617662704188618e+00
7.187967916740977287e+09,3.013417002827293967e+00
7.191990072736125946e+09,2.188751125577848899e+00
7.200033116252418518e+09,3.277039660467361060e+00
7.212010132901353836e+09,1.737424648855481424e+00
7.215943471713066101e+09,1.754000595445174948e+00
7.220054445059504509e+09,1.607010508173498886e+00
7.224076601222506523e+09,2.038325659345131324e+00
7.228009940034219742e+09,2.045937574675593229e+00
7.231943278845932961e+09,2.261244602104410362e+00
7.235965434841081619e+09,1.983825348756000029e+00
7.244008478357374191e+09,2.585592314455853469e+00
7.248030634352521896e+09,1.758162110394817290e+00
7.252052790515524864e+09,1.686394769856856657e+00
7.255897311975948334e+09,1.693305587548328273e+00
7.264027903865964890e+09,9.811207813224762653e-01
7.267961242677677155e+09,9.190135625428100807e-01
7.271983398840679169e+09,7.520071425804737419e-01
7.276005555003683090e+09,7.251150474777883215e-01
7.287982571484763145e+09,-6.619862290541695948e-01
7.296025615001056671e+09,7.886044290007546698e-01
7.299958953812768936e+09,-5.198236964416964589e-01
7.304069927159207344e+09,-1.398188638542808074e-02
7.307914448619630814e+09,-1.250858004806561785e-01
7.311936604782632828e+09,-9.145615937277249419e-01
7.315958760945635796e+09,-4.722091638694348448e-01
7.319980916940784454e+09,3.662633246931958908e-01
7.328023960457077026e+09,-8.117356359975109736e-01
7.332046116620079994e+09,-4.722091638694348448e-01
7.335979455263938904e+09,-9.214623958143558502e-01
7.339912794075652122e+09,1.426733324344494624e-01
7.344023767589943886e+09,-1.475609820477029155e+00
7.347957106401657104e+09,-1.129873628296468979e+00
7.351979262396804810e+09,-2.030453335638765733e+00
7.359935391860303879e+09,-5.446675864415395640e-01
7.363957547855453491e+09,-2.152599535560579369e+00
7.371999956882962227e+09,3.915629267008956943e-02
7.376022113045964241e+09,-1.409606494313609126e-01
7.379955451857677460e+09,-1.336211616001137470e+00
7.387998495206115723e+09,-9.545842421792112287e-01
7.392020651369118690e+09,-1.281691272877329757e+00
7.395953990180831909e+09,-8.055259159450260942e-01
7.399976146343834877e+09,-1.691612937079918444e+00
7.403998302338982582e+09,-1.630452197595405051e-01
7.408020458501985550e+09,-9.345729179534680853e-01
7.411953797313699722e+09,-4.197620668480613881e-01
7.415975953476701736e+09,-1.448006612130510851e+00
7.419998109471850395e+09,-1.189221527404470846e+00
7.424020265634852409e+09,-1.158172925817058996e+00
7.428042421797854424e+09,-1.405920734506422187e+00
7.432064577793003082e+09,-1.996274834350516836e-01
7.435997916604717255e+09,-2.601862781785353018e+00
7.439931255416429520e+09,-2.348596335077650643e+00
7.443953411579431534e+09,-2.977966509124022387e+00
7.451996454927870750e+09,-1.432832860818794574e+00
7.456018611090872765e+09,-3.100117717510752602e+00
7.460040767253875732e+09,-3.304382459112984893e+00
7.464062923249023438e+09,-3.968952732766575231e+00
7.479973913198455811e+09,-1.401779250766466589e+00
7.488016956546894073e+09,-2.430719886547977104e+00
7.491950295358607292e+09,-1.782715543879236808e+00
7.495972451521609306e+09,-2.529404360538237473e+00
7.499994607516757965e+09,-1.813078070572429645e+00
7.508037651033050537e+09,-2.891706483703647468e+00
7.512059807028200150e+09,-4.329872693188685950e+00
7.516081963191202164e+09,-3.001433243520492233e+00
7.523949909624341011e+09,-2.182972077858615023e+00
7.527972065787343025e+09,-3.017303084006281111e+00
7.531994221782491684e+09,-2.690887135342308500e+00
7.536016377945494652e+09,-3.554198505439867262e+00
7.543972507241139412e+09,-2.475575099448574345e+00
7.547994663404141426e+09,-4.672849567022572259e+00
7.552016819567144394e+09,-3.866812849930579610e+00
7.556038975562292099e+09,-4.786717807929391277e+00
7.559972314374006271e+09,-4.610742348242905742e+00
7.563994470537009239e+09,-4.626617197193610309e+00
7.568016626700011253e+09,-2.463155659343606807e+00
7.571949965511724472e+09,-3.521767739784164242e+00
7.575972121506872177e+09,-3.621834377842715114e+00
7.579994277669875145e+09,-2.834431830698082244e+00
7.588037321018314362e+09,-5.623122060179492010e+00
7.592059477181316376e+09,-3.859917056308866723e+00
7.600014972156031609e+09,-4.162180198332130487e+00
7.603948310967744827e+09,-4.316071089015427020e+00
7.611991354316183090e+09,-3.600440889548681245e+00
7.616013510479187012e+09,-4.026232395562048261e+00
7.620035666474334717e+09,-7.098551598444353239e+00
7.623969005286047935e+09,-4.636968400986050121e+00
7.627991161449049950e+09,-4.625901076809851631e+00
7.632013317612052917e+09,-4.770131845734853826e+00
7.636035473775054932e+09,-5.235951008664625483e+00
7.640057629770204544e+09,-4.220125903487145003e+00
7.643990968581916809e+09,-6.803164218833115839e+00
7.648013124744918823e+09,-6.773467734499464932e+00
7.651946463556632996e+09,-4.785981656335946077e+00
7.655968619551781654e+09,-5.656193828520134304e+00
7.659990775714783669e+09,-5.096527764514131142e+00
7.664012931877786636e+09,-5.442955038728836570e+00
7.668035088040788651e+09,-6.125463391830725968e+00
7.672057244035936356e+09,-5.894967589020430943e+00
7.675990582847650528e+09,-5.501611855802692297e+00
7.680012739010652542e+09,-7.408356546564174749e+00
7.683946077822366714e+09,-6.231739749941759499e+00
7.691988486849876404e+09,-5.427771270487285804e+00
7.696010642845024109e+09,-7.473228092155432378e+00
7.700032799008026123e+09,-7.660936919702648673e+00
7.703966137819740295e+09,-7.727185620897279783e+00
7.707988293982742310e+09,-7.093673963110951775e+00
7.712010449977890968e+09,-7.727185620897279783e+00
7.720052859005399704e+09,-7.357291613611093517e+00
7.724075015168402672e+09,-6.338702181622022813e+00
7.727919536628826141e+09,-6.313863300087094288e+00
7.731941692791828156e+09,-7.002581373241468121e+00
7.735963848786977768e+09,-6.591282553435505065e+00
7.739986004949979782e+09,-5.685179199609952327e+00
7.744008161112982750e+09,-7.361433096026058998e+00
7.748030317275985718e+09,-5.435363154608061187e+00
7.752052473271133423e+09,-7.652653953547728705e+00
7.760007968245849609e+09,-4.745262917385397294e+00
7.767963463220563889e+09,-6.112352869691611623e+00
7.771985619215713501e+09,-4.631399683618504071e+00
7.779941114190428734e+09,-6.998439890826503529e+00
7.783963270353431702e+09,-6.794861221468508461e+00
7.787985426348579407e+09,-6.795362005685642082e+00
7.792007582511581421e+09,-6.858160306499454073e+00
7.796029738674585342e+09,-7.310172856791049334e+00
7.800051894669733047e+09,-6.945111413953974022e+00
7.804074050832736969e+09,-5.361332271475642841e+00
7.808007389644449234e+09,-5.137051197182751494e+00
7.820071954834960938e+09,-8.266650062860527726e+00
7.824005293646674156e+09,-4.675373517992934325e+00
7.828027449641822815e+09,-6.907157001815015462e+00
7.831960788453536034e+09,-5.422753416686080463e+00
7.840003831969827652e+09,-8.463327928806901213e+00
7.844025987964977264e+09,-8.110690934539713126e+00
7.848048144127979279e+09,-4.916911605304822963e+00
7.851981482939691544e+09,-3.865200326950894993e+00
7.856092456286130905e+09,-4.248204856376193383e+00
7.863961037208052635e+09,-9.189314339206013926e+00
7.867983193203201294e+09,-5.222625149033897074e+00
7.872005349366203308e+09,-4.119843927936979178e+00
7.876027505529206276e+09,-4.048762662293238002e+00
7.880049661692208290e+09,-6.966504902248008335e+00
7.883983000336067200e+09,-3.515317643890452981e+00
7.888005156499070168e+09,-5.368924155596417336e+00
7.892027312662072182e+09,-5.106688669164566541e+00
7.896049468825075150e+09,-4.429698955406008665e+00
7.900071624820223808e+09,-5.978974087451191188e+00
7.904004963631937027e+09,-4.266147942964416906e+00
7.908027119794939041e+09,-3.958361154457897602e+00
7.911960458606653214e+09,-4.366209572558051200e+00
7.915982614769655228e+09,-7.277051010426191624e+00
7.920004770764802933e+09,-5.315094894506755097e+00
7.924026926927805901e+09,-5.711214954536085742e+00
7.928049083090808868e+09,-5.176387772065008441e+00
7.932071239085957527e+09,-5.329587580714159500e+00
7.936093395248960495e+09,-5.609771160874160500e+00
7.940026734060672760e+09,-5.003862712759343800e+00
7.943960072872385025e+09,-9.604063560717786885e+00
7.952003116220824242e+09,-6.894737561710047480e+00
7.960046159737117767e+09,-6.588327928806902101e+00
7.968001654543978691e+09,-4.810635247193787656e+00
7.972023810706980705e+09,-3.708545108131016121e+00
7.975957149518694878e+09,-3.391103206331119502e+00
7.980068122865131378e+09,-3.662998813196273851e+00
7.984001461676845551e+09,-3.555345299481865506e+00
7.988023617839847565e+09,-3.322781259034052415e+00
7.991956956651561737e+09,-4.747145865670820974e+00
8.000000000000000000e+09,-3.273093481684345107e+00


==> fig-gain-spectrum-obrien_2014.csv <==
f,rpm_lossless,norpm_lossless,rpm_lossy,norpm_lossy
5.000000000000000000e+07,2.615640826000974889e-04,8.618630071461600047e-04,-1.070248272086176539e-02,-1.203683583605768236e-02
5.500000000000000000e+07,3.473600837682054880e-04,8.872271547916333765e-04,-1.172706704777686307e-02,-1.327902877451931155e-02
6.000000000000000000e+07,4.496031167790136762e-04,9.024626021046140310e-04,-1.273946488420999584e-02,-1.452757309379887687e-02
6.500000000000000000e+07,5.694868382305564875e-04,9.079918212199459149e-04,-1.373885124743267142e-02,-1.578217957767034246e-02
7.000000000000000000e+07,7.081208647420429627e-04,9.042924466916651104e-04,-1.472446017634679132e-02,-1.704252223187633503e-02
7.500000000000000000e+07,8.665243842117047960e-04,8.918955674311350359e-04,-1.569558917294879008e-02,-1.830823942029003240e-02
8.000000000000000000e+07,1.045620178942034510e-03,8.713838205282930854e-04,-1.665160335793559529e-02,-1.957893513480752495e-02
8.500000000000000000e+07,1.246229087191425911e-03,8.433892932150082074e-04,-1.759193932214218881e-02,-2.085418039391967113e-02
9.000000000000000000e+07,1.469064928359030018e-03,8.085912411334696343e-04,-1.851610865639890732e-02,-2.213351476504482260e-02
9.500000000000000000e+07,1.714729914104015044e-03,7.677136309690974457e-04,-1.942370114407950335e-02,-2.341644800561292969e-02
1.000000000000000000e+08,1.983710566314423381e-03,7.215225158361006624e-04,-2.031438760183190001e-02,-2.470246181639653912e-02
1.050000000000000000e+08,2.276374160017454427e-03,6.708232531923225472e-04,-2.118792235586593881e-02,-2.599101170148984674e-02
1.100000000000000000e+08,2.592965707249293879e-03,6.164575744443778586e-04,-2.204414534240622253e-02,-2.728152892846285454e-02
1.150000000000000000e+08,2.933605495143995837e-03,5.593005166668485071e-04,-2.288298382315552201e-02,-2.857342258146879782e-02
1.200000000000000000e+08,3.298287189602789639e-03,5.002572268128440509e-04,-2.370445370734472479e-02,-2.986608170097799358e-02
1.250000000000000000e+08,3.686876512822928609e-03,4.402596494466103419e-04,-2.450866047472407758e-02,-3.115887750232242820e-02
1.300000000000000000e+08,4.099110500588875466e-03,3.802631091244629800e-04,-2.529579969484858915e-02,-3.245116566547741332e-02
1.350000000000000000e+08,4.534597342875861838e-03,3.212427990422936602e-04,-2.606615713999876557e-02,-3.374228868901533313e-02
1.400000000000000000e+08,4.992816808672822029e-03,2.641901877904476105e-04,-2.682010849085194812e-02,-3.503157829948309876e-02
1.450000000000000000e+08,5.473121252889189686e-03,2.101093562938099297e-04,-2.755811863572486808e-02,-3.631835790857556451e-02
1.500000000000000000e+08,5.974737201706472635e-03,1.600132771674756037e-04,-2.828074056582224882e-02,-3.760194510993292161e-02
1.550000000000000000e+08,6.496767509179806471e-03,1.149200489699512537e-04,-2.898861387082894356e-02,-3.888165420692813595e-02
1.600000000000000000e+08,7.038194076151852406e-03,7.584909792247410988e-05,-2.968246284078032010e-02,-4.015679876331738202e-02
1.650000000000000000e+08,7.597881120047670495e-03,4.381735973346724826e-05,-3.036309418152791095e-02,-4.142669416805747767e-02
1.700000000000000000e+08,8.174578981381359910e-03,1.983545422349661006e-05,-3.103139435336299198e-02,-4.269066020599330408e-02
1.750000000000000000e+08,8.766928451441642969e-03,4.903865510733584109e-06,-3.168832654314118064e-02,-4.394802362579103283e-02
1.800000000000000000e+08,9.373465602522132109e-03,9.140389454036259584e-09,-3.233492728188772092e-02,-4.519812069644321695e-02
1.850000000000000000e+08,9.992627100912400417e-03,6.120117558013495374e-06,-3.297230272190699446e-02,-4.644029974431426039e-02
1.900000000000000000e+08,1.062275598016255117e-02,2.418420017626338685e-05,-3.360162458829563104e-02,-4.767392366196220033e-02
1.950000000000000000e+08,1.126210785132388328e-02,5.512368412383758401e-05,-3.422412582038918127e-02,-4.889837238064242975e-02
2.000000000000000000e+08,1.190885752439269779e-02,9.983215412263094684e-05,-3.484109592136000466e-02,-5.011304529831926008e-02
2.050000000000000000e+08,1.256110601339624315e-02,1.591709596594817727e-04,-3.545387603362391143e-02,-5.131736365520081500e-02
2.100000000000000000e+08,1.321688789779879893e-02,2.339657823873769315e-04,-3.606385376050978003e-02,-5.251077284883545748e-02
2.150000000000000000e+08,1.387417900954836247e-02,3.250033063862311426e-04,-3.667245775363629778e-02,-5.369274468133235223e-02
2.200000000000000000e+08,1.453090441565897499e-02,4.330280022701318518e-04,-3.728115208772909278e-02,-5.486277953121120737e-02
2.250000000000000000e+08,1.518494666402986706e-02,5.587390358544531326e-04,-3.789143044504460905e-02,-5.602040844267749259e-02
2.300000000000000000e+08,1.583415426069800791e-02,7.027873115680665587e-04,-3.850481013136426711e-02,-5.716519512564750827e-02
2.350000000000000000e+08,1.647635034419611330e-02,8.657726604130054279e-04,-3.912282594759043663e-02,-5.829673785943179781e-02
2.400000000000000000e+08,1.710934152451533755e-02,1.048241181847283645e-03,-3.974702394008041567e-02,-5.941467129450768436e-02
2.450000000000000000e+08,1.773092685162497989e-02,1.250682748260907584e-03,-4.037895505343871982e-02,-6.051866814587471277e-02
2.500000000000000000e+08,1.833890687935208971e-02,1.473528680529824757e-03,-4.102016871061206493e-02,-6.160844077255379914e-02
2.550000000000000000e+08,1.893109279015814037e-02,1.717149602107464210e-03,-4.167220634448569327e-02,-6.268374263797325818e-02
2.600000000000000000e+08,1.950531554706246007e-02,1.981853478957320419e-03,-4.233659490519961488e-02,-6.374436964654872639e-02
2.650000000000000000e+08,2.005943503611653730e-02,2.267883851809238648e-03,-4.301484036778166486e-02,-6.479016135182259772e-02
2.700000000000000000e+08,2.059134916883356356e-02,2.575418266513276617e-03,-4.370842126491906315e-02,-6.582100203205333566e-02
2.750000000000000000e+08,2.109900290705489165e-02,2.904566907846097695e-03,-4.441878226823833820e-02,-6.683682162991183562e-02
2.800000000000000000e+08,2.158039718010244801e-02,3.255371441253263054e-03,-4.514732784223041140e-02,-6.783759655276658251e-02
2.850000000000000000e+08,2.203359765981948576e-02,3.627804066470867971e-03,-4.589541599531782312e-02,-6.882335033109505951e-02
2.900000000000000000e+08,2.245674336221607781e-02,4.021766786224646555e-03,-4.666435214933293413e-02,-6.979415413244817457e-02
2.950000000000000000e+08,2.284805504469279713e-02,4.437090892408043601e-03,-4.745538315199006318e-02,-7.075012712937167603e-02
3.000000000000000000e+08,2.320584336794004332e-02,4.873536671689672126e-03,-4.826969145319688625e-02,-7.169143671972509624e-02
3.050000000000000000e+08,2.352851679391032569e-02,5.330793331651938888e-03,-4.910838946664367044e-02,-7.261829859844957935e-02
3.100000000000000000e+08,2.381458919109247924e-02,5.808479147662581020e-03,-4.997251413836403811e-02,-7.353097668047242630e-02
3.150000000000000000e+08,2.406268712033445001e-02,6.306141830488102250e-03,-5.086302174110123031e-02,-7.442978287451715302e-02
3.200000000000000000e+08,2.427155677419208513e-02,6.823259113349285608e-03,-5.178078291469477568e-02,-7.531507670852409519e-02
3.250000000000000000e+08,2.444007054653108205e-02,7.359239557032602394e-03,-5.272657797017456238e-02,-7.618726480719267835e-02
3.300000000000000000e+08,2.456723320702856178e-02,7.913423570425516876e-03,-5.370109247528330465e-02,-7.704680022347576429e-02
3.350000000000000000e+08,2.465218765947827656e-02,8.485084643731275258e-03,-5.470491313775270592e-02,-7.789418162534970935e-02
3.400000000000000000e+08,2.469422026316958271e-02,9.073430790567200629e-03,-5.573852400271471497e-02,-7.872995234025606526e-02
3.450000000000000000e+08,2.469276569604198293e-02,9.677606194704169509e-03,-5.680230297725529648e-02,-7.955469926000133252e-02
3.500000000000000000e+08,2.464741134379917764e-02,1.029669305634966017e-02,-5.789651869735851220e-02,-8.036905160889813715e-02
3.550000000000000000e+08,2.455790119669588878e-02,1.092971363302296106e-02,-5.902132774814305982e-02,-8.117367957853323379e-02
3.600000000000000000e+08,2.442413923937046191e-02,1.157563246857483061e-02,-6.017677225015445608e-02,-8.196929283341486405e-02
3.650000000000000000e+08,2.424619231990425908e-02,1.223335880357122318e-02,-6.136277782041467399e-02,-8.275663889106021909e-02
3.700000000000000000e+08,2.402429248583102389e-02,1.290174916076514654e-02,-6.257915191880460137e-02,-8.353650138161314298e-02
3.750000000000000000e+08,2.375883877715174314e-02,1.357961009733852850e-02,-6.382558258630237347e-02,-8.430969819148065314e-02
3.800000000000000000e+08,2.345039846569928546e-02,1.426570111606772703e-02,-6.510163758286659219e-02,-8.507707949640617995e-02
3.850000000000000000e+08,2.309970773563319729e-02,1.495873772763363536e-02,-6.640676392980819631e-02,-8.583952568902047942e-02
3.900000000000000000e+08,2.270767179668510896e-02,1.565739465407252340e-02,-6.774028786126540247e-02,-8.659794520756233793e-02
3.950000000000000000e+08,2.227536442815371970e-02,1.636030916558015025e-02,-6.910141518780917036e-02,-8.735327227043024334e-02
4.000000000000000000e+08,2.180402694891311194e-02,1.706608454009066536e-02,-7.048923207364340970e-02,-8.810646452410807183e-02
4.050000000000000000e+08,2.129506661422536293e-02,1.777329363643486912e-02,-7.190270622888086938e-02,-8.885850060995159616e-02
4.100000000000000000e+08,2.075005443856082349e-02,1.848048257095145572e-02,-7.334068851507255515e-02,-8.961037765722987269e-02
4.150000000000000000e+08,2.017072244757416033e-02,1.918617448760335728e-02,-7.480191496331166368e-02,-9.036310870839039944e-02
4.200000000000000000e+08,1.955896036243291725e-02,1.988887341022856775e-02,-7.628500920033305654e-02,-9.111772008476498597e-02
4.250000000000000000e+08,1.891681172298271055e-02,2.058706816787682359e-02,-7.778848527980508631e-02,-9.187524869836942443e-02
4.300000000000000000e+08,1.824646945581741980e-02,2.127923638105634271e-02,-7.931075091186916282e-02,-9.263673931803925732e-02
4.350000000000000000e+08,1.755027089749694805e-02,2.196384849928648825e-02,-8.085011108455750217e-02,-9.340324179691558704e-02
4.400000000000000000e+08,1.683069228236370313e-02,2.263937187849010546e-02,-8.240477206885535311e-02,-9.417580826856855603e-02
4.450000000000000000e+08,1.609034270790737214e-02,2.330427488751595985e-02,-8.397284579819094819e-02,-9.495549031910491267e-02
4.500000000000000000e+08,1.533195759139393925e-02,2.395703103316207394e-02,-8.555235461128826713e-02,-9.574333614299840312e-02
4.550000000000000000e+08,1.455839163350416965e-02,2.459612309284554127e-02,-8.714123634716236522e-02,-9.654038768937701909e-02
4.600000000000000000e+08,1.377261130603026941e-02,2.522004724415240207e-02,-8.873734977882091757e-02,-9.734767780765077316e-02
4.650000000000000000e+08,1.297768688254130609e-02,2.582731718026503795e-02,-9.033848037170938428e-02,-9.816622739746720672e-02
4.700000000000000000e+08,1.217678403297667473e-02,2.641646820214843192e-02,-9.194234635164183489e-02,-9.899704257338270974e-02
4.750000000000000000e+08,1.137315500339237777e-02,2.698606127487528095e-02,-9.354660506557739563e-02,-9.984111184821169160e-02
4.800000000000000000e+08,1.057012940549432144e-02,2.753468704050917107e-02,-9.514885961814703585e-02,-1.006994033453517401e-01
4.850000000000000000e+08,9.771104640352997264e-03,2.806096977508804741e-02,-9.674666576493667902e-02,-1.015728620445181946e-01
4.900000000000000000e+08,8.979535983456410353e-03,2.856357128210390214e-02,-9.833753904339564977e-02,-1.024624070699560324e-01
4.950000000000000000e+08,8.198926358915802071e-03,2.904119471107044492e-02,-9.991896212068251959e-02,-1.033689290260005195e-01
5.000000000000000000e+08,7.432815832390037708e-03,2.949258829329150233e-02,-1.014883923368340157e-01,-1.042932873885613621e-01
5.050000000000000000e+08,6.684770853581412618e-03,2.991654898499909385e-02,-1.030432694216296824e-01,-1.052363079571623783e-01
5.100000000000000000e+08,5.958373280078850184e-03,3.031192600938902026e-02,-1.045810233612134987e-01,-1.061987803758987353e-01
5.150000000000000000e+08,5.257209216044349612e-03,3.067762428886362455e-02,-1.060990823914599590e-01,-1.071814557269767099e-01
5.200000000000000000e+08,4.584857699646286561e-03,3.101260775965701544e-02,-1.075948810931306315e-01,-1.081850442053579192e-01
5.250000000000000000e+08,3.944879274704835362e-03,3.131590256101075831e-02,-1.090658685637290043e-01,-1.092102128780642889e-01
5.300000000000000000e+08,3.340804482621336294e-03,3.158660009061669410e-02,-1.105095166408614354e-01,-1.102575835352113259e-01
5.350000000000000000e+08,2.776122311211113962e-03,3.182385992068575281e-02,-1.119233281505209732e-01,-1.113277306369966635e-01
5.400000000000000000e+08,2.254268638262389365e-03,3.202691256570318334e-02,-1.133048451541452534e-01,-1.124211793620741862e-01
5.450000000000000000e+08,1.778614707608337136e-03,3.219506209776017841e-02,-1.146516571678224544e-01,-1.135384037627125281e-01
5.500000000000000000e+08,1.352455676125882515e-03,3.232768860124266702e-02,-1.159614093264560303e-01,-1.146798250298549510e-01
5.550000000000000000e+08,9.789992704227635373e-04,3.242425046282475243e-02,-1.172318104662450344e-01,-1.158458098736483977e-01
5.600000000000000000e+08,6.613545917769142121e-04,3.248428648994326762e-02,-1.184606410982292357e-01,-1.170366690231807449e-01
5.650000000000000000e+08,4.025211081239670591e-04,3.250741785385784233e-02,-1.196457612461926251e-01,-1.182526558486137191e-01
5.700000000000000000e+08,2.053778714868277936e-04,3.249334985224701378e-02,-1.207851181221711034e-01,-1.194939651097267075e-01
5.750000000000000000e+08,7.267299897519566764e-05,3.244187348687871397e-02,-1.218767536132266821e-01,-1.207607318343678765e-01
5.800000000000000000e+08,7.013454898274041772e-06,3.235286685284966685e-02,-1.229188115535678610e-01,-1.220530303283880319e-01
5.850000000000000000e+08,1.085517086172135435e-05,3.222629633591150844e-02,-1.239095447564741714e-01,-1.233708733215174436e-01
5.900000000000000000e+08,8.649353985829753800e-05,3.206221761429120520e-02,-1.248473217813515224e-01,-1.247142112502812317e-01
5.950000000000000000e+08,2.360543193196681195e-04,3.186077646354467524e-02,-1.257306334116839730e-01,-1.260829316800021194e-01
6.000000000000000000e+08,4.614849769547647688e-04,3.162220936021931800e-02,-1.265580988206786162e-01,-1.274768588686786830e-01
6.050000000000000000e+08,7.645465117847074490e-04,3.134684388415851647e-02,-1.273284714022077657e-01,-1.288957534730061083e-01
6.100000000000000000e+08,1.146805781385219205e-03,3.103509891734909654e-02,-1.280406442457453497e-01,-1.303393123986524293e-01
6.150000000000000000e+08,1.609628364578466475e-03,3.068748463777174265e-02,-1.286936552350346763e-01,-1.318071687946711368e-01
6.200000000000000000e+08,2.154171987145485443e-03,3.030460230792185461e-02,-1.292866917514112202e-01,-1.332988921940869154e-01
6.250000000000000000e+08,2.781380536135047345e-03,2.988714385769544388e-02,-1.298190949641648273e-01,-1.348139887992694796e-01
6.300000000000000000e+08,3.491978686272412345e-03,2.943589126155498822e-02,-1.302903636913069763e-01,-1.363519019134910859e-01
6.350000000000000000e+08,4.286467159879323724e-03,2.895171571034030680e-02,-1.307001578160776056e-01,-1.379120125173066702e-01
6.400000000000000000e+08,5.165118639409499966e-03,2.843557657878269598e-02,-1.310483012454801699e-01,-1.394936399901163249e-01
6.450000000000000000e+08,6.127974349246025770e-03,2.788852018985495118e-02,-1.313347843989478569e-01,-1.410960429750698075e-01
6.500000000000000000e+08,7.174841321202846817e-03,2.731167837758827904e-02,-1.315597662170096549e-01,-1.427184203866334045e-01
6.550000000000000000e+08,8.305290355268437827e-03,2.670626685005436998e-02,-1.317235756811457603e-01,-1.443599125595350641e-01
6.600000000000000000e+08,9.518654685101560209e-03,2.607358335565758412e-02,-1.318267128378766972e-01,-1.460196025366871930e-01
6.650000000000000000e+08,1.081402935448149208e-02,2.541500565494095309e-02,-1.318698493218361523e-01,-1.476965174944390724e-01
6.700000000000000000e+08,1.219027130911389326e-02,2.473198930113361046e-02,-1.318538283742282935e-01,-1.493896303029711714e-01
6.750000000000000000e+08,1.364600020477192699e-02,2.402606523314739645e-02,-1.317796643552077984e-01,-1.510978612182529712e-01
6.800000000000000000e+08,1.517959993058051564e-02,2.329883718546044841e-02,-1.316485417494594745e-01,-1.528200797041120995e-01
6.850000000000000000e+08,1.678922084369773721e-02,2.255197891802007693e-02,-1.314618136673173787e-01,-1.545551063797935554e-01
6.900000000000000000e+08,1.847278270858422958e-02,2.178723127240375645e-02,-1.312209998444767711e-01,-1.563017150904745245e-01
6.950000000000000000e+08,2.022797833213550722e-02,2.100639905809112765e-02,-1.309277841454922209e-01,-1.580586350963060494e-01
7.000000000000000000e+08,2.205227788313238180e-02,2.021134777503556107e-02,-1.305840115774950239e-01,-1.598245533765797755e-01
7.050000000000000000e+08,2.394293388190103788e-02,1.940400017852170547e-02,-1.301916848230018631e-01,-1.615981170442734594e-01
7.100000000000000000e+08,2.589698684466085893e-02,1.858633269182609349e-02,-1.297529603012486654e-01,-1.633779358666180292e-01
7.150000000000000000e+08,2.791127156352984223e-02,1.776037167397764155e-02,-1.292701437696190947e-01,-1.651625848869555657e-01
7.200000000000000000e+08,2.998242400229564342e-02,1.692818954934929149e-02,-1.287456854782162152e-01,-1.669506071427820926e-01
7.250000000000000000e+08,3.210688878530428697e-02,1.609190080613895693e-02,-1.281821748913133940e-01,-1.687405164744769370e-01
7.300000000000000000e+08,3.428092725568570448e-02,1.525365787196985255e-02,-1.275823349917811211e-01,-1.705308004197747807e-01
7.350000000000000000e+08,3.650062607647110852e-02,1.441564687389714286e-02,-1.269490161848051968e-01,-1.723199231878031201e-01
7.400000000000000000e+08,3.876190634779620031e-02,1.358008329166407110e-02,-1.262851898189551736e-01,-1.741063287068454479e-01
7.450000000000000000e+08,4.106053321127827588e-02,1.274920751243650320e-02,-1.255939413435999408e-01,-1.758884437398514355e-01
7.500000000000000000e+08,4.339212591140460817e-02,1.192528029629860015e-02,-1.248784631222594338e-01,-1.776646810613703720e-01
7.550000000000000000e+08,4.575216828286303439e-02,1.111057816133704731e-02,-1.241420469228955159e-01,-1.794334426891103784e-01
7.600000000000000000e+08,4.813601963212717216e-02,1.030738869799663511e-02,-1.233880761068514714e-01,-1.811931231639889450e-01
7.650000000000000000e+08,5.053892598046964141e-02,9.518005822291357790e-03,-1.226200175376082890e-01,-1.829421128713151490e-01
7.700000000000000000e+08,5.295603163449080081e-02,8.744724978045383124e-03,-1.218414132337786449e-01,-1.846788013965830477e-01
7.750000000000000000e+08,5.538239105125521144e-02,7.989838297872742939e-03,-1.210558717879110929e-01,-1.864015809085584618e-01
7.800000000000000000e+08,5.781298096355896865e-02,7.255629733777253787e-03,-1.202670595757977801e-01,-1.881088495626317969e-01
7.850000000000000000e+08,6.024271273035264329e-02,6.544370167503595938e-03,-1.194786917798248138e-01,-1.897990149167323726e-01
7.900000000000000000e+08,6.266644487953777765e-02,5.858312511540635439e-03,-1.186945232504703907e-01,-1.914704973532682930e-01
7.950000000000000000e+08,6.507899580764778258e-02,5.199686811417900990e-03,-1.179183392303086858e-01,-1.931217334986115308e-01
8.000000000000000000e+08,6.747515660281473704e-02,4.570695360377326558e-03,-1.171539459648385934e-01,-1.947511796335254508e-01
8.050000000000000000e+08,6.984970395777488628e-02,3.973507837213150623e-03,-1.164051612239903749e-01,-1.963573150865894901e-01
8.100000000000000000e+08,7.219741314005619082e-02,3.410256478477763885e-03,-1.156758047589282468e-01,-1.979386456029720853e-01
8.150000000000000000e+08,7.451307098522598482e-02,2.883031295935421442e-03,-1.149696887179808280e-01,-1.994937066816233617e-01
8.200000000000000000e+08,7.679148888360105840e-02,2.393875350466685356e-03,-1.142906080446453448e-01,-2.010210668724671801e-01
8.250000000000000000e+08,7.902751572748745179e-02,1.944780093273118082e-03,-1.136423308821489231e-01,-2.025193310271778957e-01
8.300000000000000000e+08,8.121605078910144881e-02,1.537680785397365453e-03,-1.130285890066702603e-01,-2.039871434953254015e-01
8.350000000000000000e+08,8.335205650055604876e-02,1.174452006367336437e-03,-1.124530683119267932e-01,-2.054231912589090103e-01
8.400000000000000000e+08,8.543057110549068245e-02,8.569032626019753261e-04,-1.119193993672327192e-01,-2.068262069981630646e-01
8.450000000000000000e+08,8.744672115719154259e-02,5.867747061904092943e-04,-1.114311480704972546e-01,-2.081949720813987270e-01
8.500000000000000000e+08,8.939573383421547947e-02,3.657329742942014295e-04,-1.109918064173649604e-01,-2.095283194717939279e-01
8.550000000000000000e+08,9.127294904967254985e-02,1.953671593114525407e-04,-1.106047834063843549e-01,-2.108251365448113868e-01
8.600000000000000000e+08,9.307383132933667869e-02,7.718491963290929187e-05,-1.102733961004822016e-01,-2.120843678089980866e-01
8.650000000000000000e+08,9.479398143384561159e-02,1.260874053055128836e-05,-1.100008608633054608e-01,-2.133050175244644575e-01
8.700000000000000000e+08,9.642914770483512754e-02,2.972354388421719327e-06,-1.097902847896420619e-01,-2.144861522120261876e-01
8.750000000000000000e+08,9.797523711132406776e-02,4.951732916864158356e-05,-1.096446573469346680e-01,-2.156269030479481263e-01
8.800000000000000000e+08,9.942832597803322181e-02,1.533898335686632907e-04,-1.095668422457428542e-01,-2.167264681378331947e-01
8.850000000000000000e+08,1.007846703745211570e-01,3.156375869513843198e-04,-1.095595695550351939e-01,-2.177841146645629888e-01
8.900000000000000000e+08,1.020407161482331515e-01,5.372070016889326800e-04,-1.096254280787520158e-01,-2.187991809051528236e-01
8.950000000000000000e+08,1.031931085833022177e-01,8.189405250697216320e-04,-1.097668580082211964e-01,-2.197710781115971845e-01
9.000000000000000000e+08,1.042387016685541179e-01,1.161574187454596403e-03,-1.099861438646482503e-01,-2.206992922510778721e-01
9.050000000000000000e+08,1.051745669601188982e-01,1.565735362846533375e-03,-1.102854077471537159e-01,-2.215833856014685077e-01
9.100000000000000000e+08,1.059980020221802377e-01,2.031940747509567574e-03,-1.106666028968064375e-01,-2.224229981981372395e-01
9.150000000000000000e+08,1.067065384337964884e-01,2.560594561703728039e-03,-1.111315075920000506e-01,-2.232178491288213662e-01
9.200000000000000000e+08,1.072979493477364960e-01,3.151986979057622585e-03,-1.116817193848783918e-01,-2.239677376728163583e-01
9.250000000000000000e+08,1.077702565881482610e-01,3.806292787489617101e-03,-1.123186496915344473e-01,-2.246725442824922259e-01
9.300000000000000000e+08,1.081217372770174323e-01,4.523570285043792584e-03,-1.130435187460366586e-01,-2.253322314039526986e-01
9.350000000000000000e+08,1.083509299768385947e-01,5.303760413284791184e-03,-1.138573509284562663e-01,-2.259468441354026413e-01
9.400000000000000000e+08,1.084566403396047263e-01,6.146686130446784614e-03,-1.147609704766861666e-01,-2.265165107212917250e-01
9.450000000000000000e+08,1.084379462515677461e-01,7.052052025735356180e-03,-1.157549975909137885e-01,-2.270414428810961505e-01
9.500000000000000000e+08,1.082942024657326530e-01,8.019444175749649781e-03,-1.168398449393697053e-01,-2.275219359718020085e-01
9.550000000000000000e+08,1.080250447105865347e-01,9.048330243125070685e-03,-1.180157145730572482e-01,-2.279583689839742022e-01
9.600000000000000000e+08,1.076303932694729626e-01,1.013805981708762113e-02,-1.192825952571715808e-01,-2.283512043708332273e-01
9.650000000000000000e+08,1.071104560200287353e-01,1.128786499498892273e-02,-1.206402602259305928e-01,-2.287009877111298994e-01
9.700000000000000000e+08,1.064657309278152358e-01,1.249686120298322545e-02,-1.220882653674034563e-01,-2.290083472065471693e-01
9.750000000000000000e+08,1.056970079852093403e-01,1.376404825388572589e-02,-1.236259478441016496e-01,-2.292739930143812832e-01
9.800000000000000000e+08,1.048053705905077487e-01,1.508831163924335278e-02,-1.252524251551228596e-01,-2.294987164176320316e-01
9.850000000000000000e+08,1.037921963590090896e-01,1.646842405224938077e-02,-1.269665946439495763e-01,-2.296833888336874685e-01
9.900000000000000000e+08,1.026591573612351538e-01,1.790304713757451260e-02,-1.287671334574257698e-01,-2.298289606644675354e-01
9.950000000000000000e+08,1.014082197814275277e-01,1.939073346374269730e-02,-1.306524989590466812e-01,-2.299364599904895612e-01
1.000000000000000000e+09,1.000416429919212674e-01,2.092992871275822439e-02,-1.326209295999082327e-01,-2.300069911113437060e-01
1.005000000000000000e+09,9.856197803842514649e-02,2.251897408175296614e-02,-1.346704462509259459e-01,-2.300417329368351638e-01
1.010000000000000000e+09,9.697206553064779966e-02,2.415610889066736183e-02,-1.367988539974893669e-01,-2.300419372312546562e-01
1.015000000000000000e+09,9.527503293588515665e-02,2.583947338915407524e-02,-1.390037443992850064e-01,-2.300089267158759998e-01
1.020000000000000000e+09,9.347429127064098286e-02,2.756711175633356700e-02,-1.412824982158936982e-01,-2.299440930328769950e-01
1.025000000000000000e+09,9.157353118887034960e-02,2.933697528592841414e-02,-1.436322885984382958e-01,-2.298488945759842861e-01
1.030000000000000000e+09,8.957671846301804019e-02,3.114692574907718808e-02,-1.460500847477728681e-01,-2.297248541919437725e-01
1.035000000000000000e+09,8.748808885757582143e-02,3.299473892700410804e-02,-1.485326560376700744e-01,-2.295735567583367387e-01
1.040000000000000000e+09,8.531214239370926711e-02,3.487810830517010935e-02,-1.510765766019379619e-01,-2.293966466428728479e-01
1.045000000000000000e+09,8.305363700471163346e-02,3.679464892039859686e-02,-1.536782303827433638e-01,-2.291958250492316385e-01
1.050000000000000000e+09,8.071758158395572758e-02,3.874190135239344301e-02,-1.563338166374454996e-01,-2.289728472554684036e-01
1.055000000000000000e+09,7.830922842621446112e-02,4.071733585029212871e-02,-1.590393558993780654e-01,-2.287295197508201205e-01
1.060000000000000000e+09,7.583406506588186158e-02,4.271835658522436796e-02,-1.617906963883943006e-01,-2.284676972764408676e-01
1.065000000000000000e+09,7.329780551571894731e-02,4.474230601973075427e-02,-1.645835208650823223e-01,-2.281892797769248804e-01
1.070000000000000000e+09,7.070638091149429594e-02,4.678646938437562575e-02,-1.674133539217799449e-01,-2.278962092676900530e-01
1.075000000000000000e+09,6.806592956885283707e-02,4.884807925190422229e-02,-1.702755697032362625e-01,-2.275904666258339315e-01
1.080000000000000000e+09,6.538278646034242914e-02,5.092432020002564397e-02,-1.731654000473309973e-01,-2.272740683100260284e-01
1.085000000000000000e+09,6.266347212204799455e-02,5.301233355199953812e-02,-1.760779430371914034e-01,-2.269490630156390520e-01
1.090000000000000000e+09,5.991468100057224799e-02,5.510922218697586472e-02,-1.790081719524431736e-01,-2.266175282728658258e-01
1.095000000000000000e+09,5.714326925279268610e-02,5.721205540879485685e-02,-1.819509446086768623e-01,-2.262815669928941453e-01
1.100000000000000000e+09,5.435624201307615033e-02,5.931787386518884431e-02,-1.849010130709761723e-01,-2.259433039696382151e-01
1.105000000000000000e+09,5.156074014355775670e-02,6.142369450698362265e-02,-1.878530337276039797e-01,-2.256048823431612838e-01
1.110000000000000000e+09,4.876402648549740815e-02,6.352651557860791720e-02,-1.908015777079085928e-01,-2.252684600312898078e-01
1.115000000000000000e+09,4.597347163170989459e-02,6.562332162985172468e-02,-1.937411416273527864e-01,-2.249362061361584175e-01
1.120000000000000000e+09,4.319653924194138267e-02,6.771108854060145510e-02,-1.966661586416926788e-01,-2.246102973318084561e-01
1.125000000000000000e+09,4.044077092456017930e-02,6.978678854945946641e-02,-1.995710097904321301e-01,-2.242929142393174369e-01
1.130000000000000000e+09,3.771377071113086316e-02,7.184739527705644169e-02,-2.024500356090686015e-01,-2.239862377956336470e-01
1.135000000000000000e+09,3.502318915146583611e-02,7.388988873617587105e-02,-2.052975479877648390e-01,-2.236924456227894487e-01
1.140000000000000000e+09,3.237670705949185351e-02,7.591126031967612708e-02,-2.081078422533672312e-01,-2.234137084025835107e-01
1.145000000000000000e+09,2.978201894172003220e-02,7.790851775893019304e-02,-2.108752094499145857e-01,-2.231521862638572162e-01
1.150000000000000000e+09,2.724681614336723137e-02,7.987869004408053308e-02,-2.135939487917375423e-01,-2.229100251873517013e-01
1.155000000000000000e+09,2.477876974762396184e-02,8.181883229944057756e-02,-2.162583802626846796e-01,-2.226893534341431446e-01
1.160000000000000000e+09,2.238551326709568162e-02,8.372603060564316746e-02,-2.188628573325360760e-01,-2.224922780037732750e-01
1.165000000000000000e+09,2.007462516723852383e-02,8.559740676240233659e-02,-2.214017797621708750e-01,-2.223208811265395823e-01
1.170000000000000000e+09,1.785361126427372630e-02,8.743012298446527220e-02,-2.238696064666146346e-01,-2.221772167956984623e-01
1.175000000000000000e+09,1.572988704113459715e-02,8.922138652484351562e-02,-2.262608684052029306e-01,-2.220633073453629203e-01
1.180000000000000000e+09,1.371075992740810462e-02,9.096845421797782050e-02,-2.285701814666959431e-01,-2.219811400777904065e-01
1.185000000000000000e+09,1.180341158981609156e-02,9.266863693819576975e-02,-2.307922593164207226e-01,-2.219326639457528949e-01
1.190000000000000000e+09,1.001488028210591533e-02,9.431930396681043050e-02,-2.329219261723106116e-01,-2.219197862947979993e-01
1.195000000000000000e+09,8.352043303609979139e-03,9.591788726276351262e-02,-2.349541294753455523e-01,-2.219443696691966450e-01
1.200000000000000000e+09,6.821599617120218881e-03,9.746188563159771667e-02,-2.368839524205439973e-01,-2.220082286859083043e-01
1.205000000000000000e+09,5.430052677597423799e-03,9.894886878810996156e-02,-2.387066263131053523e-01,-2.221131269815892761e-01
1.210000000000000000e+09,4.183693523374452765e-03,1.003764813076267332e-01,-2.404175427154009170e-01,-2.222607742358276017e-01
1.215000000000000000e+09,3.088584182419105116e-03,1.017424464617799618e-01,-2.420122653492906839e-01,-2.224528232743862022e-01
1.220000000000000000e+09,2.150541445861549241e-03,1.030445699348384314e-01,-2.434865417194358450e-01,-2.226908672562761815e-01
1.225000000000000000e+09,1.375121061077297065e-03,1.042807434167361269e-01,-2.448363144225673971e-01,-2.229764369485207343e-01
1.230000000000000000e+09,7.676023961757506668e-04,1.054489480682663238e-01,-2.460577321088293634e-01,-2.233109980910965020e-01
1.235000000000000000e+09,3.329736269849077027e-04,1.065472578568226608e-01,-2.471471600616016728e-01,-2.236959488556658493e-01
1.240000000000000000e+09,7.591749674359645015e-05,1.075738427576555939e-01,-2.481011903626339499e-01,-2.241326174008776428e-01
1.245000000000000000e+09,7.976974267899515917e-07,1.085269718193347804e-01,-2.489166516109878324e-01,-2.246222595276355927e-01
1.250000000000000000e+09,1.116459201546031801e-04,1.094050160891095330e-01,-2.495906181644650113e-01,-2.251660564356302019e-01
1.255000000000000000e+09,4.121496203328804957e-04,1.102064513968412096e-01,-2.501204188739635237e-01,-2.257651125850834439e-01
1.260000000000000000e+09,9.056405411090359247e-04,1.109298609949844333e-01,-2.505036452824442317e-01,-2.264204536653994237e-01
1.265000000000000000e+09,1.595084036459102532e-03,1.115739380515563539e-01,-2.507381592615206545e-01,-2.271330246727025215e-01
1.270000000000000000e+09,2.483069232581817595e-03,1.121374879950571557e-01,-2.508221000605263540e-01,-2.279036880985288449e-01
1.275000000000000000e+09,3.571800063557383290e-03,1.126194307092081848e-01,-2.507538907446595910e-01,-2.287332222318566588e-01
1.280000000000000000e+09,4.863087214110948034e-03,1.130188025754944731e-01,-2.505322440005692264e-01,-2.296223195762366054e-01
1.285000000000000000e+09,6.358340999174134575e-03,1.133347583623433019e-01,-2.501561672899483835e-01,-2.305715853825999750e-01
1.290000000000000000e+09,8.058565206396008096e-03,1.135665729596481432e-01,-2.496249673337260222e-01,-2.315815363012970196e-01
1.295000000000000000e+09,9.964351924338376437e-03,1.137136429562101980e-01,-2.489382539116967719e-01,-2.326525991525628390e-01
1.300000000000000000e+09,1.207587737513844336e-02,1.137754880608318198e-01,-2.480959429647153491e-01,-2.337851098184512699e-01
1.305000000000000000e+09,1.439289876677312882e-02,1.137517523641584372e-01,-2.470982589890742265e-01,-2.349793122564110548e-01
1.310000000000000000e+09,1.691475217594082953e-02,1.136422054417575156e-01,-2.459457367146779261e-01,-2.362353576358876550e-01
1.315000000000000000e+09,1.964035146878935836e-02,1.134467432957962651e-01,-2.446392220619525160e-01,-2.375533035986564234e-01
1.320000000000000000e+09,2.256818826225976543e-02,1.131653891371686149e-01,-2.431798723738300971e-01,-2.389331136443651471e-01
1.325000000000000000e+09,2.569633292536645588e-02,1.127982940044146565e-01,-2.415691559226648688e-01,-2.403746566412333363e-01
1.330000000000000000e+09,2.902243661502695166e-02,1.123457372214195366e-01,-2.398088506935924791e-01,-2.418777064629857032e-01
1.335000000000000000e+09,3.254373433751443084e-02,1.118081266913621558e-01,-2.379010424489850228e-01,-2.434419417521048457e-01
1.340000000000000000e+09,3.625704902270202729e-02,1.111859990282345473e-01,-2.358481220807580048e-01,-2.450669458109275278e-01
1.345000000000000000e+09,4.015879659386206030e-02,1.104800195237524707e-01,-2.336527822595711734e-01,-2.467522066192253116e-01
1.350000000000000000e+09,4.424499201287762640e-02,1.096909819511886069e-01,-2.313180133926779902e-01,-2.484971169801529489e-01
1.355000000000000000e+09,4.851125627686262570e-02,1.088198082043804471e-01,-2.288470989040233550e-01,-2.503009747933294671e-01
1.360000000000000000e+09,5.295282433827160767e-02,1.078675477732431165e-01,-2.262436098526882100e-01,-2.521629834562640893e-01
1.365000000000000000e+09,5.756455391851252740e-02,1.068353770538705977e-01,-2.235113989074505592e-01,-2.540822523931297039e-01
1.370000000000000000e+09,6.234093518104368015e-02,1.057245984955108714e-01,-2.206545936978601963e-01,-2.560577977110150005e-01
1.375000000000000000e+09,6.727610122786659153e-02,1.045366395824605665e-01,-2.176775895627419688e-01,-2.580885429837476153e-01
1.380000000000000000e+09,7.236383938056481502e-02,1.032730516524161396e-01,-2.145850417206474070e-01,-2.601733201624960024e-01
1.385000000000000000e+09,7.759760320502422093e-02,1.019355085508669018e-01,-2.113818568862307345e-01,-2.623108706123851164e-01
1.390000000000000000e+09,8.297052523646471223e-02,1.005258051226049498e-01,-2.080731843597208308e-01,-2.644998462756181223e-01
1.395000000000000000e+09,8.847543036068880595e-02,9.904585553973090095e-02,-2.046644066164421683e-01,-2.667388109591519174e-01
1.400000000000000000e+09,9.410484980502599461e-02,9.749769146799010244e-02,-2.011611294257654725e-01,-2.690262417469054812e-01
1.405000000000000000e+09,9.985103569198761075e-02,9.588346007141783367e-02,-1.975691715284045857e-01,-2.713605305353686270e-01
1.410000000000000000e+09,1.057059761077164262e-01,9.420542185581677608e-02,-1.938945539030777487e-01,-2.737399856913492746e-01
1.415000000000000000e+09,1.116614106364257619e-01,9.246594835321850225e-02,-1.901434886531799540e-01,-2.761628338313374398e-01
1.420000000000000000e+09,1.177088463118510231e-01,9.066751964714390988e-02,-1.863223675451388950e-01,-2.786272217199937118e-01
1.425000000000000000e+09,1.238395739375067472e-01,8.881272174074876513e-02,-1.824377502299389109e-01,-2.811312182879809329e-01
1.430000000000000000e+09,1.300446847261849670e-01,8.690424376844933796e-02,-1.784963521799751707e-01,-2.836728167658417732e-01
1.435000000000000000e+09,1.363150872110319989e-01,8.494487505378295333e-02,-1.745050323725780284e-01,-2.862499369336917732e-01
1.440000000000000000e+09,1.426415243809106281e-01,8.293750201413779832e-02,-1.704707807529797225e-01,-2.888604274839678410e-01
1.445000000000000000e+09,1.490145909931129276e-01,8.088510491466445462e-02,-1.664007055065044316e-01,-2.915020684954949814e-01
1.450000000000000000e+09,1.554247510180123970e-01,7.879075447356528872e-02,-1.623020201725225153e-01,-2.941725740169210956e-01
1.455000000000000000e+09,1.618623551724905629e-01,7.665760832129733804e-02,-1.581820306295715350e-01,-2.968695947570390570e-01
1.460000000000000000e+09,1.683176584983521740e-01,7.448890731568172385e-02,-1.540481219816071112e-01,-2.995907208795094978e-01
1.465000000000000000e+09,1.747808379457545247e-01,7.228797171608006278e-02,-1.499077453747029443e-01,-3.023334848995222202e-01
1.470000000000000000e+09,1.812420099220726777e-01,7.005819721962458502e-02,-1.457684047717838216e-01,-3.050953646794942742e-01
1.475000000000000000e+09,1.876912477698206572e-01,6.780305086272293835e-02,-1.416376437127253862e-01,-3.078737865208314717e-01
1.480000000000000000e+09,1.941185991372069708e-01,6.552606679125799749e-02,-1.375230320859639477e-01,-3.106661283487556213e-01
1.485000000000000000e+09,2.005141032092288000e-01,6.323084190339343935e-02,-1.334321529366174763e-01,-3.134697229867789980e-01
1.490000000000000000e+09,2.068678077683374916e-01,6.092103136894066323e-02,-1.293725893349080280e-01,-3.162818615173818015e-01
1.495000000000000000e+09,2.131697860552208834e-01,5.860034402966017575e-02,-1.253519113273052488e-01,-3.190997967251930079e-01
1.500000000000000000e+09,2.194101534041821289e-01,5.627253768509425658e-02,-1.213776629922488082e-01,-3.219207466190303624e-01
1.505000000000000000e+09,2.255790836281065526e-01,5.394141426886599894e-02,-1.174573496200734396e-01,-3.247418980281694401e-01
1.510000000000000000e+09,2.316668251312467286e-01,5.161081492064358706e-02,-1.135984250361927739e-01,-3.275604102697021180e-01
1.515000000000000000e+09,2.376637167299772424e-01,4.928461495915678614e-02,-1.098082790853307511e-01,-3.303734188813538530e-01
1.520000000000000000e+09,2.435602031637821019e-01,4.696671876221399783e-02,-1.060942252924569479e-01,-3.331780394161878989e-01
1.525000000000000000e+09,2.493468502812070942e-01,4.466105455985537598e-02,-1.024634887160189300e-01,-3.359713712937746344e-01
1.530000000000000000e+09,2.550143598870993622e-01,4.237156914686693310e-02,-9.892319400688995290e-02,-3.387505017033709542e-01
1.535000000000000000e+09,2.605535842392276424e-01,4.010222252153954753e-02,-9.548035368507414022e-02,-3.415125095535756494e-01
1.540000000000000000e+09,2.659555401859799995e-01,3.785698245766085795e-02,-9.214185664686558308e-02,-3.442544694635852887e-01
1.545000000000000000e+09,2.712114229356479833e-01,3.563981901688166587e-02,-8.891445691018820541e-02,-3.469734557902847127e-01
1.550000000000000000e+09,2.763126194535656666e-01,3.345469900942694974e-02,-8.580476260996819371e-02,-3.496665466855993776e-01
1.555000000000000000e+09,2.812507214800484823e-01,3.130558041070222869e-02,-8.281922524859709756e-02,-3.523308281788020135e-01
1.560000000000000000e+09,2.860175381689780139e-01,2.919640674199089347e-02,-7.996412921078067948e-02,-3.549633982770958873e-01
1.565000000000000000e+09,2.906051083437455884e-01,2.713110142388534818e-02,-7.724558154679035671e-02,-3.575613710791558653e-01
1.570000000000000000e+09,2.950057123714145413e-01,2.511356211095732219e-02,-7.466950203055824908e-02,-3.601218808948949968e-01
1.575000000000000000e+09,2.992118836557922656e-01,2.314765501651963250e-02,-7.224161349616896322e-02,-3.626420863657494609e-01
1.580000000000000000e+09,3.032164197514874981e-01,2.123720923686046522e-02,-6.996743245573740222e-02,-3.651191745783483045e-01
1.585000000000000000e+09,3.070123931023561736e-01,1.938601108401585837e-02,-6.785226000227076448e-02,-3.675503651658412752e-01
1.590000000000000000e+09,3.105931614079031622e-01,1.759779843679220093e-02,-6.590117299955484953e-02,-3.699329143897481798e-01
1.595000000000000000e+09,3.139523776224402152e-01,1.587625511963696237e-02,-6.411901555988754053e-02,-3.722641191959448204e-01
1.600000000000000000e+09,3.170839995915835097e-01,1.422500531923676960e-02,-6.251039081110824902e-02,-3.745413212380188095e-01
1.605000000000000000e+09,3.199822993327369192e-01,1.264760804873386706e-02,-6.107965295434536479e-02,-3.767619108611278134e-01
1.610000000000000000e+09,3.226418719638635135e-01,1.114755166967512125e-02,-5.983089961159603065e-02,-3.789233310399525156e-01
1.615000000000000000e+09,3.250576442884827721e-01,9.728248481774512749e-03,-5.876796446419461223e-02,-3.810230812634733955e-01
1.620000000000000000e+09,3.272248830409713038e-01,8.393029390567168652e-03,-5.789441018183331955e-02,-3.830587213602692498e-01
1.625000000000000000e+09,3.291392028009351156e-01,7.145138663239024995e-03,-5.721352164214508346e-02,-3.850278752570754914e-01
1.630000000000000000e+09,3.307965735794480278e-01,5.987728782663244431e-03,-5.672829943973758948e-02,-3.869282346644755677e-01
1.635000000000000000e+09,3.321933280862199300e-01,4.923855409780918818e-03,-5.644145368663679857e-02,-3.887575626826059727e-01
1.640000000000000000e+09,3.333261686801802237e-01,3.956472464263480031e-03,-5.635539810105650443e-02,-3.905136973205702855e-01
1.645000000000000000e+09,3.341921740108291239e-01,3.088427333435430668e-03,-5.647224438813615299e-02,-3.921945549229896022e-01
1.650000000000000000e+09,3.347888053529179953e-01,2.322456219119779699e-03,-5.679379690958951538e-02,-3.937981334973112979e-01
1.655000000000000000e+09,3.351139126396024959e-01,1.661179631942140801e-03,-5.732154764543657965e-02,-3.953225159357894869e-01
1.660000000000000000e+09,3.351657401961633531e-01,1.107098042513684566e-03,-5.805667144779079469e-02,-3.967658731259104399e-01
1.665000000000000000e+09,3.349429321767961043e-01,6.625876985000716569e-04,-5.900002158792529844e-02,-3.981264669435099490e-01
1.670000000000000000e+09,3.344445377066035396e-01,3.298966164177132465e-04,-6.015212559928386632e-02,-3.994026531227154453e-01
1.675000000000000000e+09,3.336700157276409895e-01,1.111407566447592817e-04,-6.151318141758343322e-02,-4.005928839975178013e-01
1.680000000000000000e+09,3.326192395493970944e-01,8.300389803469222094e-06,-6.308305382235294967e-02,-4.016957111092538946e-01
1.685000000000000000e+09,3.312925011022482269e-01,2.321666227881753392e-05,-6.486127118244680578e-02,-4.027097876754455186e-01
1.690000000000000000e+09,3.296905148898610638e-01,1.575883682226544174e-04,-6.684702250980457949e-02,-4.036338709149538406e-01
1.695000000000000000e+09,3.278144216369892616e-01,4.129689350113117507e-04,-6.903915482640644863e-02,-4.044668242249727652e-01
1.700000000000000000e+09,3.256657916275232378e-01,7.907636285960288440e-04,-7.143617085013000134e-02,-4.052076192057982862e-01
1.705000000000000000e+09,3.232466277257861065e-01,1.292226984742678294e-03,-7.403622700487529074e-02,-4.058553375294076115e-01
1.710000000000000000e+09,3.205593680723134997e-01,1.918460471624962478e-03,-7.683713176279034773e-02,-4.064091726482378375e-01
1.715000000000000000e+09,3.176068884462578401e-01,2.670410388737564072e-03,-7.983634432547306869e-02,-4.068684313409610120e-01
1.720000000000000000e+09,3.143925042818828675e-01,3.548866006467628429e-03,-8.303097365273387487e-02,-4.072325350924015930e-01
1.725000000000000000e+09,3.109199723278730509e-01,4.554457950180106941e-03,-8.641777784844770216e-02,-4.075010213049824470e-01
1.730000000000000000e+09,3.071934919353986326e-01,5.687656832048578609e-03,-8.999316391232231593e-02,-4.076735443394611247e-01
1.735000000000000000e+09,3.032177059596676272e-01,6.948772133238302964e-03,-9.375318786933461990e-02,-4.077498763833058981e-01
1.740000000000000000e+09,2.989977012586905736e-01,8.337951338490927691e-03,-9.769355528693510204e-02,-4.077299081450485585e-01
1.745000000000000000e+09,2.945390087708775750e-01,9.855179324512037403e-03,-1.018096221927553141e-01,-4.076136493737291255e-01
1.750000000000000000e+09,2.898476031525590857e-01,1.150027800288748805e-02,-1.060963964048869390e-01,-4.074012292026241155e-01
1.755000000000000000e+09,2.849299019539107691e-01,1.327290621788566535e-02,-1.105485392880457551e-01,-4.070928963168973236e-01
1.760000000000000000e+09,2.797927643123673813e-01,1.517255989834977170e-02,-1.151603679496141786e-01,-4.066890189455280025e-01
1.765000000000000000e+09,2.744434891389201936e-01,1.719857246297467127e-02,-1.199258578893148963e-01,-4.061900846775250429e-01
1.770000000000000000e+09,2.688898127741251032e-01,1.935011547694768727e-02,-1.248386461173046913e-01,-4.055967001036587805e-01
1.775000000000000000e+09,2.631399060872523510e-01,2.162619955785698503e-02,-1.298920347559882615e-01,-4.049095902847399397e-01
1.780000000000000000e+09,2.572023709925621016e-01,2.402567552784689447e-02,-1.350789951405410028e-01,-4.041295980480098526e-01
1.785000000000000000e+09,2.510862363551361054e-01,2.654723580863978249e-02,-1.403921724337747479e-01,-4.032576831136136519e-01
1.790000000000000000e+09,2.448009532584530801e-01,2.918941605518268756e-02,-1.458238907711266741e-01,-4.022949210535403664e-01
1.795000000000000000e+09,2.383563896039416208e-01,3.195059702359123732e-02,-1.513661589508948357e-01,-4.012425020853993551e-01
1.800000000000000000e+09,2.317628240144089802e-01,3.482900666796579642e-02,-1.570106766857965186e-01,-4.001017297044218712e-01
1.805000000000000000e+09,2.250309390113078289e-01,3.782272246064304760e-02,-1.627488414309485876e-01,-3.988740191565871562e-01
1.810000000000000000e+09,2.181718134359293959e-01,4.092967392968763912e-02,-1.685717558025499607e-01,-3.975608957567046131e-01
1.815000000000000000e+09,2.111969140855515237e-01,4.414764540705363310e-02,-1.744702356029931567e-01,-3.961639930552796618e-01
1.820000000000000000e+09,2.041180865352347773e-01,4.747427898037288874e-02,-1.804348184644322117e-01,-3.946850508584128780e-01
1.825000000000000000e+09,1.969475451164470481e-01,5.090707764101889271e-02,-1.864557731251789974e-01,-3.931259131051906275e-01
1.830000000000000000e+09,1.896978620248194747e-01,5.444340862068950543e-02,-1.925231093501775514e-01,-3.914885256069118302e-01
1.835000000000000000e+09,1.823819555305195572e-01,5.808050690824217988e-02,-1.986265885064893988e-01,-3.897749336538824383e-01
1.840000000000000000e+09,1.750130772662628342e-01,6.181547893859724863e-02,-2.047557348031442681e-01,-3.879872794939558944e-01
1.845000000000000000e+09,1.676047985685533703e-01,6.564530644485712385e-02,-2.108998472039032290e-01,-3.861277996889681541e-01
1.850000000000000000e+09,1.601709958512582965e-01,6.956685046471754175e-02,-2.170480120187208706e-01,-3.841988223540420688e-01
1.855000000000000000e+09,1.527258349921785108e-01,7.357685549219419863e-02,-2.231891161784869959e-01,-3.822027642857387386e-01
1.860000000000000000e+09,1.452837547156628772e-01,7.767195376509655746e-02,-2.293118611962076392e-01,-3.801421279846501911e-01
1.865000000000000000e+09,1.378594489583490346e-01,8.184866967911066937e-02,-2.354047778138131930e-01,-3.780194985789206985e-01
1.870000000000000000e+09,1.304678482069550338e-01,8.610342431882772596e-02,-2.414562413332452528e-01,-3.758375406535005014e-01
1.875000000000000000e+09,1.231240998021831262e-01,9.043254009592070763e-02,-2.474544876271805305e-01,-3.735989949930193510e-01
1.880000000000000000e+09,1.158435472062593202e-01,9.483224548531313247e-02,-2.533876298209364331e-01,-3.713066752425439043e-01
1.885000000000000000e+09,1.086417082353930974e-01,9.929867984911661116e-02,-2.592436756366001682e-01,-3.689634644941692243e-01
1.890000000000000000e+09,1.015342522647826040e-01,1.038278983393073895e-01,-2.650105453847382275e-01,-3.665723118043249240e-01
1.895000000000000000e+09,9.453697641652059058e-02,1.084158768688766455e-01,-2.706760905877669821e-01,-3.641362286488628031e-01
1.900000000000000000e+09,8.766578074887151906e-02,1.130585171429512870e-01,-2.762281132145475993e-01,-3.616582853219190707e-01
1.905000000000000000e+09,8.093664246854273547e-02,1.177516517395807705e-01,-2.816543855028351695e-01,-3.591416072846448371e-01
1.910000000000000000e+09,7.436558919500220466e-02,1.224910492315878230e-01,-2.869426703425841940e-01,-3.565893714698752937e-01
1.915000000000000000e+09,6.796867131168035647e-02,1.272724193399992210e-01,-2.920807421894828781e-01,-3.540048025496586592e-01
1.920000000000000000e+09,6.176193344483403569e-02,1.320914181111066954e-01,-2.970564084738560595e-01,-3.513911691699669326e-01
1.925000000000000000e+09,5.576138511804343278e-02,1.369436531071138163e-01,-3.018575314673539456e-01,-3.487517801606523915e-01
1.930000000000000000e+09,4.998297063651763877e-02,1.418246886031588327e-01,-3.064720505652276383e-01,-3.460899807244537940e-01
1.935000000000000000e+09,4.444253826221870873e-02,1.467300507823366407e-01,-3.108880049383246358e-01,-3.434091486122778369e-01
1.940000000000000000e+09,3.915580874744364892e-02,1.516552329200154814e-01,-3.150935565059849175e-01,-3.407126902895194487e-01
1.945000000000000000e+09,3.413834330137813233e-02,1.565957005513117228e-01,-3.190770131765919282e-01,-3.380040370987001941e-01
1.950000000000000000e+09,2.940551107065876232e-02,1.615468966129259276e-01,-3.228268522993296696e-01,-3.352866414246644111e-01
1.955000000000000000e+09,2.497245622126758116e-02,1.665042465534610217e-01,-3.263317442675275903e-01,-3.325639728661661798e-01
1.960000000000000000e+09,2.085406471564102415e-02,1.714631634050615971e-01,-3.295805762107335002e-01,-3.298395144200158002e-01
1.965000000000000000e+09,1.706493088435308975e-02,1.764190528100127997e-01,-3.325624757094047257e-01,-3.271167586814677786e-01
1.970000000000000000e+09,1.361932389742010960e-02,1.813673179963570525e-01,-3.352668344639389009e-01,-3.243992040662527776e-01
1.975000000000000000e+09,1.053115424589231262e-02,1.863033646971756219e-01,-3.376833318468323020e-01,-3.216903510582463377e-01
1.980000000000000000e+09,7.813940347927336369e-03,1.912226060078797141e-01,-3.398019582649498549e-01,-3.189936984870131997e-01
1.985000000000000000e+09,5.480775398670921159e-03,1.961204671760409246e-01,-3.416130382571976876e-01,-3.163127398392007184e-01
1.990000000000000000e+09,3.544294586062171366e-03,2.009923903207241347e-01,-3.431072532510803241e-01,-3.136509596080837570e-01
1.995000000000000000e+09,2.016642797331478967e-03,2.058338390748029323e-01,-3.442756639012072850e-01,-3.110118296837663387e-01
2.000000000000000000e+09,9.094429432508338833e-04,2.106403031486646094e-01,-3.451097319317242840e-01,-3.083988057886790646e-01
2.005000000000000000e+09,2.337650280683124674e-04,2.154073028094991293e-01,-3.456013414050448374e-01,-3.058153239608127349e-01
2.010000000000000000e+09,9.609333607546788291e-08,2.201303932745880543e-01,-3.457428193390995608e-01,-3.032647970879045474e-01
2.015000000000000000e+09,2.183111633279402066e-04,2.248051690145176362e-01,-3.455269555966162254e-01,-3.007506114951697396e-01
2.020000000000000000e+09,8.976453180740262940e-04,2.294272679646743307e-01,-3.449470219709202534e-01,-2.982761235898371832e-01
2.025000000000000000e+09,2.046667017695086993e-03,2.339923756412903844e-01,-3.439967903948340511e-01,-2.958446565636958514e-01
2.030000000000000000e+09,3.673252798128271053e-03,2.384962291618548114e-01,-3.426705502014908422e-01,-2.934594971574080446e-01
2.035000000000000000e+09,5.784563454142413290e-03,2.429346211665283917e-01,-3.409631243683601820e-01,-2.911238924870336864e-01
2.040000000000000000e+09,8.387021820016021811e-03,2.473034036396116742e-01,-3.388698846798793851e-01,-2.888410469358607680e-01
2.045000000000000000e+09,1.148629225217683708e-02,2.515984916308111052e-01,-3.363867657469087336e-01,-2.866141191123405818e-01
2.050000000000000000e+09,1.508726191107139306e-02,2.558158668737195995e-01,-3.335102778259586565e-01,-2.844462188763406951e-01
2.055000000000000000e+09,1.919402393107509652e-02,2.599515813024441124e-01,-3.302375183861390173e-01,-2.823404044342119334e-01
2.060000000000000000e+09,2.380986255949877478e-02,2.640017604645981675e-01,-3.265661823755331428e-01,-2.802996795044636058e-01
2.065000000000000000e+09,2.893724033529830250e-02,2.679626068315646981e-01,-3.224945711456536079e-01,-2.783269905548963474e-01
2.070000000000000000e+09,3.457778736849145135e-02,2.718304030050095466e-01,-3.180215999974236318e-01,-2.764252241118482223e-01
2.075000000000000000e+09,4.073229277116591218e-02,2.756015148211572452e-01,-3.131468043179829741e-01,-2.745972041424087351e-01
2.080000000000000000e+09,4.740069827858195417e-02,2.792723943513858997e-01,-3.078703442848020888e-01,-2.728456895101946111e-01
2.085000000000000000e+09,5.458209408893897885e-02,2.828395828011342483e-01,-3.021930081187373385e-01,-2.711733715050534399e-01
2.090000000000000000e+09,6.227471693783220852e-02,2.862997133080163459e-01,-2.961162138754178108e-01,-2.695828714467768950e-01
2.095000000000000000e+09,7.047595041128158766e-02,2.896495136378158808e-01,-2.896420097701168372e-01,-2.680767383638891221e-01
2.100000000000000000e+09,7.918232749063544573e-02,2.928858087824774969e-01,-2.827730730384809821e-01,-2.666574467463433962e-01
2.105000000000000000e+09,8.838953530929954949e-02,2.960055234582138484e-01,-2.755127073417858452e-01,-2.653273943733980289e-01
2.110000000000000000e+09,9.809242209075894059e-02,2.990056845072890379e-01,-2.678648387322193902e-01,-2.640889002153757326e-01
2.115000000000000000e+09,1.082850062255130419e-01,3.018834232028558828e-01,-2.598340101998631857e-01,-2.629442024105235753e-01
2.120000000000000000e+09,1.189604874335140894e-01,3.046359774593710434e-01,-2.514253748300643854e-01,-2.618954563152703918e-01
2.125000000000000000e+09,1.301112599486900501e-01,3.072606939500574508e-01,-2.426446876044563439e-01,-2.609447326284975444e-01
2.130000000000000000e+09,1.417289276517435248e-01,3.097550301319356159e-01,-2.334982958864851021e-01,-2.600940155896693251e-01
2.135000000000000000e+09,1.538043210684849615e-01,3.121165561805462341e-01,-2.239931286362231710e-01,-2.593452012495756076e-01
2.140000000000000000e+09,1.663275161425187554e-01,3.143429568363692028e-01,-2.141366844052776108e-01,-2.587000958134372808e-01
2.145000000000000000e+09,1.792878546825704411e-01,3.164320331634285499e-01,-2.039370181671337767e-01,-2.581604140566312600e-01
2.150000000000000000e+09,1.926739663798606728e-01,3.183817042224654781e-01,-1.934027270420129452e-01,-2.577277778118770013e-01
2.155000000000000000e+09,2.064737922821228144e-01,3.201900086600878992e-01,-1.825429349799986833e-01,-2.574037145269333915e-01
2.160000000000000000e+09,2.206746096088418874e-01,3.218551062151539521e-01,-1.713672764692024397e-01,-2.571896558931665022e-01
2.165000000000000000e+09,2.352630577854601390e-01,3.233752791441435459e-01,-1.598858793380647791e-01,-2.570869365443520516e-01
2.170000000000000000e+09,2.502251655735567848e-01,3.247489335671963073e-01,-1.481093467245805650e-01,-2.570967928237322675e-01
2.175000000000000000e+09,2.655463791696354714e-01,3.259746007358597097e-01,-1.360487382859623118e-01,-2.572203616208653676e-01
2.180000000000000000e+09,2.812115911461647855e-01,3.270509382242994256e-01,-1.237155507236654822e-01,-2.574586792760731324e-01
2.185000000000000000e+09,2.972051701057893403e-01,3.279767310453440277e-01,-1.111216977009184398e-01,-2.578126805526547161e-01
2.190000000000000000e+09,3.135109909223274816e-01,3.287508926921207109e-01,-9.827948922861151626e-02,-2.582831976762897108e-01
2.195000000000000000e+09,3.301124654424034688e-01,3.293724661075184690e-01,-8.520161059638384216e-02,-2.588709594407078152e-01
2.200000000000000000e+09,3.469925735238099662e-01,3.298406245816823401e-01,-7.190110092468333935e-02,-2.595765903797410123e-01
2.205000000000000000e+09,3.641338942907152432e-01,3.301546725787828929e-01,-5.839133141331512289e-02,-2.604006100050629824e-01
2.210000000000000000e+09,3.815186374873542619e-01,3.303140464951286881e-01,-4.468598335967473995e-02,-2.613434321089236345e-01
2.215000000000000000e+09,3.991286748191808509e-01,3.303183153473598921e-01,-3.079902601852582689e-02,-2.624053641317803942e-01
2.220000000000000000e+09,4.169455711726196556e-01,3.301671813938703570e-01,-1.674469437330398935e-02,-2.635866065947671810e-01
2.225000000000000000e+09,4.349506156105794608e-01,3.298604806884591900e-01,-2.537466886231207717e-03,-2.648872525960355717e-01
2.230000000000000000e+09,4.531248520487768938e-01,3.293981835679320458e-01,1.180795670891688146e-02,-2.663072873712317712e-01
2.235000000000000000e+09,4.714491095203436899e-01,3.287803950727634650e-01,2.627667750902135807e-02,-2.678465879180774722e-01
2.240000000000000000e+09,4.899040319461385184e-01,3.280073553033263645e-01,4.085361938146710170e-02,-2.695049226842184398e-01
2.245000000000000000e+09,5.084701073326307608e-01,3.270794397094074490e-01,5.552355068667329252e-02,-2.712819513191254694e-01
2.250000000000000000e+09,5.271276963271452898e-01,3.259971593150404745e-01,7.027110573198222521e-02,-2.731772244894049018e-01
2.255000000000000000e+09,5.458570600663513739e-01,3.247611608782903225e-01,8.508080590997056658e-02,-2.751901837577311327e-01
2.260000000000000000e+09,5.646383872625680977e-01,3.233722269849453324e-01,9.993708047838133213e-02,-2.773201615256770669e-01
2.265000000000000000e+09,5.834518204760751336e-01,3.218312760770442038e-01,1.148242869402238270e-01,-2.795663810406112670e-01
2.270000000000000000e+09,6.022774815326282782e-01,3.201393624156396722e-01,1.297267309913225086e-01,-2.819279564666482552e-01
2.275000000000000000e+09,6.210954960491809063e-01,3.182976759766383834e-01,1.446286860017990394e-01,-2.844038930199057624e-01
2.280000000000000000e+09,6.398860170376727829e-01,3.163075422799566105e-01,1.595144120045763336e-01,-2.869930871687740304e-01
2.285000000000000000e+09,6.586292475657461454e-01,3.141704221510500106e-01,1.743681741680875863e-01,-2.896943268995429976e-01
2.290000000000000000e+09,6.773054624547901748e-01,3.118879114139216369e-01,1.891742607319411018e-01,-2.925062920474740813e-01
2.295000000000000000e+09,6.958950290070736733e-01,3.094617405141347199e-01,2.039170003918609753e-01,-2.954275546938527341e-01
2.300000000000000000e+09,7.143784267544610600e-01,3.068937740723878260e-01,2.185807791195183425e-01,-2.984565796308505381e-01
2.305000000000000000e+09,7.327362662301686314e-01,3.041860103653297176e-01,2.331500564102214901e-01,-3.015917248922401761e-01
2.310000000000000000e+09,7.509493067682111445e-01,3.013405807342321996e-01,2.476093809532112777e-01,-3.048312423539590310e-01
2.315000000000000000e+09,7.689984733398352867e-01,2.983597489189339091e-01,2.619434057217580047e-01,-3.081732784019485250e-01
2.320000000000000000e+09,7.868648724426986485e-01,2.952459103161029219e-01,2.761369024860125254e-01,-3.116158746708611593e-01
2.325000000000000000e+09,8.045298070588511319e-01,2.920015911601818170e-01,2.901747757518465809e-01,-3.151569688522931068e-01
2.330000000000000000e+09,8.219747907061061287e-01,2.886294476252092567e-01,3.040420761333877953e-01,-3.187943955749172331e-01
2.335000000000000000e+09,8.391815606067821731e-01,2.851322648459551079e-01,3.177240131699667902e-01,-3.225258873566547724e-01
2.340000000000000000e+09,8.561320900029514291e-01,2.815129558562760037e-01,3.312059675984074802e-01,-3.263490756296766881e-01
2.345000000000000000e+09,8.728085996503347488e-01,2.777745604431813842e-01,3.444735030979598767e-01,-3.302614918398927846e-01
2.350000000000000000e+09,8.891935685236517228e-01,2.739202439141979473e-01,3.575123775223379985e-01,-3.342605686213300786e-01
2.355000000000000000e+09,9.052697437716429318e-01,2.699532957760834018e-01,3.703085536405750777e-01,-3.383436410463279698e-01
2.360000000000000000e+09,9.210201499585359830e-01,2.658771283234531713e-01,3.828482094058149321e-01,-3.425079479529042903e-01
2.365000000000000000e+09,9.364280976330290329e-01,2.616952751339398642e-01,3.951177477766588675e-01,-3.467506333502234916e-01
2.370000000000000000e+09,9.514771912664634623e-01,2.574113894689371573e-01,4.071038061135592301e-01,-3.510687479028722913e-01
2.375000000000000000e+09,9.661513366029430561e-01,2.530292425773235099e-01,4.187932651781248183e-01,-3.554592504952159837e-01
2.380000000000000000e+09,9.804347474657777450e-01,2.485527218993369425e-01,4.301732577611315778e-01,-3.599190098765878143e-01
2.385000000000000000e+09,9.943119520651489962e-01,2.439858291697116488e-01,4.412311769681825369e-01,-3.644448063884698774e-01
2.390000000000000000e+09,1.007767798853488328e+00,2.393326784166623922e-01,4.519546841927152281e-01,-3.690333337742230380e-01
2.395000000000000000e+09,1.020787461974175026e+00,2.345974938550618449e-01,4.623317168059898896e-01,-3.736812010729720912e-01
2.400000000000000000e+09,1.033356446351738400e+00,2.297846076720377329e-01,4.723504955965576735e-01,-3.783849345972084555e-01
2.405000000000000000e+09,1.045460592470016437e+00,2.248984577022392073e-01,4.819995319898062736e-01,-3.831409799962597340e-01
2.410000000000000000e+09,1.057086080886786794e+00,2.199435849910211793e-01,4.912676350818158122e-01,-3.879457044053980508e-01
2.415000000000000000e+09,1.068219436532949596e+00,2.149246312438004847e-01,5.001439185192904091e-01,-3.927953986816196674e-01
2.420000000000000000e+09,1.078847532843430157e+00,2.098463361594811727e-01,5.086178072607041578e-01,-3.976862797262359361e-01
2.425000000000000000e+09,1.088957595770177367e+00,2.047135346462567174e-01,5.166790442522306570e-01,-4.026144928955826541e-01
2.430000000000000000e+09,1.098537207723790488e+00,1.995311539180819049e-01,5.243176970530928349e-01,-4.075761144990839302e-01
2.435000000000000000e+09,1.107574311493085384e+00,1.943042104706724504e-01,5.315241644454463676e-01,-4.125671543856813672e-01
2.440000000000000000e+09,1.116057214192415215e+00,1.890378069349138990e-01,5.382891830646304721e-01,-4.175835586187822690e-01
2.445000000000000000e+09,1.123974591283048774e+00,1.837371288075810849e-01,5.446038340843216696e-01,-4.226212122391389547e-01
2.450000000000000000e+09,1.131315490719877248e+00,1.784074410571981906e-01,5.504595499929543223e-01,-4.276759421160015173e-01
2.455000000000000000e+09,1.138069337271722326e+00,1.730540846048877757e-01,5.558481214974652085e-01,-4.327435198865046129e-01
2.460000000000000000e+09,1.144225937062901766e+00,1.676824726799570897e-01,5.607617045900913366e-01,-4.378196649818036357e-01
2.465000000000000000e+09,1.149775482388379677e+00,1.622980870487530647e-01,5.651928278149658258e-01,-4.429000477408557845e-01
2.470000000000000000e+09,1.154708556849386447e+00,1.569064741176066924e-01,5.691343997700289981e-01,-4.479802926098601645e-01
2.475000000000000000e+09,1.159016140861266697e+00,1.515132409098590982e-01,5.725797168815004445e-01,-4.530559814267047791e-01
2.480000000000000000e+09,1.162689617582806090e+00,1.461240509168578450e-01,5.755224714872657632e-01,-4.581226567900806845e-01
2.485000000000000000e+09,1.165720779318658362e+00,1.407446198243177682e-01,5.779567602654906988e-01,-4.631758255106183664e-01
2.490000000000000000e+09,1.168101834445546050e+00,1.353807111145512998e-01,5.798770930445551475e-01,-4.682109621437027802e-01
2.495000000000000000e+09,1.169825414914133166e+00,1.300381315462074416e-01,5.812784020324988088e-01,-4.732235126013483173e-01
2.500000000000000000e+09,1.170884584379340509e+00,1.247227265130584212e-01,5.821560515002003333e-01,-4.782088978419377634e-01
2.505000000000000000e+09,1.171272847011907814e+00,1.194403752838684440e-01,5.825058479566092018e-01,-4.831625176349253481e-01
2.510000000000000000e+09,1.170984157045220853e+00,1.141969861257416952e-01,5.823240508516918101e-01,-4.880797543989443543e-01
2.515000000000000000e+09,1.170012929111798439e+00,1.089984913138193484e-01,5.816073838422508580e-01,-4.929559771094903509e-01
2.520000000000000000e+09,1.168354049425601948e+00,1.038508420302857033e-01,5.803530466586641623e-01,-4.977865452747940456e-01
2.525000000000000000e+09,1.166002887865452919e+00,9.876000315624014481e-02,5.785587276053998362e-01,-5.025668129756156732e-01
2.530000000000000000e+09,1.162955311018237126e+00,9.373194796068359813e-02,5.762226167330259941e-01,-5.072921329658521827e-01
2.535000000000000000e+09,1.159207696238388596e+00,8.877265269043552176e-02,5.733434197144062772e-01,-5.119578608310761947e-01
2.540000000000000000e+09,1.154756946784586624e+00,8.388809106626059220e-02,5.699203724603446597e-01,-5.165593592000097267e-01
2.545000000000000000e+09,1.149600508091905615e+00,7.908422869000678035e-02,5.659532565073820409e-01,-5.210920020060185731e-01
2.550000000000000000e+09,1.143736385241633347e+00,7.436701736861631162e-02,5.614424152099762866e-01,-5.255511787933794254e-01
2.555000000000000000e+09,1.137163161689178859e+00,6.974238936092568009e-02,5.563887707690822193e-01,-5.299322990644018683e-01
2.560000000000000000e+09,1.129880019313180828e+00,6.521625155354425496e-02,5.507938421259629402e-01,-5.342307966622072968e-01
2.565000000000000000e+09,1.121886759848176540e+00,6.079447957300095073e-02,5.446597637507195611e-01,-5.384421341844679576e-01
2.570000000000000000e+09,1.113183827763852385e+00,5.648291184107176455e-02,5.379893053509354761e-01,-5.425618074225464493e-01
2.575000000000000000e+09,1.103772334654124387e+00,5.228734358126634757e-02,5.307858925266724093e-01,-5.465853498207809968e-01
2.580000000000000000e+09,1.093654085199731396e+00,4.821352078427629945e-02,5.230536283911431106e-01,-5.505083369502199453e-01
2.585000000000000000e+09,1.082831604766068878e+00,4.426713414098901178e-02,5.147973161795068586e-01,-5.543263909907832909e-01
2.590000000000000000e+09,1.071308168698619667e+00,4.045381295182716441e-02,5.060224828582666756e-01,-5.580351852159147752e-01
2.595000000000000000e+09,1.059087833376242571e+00,3.677911902157034868e-02,4.967354037504131958e-01,-5.616304484734231384e-01
2.600000000000000000e+09,1.046175469081167098e+00,3.324854054921660973e-02,4.869431281820131296e-01,-5.651079696561103205e-01
2.605000000000000000e+09,1.032576794741759452e+00,2.986748602257661978e-02,4.766535061546824936e-01,-5.684636021555395935e-01
2.610000000000000000e+09,1.018298414600671054e+00,2.664127812780966997e-02,4.658752160406730569e-01,-5.716932682922831743e-01
2.615000000000000000e+09,1.003347856858204601e+00,2.357514768426506591e-02,4.546177932924643783e-01,-5.747929637158212257e-01
2.620000000000000000e+09,9.877336143337656083e-01,2.067422761515872245e-02,4.428916601515792695e-01,-5.777587617670260078e-01
2.625000000000000000e+09,9.714651871841816222e-01,1.794354696500245067e-02,4.307081563322801565e-01,-5.805868177963885435e-01
2.630000000000000000e+09,9.545531277093868283e-01,1.538802497466894813e-02,4.180795706498699471e-01,-5.832733734306061457e-01
2.635000000000000000e+09,9.370090872677756533e-01,1.301246522538684024e-02,4.050191735511013968e-01,-5.858147607806667434e-01
2.640000000000000000e+09,9.188458653130009424e-01,1.082154986276742843e-02,3.915412504952928141e-01,-5.882074065838973631e-01
2.645000000000000000e+09,9.000774605517460891e-01,8.819833912255195876e-03,3.776611361216607454e-01,-5.904478362731045982e-01
2.650000000000000000e+09,8.807191242107571538e-01,7.011739697458458515e-03,3.633952491274026197e-01,-5.925326779653112830e-01
2.655000000000000000e+09,8.607874153824635055e-01,5.401551372580951429e-03,3.487611277655939257e-01,-5.944586663631734602e-01
2.660000000000000000e+09,8.403002584013115062e-01,3.993409580366988690e-03,3.337774658561711849e-01,-5.962226465616899951e-01
2.665000000000000000e+09,8.192770021849504758e-01,2.791306246800605035e-03,3.184641491891426757e-01,-5.978215777534836572e-01
2.670000000000000000e+09,7.977384814461391249e-01,1.799079523667582690e-03,3.028422921767669473e-01,-5.992525368254768559e-01
2.675000000000000000e+09,7.757070796613483310e-01,1.020408889943393276e-03,2.869342745980724696e-01,-6.005127218402900313e-01
2.680000000000000000e+09,7.532067936451246615e-01,4.588104227679196102e-04,2.707637782510671220e-01,-6.015994553955879010e-01
2.685000000000000000e+09,7.302632995543438810e-01,1.176322484534818563e-04,2.543558233118959899e-01,-6.025101878550882528e-01
2.690000000000000000e+09,7.069040201025722503e-01,5.018383250808155702e-08,2.377368041723708081e-01,-6.032425004446799743e-01
2.695000000000000000e+09,6.831581927312462277e-01,1.090635777168465524e-04,2.209345245045963024e-01,-6.037941082078087662e-01
2.700000000000000000e+09,6.590569384339304282e-01,4.474913620262170578e-04,2.039782312726595992e-01,-6.041628628142011737e-01
2.705000000000000000e+09,6.346333308869445133e-01,1.017968321644127519e-03,1.868986473862896958e-01,-6.043467552162836709e-01
2.710000000000000000e+09,6.099224654832834380e-01,1.822941591650939410e-03,1.697280026605882675e-01,-6.043439181481684574e-01
2.715000000000000000e+09,5.849615278113348138e-01,2.864667390039515871e-03,1.525000627171647360e-01,-6.041526284621014931e-01
2.720000000000000000e+09,5.597898610592486612e-01,4.145207993544121686e-03,1.352501554316836163e-01,-6.037713092977622376e-01
2.725000000000000000e+09,5.344490317602119678e-01,5.666428963644908924e-03,1.180151945026836069e-01,-6.031985320800136163e-01
2.730000000000000000e+09,5.089828932237463466e-01,7.429996629214207123e-03,1.008336996843336997e-01,-6.024330183412686113e-01
2.735000000000000000e+09,4.834376459283318272e-01,9.437375831487501698e-03,8.374581319830201598e-02,-6.014736413648192892e-01
2.740000000000000000e+09,4.578618940713578001e-01,1.168982793688467213e-02,6.679331180716895078e-02,-6.003194276457471945e-01
2.745000000000000000e+09,4.323066973992851780e-01,1.418840912180654654e-02,5.001961400779171563e-02,-5.989695581669813862e-01
2.750000000000000000e+09,4.068256173551570432e-01,1.693396893352923371e-02,3.346978177318057218e-02,-5.974233694876917022e-01
2.755000000000000000e+09,3.814747565080742198e-01,1.992714913009380195e-02,1.719051625251164644e-02,-5.956803546424419560e-01
2.760000000000000000e+09,3.563127901434086642e-01,2.316838280181816867e-02,1.230146815635662413e-03,-5.937401638491001110e-01
2.765000000000000000e+09,3.314009888219565658e-01,2.665789377581457079e-02,-1.436138718292874657e-02,-5.916026050248782697e-01
2.770000000000000000e+09,3.068032306389417707e-01,3.039569630458172772e-02,-2.953256255857890367e-02,-5.892676441094650830e-01
2.775000000000000000e+09,2.825860018513933758e-01,3.438159503895162061e-02,-4.423030700870365928e-02,-5.867354051950618432e-01
2.780000000000000000e+09,2.588183844852096072e-01,3.861518528436930220e-02,-5.840004301764235156e-02,-5.840061704638832563e-01
2.785000000000000000e+09,2.355720294843844931e-01,4.309585353970472182e-02,-7.198574157915330063e-02,-5.810803799332632247e-01
2.790000000000000000e+09,2.129211139383860585e-01,4.782277831615708297e-02,-8.492998633642319384e-02,-5.779586310097621915e-01
2.795000000000000000e+09,1.909422809060317971e-01,5.279493123353218298e-02,-9.717404870946760864e-02,-5.746416778538268044e-01
2.800000000000000000e+09,1.697145603650669909e-01,5.801107839047207893e-02,-1.086579745341547110e-01,-5.711304305568244422e-01
2.805000000000000000e+09,1.493192698449916922e-01,6.346978200412622950e-02,-1.193206826819120381e-01,-5.674259541329362833e-01
2.810000000000000000e+09,1.298398933636474573e-01,6.916940231475010581e-02,-1.291000760583426998e-01,-5.635294673286246336e-01
2.815000000000000000e+09,1.113619373771688320e-01,7.510809974929839872e-02,-1.379331652961640342e-01,-5.594423412529012651e-01
2.820000000000000000e+09,9.397276258069615917e-02,8.128383733793145827e-02,-1.457562053587042605e-01,-5.551660978321322215e-01
2.825000000000000000e+09,7.776139055853270587e-02,8.769438337662543992e-02,-1.525048451592566079e-01,-5.507024080928966114e-01
2.830000000000000000e+09,6.281828449019083438e-02,9.433731432853359467e-02,-1.581142901722165650e-01,-5.460530902779230367e-01
2.835000000000000000e+09,4.923510335974045499e-02,1.012100179558199503e-01,-1.625194778730656708e-01,-5.412201077990188569e-01
2.840000000000000000e+09,3.710442940891192642e-02,1.083096966741751432e-01,-1.656552656881430385e-01,-5.362055670324008538e-01
2.845000000000000000e+09,2.651946890264769707e-02,1.156333711202015835e-01,-1.674566309700914746e-01,-5.310117149619199006e-01
2.850000000000000000e+09,1.757372664939519172e-02,1.231778839229991096e-01,-1.678588823376517269e-01,-5.256409366748997503e-01
2.855000000000000000e+09,1.036065512828557300e-02,1.309399036698652152e-01,-1.667978815346638499e-01,-5.200957527176415240e-01
2.860000000000000000e+09,4.973279519571359615e-03,1.389159290558958926e-01,-1.642102747727381407e-01,-5.143788163156407522e-01
2.865000000000000000e+09,1.503800405952362669e-03,1.471022932074771972e-01,-1.600337323305584536e-01,-5.084929104652130549e-01
2.870000000000000000e+09,4.317640286941402527e-05,1.554951681681492615e-01,-1.542071949918742413e-01,-5.024409449033480080e-01
2.875000000000000000e+09,6.806894759427387261e-04,1.640905695367940731e-01,-1.466711257182283235e-01,-4.962259529617413234e-01
2.880000000000000000e+09,3.503496202255614207e-03,1.728843612463557278e-01,-1.373677647778873689e-01,-4.898510883125196114e-01
2.885000000000000000e+09,8.596168715020530149e-03,1.818722604720552083e-01,-1.262413863885606113e-01,-4.833196216123839539e-01
2.890000000000000000e+09,1.604022952663277865e-02,1.910498426576022202e-01,-1.132385547887225646e-01,-4.766349370519455952e-01
2.895000000000000000e+09,2.591368483558320265e-02,2.004125466480865814e-01,-9.830837753224216935e-02,-4.698005288177020677e-01
2.900000000000000000e+09,3.829056127654612701e-02,2.099556799181363509e-01,-8.140275370513883058e-02,-4.628199974740018763e-01
2.905000000000000000e+09,5.324045135140086787e-02,2.196744238831812579e-01,-6.247661470394902383e-02,-4.556970462715882464e-01
2.910000000000000000e+09,7.082807297361191912e-02,2.295638392836475694e-01,-4.148815518390871343e-02,-4.484354773908876823e-01
2.915000000000000000e+09,9.111284865046409553e-02,2.396188716297234511e-01,-1.839905179823369055e-02,-4.410391881261498392e-01
2.920000000000000000e+09,1.141485098150067379e-01,2.498343566957781925e-01,6.825332604479959937e-03,-4.335121670187794263e-01
2.925000000000000000e+09,1.399827316873955008e-01,2.602050260538554260e-01,3.421576156521697470e-02,-4.258584899462437012e-01
2.930000000000000000e+09,1.686568037969036760e-01,2.707255126347651308e-01,6.379895649437720972e-02,-4.180823161737080573e-01
2.935000000000000000e+09,2.002053409256740746e-01,2.813903563065642266e-01,9.559744898693864346e-02,-4.101878843758688387e-01
2.940000000000000000e+09,2.346560387522779179e-01,2.921940094602289983e-01,1.296294557069427589e-01,-4.021795086351573900e-01
2.945000000000000000e+09,2.720294778830900095e-01,3.031308425919541083e-01,1.659087773336415383e-01,-3.940615744236679596e-01
2.950000000000000000e+09,3.123389792730638104e-01,3.141951498728983716e-01,2.044447227870912764e-01,-3.858385345747455952e-01
2.955000000000000000e+09,3.555905132764183296e-01,3.253811546963019108e-01,2.452420596558644861e-01,-3.775149052517701165e-01
2.960000000000000000e+09,4.017826637430200187e-01,3.366830151939032012e-01,2.883009914299756726e-01,-3.690952619188903605e-01
2.965000000000000000e+09,4.509066477194778599e-01,3.480948297115687984e-01,3.336171618164606723e-01,-3.605842353210546580e-01
2.970000000000000000e+09,5.029463904328302926e-01,3.596106422371398437e-01,3.811816860731911949e-01,-3.519865074786771020e-01
2.975000000000000000e+09,5.578786543752758398e-01,3.712244477719206515e-01,4.309812089704914140e-01,-3.433068077026527054e-01
2.980000000000000000e+09,6.156732204653885265e-01,3.829301976380636297e-01,4.829979886556929891e-01,-3.345499086350697815e-01
2.985000000000000000e+09,6.762931184879429347e-01,3.947218047155782727e-01,5.372100053929333985e-01,-3.257206223211753238e-01
2.990000000000000000e+09,7.396949032985233874e-01,4.065931486009182194e-01,5.935910938540589488e-01,-3.168237963172680915e-01
2.995000000000000000e+09,8.058289726686025389e-01,4.185380806829649969e-01,6.521110973803827537e-01,-3.078643098392855881e-01
3.000000000000000000e+09,8.746399221272106450e-01,4.305504291281420648e-01,7.127360424004771655e-01,-2.988470699568570033e-01
3.005000000000000000e+09,9.460669317593185523e-01,4.426240037712054765e-01,7.754283309981586658e-01,-2.897770078366934121e-01
3.010000000000000000e+09,1.020044179631575121e+00,4.547526009058655005e-01,8.401469494637199276e-01,-2.806590750396344980e-01
3.015000000000000000e+09,1.096501276362680466e+00,4.669300079707335849e-01,9.068476905536284605e-01,-2.714982398747369796e-01
3.020000000000000000e+09,1.175363715299369893e+00,4.791500081270581024e-01,9.754833870990957667e-01,-2.622994838144033225e-01
3.025000000000000000e+09,1.256553332832808234e+00,4.914063847235073945e-01,1.046004154578036305e+00,-2.530677979732398053e-01
3.030000000000000000e+09,1.339988773553244750e+00,5.036929256461645243e-01,1.118357640264112884e+00,-2.438081796540664259e-01
3.035000000000000000e+09,1.425585955194955456e+00,5.160034275494148615e-01,1.192489276605430470e+00,-2.345256289632662861e-01
3.040000000000000000e+09,1.513258528666975078e+00,5.283316999663880686e-01,1.268342536567069079e+00,-2.252251454983528745e-01
3.045000000000000000e+09,1.602918328851481666e+00,5.406715692962600350e-01,1.345859188766589165e+00,-2.159117251103971347e-01
3.050000000000000000e+09,1.694475812304156559e+00,5.530168826671997273e-01,1.424979550368182579e+00,-2.065903567415901254e-01
3.055000000000000000e+09,1.787840478459764793e+00,5.653615116726394829e-01,1.505642735844745062e+00,-1.972660193422305919e-01
3.060000000000000000e+09,1.882921271454147449e+00,5.776993559813564660e-01,1.587786899895880399e+00,-1.879436788661350832e-01
3.065000000000000000e+09,1.979626960156721793e+00,5.900243468198431707e-01,1.671349472974348105e+00,-1.786282853472404009e-01
3.070000000000000000e+09,2.077866494520664187e+00,6.023304503261667220e-01,1.756267388076820035e+00,-1.693247700583339344e-01
3.075000000000000000e+09,2.177549336821985371e+00,6.146116707767919074e-01,1.842477297636243572e+00,-1.600380427518112436e-01
3.080000000000000000e+09,2.278585766816098701e+00,6.268620536848089619e-01,1.929915779547535237e+00,-1.507729889842878701e-01
3.085000000000000000e+09,2.380887160258860824e+00,6.390756887722121027e-01,2.018519531546533852e+00,-1.415344675247020567e-01
3.090000000000000000e+09,2.484366240628722799e+00,6.512467128149137530e-01,2.108225553349323711e+00,-1.323273078458070684e-01
3.095000000000000000e+09,2.588937304214409707e+00,6.633693123633990218e-01,2.198971316118231822e+00,-1.231563077006377072e-01
3.100000000000000000e+09,2.694516419049710620e+00,6.754377263392240538e-01,2.290694918999480745e+00,-1.140262307819015775e-01
3.105000000000000000e+09,2.801021598423233172e+00,6.874462485093614239e-01,2.383335232615220622e+00,-1.049418044649802761e-01
3.110000000000000000e+09,2.908372949909663330e+00,6.993892298401750418e-01,2.476832029534626223e+00,-9.590771763429870034e-02
3.115000000000000000e+09,3.016492801048756611e+00,7.112610807322539141e-01,2.571126101871795022e+00,-8.692861859167469452e-02
3.120000000000000000e+09,3.125305802916822362e+00,7.230562731400907994e-01,2.666159366254134522e+00,-7.800911304603744267e-02
3.125000000000000000e+09,3.234739012965472504e+00,7.347693425761303576e-01,2.761874956520143254e+00,-6.915376218461483093e-02
3.130000000000000000e+09,3.344721958538192652e+00,7.463948900040595635e-01,2.858217304558347216e+00,-6.036708082258436525e-02
3.135000000000000000e+09,3.455186682538240017e+00,7.579275836227460372e-01,2.955132209784155251e+00,-5.165353563205129367e-02
3.140000000000000000e+09,3.566067772723997997e+00,7.693621605435605471e-01,3.052566897792444056e+00,-4.301754344770958305e-02
3.145000000000000000e+09,3.677302376102359993e+00,7.806934283642497086e-01,3.150470068768350451e+00,-3.446346964822157022e-02
3.150000000000000000e+09,3.788830199862278203e+00,7.919162666418720908e-01,3.248791936262499291e+00,-2.599562661216673481e-02
3.155000000000000000e+09,3.900593500254376345e+00,8.030256282681835778e-01,3.347484256963715321e+00,-1.761827224600254899e-02
3.160000000000000000e+09,4.012537060758831764e+00,8.140165407495731920e-01,3.446500352100361653e+00,-9.335608584200679599e-03
3.165000000000000000e+09,4.124608160831582104e+00,8.248841073969371829e-01,3.545795121114683202e+00,-1.151780457300609741e-03
3.170000000000000000e+09,4.236756536435209775e+00,8.356235084249340472e-01,3.645325048236422560e+00,6.929125771706538470e-03
3.175000000000000000e+09,4.348934333500686478e+00,8.462300019679032115e-01,3.745048202584809083e+00,1.490308340533933254e-02
3.180000000000000000e+09,4.461096055367987034e+00,8.566989250126771926e-01,3.844924232392437524e+00,2.276612654653499546e-02
3.185000000000000000e+09,4.573198505200370967e+00,8.670256942530745192e-01,3.944914353949266150e+00,3.051435117090455298e-02
3.190000000000000000e+09,4.685200724255466298e+00,8.772058068685028021e-01,4.044981335810003742e+00,3.814391614005283038e-02
3.195000000000000000e+09,4.797063926848345261e+00,8.872348412308952437e-01,4.145089478811295969e+00,4.565104415676703165e-02
3.200000000000000000e+09,4.908751432743566845e+00,8.971084575423977636e-01,4.245204592395308119e+00,5.303202266435604051e-02
3.205000000000000000e+09,5.020228597655005842e+00,9.068223984073987554e-01,4.345293967720908590e+00,6.028320469324533609e-02
3.210000000000000000e+09,5.131462742445930481e+00,9.163724893422873219e-01,4.445326347998403094e+00,6.740100965470650907e-02
3.215000000000000000e+09,5.242423081574428601e+00,9.257546392260558310e-01,4.545271896471317241e+00,7.438192408699417779e-02
3.220000000000000000e+09,5.353080651254705558e+00,9.349648406949988555e-01,4.645102162424726622e+00,8.122250235268643759e-02
3.225000000000000000e+09,5.463408237742482854e+00,9.439991704846083520e-01,4.744790045568451298e+00,8.791936729184407495e-02
3.230000000000000000e+09,5.573380306121840988e+00,9.528537897219658825e-01,4.844309759132424453e+00,9.446921083196477276e-02
3.235000000000000000e+09,5.682972929888579827e+00,9.615249441717675927e-01,4.943636791955692722e+00,1.008687945573267242e-01
3.240000000000000000e+09,5.792163721609800753e+00,9.700089644384278786e-01,5.042747869848161812e+00,1.071149502390144059e-01
3.245000000000000000e+09,5.900931764880387398e+00,9.783022661289669797e-01,5.141620916465198476e+00,1.132045803291765740e-01
3.250000000000000000e+09,6.009257547763564133e+00,9.864013499770875049e-01,5.240235013910121253e+00,1.191346584201095765e-01
3.255000000000000000e+09,6.117122897874756937e+00,9.943028019341699775e-01,5.338570363266210705e+00,1.249022296713976493e-01
3.260000000000000000e+09,6.224510919227833838e+00,1.002003293227684777e+00,5.436608245225823310e+00,1.305044112064062400e-01
3.265000000000000000e+09,6.331405930945920524e+00,1.009499580391568951e+00,5.534330980974017322e+00,1.359383924807263389e-01
3.270000000000000000e+09,6.437793407906387877e+00,1.016788505270019849e+00,5.631721893458667694e+00,1.412014356238915636e-01
3.275000000000000000e+09,6.543659923374777421e+00,1.023866994998726909e+00,5.728765269165193352e+00,1.462908757572571883e-01
3.280000000000000000e+09,6.648993093661975884e+00,1.030732061964961144e+00,5.825446320498739894e+00,1.512041212894627007e-01
3.285000000000000000e+09,6.753781524817713766e+00,1.037380803749925251e+00,5.921751148854727198e+00,1.559386541910273150e-01
3.290000000000000000e+09,6.858014761369358503e+00,1.043810403055379421e+00,6.017666708457363178e+00,1.604920302509843799e-01
3.295000000000000000e+09,6.961683237094530519e+00,1.050018127617740493e+00,6.113180771022490134e+00,1.648618793167254404e-01
3.300000000000000000e+09,7.064778227806502109e+00,1.056001330110728276e+00,6.208281891294379129e+00,1.690459055185170312e-01
3.305000000000000000e+09,7.167291806129510334e+00,1.061757448041009910e+00,6.302959373499030349e+00,1.730418874819955322e-01
3.310000000000000000e+09,7.269216798223575360e+00,1.067284003636635781e+00,6.397203238740962306e+00,1.768476785284521513e-01
3.315000000000000000e+09,7.370546742421238307e+00,1.072578603732472047e+00,6.491004193368765662e+00,1.804612068660131352e-01
3.320000000000000000e+09,7.471275849728233887e+00,1.077638939653968286e+00,6.584353598323734680e+00,1.838804757729382844e-01
3.325000000000000000e+09,7.571398966136747788e+00,1.082462787101210910e+00,6.677243439478923293e+00,1.871035637747503755e-01
3.330000000000000000e+09,7.670911536702496036e+00,1.087048006036035019e+00,6.769666298976772190e+00,1.901286248167610160e-01
3.335000000000000000e+09,7.769809571324004516e+00,1.091392540573226988e+00,6.861615327558030941e+00,1.929538884333241722e-01
3.340000000000000000e+09,7.868089612170089175e+00,1.095494418878366849e+00,6.953084217878795492e+00,1.955776599161187790e-01
3.345000000000000000e+09,7.965748702699414707e+00,1.099351753074540250e+00,7.044067178808660401e+00,1.979983204816987696e-01
3.350000000000000000e+09,8.062784358207306212e+00,1.102962739158499739e+00,7.134558910691356282e+00,2.002143274413562268e-01
3.355000000000000000e+09,8.159194537847172413e+00,1.106325656929566970e+00,7.224554581557933730e+00,2.022242143730374198e-01
3.360000000000000000e+09,8.254977618063611189e+00,1.109438869931467675e+00,7.314049804271261834e+00,2.040265912979755403e-01
3.365000000000000000e+09,8.350132367381284837e+00,1.112300825410499128e+00,7.403040614583832557e+00,2.056201448627296147e-01
3.370000000000000000e+09,8.444657922490025115e+00,1.114910054289439456e+00,7.491523450085358249e+00,2.070036385277861102e-01
3.375000000000000000e+09,8.538553765574450338e+00,1.117265171161219373e+00,7.579495130021522087e+00,2.081759127650619212e-01
3.380000000000000000e+09,8.631819702827247198e+00,1.119364874301526314e+00,7.666952835955910928e+00,2.091358852634156162e-01
3.385000000000000000e+09,8.724455844098173429e+00,1.121207945703850850e+00,7.753894093254061204e+00,2.098825511457011739e-01
3.390000000000000000e+09,8.816462583620497284e+00,1.122793251136724235e+00,7.840316753361004309e+00,2.104149831969231998e-01
3.395000000000000000e+09,8.907840581771717225e+00,1.124119740225473452e+00,7.926218976852657860e+00,2.107323321049963116e-01
3.400000000000000000e+09,8.998590747813038249e+00,1.125186446559802933e+00,8.011599217229605330e+00,2.108338267152470580e-01
3.405000000000000000e+09,9.088714223565279582e+00,1.125992487827591537e+00,8.096456205432930986e+00,2.107187742995618729e-01
3.410000000000000000e+09,9.178212367970914443e+00,1.126537065977227137e+00,8.180788935051486632e+00,2.103865608413033050e-01
3.415000000000000000e+09,9.267086742504345054e+00,1.126819467409368558e+00,8.264596648201226969e+00,2.098366513364891273e-01
3.420000000000000000e+09,9.355339097382005420e+00,1.126839063198337598e+00,8.347878822046171265e+00,2.090685901123844059e-01
3.425000000000000000e+09,9.442971358539441695e+00,1.126595309345870488e+00,8.430635155942528769e+00,2.080820011647052381e-01
3.430000000000000000e+09,9.529985615327284165e+00,1.126087747066566669e+00,8.512865559174132457e+00,2.068765885132584637e-01
3.435000000000000000e+09,9.616384108898293093e+00,1.125316003107611706e+00,8.594570139262915021e+00,2.054521365779410080e-01
3.440000000000000000e+09,9.702169221244625774e+00,1.124279790102384657e+00,8.675749190828256019e+00,2.038085105743100423e-01
3.445000000000000000e+09,9.787343464852689578e+00,1.122978906959864576e+00,8.756403184970961817e+00,2.019456569312431671e-01
3.450000000000000000e+09,9.871909472945102237e+00,1.121413239289972497e+00,8.836532759164532180e+00,1.998636037295575263e-01
3.455000000000000000e+09,9.955869990275472148e+00,1.119582759866586619e+00,8.916138707626910076e+00,1.975624611630133476e-01
3.460000000000000000e+09,1.003922786445160575e+01,1.117487529127589641e+00,8.995221972158111257e+00,1.950424220224155902e-01
3.465000000000000000e+09,1.012198603775464711e+01,1.115127695714639655e+00,9.073783633418582184e+00,1.923037622024749704e-01
3.470000000000000000e+09,1.020414753943017061e+01,1.112503497051284373e+00,9.151824902632020198e+00,1.893468412326311245e-01
3.475000000000000000e+09,1.028571547842551048e+01,1.109615259961637790e+00,9.229347113692924154e+00,1.861721028316139226e-01
3.480000000000000000e+09,1.036669303654912255e+01,1.106463401329875307e+00,9.306351715661293156e+00,1.827800754864711275e-01
3.485000000000000000e+09,1.044708346202946281e+01,1.103048428800032177e+00,9.382840265626910536e+00,1.791713730564760687e-01
3.490000000000000000e+09,1.052689006345207190e+01,1.099370941518254208e+00,9.458814421927050020e+00,1.753466954008989775e-01
3.495000000000000000e+09,1.060611620405344269e+01,1.095431630917089061e+00,9.534275937700773085e+00,1.713068290330166388e-01
3.500000000000000000e+09,1.068476529635286276e+01,1.091231281541966913e+00,9.609226654765013365e+00,1.670526477979536739e-01
3.505000000000000000e+09,1.076284079710365482e+01,1.086770771920764656e+00,9.683668497796919183e+00,1.625851135763877187e-01
3.510000000000000000e+09,1.084034620254674230e+01,1.082051075476567092e+00,9.757603468809941560e+00,1.579052770129955041e-01
3.515000000000000000e+09,1.091728504394921373e+01,1.077073261483888267e+00,9.831033641908122789e+00,1.530142782700774362e-01
3.520000000000000000e+09,1.099366088341266767e+01,1.071838496068446167e+00,9.903961158306469059e+00,1.479133478056991469e-01
3.525000000000000000e+09,1.106947730993688772e+01,1.066348043250368471e+00,9.976388221605429152e+00,1.426038071767577464e-01
3.530000000000000000e+09,1.114473793572073035e+01,1.060603266031655556e+00,1.004831709330392009e+01,1.370870698665806742e-01
3.535000000000000000e+09,1.121944639269793420e+01,1.054605627526627121e+00,1.011975008854854075e+01,1.313646421357334282e-01
3.540000000000000000e+09,1.129360632927890684e+01,1.048356692136863222e+00,1.019068957209531590e+01,1.254381238974073276e-01
3.545000000000000000e+09,1.136722140730167929e+01,1.041858126768627546e+00,1.026113795448426913e+01,1.193092096153109682e-01
3.550000000000000000e+09,1.144029529917111176e+01,1.035111702094123620e+00,1.033109768841116427e+01,1.129796892238642964e-01
3.555000000000000000e+09,1.151283168517995037e+01,1.028119293855033867e+00,1.040057126528838793e+01,1.064514490710919969e-01
3.560000000000000000e+09,1.158483425099985631e+01,1.020882884208750285e+00,1.046956121198590139e+01,9.972647288170292945e-02
3.565000000000000000e+09,1.165630668533536429e+01,1.013404563116287349e+00,1.053807008774445997e+01,9.280684274081529850e-02
3.570000000000000000e+09,1.172725267772703184e+01,1.005686529771373294e+00,1.060610048124997995e+01,8.569474009741222253e-02
3.575000000000000000e+09,1.179767591650082892e+01,9.977310940693306929e-01,1.067365500786505983e+01,7.839244678532034105e-02
3.580000000000000000e+09,1.186758008685128729e+01,9.895406781170272836e-01,1.074073630700648252e+01,7.090234606192562239e-02
3.585000000000000000e+09,1.193696886905259191e+01,9.811178177795988331e-01,1.080734703966357557e+01,6.322692366317773927e-02
3.590000000000000000e+09,1.200584593679082346e+01,9.724651642655430805e-01,1.087348988605015165e+01,5.536876887245169299e-02
3.595000000000000000e+09,1.207421495560960878e+01,9.635854857484085212e-01,1.093916754338364505e+01,4.733057560322995877e-02
3.600000000000000000e+09,1.214207958146226396e+01,9.544816690220745414e-01,1.100438272378378990e+01,3.911514349358784226e-02
3.605000000000000000e+09,1.220944345936665520e+01,9.451567211908612487e-01,1.106913815228776521e+01,3.072537901018912790e-02
3.610000000000000000e+09,1.227631022215341616e+01,9.356137713900415376e-01,1.113343656497233880e+01,2.216429656090310174e-02
3.615000000000000000e+09,1.234268348930561388e+01,9.258560725370157396e-01,1.119728070718166535e+01,1.343501961397389893e-02
3.620000000000000000e+09,1.240856686588266911e+01,9.158870031098405029e-01,1.126067333185238084e+01,4.540781820834181685e-03
3.625000000000000000e+09,1.247396394152479893e+01,9.057100689515780179e-01,1.132361719793356514e+01,-4.515071858270127553e-03
3.630000000000000000e+09,1.253887828953016381e+01,8.953289050984978292e-01,1.138611506889330016e+01,-1.372908402901873090e-02
3.635000000000000000e+09,1.260331346600697344e+01,8.847472776281406492e-01,1.144816971131325190e+01,-2.309768374059344154e-02
3.640000000000000000e+09,1.266727300908894449e+01,8.739690855260783264e-01,1.150978389356045462e+01,-3.261718536816660824e-02
3.645000000000000000e+09,1.273076043821499148e+01,8.629983625675728964e-01,1.157096038453716602e+01,-4.228378750352673743e-02
3.650000000000000000e+09,1.279377925346960865e+01,8.518392792114357626e-01,1.163170195250358141e+01,-5.209357185639234417e-02
3.655000000000000000e+09,1.285633293497585861e+01,8.404961445023039213e-01,1.169201136396752005e+01,-6.204250216951885666e-02
3.660000000000000000e+09,1.291842494234428251e+01,8.289734079775501474e-01,1.175189138264189914e+01,-7.212642315131036208e-02
3.665000000000000000e+09,1.298005871416894053e+01,8.172756615759034782e-01,1.181134476846268910e+01,-8.234105942842981363e-02
3.670000000000000000e+09,1.304123766756991998e+01,8.054076415430699853e-01,1.187037427666565570e+01,-9.268201452249982819e-02
3.675000000000000000e+09,1.310196519778261681e+01,7.933742303289149644e-01,1.192898265692176096e+01,-1.031447698549129433e-01
3.680000000000000000e+09,1.316224467778375740e+01,7.811804584740483781e-01,1.198717265252225950e+01,-1.137246837826159790e-01
3.685000000000000000e+09,1.322207945795991613e+01,7.688315064789539299e-01,1.204494699961676751e+01,-1.244169906698723571e-01
3.690000000000000000e+09,1.328147286580982822e+01,7.563327066503877649e-01,1.210230842649817973e+01,-1.352168000000384951e-01
3.695000000000000000e+09,1.334042820568299526e+01,7.436895449211069486e-01,1.215925965293418720e+01,-1.461190955311230666e-01
3.700000000000000000e+09,1.339894875854780842e+01,7.309076626358169682e-01,1.221580338953947198e+01,-1.571187345006934688e-01
3.705000000000000000e+09,1.345703778179289145e+01,7.179928582974843820e-01,1.227194233719269789e+01,-1.682104468840498190e-01
3.710000000000000000e+09,1.351469850905403902e+01,7.049510892680275198e-01,1.232767918648877981e+01,-1.793888347110287329e-01
3.715000000000000000e+09,1.357193415006960713e+01,6.917884734162917937e-01,1.238301661723051694e+01,-1.906483714466429280e-01
3.720000000000000000e+09,1.362874789055932823e+01,6.785112907063115539e-01,1.243795729795362170e+01,-2.019834014402685785e-01
3.725000000000000000e+09,1.368514289212800605e+01,6.651259847185642116e-01,1.249250388548634660e+01,-2.133881394497696982e-01
3.730000000000000000e+09,1.374112229219007553e+01,6.516391640967346133e-01,1.254665902453979420e+01,-2.248566702452512167e-01
3.735000000000000000e+09,1.379668920391369191e+01,6.380576039111085507e-01,1.260042534732707331e+01,-2.363829482987064856e-01
3.740000000000000000e+09,1.385184671618716656e+01,6.243882469314266936e-01,1.265380547321360538e+01,-2.479607975658591479e-01
3.745000000000000000e+09,1.390659789360006116e+01,6.106382047996040674e-01,1.270680200839162843e+01,-2.595839113652949059e-01
3.750000000000000000e+09,1.396094577644142731e+01,5.968147590936283553e-01,1.275941754557985064e+01,-2.712458523621470441e-01
3.755000000000000000e+09,1.401489338071726998e+01,5.829253622727523787e-01,1.281165466375137285e+01,-2.829400526627520729e-01
3.760000000000000000e+09,1.406844369817738993e+01,5.689776384957098143e-01,1.286351592787834797e+01,-2.946598140255280440e-01
3.765000000000000000e+09,1.412159969636019596e+01,5.549793842997470250e-01,1.291500388870369598e+01,-3.063983081965389044e-01
3.770000000000000000e+09,1.417436431864658530e+01,5.409385691325157008e-01,1.296612108252869255e+01,-3.181485773749160306e-01
3.775000000000000000e+09,1.422674048432968519e+01,5.268633357240943837e-01,1.301687003102458107e+01,-3.299035348163604220e-01
3.780000000000000000e+09,1.427873108869196273e+01,5.127620002898392038e-01,1.306725324105854291e+01,-3.416559655805663231e-01
3.785000000000000000e+09,1.433033900309483855e+01,4.986430525522244084e-01,1.311727320453948131e+01,-3.533985274300559531e-01
3.790000000000000000e+09,1.438156707507656940e+01,4.845151555698051782e-01,1.316693239827889528e+01,-3.651237518877504251e-01
3.795000000000000000e+09,1.443241812845973726e+01,4.703871453630669719e-01,1.321623328386840157e+01,-3.768240454597288625e-01
3.800000000000000000e+09,1.448289496346644256e+01,4.562680303231287926e-01,1.326517830757102701e+01,-3.884916910311508320e-01
3.805000000000000000e+09,1.453300035684099889e+01,4.421669903941335966e-01,1.331376990022693718e+01,-4.001188494410304330e-01
3.810000000000000000e+09,1.458273706197968167e+01,4.280933760143933453e-01,1.336201047717174006e+01,-4.116975612446030497e-01
3.815000000000000000e+09,1.463210780906766217e+01,4.140567068053643829e-01,1.340990243816858296e+01,-4.232197486693022315e-01
3.820000000000000000e+09,1.468111530521953867e+01,4.000666699966802797e-01,1.345744816734952209e+01,-4.346772177707747820e-01
3.825000000000000000e+09,1.472976223462877954e+01,3.861331185733543059e-01,1.350465003317107282e+01,-4.460616607969981051e-01
3.830000000000000000e+09,1.477805125871822511e+01,3.722660691338197658e-01,1.355151038837687594e+01,-4.573646587661053808e-01
3.835000000000000000e+09,1.482598501629840015e+01,3.584756994460818746e-01,1.359803156997322837e+01,-4.685776842646441898e-01
3.840000000000000000e+09,1.487356612372789932e+01,3.447723456904394634e-01,1.364421589921179745e+01,-4.796921044725211969e-01
3.845000000000000000e+09,1.492079717507833081e+01,3.311664993750480512e-01,1.369006568158207671e+01,-4.906991844208187237e-01
3.850000000000000000e+09,1.496768074230220513e+01,3.176688039152220089e-01,1.373558320681178913e+01,-5.015900904872460098e-01
3.855000000000000000e+09,1.501421937540444240e+01,3.042900508616437349e-01,1.378077074887524844e+01,-5.123558941362922337e-01
3.860000000000000000e+09,1.506041560261556889e+01,2.910411757695863799e-01,1.382563056600834450e+01,-5.229875759067579288e-01
3.865000000000000000e+09,1.510627193056848583e+01,2.779332536958422639e-01,1.387016490073144759e+01,-5.334760296534025725e-01
3.870000000000000000e+09,1.515179084447648528e+01,2.649774943145800088e-01,1.391437597987800245e+01,-5.438120670452908367e-01
3.875000000000000000e+09,1.519697480831383452e+01,2.521852366418391167e-01,1.395826601462973038e+01,-5.539864223253672115e-01
3.880000000000000000e+09,1.524182626499738724e+01,2.395679433597446839e-01,1.400183720055693826e+01,-5.639897573338096270e-01
3.885000000000000000e+09,1.528634763656879336e+01,2.271371947327780194e-01,1.404509171766358477e+01,-5.738126667976097828e-01
3.890000000000000000e+09,1.533054132438061146e+01,2.149046821071136093e-01,1.408803173044002222e+01,-5.834456838889758856e-01
3.895000000000000000e+09,1.537440970927973183e+01,2.028822009886595279e-01,1.413065938791639553e+01,-5.928792860525837760e-01
3.900000000000000000e+09,1.541795515179425280e+01,1.910816436921930206e-01,1.417297682372396572e+01,-6.021039011033573196e-01
3.905000000000000000e+09,1.546117999232104978e+01,1.795149915584258460e-01,1.421498615615949035e+01,-6.111099135935279536e-01
3.910000000000000000e+09,1.550408655131006341e+01,1.681943067356997945e-01,1.425668948825099491e+01,-6.198876714483066985e-01
3.915000000000000000e+09,1.554667712945371250e+01,1.571317235234371279e-01,1.429808890783080777e+01,-6.284274928683869499e-01
3.920000000000000000e+09,1.558895400787374186e+01,1.463394392777030428e-01,1.433918648760996106e+01,-6.367196734961821925e-01
3.925000000000000000e+09,1.563091944830736502e+01,1.358297048792745931e-01,1.437998428525499861e+01,-6.447544938420580740e-01
3.930000000000000000e+09,1.567257569329597189e+01,1.256148147665272774e-01,1.442048434346969721e+01,-6.525222269662127594e-01
3.935000000000000000e+09,1.571392496636996761e+01,1.157070965376091887e-01,1.446068869007684832e+01,-6.600131464099269207e-01
3.940000000000000000e+09,1.575496947223693311e+01,1.061189001268468407e-01,1.450059933810525514e+01,-6.672175343702413386e-01
3.945000000000000000e+09,1.579571139696614779e+01,9.686258656353073648e-02,1.454021828587660004e+01,-6.741256901096919218e-01
3.950000000000000000e+09,1.583615290817375332e+01,8.795051632220854398e-02,1.457954751709501018e+01,-6.807279385925278925e-01
3.955000000000000000e+09,1.587629615520849846e+01,7.939503727569163782e-02,1.461858900094041225e+01,-6.870146393376361793e-01
3.960000000000000000e+09,1.591614326933338219e+01,7.120847226383528183e-02,1.465734469215978564e+01,-6.929761954769887433e-01
3.965000000000000000e+09,1.595569636391044455e+01,6.340310629374590334e-02,1.469581653116425635e+01,-6.986030630075984460e-01
3.970000000000000000e+09,1.599495753458122671e+01,5.599117338823564327e-02,1.473400644412430971e+01,-7.038857602238233202e-01
3.975000000000000000e+09,1.603392885944755619e+01,4.898484310252115836e-02,1.477191634306746693e+01,-7.088148773154290261e-01
3.980000000000000000e+09,1.607261239925291108e+01,4.239620672962605280e-02,1.480954812597875936e+01,-7.133810861165632566e-01
3.985000000000000000e+09,1.611101019755851027e+01,3.623726321919901877e-02,1.484690367689844592e+01,-7.175751499884764906e-01
3.990000000000000000e+09,1.614912428092278063e+01,3.051990483475230942e-02,1.488398486602462256e+01,-7.213879338188272650e-01
3.995000000000000000e+09,1.618695665907648973e+01,2.525590257707804875e-02,1.492079354981418859e+01,-7.248104141189433136e-01
4.000000000000000000e+09,1.622450932509784138e+01,2.045689140397550718e-02,1.495733157108530165e+01,-7.278336891992949198e-01
4.005000000000000000e+09,1.626178425558628149e+01,1.613435527774412584e-02,1.499360075912067813e+01,-7.304489894027149655e-01
4.010000000000000000e+09,1.629878341083382409e+01,1.229961207442724358e-02,1.502960292977024714e+01,-7.326476873739418139e-01
4.015000000000000000e+09,1.633550873499681799e+01,8.963798389964420382e-03,1.506533988555599102e+01,-7.344213083430707334e-01
4.020000000000000000e+09,1.637196215626526197e+01,6.137854280911775491e-03,1.510081341577636849e+01,-7.357615403999504533e-01
4.025000000000000000e+09,1.640814558702966863e+01,3.832507978537945739e-03,1.513602529660956719e+01,-7.366602447355858896e-01
4.030000000000000000e+09,1.644406092404855713e+01,2.058260616511497793e-03,1.517097729121951843e+01,-7.371094658261816424e-01
4.035000000000000000e+09,1.647971004861305744e+01,8.253710142277962238e-04,1.520567114986018531e+01,-7.371014415348681181e-01
4.040000000000000000e+09,1.651509482670958917e+01,1.438405584859993953e-04,1.524010860997988814e+01,-7.366286131054669006e-01
4.045000000000000000e+09,1.655021710918303057e+01,2.339822766671016604e-05,1.527429139632755550e+01,-7.356836350227997645e-01
4.050000000000000000e+09,1.658507873189631709e+01,4.734858030801680643e-04,1.530822122105664995e+01,-7.342593847131089202e-01
4.055000000000000000e+09,1.661968151588874676e+01,1.503243312948873223e-03,1.534189978382945085e+01,-7.323489720585969476e-01
4.060000000000000000e+09,1.665402726753372420e+01,3.121494754809902780e-03,1.537532877192216674e+01,-7.299457486998749411e-01
4.065000000000000000e+09,1.668811777869427004e+01,5.336734142376600189e-03,1.540850986032928560e+01,-7.270433170997676608e-01
4.070000000000000000e+09,1.672195482687683210e+01,8.157111922770039075e-03,1.544144471186709922e+01,-7.236355393429367844e-01
4.075000000000000000e+09,1.675554017538394191e+01,1.159042180973578022e-02,1.547413497727797704e+01,-7.197165456453374910e-01
4.080000000000000000e+09,1.678887557346447323e+01,1.564408807800845777e-02,1.550658229533287624e+01,-7.152807425484303261e-01
4.085000000000000000e+09,1.682196275646324324e+01,2.032515336311432538e-02,1.553878829293496189e+01,-7.103228207732813493e-01
4.090000000000000000e+09,1.685480344596838975e+01,2.564026700967780847e-02,1.557075458522183098e+01,-7.048377627109940757e-01
4.095000000000000000e+09,1.688739934995746950e+01,3.159567401044887508e-02,1.560248277566761743e+01,-6.988208495257808295e-01
4.100000000000000000e+09,1.691975216294169826e+01,3.819720457637321848e-02,1.563397445618459614e+01,-6.922676678486067159e-01
4.105000000000000000e+09,1.695186356610857104e+01,4.545026437584556711e-02,1.566523120722387041e+01,-6.851741160406852327e-01
4.110000000000000000e+09,1.698373522746329556e+01,5.335982548037878498e-02,1.569625459787631350e+01,-6.775364100059720895e-01
4.115000000000000000e+09,1.701536880196778156e+01,6.193041805027094115e-02,1.572704618597182069e+01,-6.693510885346982686e-01
4.120000000000000000e+09,1.704676593167953058e+01,7.116612279263001550e-02,1.575760751817957583e+01,-6.606150181598131610e-01
4.125000000000000000e+09,1.707792824588691261e+01,8.107056422004639551e-02,1.578794013010561414e+01,-6.513253975113155736e-01
4.130000000000000000e+09,1.710885736124484424e+01,9.164690473679655558e-02,1.581804554639177063e+01,-6.414797611533267219e-01
4.135000000000000000e+09,1.713955488190747900e+01,1.028978395752629671e-01,1.584792528081251639e+01,-6.310759828915547542e-01
4.140000000000000000e+09,1.717002239965989929e+01,1.148255926022642842e-01,1.587758083637165640e+01,-6.201122785404995508e-01
4.145000000000000000e+09,1.720026149404846194e+01,1.274319130125475819e-01,1.590701370539868265e+01,-6.085872081402055045e-01
4.150000000000000000e+09,1.723027373250929273e+01,1.407180729211203185e-01,1.593622536964396375e+01,-5.964996776167506010e-01
4.155000000000000000e+09,1.726006067049489801e+01,1.546848658652960062e-01,1.596521730037290254e+01,-5.838489398794065588e-01
4.160000000000000000e+09,1.728962385160049919e+01,1.693326062215662342e-01,1.599399095846068697e+01,-5.706345953517976133e-01
4.165000000000000000e+09,1.731896480768676838e+01,1.846611295391566154e-01,1.602254779448409394e+01,-5.568565919355078497e-01
4.170000000000000000e+09,1.734808505900349829e+01,2.006697937896511630e-01,1.605088924881511758e+01,-5.425152244057056539e-01
4.175000000000000000e+09,1.737698611431000373e+01,2.173574815267405591e-01,1.607901675171190092e+01,-5.276111332416900668e-01
4.180000000000000000e+09,1.740566947099464912e+01,2.347226029474387687e-01,1.610693172340968005e+01,-5.121453028964519927e-01
4.185000000000000000e+09,1.743413661519294067e+01,2.527630998427440878e-01,1.613463557421086136e+01,-4.961190595107961010e-01
4.190000000000000000e+09,1.746238902190389553e+01,2.714764504209721818e-01,1.616212970457408105e+01,-4.795340680809606626e-01
4.195000000000000000e+09,1.749042815510560089e+01,2.908596749859791997e-01,1.618941550520304062e+01,-4.623923290879211057e-01
4.200000000000000000e+09,1.751825546786873744e+01,3.109093424462340827e-01,1.621649435713420573e+01,-4.446961746015672956e-01
4.205000000000000000e+09,1.754587240246834412e+01,3.316215776292024131e-01,1.624336763182297005e+01,-4.264482638725481944e-01
4.210000000000000000e+09,1.757328039049569313e+01,3.529920693747962690e-01,1.627003669123089225e+01,-4.076515784248154750e-01
4.215000000000000000e+09,1.760048085296694964e+01,3.750160793727092545e-01,1.629650288791001245e+01,-3.883094166685583382e-01
4.220000000000000000e+09,1.762747520043143368e+01,3.976884517132104335e-01,1.632276756508770177e+01,-3.684253880483929766e-01
4.225000000000000000e+09,1.765426483307895822e+01,4.210036231135112494e-01,1.634883205675059870e+01,-3.480034067475576420e-01
4.230000000000000000e+09,1.768085114084428255e+01,4.449556337822996310e-01,1.637469768772702139e+01,-3.270476849675718611e-01
4.235000000000000000e+09,1.770723550351198838e+01,4.695381388805864864e-01,1.640036577376922011e+01,-3.055627258066939134e-01
4.240000000000000000e+09,1.773341929081873758e+01,4.947444205407620088e-01,1.642583762163480543e+01,-2.835533157564441020e-01
4.245000000000000000e+09,1.775940386255486914e+01,5.205674003958769003e-01,1.645111452916683348e+01,-2.610245168440083474e-01
4.250000000000000000e+09,1.778519056866480952e+01,5.469996525800482345e-01,1.647619778537399426e+01,-2.379816584402275614e-01
4.255000000000000000e+09,1.781078074934535849e+01,5.740334171500095506e-01,1.650108867050886019e+01,-2.144303287626777021e-01
4.260000000000000000e+09,1.783617573514368715e+01,6.016606138877738097e-01,1.652578845614618785e+01,-1.903763660937893842e-01
4.265000000000000000e+09,1.786137684705391493e+01,6.298728564324868051e-01,1.655029840526049867e+01,-1.658258497460174397e-01
4.270000000000000000e+09,1.788638539661146964e+01,6.586614666998841239e-01,1.657461977230190442e+01,-1.407850907951743169e-01
4.275000000000000000e+09,1.791120268598785970e+01,6.880174895420465564e-01,1.659875380327228456e+01,-1.152606226102426829e-01
4.280000000000000000e+09,1.793583000808241934e+01,7.179317076001973108e-01,1.662270173579951305e+01,-8.925919120705760879e-02
4.285000000000000000e+09,1.796026864661482492e+01,7.483946563089015624e-01,1.664646479921244904e+01,-6.278774544921832124e-02
4.290000000000000000e+09,1.798451987621453441e+01,7.793966390044657633e-01,1.667004421461331631e+01,-3.585342712517411434e-02
4.295000000000000000e+09,1.800858496251043306e+01,8.109277420959771776e-01,1.669344119495087142e+01,-8.463560925336031937e-03
4.300000000000000000e+09,1.803246516221862805e+01,8.429778502565533627e-01,1.671665694509166045e+01,1.937435565440262519e-02
4.305000000000000000e+09,1.805616172322946156e+01,8.755366615931028385e-01,1.673969266189151739e+01,4.765266245771505177e-02
4.310000000000000000e+09,1.807967588469277587e+01,9.085937027575894387e-01,1.676254953426488470e+01,7.636354683863508241e-02
4.315000000000000000e+09,1.810300887710314299e+01,9.421383439592833087e-01,1.678522874325512149e+01,1.054990538319801191e-01
4.320000000000000000e+09,1.812616192238299817e+01,9.761598138443459138e-01,1.680773146210283997e+01,1.350510963027181099e-01
4.325000000000000000e+09,1.814913623396546072e+01,1.010647214208527433e+00,1.683005885631389020e+01,1.650114650517875980e-01
4.330000000000000000e+09,1.817193301687489537e+01,1.045589534507494145e+00,1.685221208372601609e+01,1.953718388543308482e-01
4.335000000000000000e+09,1.819455346780789995e+01,1.080975666140104208e+00,1.687419229457593417e+01,2.261237944150282786e-01
4.340000000000000000e+09,1.821699877521263033e+01,1.116794416471978746e+00,1.689600063156485632e+01,2.572588162169256454e-01
4.345000000000000000e+09,1.823927011936649478e+01,1.153034522573386456e+00,1.691763822992318822e+01,2.887683062458664685e-01
4.350000000000000000e+09,1.826136867245390505e+01,1.189684664652591373e+00,1.693910621747523493e+01,3.206435935776003054e-01
4.355000000000000000e+09,1.828329559864184262e+01,1.226733479152906314e+00,1.696040571470181035e+01,3.528759438025054207e-01
4.360000000000000000e+09,1.830505205415570913e+01,1.264169571505706191e+00,1.698153783480407952e+01,3.854565682838279050e-01
4.365000000000000000e+09,1.832663918735353548e+01,1.301981528511732211e+00,1.700250368376523369e+01,4.183766332263644250e-01
4.370000000000000000e+09,1.834805813879833281e+01,1.340157930338510273e+00,1.702330436041118489e+01,4.516272685455312574e-01
4.375000000000000000e+09,1.836931004133183976e+01,1.378687362123190097e+00,1.704394095647261764e+01,4.851995765281750250e-01
4.380000000000000000e+09,1.839039602014443631e+01,1.417558425163784275e+00,1.706441455664350926e+01,5.190846402690691974e-01
4.385000000000000000e+09,1.841131719284666346e+01,1.456759747692839113e+00,1.708472623864155793e+01,5.532735318772352695e-01
4.390000000000000000e+09,1.843207466953809615e+01,1.496279995223556369e+00,1.710487707326604578e+01,5.877573204414687780e-01
4.395000000000000000e+09,1.845266955287634758e+01,1.536107880464012698e+00,1.712486812445631656e+01,6.225270797490563002e-01
4.400000000000000000e+09,1.847310293814453885e+01,1.576232172794787889e+00,1.714470044934881798e+01,6.575738957513903582e-01
4.405000000000000000e+09,1.849337591331801178e+01,1.616641707303130282e+00,1.716437509833333763e+01,6.928888737666196729e-01
4.410000000000000000e+09,1.851348955913065097e+01,1.657325393381092304e+00,1.718389311510974693e+01,7.284631454235088732e-01
4.415000000000000000e+09,1.853344494913998375e+01,1.698272222878854043e+00,1.720325553674292607e+01,7.642878753338642195e-01
4.420000000000000000e+09,1.855324314979082345e+01,1.739471277819653272e+00,1.722246339371708501e+01,8.003542674959780445e-01
4.425000000000000000e+09,1.857288522047923962e+01,1.780911737679614859e+00,1.724151770999025146e+01,8.366535714272371749e-01
4.430000000000000000e+09,1.859237221361507864e+01,1.822582886234062949e+00,1.726041950304764683e+01,8.731770880227942566e-01
4.435000000000000000e+09,1.861170517468360330e+01,1.864474117978076384e+00,1.727916978395422376e+01,9.099161751426142475e-01
4.440000000000000000e+09,1.863088514230638992e+01,1.906574944124655779e+00,1.729776955740697986e+01,9.468622529242782804e-01
4.445000000000000000e+09,1.864991314830145441e+01,1.948874998190709640e+00,1.731621982178627661e+01,9.840068088265586654e-01
4.450000000000000000e+09,1.866879021774320790e+01,1.991364041177758448e+00,1.733452156920746035e+01,1.021341402403618925e+00
4.455000000000000000e+09,1.868751736902015992e+01,2.034031966355126286e+00,1.735267578557015611e+01,1.058857669812525826e+00
4.460000000000000000e+09,1.870609561389332498e+01,2.076868803656048534e+00,1.737068345060880858e+01,1.096547328057350779e+00
4.465000000000000000e+09,1.872452595755322591e+01,2.119864723697333808e+00,1.738854553794158520e+01,1.134402178974338149e+00
4.470000000000000000e+09,1.874280939867634643e+01,2.163010041432243291e+00,1.740626301511909801e+01,1.172414112961589483e+00
4.475000000000000000e+09,1.876094692948026577e+01,2.206295219445304934e+00,1.742383684367203855e+01,1.210575112455847258e+00
4.480000000000000000e+09,1.877893953577922304e+01,2.249710870908358196e+00,1.744126797915904348e+01,1.248877255168102218e+00
4.485000000000000000e+09,1.879678819703766024e+01,2.293247762197415440e+00,1.745855737121322449e+01,1.287312717072938151e+00
4.490000000000000000e+09,1.881449388642412046e+01,2.336896815195441235e+00,1.747570596358875861e+01,1.325873775169168711e+00
4.495000000000000000e+09,1.883205757086383869e+01,2.380649109279907361e+00,1.749271469420651215e+01,1.364552810005401184e+00
4.500000000000000000e+09,1.884948021109083172e+01,2.424495883020533427e+00,1.750958449519919213e+01,1.403342307988973969e+00
4.505000000000000000e+09,1.886676276169937694e+01,2.468428535587540829e+00,1.752631629295624904e+01,1.442234863474241902e+00
4.510000000000000000e+09,1.888390617119467407e+01,2.512438627890338338e+00,1.754291100816778837e+01,1.481223180642596837e+00
4.515000000000000000e+09,1.890091138204304499e+01,2.556517883458829132e+00,1.755936955586846793e+01,1.520300075182141608e+00
4.520000000000000000e+09,1.891777933072103224e+01,2.600658189072245996e+00,1.757569284548005228e+01,1.559458475766232421e+00
4.525000000000000000e+09,1.893451094776475685e+01,2.644851595156832325e+00,1.759188178085479137e+01,1.598691425347353867e+00
4.530000000000000000e+09,1.895110715781753896e+01,2.689090315959675070e+00,1.760793726031690554e+01,1.637992082267429428e+00
4.535000000000000000e+09,1.896756887967768179e+01,2.733366729508370785e+00,1.762386017670427307e+01,1.677353721191448876e+00
4.540000000000000000e+09,1.898389702634552734e+01,2.777673377373582220e+00,1.763965141740970566e+01,1.716769733875247894e+00
4.545000000000000000e+09,1.900009250506920466e+01,2.822002964241522527e+00,1.765531186442118639e+01,1.756233629771001503e+00
4.550000000000000000e+09,1.901615621739111006e+01,2.866348357309127959e+00,1.767084239436227477e+01,1.795739036478570139e+00
4.555000000000000000e+09,1.903208905919255756e+01,2.910702585512737084e+00,1.768624387853172308e+01,1.835279700050110208e+00
4.560000000000000000e+09,1.904789192073815940e+01,2.955058838598971782e+00,1.770151718294223997e+01,1.874849485152749962e+00
4.565000000000000000e+09,1.906356568672028473e+01,2.999410466052949253e+00,1.771666316835957389e+01,1.914442375100463556e+00
4.570000000000000000e+09,1.907911123630203321e+01,3.043750975886573507e+00,1.773168269034049871e+01,1.954052471755495457e+00
4.575000000000000000e+09,1.909452944316029388e+01,3.088074033303788823e+00,1.774657659927055420e+01,1.993673995312412739e+00
4.580000000000000000e+09,1.910982117552780224e+01,3.132373459247623337e+00,1.776134574040142056e+01,2.033301283966709505e+00
4.585000000000000000e+09,1.912498729623504801e+01,3.176643228836643740e+00,1.777599095388762152e+01,2.072928793474070108e+00
4.590000000000000000e+09,1.914002866275163228e+01,3.220877469706991292e+00,1.779051307482321320e+01,2.112551096611938295e+00
4.595000000000000000e+09,1.915494612722646650e+01,3.265070460259337892e+00,1.780491293327725089e+01,2.152162882541968969e+00
4.600000000000000000e+09,1.916974053652809928e+01,3.309216627823230450e+00,1.781919135432966428e+01,2.191758956083829535e+00
4.605000000000000000e+09,1.918441273228470934e+01,3.353310546748353715e+00,1.783334915810634413e+01,2.231334236905972546e+00
4.610000000000000000e+09,1.919896355092250673e+01,3.397346936423328856e+00,1.784738715981347923e+01,2.270883758635193761e+00
4.615000000000000000e+09,1.921339382370500815e+01,3.441320659238876090e+00,1.786130616977227703e+01,2.310402667896834572e+00
4.620000000000000000e+09,1.922770437677074895e+01,3.485226718491571951e+00,1.787510699345246223e+01,2.349886223283420783e+00
4.625000000000000000e+09,1.924189603117097036e+01,3.529060256240867055e+00,1.788879043150560122e+01,2.389329794260663942e+00
4.630000000000000000e+09,1.925596960290692650e+01,3.572816551125174378e+00,1.790235727979859703e+01,2.428728860017135283e+00
4.635000000000000000e+09,1.926992590296627128e+01,3.616491016140837900e+00,1.791580832944583790e+01,2.468079008259034701e+00
4.640000000000000000e+09,1.928376573735941690e+01,3.660079196388472234e+00,1.792914436684150559e+01,2.507375933954780312e+00
4.645000000000000000e+09,1.929748990715534163e+01,3.703576766796748299e+00,1.794236617369173814e+01,2.546615438037362456e+00
4.650000000000000000e+09,1.931109920851641348e+01,3.746979529821207855e+00,1.795547452704549940e+01,2.585793426062785283e+00
4.655000000000000000e+09,1.932459443273377531e+01,3.790283413128973322e+00,1.796847019932605960e+01,2.624905906833279623e+00
4.660000000000000000e+09,1.933797636626142591e+01,3.833484467271766061e+00,1.798135395836174411e+01,2.663948990988351362e+00
4.665000000000000000e+09,1.935124579075004547e+01,3.876578863348289605e+00,1.799412656741584371e+01,2.702918889564228877e+00
4.670000000000000000e+09,1.936440348308079606e+01,3.919562890664503918e+00,1.800678878521700810e+01,2.741811912528622663e+00
4.675000000000000000e+09,1.937745021539788581e+01,3.962432954390604500e+00,1.801934136598838521e+01,2.780624467291261226e+00
4.680000000000000000e+09,1.939038675514185428e+01,4.005185573225559459e+00,1.803178505947729704e+01,2.819353057198982881e+00
4.685000000000000000e+09,1.940321386508119517e+01,4.047817377058820831e+00,1.804412061098377507e+01,2.857994280006368015e+00
4.690000000000000000e+09,1.941593230334460429e+01,4.090325104648828258e+00,1.805634876138919509e+01,2.896544826340766043e+00
4.695000000000000000e+09,1.942854282345216532e+01,4.132705601308010124e+00,1.806847024718448580e+01,2.935001478150919496e+00
4.700000000000000000e+09,1.944104617434621218e+01,4.174955816601391589e+00,1.808048580049786125e+01,2.973361107147858284e+00
4.705000000000000000e+09,1.945344310042225544e+01,4.217072802062967085e+00,1.809239614912230110e+01,3.011620673240500867e+00
4.710000000000000000e+09,1.946573434155914484e+01,4.259053708929110726e+00,1.810420201654298111e+01,3.049777222966704837e+00
4.715000000000000000e+09,1.947792063314863853e+01,4.300895785890025635e+00,1.811590412196362720e+01,3.087827887920759906e+00
4.720000000000000000e+09,1.949000270612517838e+01,4.342596376867578378e+00,1.812750318033357999e+01,3.125769883184584153e+00
4.725000000000000000e+09,1.950198128699474154e+01,4.384152918809602006e+00,1.813899990237347737e+01,3.163600505755574943e+00
4.730000000000000000e+09,1.951385709786356060e+01,4.425562939515276462e+00,1.815039499460125683e+01,3.201317132982995695e+00
4.735000000000000000e+09,1.952563085646668029e+01,4.466824055482572220e+00,1.816168915935795525e+01,3.238917221006482272e+00
4.740000000000000000e+09,1.953730327619573970e+01,4.507933969783818107e+00,1.817288309483264541e+01,3.276398303202153528e+00
4.745000000000000000e+09,1.954887506612665149e+01,4.548890469971579975e+00,1.818397749508751460e+01,3.313757988638283969e+00
4.750000000000000000e+09,1.956034693104681921e+01,4.589691426008986497e+00,1.819497305008246002e+01,3.350993960536795768e+00
4.755000000000000000e+09,1.957171957148223740e+01,4.630334788236453392e+00,1.820587044569930057e+01,3.388103974750920067e+00
4.760000000000000000e+09,1.958299368372402682e+01,4.670818585363206488e+00,1.821667036376620175e+01,3.425085858249071080e+00
4.765000000000000000e+09,1.959416995985440479e+01,4.711140922494548633e+00,1.822737348208074337e+01,3.461937507615842513e+00
4.770000000000000000e+09,1.960524908777318487e+01,4.751299979188353895e+00,1.823798047443420245e+01,3.498656887564449036e+00
4.775000000000000000e+09,1.961623175122285900e+01,4.791294007545057632e+00,1.824849201063410575e+01,3.535242029464732205e+00
4.780000000000000000e+09,1.962711862981391064e+01,4.831121330331823671e+00,1.825890875652721590e+01,3.571691029887960056e+00
4.785000000000000000e+09,1.963791039905024149e+01,4.870780339136018711e+00,1.826923137402246056e+01,3.608002049164628744e+00
4.790000000000000000e+09,1.964860773035327313e+01,4.910269492555655368e+00,1.827946052111288466e+01,3.644173309962421836e+00
4.795000000000000000e+09,1.965921129108652110e+01,4.949587314422487339e+00,1.828959685189798989e+01,3.680203095881303454e+00
4.800000000000000000e+09,1.966972174457956157e+01,4.988732392057192655e+00,1.829964101660544173e+01,3.716089750064774488e+00
4.805000000000000000e+09,1.968013975015190198e+01,5.027703374557822791e+00,1.830959366161260604e+01,3.751831673830268166e+00
4.810000000000000000e+09,1.969046596313625486e+01,5.066498971126867978e+00,1.831945542946788663e+01,3.787427325322167970e+00
4.815000000000000000e+09,1.970070103490143509e+01,5.105117949422454338e+00,1.832922695891144116e+01,3.822875218176363887e+00
4.820000000000000000e+09,1.971084561287591441e+01,5.143559133954495266e+00,1.833890888489666082e+01,3.858173920214920116e+00
4.825000000000000000e+09,1.972090034056963148e+01,5.181821404503407003e+00,1.834850183860985595e+01,3.893322052150594459e+00
4.830000000000000000e+09,1.973086585759665468e+01,5.219903694578894360e+00,1.835800644749107491e+01,3.928318286318519981e+00
4.835000000000000000e+09,1.974074279969724799e+01,5.257804989908610338e+00,1.836742333525408810e+01,3.963161345424942361e+00
4.840000000000000000e+09,1.975053179875907716e+01,5.295524326959154315e+00,1.837675312190570764e+01,3.997850001316916480e+00
4.845000000000000000e+09,1.976023348283949588e+01,5.333060791491874397e+00,1.838599642376614440e+01,4.032383073774539639e+00
4.850000000000000000e+09,1.976984847618591346e+01,5.370413517147825111e+00,1.839515385348754606e+01,4.066759429321362695e+00
4.855000000000000000e+09,1.977937739925733496e+01,5.407581684065037919e+00,1.840422602007362229e+01,4.100977980056732086e+00
4.860000000000000000e+09,1.978882086874467561e+01,5.444564517527893166e+00,1.841321352889823970e+01,4.135037682508787782e+00
4.865000000000000000e+09,1.979817949759120665e+01,5.481361286647562281e+00,1.842211698172403800e+01,4.168937536509281117e+00
4.870000000000000000e+09,1.980745389501293729e+01,5.517971303070775768e+00,1.843093697672105691e+01,4.202676584086687761e+00
4.875000000000000000e+09,1.981664466651837486e+01,5.554393919722536488e+00,1.843967410848475552e+01,4.236253908383944555e+00
4.880000000000000000e+09,1.982575241392802567e+01,5.590628529571723959e+00,1.844832896805402100e+01,4.269668632589812773e+00
4.885000000000000000e+09,1.983477773539422273e+01,5.626674564435677262e+00,1.845690214292901388e+01,4.302919918901108254e+00
4.890000000000000000e+09,1.984372122541999417e+01,5.662531493803816041e+00,1.846539421708863671e+01,4.336006967494766329e+00
4.895000000000000000e+09,1.985258347487814490e+01,5.698198823695388882e+00,1.847380577100793531e+01,4.368929015526946458e+00
4.900000000000000000e+09,1.986136507103003979e+01,5.733676095543151163e+00,1.848213738167531872e+01,4.401685336149711247e+00
4.905000000000000000e+09,1.987006659754385396e+01,5.768962885104603977e+00,1.849038962260913976e+01,4.434275237547679716e+00
4.910000000000000000e+09,1.987868863451320678e+01,5.804058801400124423e+00,1.849856306387511040e+01,4.466698061995402647e+00
4.915000000000000000e+09,1.988723175847501778e+01,5.838963485677198584e+00,1.850665827210220016e+01,4.498953184932779514e+00
4.920000000000000000e+09,1.989569654242730934e+01,5.873676610400363707e+00,1.851467581049939781e+01,4.531040014060464749e+00
4.925000000000000000e+09,1.990408355584698441e+01,5.908197878267919201e+00,1.852261623887175190e+01,4.562957988455536906e+00
4.930000000000000000e+09,1.991239336470714250e+01,5.942527021251623687e+00,1.853048011363634728e+01,4.594706577703773220e+00
4.935000000000000000e+09,1.992062653149430318e+01,5.976663799661751320e+00,1.853826798783819996e+01,4.626285281052086695e+00
4.940000000000000000e+09,1.992878361522544850e+01,6.010608001236236397e+00,1.854598041116572205e+01,4.657693626579058943e+00
4.945000000000000000e+09,1.993686517146475978e+01,6.044359440252668136e+00,1.855361792996632531e+01,4.688931170383226821e+00
4.950000000000000000e+09,1.994487175234051080e+01,6.077917956664787624e+00,1.856118108726183280e+01,4.719997495790393849e+00
4.955000000000000000e+09,1.995280390656094838e+01,6.111283415257053875e+00,1.856867042276298463e+01,4.750892212575031692e+00
4.960000000000000000e+09,1.996066217943108256e+01,6.144455704828898135e+00,1.857608647288514803e+01,4.781614956205470612e+00
4.965000000000000000e+09,1.996844711286837537e+01,6.177434737391731545e+00,1.858342977076253533e+01,4.812165387098901626e+00
4.970000000000000000e+09,1.997615924541872801e+01,6.210220447393969501e+00,1.859070084626306851e+01,4.842543189898366407e+00
4.975000000000000000e+09,1.998379911227224781e+01,6.242812790962952718e+00,1.859790022600276060e+01,4.872748072764395033e+00
4.980000000000000000e+09,1.999136724527842546e+01,6.275211745166623167e+00,1.860502843335992651e+01,4.902779766681243601e+00
4.985000000000000000e+09,1.999886417296201557e+01,6.307417307299195031e+00,1.861208598848948981e+01,4.932638024783846831e+00
4.990000000000000000e+09,2.000629042053749629e+01,6.339429494179843694e+00,1.861907340833676372e+01,4.962322621694522873e+00
4.995000000000000000e+09,2.001364650992478644e+01,6.371248341474333721e+00,1.862599120665149854e+01,4.991833352878703778e+00
5.000000000000000000e+09,2.002093295976345644e+01,6.402873903035653846e+00,1.863283989400138907e+01,5.021170034017103490e+00
5.005000000000000000e+09,2.002815028542775266e+01,6.434306250257883164e+00,1.863961997778573831e+01,5.050332500387392010e+00
5.010000000000000000e+09,2.003529899904106060e+01,6.465545471451966009e+00,1.864633196224880862e+01,5.079320606265468108e+00
5.015000000000000000e+09,2.004237960949017960e+01,6.496591671237773369e+00,1.865297634849321540e+01,5.108134224339942797e+00
5.020000000000000000e+09,2.004939262243942366e+01,6.527444969950466636e+00,1.865955363449271331e+01,5.136773245138272159e+00
5.025000000000000000e+09,2.005633854034511998e+01,6.558105503065739583e+00,1.866606431510592046e+01,5.165237576469451142e+00
5.030000000000000000e+09,2.006321786246891392e+01,6.588573420639722400e+00,1.867250888208832293e+01,5.193527142878805236e+00
5.035000000000000000e+09,2.007003108489196919e+01,6.618848886763732509e+00,1.867888782410556203e+01,5.221641885115541726e+00
5.040000000000000000e+09,2.007677870052842195e+01,6.648932079036004694e+00,1.868520162674609253e+01,5.249581759614988741e+00
5.045000000000000000e+09,2.008346119913896999e+01,6.678823188045437398e+00,1.869145077253354970e+01,5.277346737990940895e+00
5.050000000000000000e+09,2.009007906734432680e+01,6.708522416873399230e+00,1.869763574093914116e+01,5.304936806543957495e+00
5.055000000000000000e+09,2.009663278863814639e+01,6.738029980604450131e+00,1.870375700839401034e+01,5.332351965777179181e+00
5.060000000000000000e+09,2.010312284340045608e+01,6.767346105855313709e+00,1.870981504830146847e+01,5.359592229927928386e+00
5.065000000000000000e+09,2.010954970891057769e+01,6.796471030314894080e+00,1.871581033104895653e+01,5.386657626509611774e+00
5.070000000000000000e+09,2.011591385935981435e+01,6.825405002297465273e+00,1.872174332402013164e+01,5.413548195864494872e+00
5.075000000000000000e+09,2.012221576586466654e+01,6.854148280308614005e+00,1.872761449160675440e+01,5.440263990728122501e+00
5.080000000000000000e+09,2.012845589647898237e+01,6.882701132623223472e+00,1.873342429522043773e+01,5.466805075804490599e+00
5.085000000000000000e+09,2.013463471620696410e+01,6.911063836875445787e+00,1.873917319330438502e+01,5.493171527351714545e+00
5.090000000000000000e+09,2.014075268701526866e+01,6.939236679661066276e+00,1.874486164134498267e+01,5.519363432778905398e+00
5.095000000000000000e+09,2.014681026784559847e+01,6.967219956149182103e+00,1.875049009188336413e+01,5.545380890251127681e+00
5.100000000000000000e+09,2.015280791462695120e+01,6.995013969708238299e+00,1.875605899452683900e+01,5.571224008307856579e+00
5.105000000000000000e+09,2.015874608028773807e+01,7.022619031539280243e+00,1.876156879596042515e+01,5.596892905487692360e+00
5.110000000000000000e+09,2.016462521476787373e+01,7.050035460321791625e+00,1.876701993995788342e+01,5.622387709963977187e+00
5.115000000000000000e+09,2.017044576503096209e+01,7.077263581868724174e+00,1.877241286739327819e+01,5.647708559189833721e+00
5.120000000000000000e+09,2.017620817507591013e+01,7.104303728791927952e+00,1.877774801625186640e+01,5.672855599551863470e+00
5.125000000000000000e+09,2.018191288594927357e+01,7.131156240178416539e+00,1.878302582164156931e+01,5.697828986034251031e+00
5.130000000000000000e+09,2.018756033575655806e+01,7.157821461271403507e+00,1.878824671580370520e+01,5.722628881886913099e+00
5.135000000000000000e+09,2.019315095967442275e+01,7.184299743168126362e+00,1.879341112812429770e+01,5.747255458309757259e+00
5.140000000000000000e+09,2.019868518996214846e+01,7.210591442519472594e+00,1.879851948514506788e+01,5.771708894137926649e+00
5.145000000000000000e+09,2.020416345597317331e+01,7.236696921239957447e+00,1.880357221057399286e+01,5.795989375537033084e+00
5.150000000000000000e+09,2.020958618416703345e+01,7.262616546230281855e+00,1.880856972529678472e+01,5.820097095710334401e+00
5.155000000000000000e+09,2.021495379812062154e+01,7.288350689102611746e+00,1.881351244738744910e+01,5.844032254608118038e+00
5.160000000000000000e+09,2.022026671853974022e+01,7.313899725915915084e+00,1.881840079211915651e+01,5.867795058646550821e+00
5.165000000000000000e+09,2.022552536327093620e+01,7.339264036921937517e+00,1.882323517197538365e+01,5.891385720437023465e+00
5.170000000000000000e+09,2.023073014731244967e+01,7.364444006311484436e+00,1.882801599666030512e+01,5.914804458515251717e+00
5.175000000000000000e+09,2.023588148282614441e+01,7.389440021976918516e+00,1.883274367311014785e+01,5.938051497086068053e+00
5.180000000000000000e+09,2.024097977914870583e+01,7.414252475274739851e+00,1.883741860550363612e+01,5.961127065768229372e+00
5.185000000000000000e+09,2.024602544280316962e+01,7.438881760797938725e+00,1.884204119527310795e+01,5.984031399348630487e+00
5.190000000000000000e+09,2.025101887751039698e+01,7.463328276155809959e+00,1.884661184111524790e+01,6.006764737543628385e+00
5.195000000000000000e+09,2.025596048420051432e+01,7.487592421758534122e+00,1.885113093900214309e+01,6.029327324764888196e+00
5.200000000000000000e+09,2.026085066102437082e+01,7.511674600609529406e+00,1.885559888219203373e+01,6.051719409892898582e+00
5.205000000000000000e+09,2.026568980336517356e+01,7.535575218101667971e+00,1.886001606124037977e+01,6.073941246054069154e+00
5.210000000000000000e+09,2.027047830384990590e+01,7.559294681824017204e+00,1.886438286401098097e+01,6.095993090408211579e+00
5.215000000000000000e+09,2.027521655236102305e+01,7.582833401369097004e+00,1.886869967568689077e+01,6.117875203936316453e+00
5.220000000000000000e+09,2.027990493604808364e+01,7.606191788149279098e+00,1.887296687878166068e+01,6.139587851237589433e+00
5.225000000000000000e+09,2.028454383933947369e+01,7.629370255218015373e+00,1.887718485315055617e+01,6.161131300330787930e+00
5.230000000000000000e+09,2.028913364395410923e+01,7.652369217095658094e+00,1.888135397600194310e+01,6.182505822460543143e+00
5.235000000000000000e+09,2.029367472891345869e+01,7.675189089600334746e+00,1.888547462190841131e+01,6.203711691908329939e+00
5.240000000000000000e+09,2.029816747055342674e+01,7.697830289686954153e+00,1.888954716281863000e+01,6.224749185811567997e+00
5.245000000000000000e+09,2.030261224253641927e+01,7.720293235285443423e+00,1.889357196806883366e+01,6.245618583982086136e+00
5.250000000000000000e+09,2.030700941586353281e+01,7.742578345148865004e+00,1.889754940439449626e+01,6.266320168734304197e+00
5.255000000000000000e+09,2.031135935888707422e+01,7.764686038705075788e+00,1.890147983594242831e+01,6.286854224716904582e+00
5.260000000000000000e+09,2.031566243732262933e+01,7.786616735910031117e+00,1.890536362428260020e+01,6.307221038746318342e+00
5.265000000000000000e+09,2.031991901426212976e+01,7.808370857109487417e+00,1.890920112842057321e+01,6.327420899648473984e+00
5.270000000000000000e+09,2.032412945018633366e+01,7.829948822901773298e+00,1.891299270480984518e+01,6.347454098101762199e+00
5.275000000000000000e+09,2.032829410297783568e+01,7.851351054007139396e+00,1.891673870736431340e+01,6.367320926486476296e+00
5.280000000000000000e+09,2.033241332793452116e+01,7.872577971139532949e+00,1.892043948747141258e+01,6.387021678737044184e+00
5.285000000000000000e+09,2.033648747778264720e+01,7.893629994881141698e+00,1.892409539400484420e+01,6.406556650196581160e+00
5.290000000000000000e+09,2.034051690269066626e+01,7.914507545565808933e+00,1.892770677333804485e+01,6.425926137480804989e+00
5.295000000000000000e+09,2.034450195028303909e+01,7.935211043159947408e+00,1.893127396935776829e+01,6.445130438339554679e+00
5.300000000000000000e+09,2.034844296565455579e+01,7.955740907150154584e+00,1.893479732347788413e+01,6.464169851524689037e+00
5.305000000000000000e+09,2.035234029138459633e+01,7.976097556435327363e+00,1.893827717465364202e+01,6.483044676662923500e+00
5.310000000000000000e+09,2.035619426755201999e+01,7.996281409217892211e+00,1.894171385939598906e+01,6.501755214127849847e+00
5.315000000000000000e+09,2.036000523175038879e+01,8.016292882904586747e+00,1.894510771178667952e+01,6.520301764921605070e+00
5.320000000000000000e+09,2.036377351910331868e+01,8.036132394005244706e+00,1.894845906349324949e+01,6.538684630554444155e+00
5.325000000000000000e+09,2.036749946228040287e+01,8.055800358035499542e+00,1.895176824378480873e+01,6.556904112928547690e+00
5.330000000000000000e+09,2.037118339151355428e+01,8.075297189425135969e+00,1.895503557954808826e+01,6.574960514227841557e+00
5.335000000000000000e+09,2.037482563461381702e+01,8.094623301427173345e+00,1.895826139530396404e+01,6.592854136808083965e+00
5.340000000000000000e+09,2.037842651698841223e+01,8.113779106029667787e+00,1.896144601322436074e+01,6.610585283090361308e+00
5.345000000000000000e+09,2.038198636165870425e+01,8.132765013871223303e+00,1.896458975315002959e+01,6.628154255458076349e+00
5.350000000000000000e+09,2.038550548927830874e+01,8.151581434158396533e+00,1.896769293260840783e+01,6.645561356156103550e+00
5.355000000000000000e+09,2.038898421815211393e+01,8.170228774587956266e+00,1.897075586683242321e+01,6.662806887195124261e+00
5.360000000000000000e+09,2.039242286425557893e+01,8.188707441266723563e+00,1.897377886877983499e+01,6.679891150253292054e+00
5.365000000000000000e+09,2.039582174125509439e+01,8.207017838639133700e+00,1.897676224915312204e+01,6.696814446586079050e+00
5.370000000000000000e+09,2.039918116052872676e+01,8.225160369415014827e+00,1.897970631642033013e+01,6.713577076936445565e+00
5.375000000000000000e+09,2.040250143118772286e+01,8.243135434498025660e+00,1.898261137683637756e+01,6.730179341445744257e+00
5.380000000000000000e+09,2.040578286009914066e+01,8.260943432919480856e+00,1.898547773446549058e+01,6.746621539570215376e+00
5.385000000000000000e+09,2.040902575190879986e+01,8.278584761771963230e+00,1.898830569120420719e+01,6.762903969997420717e+00
5.390000000000000000e+09,2.041223040906569253e+01,8.296059816146041044e+00,1.899109554680543965e+01,6.779026930566018017e+00
5.395000000000000000e+09,2.041539713184693028e+01,8.313368989069118697e+00,1.899384759890352825e+01,6.794990718187568390e+00
5.400000000000000000e+09,2.041852621838377146e+01,8.330512671446040684e+00,1.899656214304027912e+01,6.810795628770698329e+00
5.405000000000000000e+09,2.042161796468908364e+01,8.347491252000679651e+00,1.899923947269202529e+01,6.826441957145940265e+00
5.410000000000000000e+09,2.042467266468550591e+01,8.364305117221794816e+00,1.900187987929795952e+01,6.841929996995501639e+00
5.415000000000000000e+09,2.042769061023497201e+01,8.380954651307567005e+00,1.900448365228962189e+01,6.857260040781241628e+00
5.420000000000000000e+09,2.043067209116977523e+01,8.397440236115466305e+00,1.900705107912186875e+01,6.872432379678907743e+00
5.425000000000000000e+09,2.043361739532468846e+01,8.413762251109583090e+00,1.900958244530473706e+01,6.887447303509262042e+00
5.430000000000000000e+09,2.043652680857059423e+01,8.429921073314364577e+00,1.901207803443751843e+01,6.902305100676492167e+00
5.435000000000000000e+09,2.043940061484999404e+01,8.445917077265306716e+00,1.901453812824378531e+01,6.917006058102904476e+00
5.440000000000000000e+09,2.044223909621372215e+01,8.461750634964678497e+00,1.901696300660826466e+01,6.931550461169734056e+00
5.445000000000000000e+09,2.044504253285966655e+01,8.477422115837676131e+00,1.901935294761556250e+01,6.945938593657876581e+00
5.450000000000000000e+09,2.044781120317333389e+01,8.492931886688996457e+00,1.902170822759054403e+01,6.960170737689429288e+00
5.455000000000000000e+09,2.045054538377036835e+01,8.508280311662367978e+00,1.902402912114098044e+01,6.974247173672482703e+00
5.460000000000000000e+09,2.045324534954099249e+01,8.523467752200275527e+00,1.902631590120184768e+01,6.988168180245981631e+00
5.465000000000000000e+09,2.045591137369704526e+01,8.538494567005864511e+00,1.902856883908232177e+01,7.001934034227184966e+00
5.470000000000000000e+09,2.045854372782086728e+01,8.553361112006585998e+00,1.903078820451462860e+01,7.015545010560906292e+00
5.475000000000000000e+09,2.046114268191715979e+01,8.568067740316010372e+00,1.903297426570578210e+01,7.029001382267233922e+00
5.480000000000000000e+09,2.046370850446699663e+01,8.582614802202122917e+00,1.903512728939152154e+01,7.042303420395578328e+00
5.485000000000000000e+09,2.046624146248504417e+01,8.597002645051748715e+00,1.903724754089334681e+01,7.055451393975263663e+00
5.490000000000000000e+09,2.046874182157945654e+01,8.611231613338745206e+00,1.903933528417825016e+01,7.068445569970045028e+00
5.495000000000000000e+09,2.047120984601477645e+01,8.625302048593416870e+00,1.904139078192151757e+01,7.081286213233955351e+00
5.500000000000000000e+09,2.047364579877852719e+01,8.639214289371793143e+00,1.904341429557287313e+01,7.093973586467065218e+00
5.505000000000000000e+09,2.047604994165055103e+01,8.652968671226608066e+00,1.904540608542579960e+01,7.106507950173210908e+00
5.510000000000000000e+09,2.047842253527670664e+01,8.666565526679804066e+00,1.904736641069049696e+01,7.118889562619471256e+00
5.515000000000000000e+09,2.048076383924583155e+01,8.680005185194106687e+00,1.904929552957068495e+01,7.131118679794696824e+00
5.520000000000000000e+09,2.048307411217070850e+01,8.693287973148208891e+00,1.905119369934390150e+01,7.143195555371974592e+00
5.525000000000000000e+09,2.048535361177358283e+01,8.706414213811283886e+00,1.905306117644641262e+01,7.155120440670232895e+00
5.530000000000000000e+09,2.048760259497536396e+01,8.719384227318242253e+00,1.905489821656173888e+01,7.166893584617257673e+00
5.535000000000000000e+09,2.048982131798994288e+01,8.732198330646214757e+00,1.905670507471389286e+01,7.178515233713721244e+00
5.540000000000000000e+09,2.049201003642271246e+01,8.744856837592568155e+00,1.905848200536501125e+01,7.189985631998899507e+00
5.545000000000000000e+09,2.049416900537398334e+01,8.757360058752476917e+00,1.906022926251754157e+01,7.201305021016234598e+00
5.550000000000000000e+09,2.049629847954745898e+01,8.769708301498370773e+00,1.906194709982123214e+01,7.212473639780744072e+00
5.555000000000000000e+09,2.049839871336344999e+01,8.781901869959197526e+00,1.906363577068459136e+01,7.223491724746478049e+00
5.560000000000000000e+09,2.050046996107739261e+01,8.793941065001737556e+00,1.906529552839172936e+01,7.234359509776396635e+00
5.565000000000000000e+09,2.050251247690313861e+01,8.805826184210218344e+00,1.906692662622309342e+01,7.245077226110232971e+00
5.570000000000000000e+09,2.050452651514130054e+01,8.817557521869993309e+00,1.906852931758148983e+01,7.255645102336569785e+00
5.575000000000000000e+09,2.050651233031254606e+01,8.829135368948614726e+00,1.907010385612215941e+01,7.266063364363199106e+00
5.580000000000000000e+09,2.050847017729520161e+01,8.840560013080040136e+00,1.907165049588708428e+01,7.276332235389744163e+00
5.585000000000000000e+09,2.051040031146723663e+01,8.851831738548044726e+00,1.907316949144273011e+01,7.286451935880008612e+00
5.590000000000000000e+09,2.051230298885144876e+01,8.862950826270580507e+00,1.907466109802091481e+01,7.296422683535979559e+00
5.595000000000000000e+09,2.051417846626379315e+01,8.873917553784906431e+00,1.907612557166171641e+01,7.306244693271572999e+00
5.600000000000000000e+09,2.051602700146336389e+01,8.884732195232503571e+00,1.907756316935721230e+01,7.315918177187327842e+00
5.605000000000000000e+09,2.051784885330264530e+01,8.895395021347146880e+00,1.907897414919503021e+01,7.325443344547780455e+00
5.610000000000000000e+09,2.051964428187639911e+01,8.905906299439172003e+00,1.908035877049896811e+01,7.334820401755378860e+00
5.615000000000000000e+09,2.052141354866710543e+01,8.916266293383877439e+00,1.908171729396521243e+01,7.344049552328559827e+00
5.620000000000000000e+09,2.052315691668353992e+01,8.926475263609058075e+00,1.908304998179050216e+01,7.353130996879208681e+00
5.625000000000000000e+09,2.052487465058966265e+01,8.936533467083402016e+00,1.908435709778856548e+01,7.362064933091065022e+00
5.630000000000000000e+09,2.052656701681826945e+01,8.946441157304450442e+00,1.908563890749008962e+01,7.370851555697402802e+00
5.635000000000000000e+09,2.052823428366495051e+01,8.956198584287934139e+00,1.908689567822030142e+01,7.379491056460921961e+00
5.640000000000000000e+09,2.052987672135394348e+01,8.965805994557779712e+00,1.908812767914672293e+01,7.387983624153936724e+00
5.645000000000000000e+09,2.053149460206808996e+01,8.975263631135138809e+00,1.908933518128766593e+01,7.396329444537657949e+00
5.650000000000000000e+09,2.053308819993123180e+01,8.984571733529321591e+00,1.909051845747035614e+01,7.404528700343719905e+00
5.655000000000000000e+09,2.053465779092985599e+01,8.993730537727952168e+00,1.909167778222462175e+01,7.412581571254906798e+00
5.660000000000000000e+09,2.053620365275657633e+01,9.002740276188918145e+00,1.909281343159385358e+01,7.420488233887852836e+00
5.665000000000000000e+09,2.053772606455462579e+01,9.011601177831217058e+00,1.909392568284259539e+01,7.428248861774510381e+00
5.670000000000000000e+09,2.053922530653738221e+01,9.020313468026019521e+00,1.909501481403283663e+01,7.435863625344458328e+00
5.675000000000000000e+09,2.054070165944974846e+01,9.028877368590878305e+00,1.909608110343600984e+01,7.443332691909586352e+00
5.680000000000000000e+09,2.054215540383174243e+01,9.037293097779592443e+00,1.909712482873921857e+01,7.450656225645534647e+00
5.685000000000000000e+09,2.054358681903310213e+01,9.045560870277274290e+00,1.909814626599363052e+01,7.457834387577610968e+00
5.690000000000000000e+09,2.054499618191684007e+01,9.053680897192137422e+00,1.909914568824093095e+01,7.464867335563967643e+00
5.695000000000000000e+09,2.054638376517269904e+01,9.061653386049140835e+00,1.910012336373783981e+01,7.471755224280508756e+00
5.700000000000000000e+09,2.054774983514224829e+01,9.069478540783560305e+00,1.910107955367731947e+01,7.478498205206038030e+00
5.705000000000000000e+09,2.054909464903313676e+01,9.077156561735089113e+00,1.910201450928209610e+01,7.485096426607888098e+00
5.710000000000000000e+09,2.055041845136646828e+01,9.084687645642139486e+00,1.910292846811130119e+01,7.491550033527549779e+00
5.715000000000000000e+09,2.055172146946317469e+01,9.092071985636160036e+00,1.910382164938203431e+01,7.497859167766946165e+00
5.720000000000000000e+09,2.055300390772192642e+01,9.099309771236024247e+00,1.910469424805458871e+01,7.504023967874562828e+00
5.725000000000000000e+09,2.055426594037598775e+01,9.106401188343578923e+00,1.910554642736301645e+01,7.510044569132689141e+00
5.730000000000000000e+09,2.055550770233095292e+01,9.113346419238105511e+00,1.910637830938676984e+01,7.515921103543954374e+00
5.735000000000000000e+09,2.055672927757545665e+01,9.120145642572008882e+00,1.910718996314751550e+01,7.521653699818918959e+00
5.740000000000000000e+09,2.055793068451401950e+01,9.126799033366349789e+00,1.910798138957106218e+01,7.527242483363672854e+00
5.745000000000000000e+09,2.055911185738428770e+01,9.133306763007359663e+00,1.910875250246488832e+01,7.532687576268539686e+00
5.750000000000000000e+09,2.056027262267721767e+01,9.139668999241081337e+00,1.910950310441529609e+01,7.537989097294878427e+00
5.755000000000000000e+09,2.056141266915523858e+01,9.145885906169935353e+00,1.911023285618252388e+01,7.543147161863936745e+00
5.760000000000000000e+09,2.056253150963733844e+01,9.151957644250002133e+00,1.911094123773981934e+01,7.548161882046450444e+00
5.765000000000000000e+09,2.056362843214922265e+01,9.157884370286453191e+00,1.911162749852853437e+01,7.553033366550496730e+00
5.770000000000000000e+09,2.056470243727316927e+01,9.163666237430817318e+00,1.911229059372922023e+01,7.557761720711228648e+00
5.775000000000000000e+09,2.056575215749958474e+01,9.169303395177378135e+00,1.911292910230888253e+01,7.562347046479786172e+00
5.780000000000000000e+09,2.056677575297934624e+01,9.174795989360207571e+00,1.911354112118905846e+01,7.566789442412895639e+00
5.785000000000000000e+09,2.056777077615434024e+01,9.180144162151076870e+00,1.911412412794405569e+01,7.571089003663487027e+00
5.790000000000000000e+09,2.056873399509006362e+01,9.185348052055449131e+00,1.911467480176601796e+01,7.575245821969248894e+00
5.795000000000000000e+09,2.056966116164301184e+01,9.190407793911592904e+00,1.911518878871678950e+01,7.579259985644620556e+00
5.800000000000000000e+09,2.057054670541150188e+01,9.195323518886036496e+00,1.911566039206923051e+01,7.583131579569128533e+00
5.805000000000000000e+09,2.057138332707156181e+01,9.200095354472461295e+00,1.911608216115042680e+01,7.586860685178949737e+00
5.810000000000000000e+09,2.057216145418427544e+01,9.204723424490175887e+00,1.911644434152248806e+01,7.590447380458165583e+00
5.815000000000000000e+09,2.057286850734644901e+01,9.209207849080408792e+00,1.911673413404144384e+01,7.593891739928380069e+00
5.820000000000000000e+09,2.057348790228845203e+01,9.213548744705420290e+00,1.911693468795534656e+01,7.597193834640748378e+00
5.825000000000000000e+09,2.057399768053597455e+01,9.217746224146340595e+00,1.911702372005960626e+01,7.600353732166533760e+00
5.830000000000000000e+09,2.057436861172313058e+01,9.221800396500768215e+00,1.911697160218225022e+01,7.603371496588132494e+00
5.835000000000000000e+09,2.057456153521894393e+01,9.225711367182601208e+00,1.911673868353580374e+01,7.606247188491903621e+00
5.840000000000000000e+09,2.057452359206486037e+01,9.229479237918864598e+00,1.911627149736799680e+01,7.608980864958151180e+00
5.845000000000000000e+09,2.057418281471913701e+01,9.233104106748580620e+00,1.911549731719379608e+01,7.611572579553170570e+00
5.850000000000000000e+09,2.057344024812246630e+01,9.236586068022518248e+00,1.911431623295775495e+01,7.614022382322570337e+00
5.855000000000000000e+09,2.057215829506547067e+01,9.239925212400386556e+00,1.911258943551109724e+01,7.616330319781066116e+00
5.860000000000000000e+09,2.057014317582962093e+01,9.243121626850053119e+00,1.911012159259333032e+01,7.618496434905653203e+00
5.865000000000000000e+09,2.056711801698734376e+01,9.246175394646510171e+00,1.910663382102442043e+01,7.620520767127711537e+00
5.870000000000000000e+09,2.056268066470099498e+01,9.249086595371039721e+00,1.910172133487586876e+01,7.622403352325322956e+00
5.875000000000000000e+09,2.055623592912143138e+01,9.251855304909677002e+00,1.909478545191065280e+01,7.624144222815479210e+00
5.880000000000000000e+09,2.054688372836734800e+01,9.254481595451881759e+00,1.908492138796565030e+01,7.625743407346021741e+00
5.885000000000000000e+09,2.053322852231932316e+01,9.256965535491081809e+00,1.907072716607871499e+01,7.627200931089548774e+00
5.890000000000000000e+09,2.051304261067689794e+01,9.259307189822209239e+00,1.904996610851859984e+01,7.628516815634613479e+00
5.895000000000000000e+09,2.048264531764131391e+01,9.261506619541686192e+00,1.901894475157563846e+01,7.629691078979204732e+00
5.900000000000000000e+09,2.043569881478841310e+01,9.263563882046964792e+00,1.897130661489933701e+01,7.630723735523678108e+00
5.905000000000000000e+09,2.036072456777897699e+01,9.265479031034621116e+00,1.889554524787709511e+01,7.631614796062372363e+00
5.910000000000000000e+09,2.023557610728181544e+01,9.267252116501270010e+00,1.876947130787895901e+01,7.632364267778440237e+00
5.915000000000000000e+09,2.001388019709382604e+01,9.268883184742888304e+00,1.854664457769703034e+01,7.632972154236298934e+00
5.920000000000000000e+09,1.958715468344539801e+01,9.270372278352217776e+00,1.811848132881805995e+01,7.633438455372866471e+00
5.925000000000000000e+09,1.865736682078570041e+01,9.271719436220765331e+00,1.718684272125194212e+01,7.633763167493254009e+00
5.930000000000000000e+09,1.615944560070185076e+01,9.272924693536841900e+00,1.468721005767081778e+01,7.633946283262295296e+00
5.935000000000000000e+09,5.583299866589550575e+00,9.273988081786722404e+00,4.140066431344692433e+00,7.633987791699304637e+00
5.940000000000000000e+09,3.628216402452110190e-01,9.274909628752164181e+00,-1.084128947000454479e+00,7.633887678169326563e+00
5.945000000000000000e+09,3.732820245061736070e-02,9.275689358511367999e+00,-1.413547645319648272e+00,7.633645924377829850e+00
5.950000000000000000e+09,1.214266502883402377e-01,9.276327291439601552e+00,-1.336334185711427924e+00,7.633262508364900611e+00
5.955000000000000000e+09,1.410844432464431197e-01,9.276823444206540259e+00,-1.322055712239456060e+00,7.632737404496198863e+00
5.960000000000000000e+09,5.651479189703090711e+00,9.277177829778512574e+00,4.200541822372432677e+00,7.632070583458935076e+00
5.965000000000000000e+09,9.360808316017646291e+00,9.277390457417197922e+00,7.913512689972003855e+00,7.631262012254252269e+00
5.970000000000000000e+09,1.029199543625216506e+01,9.277461332679182604e+00,8.846451531788462219e+00,7.630311654190606419e+00
5.975000000000000000e+09,9.360808316017646291e+00,9.277390457417197922e+00,7.918809034958163906e+00,7.629219468878253529e+00
5.980000000000000000e+09,5.651479189701726469e+00,9.277177829778649354e+00,4.219394851677975566e+00,7.627985412221987005e+00
5.985000000000000000e+09,1.410844432464431197e-01,9.276823444206540259e+00,-1.263977896172676196e+00,7.626609436415357379e+00
5.990000000000000000e+09,1.214266502883402377e-01,9.276327291439601552e+00,-1.247423669276118474e+00,7.625091489934449740e+00
5.995000000000000000e+09,3.732820245061736070e-02,9.275689358511367999e+00,-9.922749042332801306e-01,7.623431517531001234e+00
6.000000000000000000e+09,3.628216402452110190e-01,9.274909628752164181e+00,-1.300887094674588740e+00,7.621629460227649311e+00
6.005000000000000000e+09,5.583299866588538052e+00,9.273988081786631810e+00,4.022241121274493736e+00,7.619685255309260441e+00
6.010000000000000000e+09,1.615944560070185076e+01,9.272924693536841900e+00,1.465442721107015522e+01,7.617598836319593225e+00
6.015000000000000000e+09,1.865736682078570041e+01,9.271719436220765331e+00,1.716273892171915705e+01,7.615370133053531276e+00
6.020000000000000000e+09,1.958715468344539801e+01,9.270372278352217776e+00,1.809743762455731186e+01,7.612999071550536456e+00
6.025000000000000000e+09,2.001388019709382604e+01,9.268883184742888304e+00,1.852698271835408050e+01,7.610485574090244398e+00
6.030000000000000000e+09,2.023557610728192202e+01,9.267252116501362380e+00,1.875044057236462436e+01,7.607829559185025126e+00
6.035000000000000000e+09,2.036072456777897699e+01,9.265479031034621116e+00,1.887673627711188473e+01,7.605030941575171788e+00
6.040000000000000000e+09,2.043569881478841310e+01,9.263563882046964792e+00,1.895246798615566775e+01,7.602089632221358251e+00
6.045000000000000000e+09,2.048264531764131391e+01,9.261506619541686192e+00,1.899990923972911716e+01,7.599005538299508977e+00
6.050000000000000000e+09,2.051304261067689794e+01,9.259307189822209239e+00,1.903061595244314219e+01,7.595778563195886512e+00
6.055000000000000000e+09,2.053322852231932316e+01,9.256965535491081809e+00,1.905097579858733781e+01,7.592408606499247981e+00
6.060000000000000000e+09,2.054688372836734800e+01,9.254481595451881759e+00,1.906470300764270576e+01,7.588895563996176818e+00
6.065000000000000000e+09,2.055623592912143138e+01,9.251855304909677002e+00,1.907404868351300209e+01,7.585239327665101783e+00
6.070000000000000000e+09,2.056268066470099498e+01,9.249086595371039721e+00,1.908042517684400607e+01,7.581439785669644493e+00
6.075000000000000000e+09,2.056711801698734376e+01,9.246175394646495960e+00,1.908474494670566912e+01,7.577496822354321537e+00
6.080000000000000000e+09,2.057014317582962093e+01,9.243121626850053119e+00,1.908761249073473820e+01,7.573410318237501215e+00
6.085000000000000000e+09,2.057215829506547067e+01,9.239925212400386556e+00,1.908943709165308888e+01,7.569180150005811569e+00
6.090000000000000000e+09,2.057344024812246630e+01,9.236586068022518248e+00,1.909050117110119515e+01,7.564806190509019146e+00
6.095000000000000000e+09,2.057418281471913701e+01,9.233104106748580620e+00,1.909100288832148706e+01,7.560288308754051556e+00
6.100000000000000000e+09,2.057452359206486037e+01,9.229479237918647883e+00,1.909108334131989793e+01,7.555626369899167472e+00
6.105000000000000000e+09,2.057456153521894393e+01,9.225711367182601208e+00,1.909084431527728754e+01,7.550820235248441925e+00
6.110000000000000000e+09,2.057436861172313058e+01,9.221800396500768215e+00,1.909036008905170689e+01,7.545869762246059764e+00
6.115000000000000000e+09,2.057399768053597455e+01,9.217746224146340595e+00,1.908968542669698110e+01,7.540774804471456427e+00
6.120000000000000000e+09,2.057348790228845203e+01,9.213548744705420290e+00,1.908886107235159102e+01,7.535535211632416797e+00
6.125000000000000000e+09,2.057286850734644901e+01,9.209207849080408792e+00,1.908791758273381589e+01,7.530150829561391035e+00
6.130000000000000000e+09,2.057216145418427544e+01,9.204723424490175887e+00,1.908687803514036574e+01,7.524621500208665381e+00
6.135000000000000000e+09,2.057138332707156181e+01,9.200095354472461295e+00,1.908575996375970618e+01,7.518947061637333285e+00
6.140000000000000000e+09,2.057054670541150188e+01,9.195323518886036496e+00,1.908457675937150455e+01,7.513127348018513452e+00
6.145000000000000000e+09,2.056966116164301184e+01,9.190407793911788303e+00,1.908333869132842509e+01,7.507162189625248061e+00
6.150000000000000000e+09,2.056873399509006362e+01,9.185348052055449131e+00,1.908205366066368214e+01,7.501051412827504983e+00
6.155000000000000000e+09,2.056777077615434024e+01,9.180144162151076870e+00,1.908072775980523872e+01,7.494794840088546906e+00
6.160000000000000000e+09,2.056677575297934624e+01,9.174795989360207571e+00,1.907936569184053965e+01,7.488392289956641079e+00
6.165000000000000000e+09,2.056575215749958474e+01,9.169303395177378135e+00,1.907797108686489551e+01,7.481843577063072459e+00
6.170000000000000000e+09,2.056470243727316571e+01,9.163666237431032258e+00,1.907654674228476566e+01,7.475148512115389110e+00
6.175000000000000000e+09,2.056362843214922265e+01,9.157884370286453191e+00,1.907509480649364519e+01,7.468306901892797001e+00
6.180000000000000000e+09,2.056253150963733844e+01,9.151957644250002133e+00,1.907361692007282628e+01,7.461318549242590414e+00
6.185000000000000000e+09,2.056141266915523858e+01,9.145885906169935353e+00,1.907211432491633474e+01,7.454183253073285442e+00
6.190000000000000000e+09,2.056027262267721767e+01,9.139668999241081337e+00,1.907058794897870513e+01,7.446900808351419876e+00
6.195000000000000000e+09,2.055911185738428770e+01,9.133306763007359663e+00,1.906903847238730876e+01,7.439471006096146866e+00
6.200000000000000000e+09,2.055793068451401950e+01,9.126799033366349789e+00,1.906746637922870491e+01,7.431893633375809216e+00
6.205000000000000000e+09,2.055672927757545665e+01,9.120145642572008882e+00,1.906587199826525847e+01,7.424168473302570348e+00
6.210000000000000000e+09,2.055550770233095292e+01,9.113346419238105511e+00,1.906425553505610537e+01,7.416295305027724716e+00
6.215000000000000000e+09,2.055426594037599131e+01,9.106401188343589581e+00,1.906261709737382759e+01,7.408273903738807675e+00
6.220000000000000000e+09,2.055300390772192642e+01,9.099309771236024247e+00,1.906095671536963820e+01,7.400104040654728266e+00
6.225000000000000000e+09,2.055172146946317469e+01,9.092071985636160036e+00,1.905927435760873934e+01,7.391785483021880765e+00
6.230000000000000000e+09,2.055041845136646828e+01,9.084687645642139486e+00,1.905756994384644543e+01,7.383317994109971139e+00
6.235000000000000000e+09,2.054909464903313676e+01,9.077156561735089113e+00,1.905584335522316053e+01,7.374701333208841803e+00
6.240000000000000000e+09,2.054774983514224473e+01,9.069478540783576292e+00,1.905409444240893890e+01,7.365935255624442846e+00
6.245000000000000000e+09,2.054638376517269904e+01,9.061653386049140835e+00,1.905232303211445810e+01,7.357019512675550210e+00
6.250000000000000000e+09,2.054499618191684007e+01,9.053680897192137422e+00,1.905052893229729349e+01,7.347953851690548710e+00
6.255000000000000000e+09,2.054358681903310213e+01,9.045560870277274290e+00,1.904871193632392590e+01,7.338738016004208831e+00
6.260000000000000000e+09,2.054215540383174243e+01,9.037293097779592443e+00,1.904687182629313824e+01,7.329371744954608303e+00
6.265000000000000000e+09,2.054070165944974846e+01,9.028877368590878305e+00,1.904500837568672011e+01,7.319854773880255294e+00
6.270000000000000000e+09,2.053922530653738221e+01,9.020313468026019521e+00,1.904312135147733187e+01,7.310186834117210708e+00
6.275000000000000000e+09,2.053772606455462579e+01,9.011601177831217058e+00,1.904121051579982904e+01,7.300367652997826085e+00
6.280000000000000000e+09,2.053620365275657633e+01,9.002740276188918145e+00,1.903927562727015044e+01,7.290396953846451034e+00
6.285000000000000000e+09,2.053465779092985599e+01,8.993730537727822494e+00,1.903731644201945272e+01,7.280274455979435899e+00
6.290000000000000000e+09,2.053308819993123180e+01,8.984571733529321591e+00,1.903533271449871833e+01,7.269999874702110176e+00
6.295000000000000000e+09,2.053149460206808996e+01,8.975263631135138809e+00,1.903332419809797216e+01,7.259572921306599369e+00
6.300000000000000000e+09,2.052987672135394348e+01,8.965805994557779712e+00,1.903129064561554173e+01,7.248993303072158945e+00
6.305000000000000000e+09,2.052823428366495051e+01,8.956198584287934139e+00,1.902923180960718597e+01,7.238260723262560425e+00
6.310000000000000000e+09,2.052656701681826945e+01,8.946441157304450442e+00,1.902714744263777291e+01,7.227374881125879114e+00
6.315000000000000000e+09,2.052487465058966265e+01,8.936533467083402016e+00,1.902503729745517091e+01,7.216335471893082776e+00
6.320000000000000000e+09,2.052315691668353992e+01,8.926475263609058075e+00,1.902290112710193171e+01,7.205142186778704882e+00
6.325000000000000000e+09,2.052141354866710543e+01,8.916266293383877439e+00,1.902073868497702591e+01,7.193794712980300154e+00
6.330000000000000000e+09,2.051964428187639911e+01,8.905906299439172003e+00,1.901854972485824291e+01,7.182292733677968499e+00
6.335000000000000000e+09,2.051784885330264530e+01,8.895395021347146880e+00,1.901633400089357906e+01,7.170635928035931528e+00
6.340000000000000000e+09,2.051602700146336389e+01,8.884732195232503571e+00,1.901409126756835377e+01,7.158823971202973979e+00
6.345000000000000000e+09,2.051417846626379315e+01,8.873917553784906431e+00,1.901182127965368807e+01,7.146856534313704046e+00
6.350000000000000000e+09,2.051230298885144876e+01,8.862950826270580507e+00,1.900952379214052002e+01,7.134733284488871341e+00
6.355000000000000000e+09,2.051040031146723308e+01,8.851831738548058937e+00,1.900719856016352338e+01,7.122453884839623939e+00
6.360000000000000000e+09,2.050847017729520161e+01,8.840560013080040136e+00,1.900484533891692251e+01,7.110017994467940028e+00
6.365000000000000000e+09,2.050651233031254606e+01,8.829135368948614726e+00,1.900246388356532989e+01,7.097425268469645943e+00
6.370000000000000000e+09,2.050452651514130054e+01,8.817557521869993309e+00,1.900005394915121570e+01,7.084675357937875617e+00
6.375000000000000000e+09,2.050251247690313861e+01,8.805826184210218344e+00,1.899761529050043052e+01,7.071767909966161447e+00
6.380000000000000000e+09,2.050046996107742459e+01,8.793941065001737556e+00,1.899514766212737271e+01,7.058702567652842319e+00
6.385000000000000000e+09,2.049839871336344999e+01,8.781901869959197526e+00,1.899265081814026246e+01,7.045478970104780636e+00
6.390000000000000000e+09,2.049629847954745898e+01,8.769708301498370773e+00,1.899012451214772312e+01,7.032096752443367293e+00
6.395000000000000000e+09,2.049416900537398334e+01,8.757360058752476917e+00,1.898756849716670203e+01,7.018555545808059293e+00
6.400000000000000000e+09,2.049201003642271246e+01,8.744856837592568155e+00,1.898498252553316945e+01,7.004854977364198376e+00
6.405000000000000000e+09,2.048982131798994288e+01,8.732198330646214757e+00,1.898236634881444829e+01,6.990994670308319670e+00
6.410000000000000000e+09,2.048760259497536396e+01,8.719384227318242253e+00,1.897971971772479804e+01,6.976974243875600834e+00
6.415000000000000000e+09,2.048535361177358283e+01,8.706414213811283886e+00,1.897704238204358163e+01,6.962793313347037660e+00
6.420000000000000000e+09,2.048307411217070850e+01,8.693287973148208891e+00,1.897433409053643061e+01,6.948451490058150881e+00
6.425000000000000000e+09,2.048076383924580313e+01,8.680005185194319850e+00,1.897159459087933442e+01,6.933948381407422978e+00
6.430000000000000000e+09,2.047842253527670664e+01,8.666565526679804066e+00,1.896882362958573864e+01,6.919283590864639955e+00
6.435000000000000000e+09,2.047604994165055103e+01,8.652968671226608066e+00,1.896602095193662763e+01,6.904456717983590508e+00
6.440000000000000000e+09,2.047364579877852719e+01,8.639214289371793143e+00,1.896318630191340660e+01,6.889467358410890974e+00
6.445000000000000000e+09,2.047120984601477645e+01,8.625302048593416870e+00,1.896031942213384980e+01,6.874315103897314927e+00
6.450000000000000000e+09,2.046874182157946009e+01,8.611231613338851787e+00,1.895742005379059947e+01,6.858999542311292608e+00
6.455000000000000000e+09,2.046624146248504417e+01,8.597002645051748715e+00,1.895448793659245723e+01,6.843520257650804517e+00
6.460000000000000000e+09,2.046370850446699663e+01,8.582614802202122917e+00,1.895152280870838268e+01,6.827876830058094093e+00
6.465000000000000000e+09,2.046114268191715979e+01,8.568067740316010372e+00,1.894852440671377991e+01,6.812068835834054426e+00
6.470000000000000000e+09,2.045854372782086728e+01,8.553361112006585998e+00,1.894549246553931354e+01,6.796095847453561767e+00
6.475000000000000000e+09,2.045591137369704171e+01,8.538494567005969316e+00,1.894242671842205183e+01,6.779957433581324189e+00
6.480000000000000000e+09,2.045324534954096407e+01,8.523467752199834990e+00,1.893932689685858151e+01,6.763653159090390332e+00
6.485000000000000000e+09,2.045054538377036835e+01,8.508280311662367978e+00,1.893619273056068408e+01,6.747182585080825135e+00
6.490000000000000000e+09,2.044781120317333389e+01,8.492931886688996457e+00,1.893302394741226991e+01,6.730545268895715694e+00
6.495000000000000000e+09,2.044504253285968787e+01,8.477422115837690342e+00,1.892982027342912232e+01,6.713740764145810225e+00
6.500000000000000000e+09,2.044223909621371860e+01,8.461750634964777973e+00,1.892658143271947679e+01,6.696768620728169807e+00
6.505000000000000000e+09,2.043940061484999404e+01,8.445917077265306716e+00,1.892330714744715436e+01,6.679628384849115363e+00
6.510000000000000000e+09,2.043652680857059423e+01,8.429921073314364577e+00,1.891999713779583558e+01,6.662319599048348806e+00
6.515000000000000000e+09,2.043361739532468846e+01,8.413762251109583090e+00,1.891665112193486920e+01,6.644841802223318439e+00
6.520000000000000000e+09,2.043067209116977523e+01,8.397440236115262024e+00,1.891326881598669729e+01,6.627194529655666244e+00
6.525000000000000000e+09,2.042769061023496846e+01,8.380954651307705561e+00,1.890984993399559499e+01,6.609377313037865243e+00
6.530000000000000000e+09,2.042467266468550591e+01,8.364305117221794816e+00,1.890639418789775661e+01,6.591389680501722026e+00
6.535000000000000000e+09,2.042161796468908364e+01,8.347491252000679651e+00,1.890290128749245113e+01,6.573231156648767559e+00
6.540000000000000000e+09,2.041852621838377146e+01,8.330512671446015815e+00,1.889937094041447452e+01,6.554901262582054855e+00
6.545000000000000000e+09,2.041539713184691962e+01,8.313368989069221726e+00,1.889580285210767485e+01,6.536399515937532101e+00
6.550000000000000000e+09,2.041223040906572805e+01,8.296059816146016175e+00,1.889219672579934084e+01,6.517725430919368179e+00
6.555000000000000000e+09,2.040902575190879986e+01,8.278584761771963230e+00,1.888855226247592256e+01,6.498878518335549970e+00
6.560000000000000000e+09,2.040578286009914066e+01,8.260943432919480856e+00,1.888486916085919631e+01,6.479858285634846560e+00
6.565000000000000000e+09,2.040250143118772286e+01,8.243135434498025660e+00,1.888114711738372620e+01,6.460664236946448646e+00
6.570000000000000000e+09,2.039918116052872676e+01,8.225160369415014827e+00,1.887738582617483374e+01,6.441295873120425952e+00
6.575000000000000000e+09,2.039582174125509439e+01,8.207017838639133700e+00,1.887358497902738108e+01,6.421752691770038268e+00
6.580000000000000000e+09,2.039242286425557893e+01,8.188707441266723563e+00,1.886974426538549210e+01,6.402034187316939295e+00
6.585000000000000000e+09,2.038898421815211393e+01,8.170228774587956266e+00,1.886586337232258970e+01,6.382139851035834255e+00
6.590000000000000000e+09,2.038550548927834072e+01,8.151581434158472916e+00,1.886194198452241366e+01,6.362069171104447918e+00
6.595000000000000000e+09,2.038198636165868294e+01,8.132765013871093629e+00,1.885797978426031207e+01,6.341821632653101837e+00
6.600000000000000000e+09,2.037842651698841223e+01,8.113779106029667787e+00,1.885397645138546707e+01,6.321396717816176292e+00
6.605000000000000000e+09,2.037482563461381702e+01,8.094623301427173345e+00,1.884993166330314196e+01,6.300793905787878124e+00
6.610000000000000000e+09,2.037118339151355428e+01,8.075297189425269195e+00,1.884584509495786264e+01,6.280012672878627633e+00
6.615000000000000000e+09,2.036749946228037800e+01,8.055800358035499542e+00,1.884171641881701476e+01,6.259052492573095705e+00
6.620000000000000000e+09,2.036377351910332578e+01,8.036132394005154111e+00,1.883754530485448697e+01,6.237912835592767102e+00
6.625000000000000000e+09,2.036000523175038879e+01,8.016292882904586747e+00,1.883333142053513853e+01,6.216593169959350185e+00
6.630000000000000000e+09,2.035619426755201999e+01,7.996281409217892211e+00,1.882907443079950127e+01,6.195092961061499537e+00
6.635000000000000000e+09,2.035234029138459633e+01,7.976097556435196800e+00,1.882477399804879781e+01,6.173411671722747407e+00
6.640000000000000000e+09,2.034844296565455579e+01,7.955740907150154584e+00,1.882042978213015161e+01,6.151548762274284599e+00
6.645000000000000000e+09,2.034450195028303909e+01,7.935211043159947408e+00,1.881604144032253956e+01,6.129503690630206947e+00
6.650000000000000000e+09,2.034051690269066626e+01,7.914507545565808933e+00,1.881160862732245675e+01,6.107275912362798209e+00
6.655000000000000000e+09,2.033648747778264720e+01,7.893629994881141698e+00,1.880713099523034160e+01,6.084864880785151087e+00
6.660000000000000000e+09,2.033241332793452472e+01,7.872577971139075537e+00,1.880260819353690138e+01,6.062270047032831677e+00
6.665000000000000000e+09,2.032829410297783213e+01,7.851351054007354335e+00,1.879803986910988556e+01,6.039490860153089002e+00
6.670000000000000000e+09,2.032412945018633366e+01,7.829948822901773298e+00,1.879342566618088028e+01,6.016526767191603398e+00
6.675000000000000000e+09,2.031991901426212976e+01,7.808370857109487417e+00,1.878876522633243695e+01,5.993377213289356575e+00
6.680000000000000000e+09,2.031566243732265775e+01,7.786616735910142140e+00,1.878405818848543163e+01,5.970041641776955288e+00
6.685000000000000000e+09,2.031135935888707778e+01,7.764686038705075788e+00,1.877930418888621134e+01,5.946519494276564899e+00
6.690000000000000000e+09,2.030700941586353281e+01,7.742578345148865004e+00,1.877450286109442956e+01,5.922810210806187747e+00
6.695000000000000000e+09,2.030261224253641927e+01,7.720293235285443423e+00,1.876965383597068282e+01,5.898913229888025356e+00
6.700000000000000000e+09,2.029816747055342674e+01,7.697830289686954153e+00,1.876475674166415786e+01,5.874827988659467870e+00
6.705000000000000000e+09,2.029367472891345869e+01,7.675189089600439551e+00,1.875981120360080823e+01,5.850553922991607259e+00
6.710000000000000000e+09,2.028913364395409147e+01,7.652369217095548848e+00,1.875481684447113295e+01,5.826090467608540102e+00
6.715000000000000000e+09,2.028454383933947369e+01,7.629370255218015373e+00,1.874977328421852363e+01,5.801437056212300547e+00
6.720000000000000000e+09,2.027990493604808364e+01,7.606191788149279098e+00,1.874468014002730243e+01,5.776593121613463389e+00
6.725000000000000000e+09,2.027521655236102305e+01,7.582833401369097004e+00,1.873953702631090934e+01,5.751558095864758080e+00
6.730000000000000000e+09,2.027047830384990590e+01,7.559294681824145989e+00,1.873434355470034873e+01,5.726331410400452349e+00
6.735000000000000000e+09,2.026568980336517001e+01,7.535575218101667971e+00,1.872909933403249383e+01,5.700912496180436051e+00
6.740000000000000000e+09,2.026085066102437082e+01,7.511674600609529406e+00,1.872380397033836630e+01,5.675300783840560470e+00
6.745000000000000000e+09,2.025596048420051432e+01,7.487592421758534122e+00,1.871845706683172139e+01,5.649495703845197170e+00
6.750000000000000000e+09,2.025101887751039698e+01,7.463328276155809959e+00,1.871305822389734885e+01,5.623496686650632626e+00
6.755000000000000000e+09,2.024602544280316607e+01,7.438881760798095044e+00,1.870760703907958700e+01,5.597303162868117354e+00
6.760000000000000000e+09,2.024097977914870583e+01,7.414252475274739851e+00,1.870210310707066270e+01,5.570914563436618394e+00
6.765000000000000000e+09,2.023588148282614441e+01,7.389440021976976247e+00,1.869654601969926233e+01,5.544330319801693108e+00
6.770000000000000000e+09,2.023073014731244967e+01,7.364444006311484436e+00,1.869093536591886107e+01,5.517549864098580947e+00
6.775000000000000000e+09,2.022552536327093264e+01,7.339264036921875345e+00,1.868527073179629738e+01,5.490572629343062339e+00
6.780000000000000000e+09,2.022026671853974022e+01,7.313899725915915084e+00,1.867955170049987501e+01,5.463398049628040098e+00
6.785000000000000000e+09,2.021495379812059312e+01,7.288350689102377267e+00,1.867377785228815057e+01,5.436025560329795780e+00
6.790000000000000000e+09,2.020958618416703345e+01,7.262616546230281855e+00,1.866794876449774776e+01,5.408454598316296824e+00
6.795000000000000000e+09,2.020416345597317331e+01,7.236696921239957447e+00,1.866206401153214500e+01,5.380684602168037678e+00
6.800000000000000000e+09,2.019868518996213425e+01,7.210591442519379335e+00,1.865612316484954647e+01,5.352715012403170824e+00
6.805000000000000000e+09,2.019315095967444762e+01,7.184299743168197416e+00,1.865012579295123629e+01,5.324545271711370376e+00
6.810000000000000000e+09,2.018756033575655806e+01,7.157821461271403507e+00,1.864407146136971960e+01,5.296174825196857228e+00
6.815000000000000000e+09,2.018191288594927357e+01,7.131156240178416539e+00,1.863795973265668948e+01,5.267603120626995761e+00
6.820000000000000000e+09,2.017620817507591013e+01,7.104303728792002559e+00,1.863179016637104368e+01,5.238829608691064621e+00
6.825000000000000000e+09,2.017044576503094433e+01,7.077263581868724174e+00,1.862556231906693682e+01,5.209853743271056103e+00
6.830000000000000000e+09,2.016462521476789149e+01,7.050035460321869785e+00,1.861927574428149157e+01,5.180674981714085803e+00
6.835000000000000000e+09,2.015874608028773807e+01,7.022619031539280243e+00,1.861292999252252400e+01,5.151292785121438733e+00
6.840000000000000000e+09,2.015280791462695120e+01,6.995013969708155699e+00,1.860652461125639334e+01,5.121706618643528941e+00
6.845000000000000000e+09,2.014681026784562334e+01,6.967219956149302895e+00,1.860005914489549994e+01,5.091915951785827232e+00
6.850000000000000000e+09,2.014075268701526866e+01,6.939236679661019203e+00,1.859353313478554526e+01,5.061920258723892729e+00
6.855000000000000000e+09,2.013463471620696055e+01,6.911063836875445787e+00,1.858694611919337802e+01,5.031719018631976681e+00
6.860000000000000000e+09,2.012845589647898237e+01,6.882701132623223472e+00,1.858029763329391670e+01,5.001311716020186537e+00
6.865000000000000000e+09,2.012221576586466654e+01,6.854148280308614005e+00,1.857358720915744499e+01,4.970697841082482249e+00
6.870000000000000000e+09,2.011591385935982146e+01,6.825405002297465273e+00,1.856681437573663729e+01,4.939876890058465975e+00
6.875000000000000000e+09,2.010954970891054927e+01,6.796471030314894080e+00,1.855997865885361620e+01,4.908848365605455122e+00
6.880000000000000000e+09,2.010312284340045608e+01,6.767346105855313709e+00,1.855307958118652323e+01,4.877611777183712860e+00
6.885000000000000000e+09,2.009663278863814639e+01,6.738029980604450131e+00,1.854611666225652655e+01,4.846166641454264123e+00
6.890000000000000000e+09,2.009007906734432680e+01,6.708522416873456962e+00,1.853908941841423541e+01,4.814512482689827344e+00
6.895000000000000000e+09,2.008346119913900196e+01,6.678823188045610593e+00,1.853199736282607191e+01,4.782648833199585781e+00
6.900000000000000000e+09,2.007677870052838642e+01,6.648932079035643206e+00,1.852484000546075649e+01,4.750575233767110994e+00
6.905000000000000000e+09,2.007003108489196919e+01,6.618848886763732509e+00,1.851761685307531025e+01,4.718291234104481369e+00
6.910000000000000000e+09,2.006321786246891392e+01,6.588573420639722400e+00,1.851032740920115316e+01,4.685796393317676056e+00
6.915000000000000000e+09,2.005633854034513064e+01,6.558105503065675634e+00,1.850297117412989323e+01,4.653090280391750433e+00
6.920000000000000000e+09,2.004939262243947340e+01,6.527444969950597198e+00,1.849554764489938208e+01,4.620172474689485220e+00
6.925000000000000000e+09,2.004237960949019026e+01,6.496591671237677446e+00,1.848805631527875448e+01,4.587042566464082149e+00
6.930000000000000000e+09,2.003529899904106060e+01,6.465545471451895843e+00,1.848049667575422106e+01,4.553700157394134251e+00
6.935000000000000000e+09,2.002815028542775266e+01,6.434306250257883164e+00,1.847286821351429964e+01,4.520144861130010128e+00
6.940000000000000000e+09,2.002093295976342446e+01,6.402873903035553482e+00,1.846517041243469137e+01,4.486376303860484249e+00
6.945000000000000000e+09,2.001364650992478644e+01,6.371248341474435861e+00,1.845740275306350497e+01,4.452394124899925032e+00
6.950000000000000000e+09,2.000629042053749629e+01,6.339429494179812608e+00,1.844956471260571007e+01,4.418197977289013423e+00
6.955000000000000000e+09,1.999886417296201557e+01,6.307417307299120424e+00,1.844165576490797775e+01,4.383787528418757518e+00
6.960000000000000000e+09,1.999136724527842546e+01,6.275211745166697774e+00,1.843367538044285681e+01,4.349162460674428132e+00
6.965000000000000000e+09,1.998379911227219452e+01,6.242812790962764424e+00,1.842562302629318793e+01,4.314322472096915995e+00
6.970000000000000000e+09,1.997615924541874577e+01,6.210220447394086740e+00,1.841749816613604551e+01,4.279267277068444564e+00
6.975000000000000000e+09,1.996844711286837537e+01,6.177434737391731545e+00,1.840930026022648747e+01,4.243996607017925804e+00
6.980000000000000000e+09,1.996066217943108256e+01,6.144455704828817311e+00,1.840102876538145082e+01,4.208510211149728342e+00
6.985000000000000000e+09,1.995280390656096614e+01,6.111283415257173779e+00,1.839268313496300067e+01,4.172807857194741565e+00
6.990000000000000000e+09,1.994487175234052145e+01,6.077917956664542487e+00,1.838426281886163594e+01,4.136889332184821910e+00
6.995000000000000000e+09,1.993686517146478820e+01,6.044359440252668136e+00,1.837576726347948153e+01,4.100754443252825787e+00
7.000000000000000000e+09,1.992878361522544850e+01,6.010608001236236397e+00,1.836719591171305765e+01,4.064403018456127725e+00
7.005000000000000000e+09,1.992062653149430318e+01,5.976663799661707799e+00,1.835854820293577205e+01,4.027834907625428507e+00
7.010000000000000000e+09,1.991239336470716381e+01,5.942527021251800434e+00,1.834982357298060762e+01,3.991049983242449972e+00
7.015000000000000000e+09,1.990408355584700928e+01,5.908197878267738901e+00,1.834102145412216700e+01,3.954048141340684719e+00
7.020000000000000000e+09,1.989569654242730934e+01,5.873676610400272224e+00,1.833214127505885216e+01,3.916829302439683858e+00
7.025000000000000000e+09,1.988723175847501778e+01,5.838963485677198584e+00,1.832318246089441516e+01,3.879393412500522498e+00
7.030000000000000000e+09,1.987868863451320678e+01,5.804058801400124423e+00,1.831414443311964035e+01,3.841740443916451753e+00
7.035000000000000000e+09,1.987006659754388238e+01,5.768962885104653715e+00,1.830502660959366068e+01,3.803870396532281095e+00
7.040000000000000000e+09,1.986136507103004689e+01,5.733676095543050799e+00,1.829582840452497905e+01,3.765783298692129577e+00
7.045000000000000000e+09,1.985258347487814490e+01,5.698198823695293846e+00,1.828654922845237962e+01,3.727479208322525217e+00
7.050000000000000000e+09,1.984372122541999417e+01,5.662531493803913740e+00,1.827718848822561881e+01,3.688958214044801842e+00
7.055000000000000000e+09,1.983477773539419431e+01,5.626674564435570680e+00,1.826774558698548390e+01,3.650220436322484385e+00
7.060000000000000000e+09,1.982575241392802567e+01,5.590628529571830541e+00,1.825821992414428152e+01,3.611266028643955739e+00
7.065000000000000000e+09,1.981664466651833578e+01,5.554393919722056872e+00,1.824861089536533854e+01,3.572095178735830157e+00
7.070000000000000000e+09,1.980745389501293729e+01,5.517971303070828171e+00,1.823891789254299312e+01,3.532708109818333941e+00
7.075000000000000000e+09,1.979817949759120665e+01,5.481361286647562281e+00,1.822914030378154848e+01,3.493105081891925145e+00
7.080000000000000000e+09,1.978882086874465074e+01,5.444564517527835434e+00,1.821927751337461743e+01,3.453286393063695225e+00
7.085000000000000000e+09,1.977937739925733496e+01,5.407581684065037919e+00,1.820932890178389130e+01,3.413252380914250761e+00
7.090000000000000000e+09,1.976984847618591346e+01,5.370413517147825111e+00,1.819929384561757502e+01,3.373003423899569864e+00
7.095000000000000000e+09,1.976023348283949588e+01,5.333060791491874397e+00,1.818917171760875107e+01,3.332539942797709376e+00
7.100000000000000000e+09,1.975053179875907716e+01,5.295524326959093031e+00,1.817896188659321766e+01,3.291862402193115322e+00
7.105000000000000000e+09,1.974074279969724799e+01,5.257804989908668958e+00,1.816866371748750097e+01,3.250971312004947933e+00
7.110000000000000000e+09,1.973086585759665468e+01,5.219903694579123510e+00,1.815827657126571637e+01,3.209867229056981852e+00
7.115000000000000000e+09,1.972090034056963148e+01,5.181821404503472728e+00,1.814779980493744915e+01,3.168550758693724489e+00
7.120000000000000000e+09,1.971084561287591441e+01,5.143559133954554774e+00,1.813723277152380575e+01,3.127022556438900480e+00
7.125000000000000000e+09,1.970070103490143509e+01,5.105117949422327328e+00,1.812657482003437437e+01,3.085283329699436194e+00
7.130000000000000000e+09,1.969046596313616249e+01,5.066498971126534911e+00,1.811582529544343600e+01,3.043333839519039685e+00
7.135000000000000000e+09,1.968013975015195172e+01,5.027703374558011973e+00,1.810498353866563903e+01,3.001174902374561526e+00
7.140000000000000000e+09,1.966972174457956157e+01,4.988732392057192655e+00,1.809404888653163823e+01,2.958807392024466409e+00
7.145000000000000000e+09,1.965921129108652110e+01,4.949587314422551287e+00,1.808302067176367700e+01,2.916232241404031367e+00
7.150000000000000000e+09,1.964860773035327313e+01,4.910269492555853432e+00,1.807189822295010373e+01,2.873450444572405171e+00
7.155000000000000000e+09,1.963791039905022018e+01,4.870780339135888148e+00,1.806068086452015109e+01,2.830463058706603974e+00
7.160000000000000000e+09,1.962711862981391064e+01,4.831121330331894725e+00,1.804936791671834584e+01,2.787271206151973768e+00
7.165000000000000000e+09,1.961623175122285900e+01,4.791294007545123357e+00,1.803795869557827203e+01,2.743876076519900842e+00
7.170000000000000000e+09,1.960524908777318487e+01,4.751299979188280176e+00,1.802645251289618145e+01,2.700278928842367421e+00
7.175000000000000000e+09,1.959416995985440479e+01,4.711140922494615246e+00,1.801484867620445129e+01,2.656481093776139168e+00
7.180000000000000000e+09,1.958299368372400906e+01,4.670818585363369024e+00,1.800314648874423185e+01,2.612483975864303254e+00
7.185000000000000000e+09,1.957171957148223740e+01,4.630334788236453392e+00,1.799134524943797331e+01,2.568289055849905633e+00
7.190000000000000000e+09,1.956034693104681921e+01,4.589691426009013142e+00,1.797944425286198822e+01,2.523897893046790131e+00
7.195000000000000000e+09,1.954887506612660530e+01,4.548890469971579975e+00,1.796744278921763893e+01,2.479312127763787288e+00
7.200000000000000000e+09,1.953730327619573970e+01,4.507933969783966432e+00,1.795534014430354830e+01,2.434533483785707109e+00
7.205000000000000000e+09,1.952563085646668029e+01,4.466824055482422118e+00,1.794313559948583148e+01,2.389563770911796503e+00
7.210000000000000000e+09,1.951385709786356060e+01,4.425562939515276462e+00,1.793082843166935803e+01,2.344404887547738348e+00
7.215000000000000000e+09,1.950198128699474154e+01,4.384152918809602006e+00,1.791841791326781319e+01,2.299058823356099790e+00
7.220000000000000000e+09,1.949000270612513219e+01,4.342596376867556174e+00,1.790590331217346431e+01,2.253527661962627882e+00
7.225000000000000000e+09,1.947792063314866340e+01,4.300895785890197054e+00,1.789328389172715816e+01,2.207813583718890360e+00
7.230000000000000000e+09,1.946573434155914484e+01,4.259053708929110726e+00,1.788055891068662362e+01,2.161918868520386727e+00
7.235000000000000000e+09,1.945344310042225544e+01,4.217072802062891590e+00,1.786772762319565544e+01,2.115845898681037784e+00
7.240000000000000000e+09,1.944104617434621218e+01,4.174955816601317871e+00,1.785478927875238853e+01,2.069597161863947044e+00
7.245000000000000000e+09,1.942854282345214045e+01,4.132705601307750776e+00,1.784174312217672664e+01,2.023175254062970829e+00
7.250000000000000000e+09,1.941593230334464693e+01,4.090325104649012999e+00,1.782858839357830050e+01,1.976582882643849404e+00
7.255000000000000000e+09,1.940321386508119517e+01,4.047817377058820831e+00,1.781532432832272406e+01,1.929822869430815491e+00
7.260000000000000000e+09,1.939038675514185428e+01,4.005185573225559459e+00,1.780195015699878880e+01,1.882898153852718082e+00
7.265000000000000000e+09,1.937745021539790713e+01,3.962432954390794571e+00,1.778846510538405568e+01,1.835811796132839957e+00
7.270000000000000000e+09,1.936440348308075343e+01,3.919562890664398669e+00,1.777486839441055366e+01,1.788566980531776984e+00
7.275000000000000000e+09,1.935124579075004547e+01,3.876578863348328241e+00,1.776115924013012304e+01,1.741167018633747787e+00
7.280000000000000000e+09,1.933797636626142591e+01,3.833484467271687901e+00,1.774733685367885272e+01,1.693615352680922559e+00
7.285000000000000000e+09,1.932459443273377531e+01,3.790283413128973322e+00,1.773340044124130088e+01,1.645915558948590096e+00
7.290000000000000000e+09,1.931109920851638861e+01,3.746979529821238941e+00,1.771934920401441360e+01,1.598071351159402020e+00
7.295000000000000000e+09,1.929748990715534163e+01,3.703576766796671471e+00,1.770518233817043452e+01,1.550086583936269857e+00
7.300000000000000000e+09,1.928376573735946309e+01,3.660079196388672518e+00,1.769089903481986070e+01,1.501965256290618722e+00
7.305000000000000000e+09,1.926992590296627128e+01,3.616491016140758852e+00,1.767649847997357426e+01,1.453711515135734045e+00
7.310000000000000000e+09,1.925596960290692650e+01,3.572816551125142404e+00,1.766197985450450503e+01,1.405329658833194495e+00
7.315000000000000000e+09,1.924189603117097036e+01,3.529060256240980742e+00,1.764734233410893438e+01,1.356824140757865171e+00
7.320000000000000000e+09,1.922770437677070987e+01,3.485226718491448050e+00,1.763258508926696067e+01,1.308199572880032191e+00
7.325000000000000000e+09,1.921339382370501525e+01,3.441320659238876090e+00,1.761770728520290064e+01,1.259460729365595277e+00
7.330000000000000000e+09,1.919896355092249962e+01,3.397346936423328856e+00,1.760270808184453983e+01,1.210612550177093238e+00
7.335000000000000000e+09,1.918441273228470934e+01,3.353310546748353715e+00,1.758758663378239717e+01,1.161660144680709106e+00
7.340000000000000000e+09,1.916974053652814547e+01,3.309216627823311718e+00,1.757234209022815463e+01,1.112608795247647553e+00
7.345000000000000000e+09,1.915494612722641321e+01,3.265070460259269058e+00,1.755697359497245458e+01,1.063463960845627776e+00
7.350000000000000000e+09,1.914002866275165715e+01,3.220877469706991292e+00,1.754148028634246259e+01,1.014231280608735908e+00
7.355000000000000000e+09,1.912498729623504090e+01,3.176643228836563360e+00,1.752586129715827923e+01,9.649165773836196891e-01
7.360000000000000000e+09,1.910982117552777737e+01,3.132373459247505210e+00,1.751011575468943704e+01,9.155258612402334961e-01
7.365000000000000000e+09,1.909452944316029033e+01,3.088074033303906507e+00,1.749424278061010796e+01,8.660653329395213706e-01
7.370000000000000000e+09,1.907911123630202610e+01,3.043750975886336363e+00,1.747824149095414370e+01,8.165413873478734041e-01
7.375000000000000000e+09,1.906356568672028473e+01,2.999410466052912838e+00,1.746211099606984263e+01,7.669606167901611427e-01
7.380000000000000000e+09,1.904789192073815940e+01,2.955058838598971782e+00,1.744585040057289405e+01,7.173298143260646853e-01
7.385000000000000000e+09,1.903208905919252558e+01,2.910702585512619400e+00,1.742945880330000108e+01,6.676559769471048789e-01
7.390000000000000000e+09,1.901615621739111006e+01,2.866348357309246975e+00,1.741293529726096523e+01,6.179463086725949239e-01
7.395000000000000000e+09,1.900009250506920466e+01,2.822002964241439926e+00,1.739627896959077447e+01,5.682082235386325397e-01
7.400000000000000000e+09,1.898389702634550247e+01,2.777673377373582220e+00,1.737948890150022763e+01,5.184493484658401208e-01
7.405000000000000000e+09,1.896756887967768179e+01,2.733366729508333481e+00,1.736256416822667603e+01,4.686775259894527257e-01
7.410000000000000000e+09,1.895110715781747857e+01,2.689090315959528965e+00,1.734550383898376325e+01,4.189008168409324440e-01
7.415000000000000000e+09,1.893451094776479948e+01,2.644851595156914037e+00,1.732830697691042943e+01,3.691275023640364084e-01
7.420000000000000000e+09,1.891777933072103224e+01,2.600658189072164284e+00,1.731097263901874328e+01,3.193660867472724596e-01
7.425000000000000000e+09,1.890091138204306986e+01,2.556517883458867324e+00,1.729349987614235573e+01,2.696252990624909973e-01
7.430000000000000000e+09,1.888390617119471671e+01,2.512438627890523080e+00,1.727588773288258750e+01,2.199140950861789290e-01
7.435000000000000000e+09,1.886676276169944799e+01,2.468428535587459560e+00,1.725813524755516326e+01,1.702416588888794602e-01
7.440000000000000000e+09,1.884948021109084593e+01,2.424495883020654663e+00,1.724024145213514458e+01,1.206174041741032432e-01
7.445000000000000000e+09,1.883205757086383869e+01,2.380649109279866060e+00,1.722220537220174563e+01,7.105097534695133110e-02
7.450000000000000000e+09,1.881449388642411336e+01,2.336896815195359078e+00,1.720402602688224292e+01,2.155224829419844640e-02
7.455000000000000000e+09,1.879678819703768511e+01,2.293247762197535788e+00,1.718570242879486187e+01,-2.786866914771611234e-02
7.460000000000000000e+09,1.877893953577920172e+01,2.249710870908238292e+00,1.716723358399107369e+01,-7.720143705109397403e-02
7.465000000000000000e+09,1.876094692948026577e+01,2.206295219445345346e+00,1.714861849189725262e+01,-1.264354836097171808e-01
7.470000000000000000e+09,1.874280939867634643e+01,2.163010041432243291e+00,1.712985614525503664e+01,-1.755600057226577859e-01
7.475000000000000000e+09,1.872452595755322591e+01,2.119864723697413744e+00,1.711094553006116925e+01,-2.245639699743711692e-01
7.480000000000000000e+09,1.870609561389332498e+01,2.076868803656088502e+00,1.709188562550670554e+01,-2.734361140283894098e-01
7.485000000000000000e+09,1.868751736902012084e+01,2.034031966355047238e+00,1.707267540391458738e+01,-3.221649484651905038e-01
7.490000000000000000e+09,1.866879021774320790e+01,1.991364041177693167e+00,1.705331383067746387e+01,-3.707387590760193863e-01
7.495000000000000000e+09,1.864991314830147928e+01,1.948874998190749608e+00,1.703379986419349379e+01,-4.191456096445846935e-01
7.500000000000000000e+09,1.863088514230636861e+01,1.906574944124698856e+00,1.701413245580227951e+01,-4.673733452343269423e-01
7.505000000000000000e+09,1.861170517468362462e+01,1.864474117978193846e+00,1.699431054971874744e+01,-5.154095960036779722e-01
7.510000000000000000e+09,1.859237221361510706e+01,1.822582886234178412e+00,1.697433308296729138e+01,-5.632417815727518429e-01
7.515000000000000000e+09,1.857288522047923962e+01,1.780911737679614859e+00,1.695419898531416081e+01,-6.108571159625271196e-01
7.520000000000000000e+09,1.855324314979082345e+01,1.739471277819680584e+00,1.693390717919925592e+01,-6.582426131271630343e-01
7.525000000000000000e+09,1.853344494913995888e+01,1.698272222878712601e+00,1.691345657966654414e+01,-7.053850930995408941e-01
7.530000000000000000e+09,1.851348955913066874e+01,1.657325393381233747e+00,1.689284609429427775e+01,-7.522711887691563293e-01
7.535000000000000000e+09,1.849337591331799047e+01,1.616641707303056563e+00,1.687207462312335338e+01,-7.988873533147538009e-01
7.540000000000000000e+09,1.847310293814453885e+01,1.576232172794749475e+00,1.685114105858506406e+01,-8.452198683004858992e-01
7.545000000000000000e+09,1.845266955287632271e+01,1.536107880464086417e+00,1.683004428542765041e+01,-8.912548524617878165e-01
7.550000000000000000e+09,1.843207466953807128e+01,1.496279995223446235e+00,1.680878318064256760e+01,-9.369782711855099144e-01
7.555000000000000000e+09,1.841131719284668478e+01,1.456759747692779827e+00,1.678735661338817664e+01,-9.823759467055376282e-01
7.560000000000000000e+09,1.839039602014440788e+01,1.417558425163854441e+00,1.676576344491363812e+01,-1.027433569017474957e+00
7.565000000000000000e+09,1.836931004133185752e+01,1.378687362123190097e+00,1.674400252848153769e+01,-1.072136707525527699e+00
7.570000000000000000e+09,1.834805813879837544e+01,1.340157930338620851e+00,1.672207270928835499e+01,-1.116470823425772529e+00
7.575000000000000000e+09,1.832663918735348929e+01,1.301981528511732211e+00,1.669997282438570352e+01,-1.160421282830617296e+00
7.580000000000000000e+09,1.830505205415578018e+01,1.264169571505781686e+00,1.667770170259820262e+01,-1.203973370633072415e+00
7.585000000000000000e+09,1.828329559864181775e+01,1.226733479152906314e+00,1.665525816444199592e+01,-1.247112305112527464e+00
7.590000000000000000e+09,1.826136867245390505e+01,1.189684664652553181e+00,1.663264102204110628e+01,-1.289823253274592574e+00
7.595000000000000000e+09,1.823927011936646991e+01,1.153034522573425757e+00,1.660984907904268582e+01,-1.332091346916628671e+00
7.600000000000000000e+09,1.821699877521263033e+01,1.116794416471942775e+00,1.658688113053199231e+01,-1.373901699407651611e+00
7.605000000000000000e+09,1.819455346780789995e+01,1.080975666140080893e+00,1.656373596294404038e+01,-1.415239423169871946e+00
7.610000000000000000e+09,1.817193301687489537e+01,1.045589534507430418e+00,1.654041235397636456e+01,-1.456089647835917766e+00
7.615000000000000000e+09,1.814913623396548559e+01,1.010647214208527433e+00,1.651690907249885854e+01,-1.496437539067774436e+00
7.620000000000000000e+09,1.812616192238305857e+01,9.761598138444189665e-01,1.649322487846310281e+01,-1.536268318002592670e+00
7.625000000000000000e+09,1.810300887710314299e+01,9.421383439592010411e-01,1.646935852281008295e+01,-1.575567281298557276e+00
7.630000000000000000e+09,1.807967588469277587e+01,9.085937027575894387e-01,1.644530874737659332e+01,-1.614319821745069827e+00
7.635000000000000000e+09,1.805616172322943669e+01,8.755366615931391427e-01,1.642107428480001374e+01,-1.652511449396502297e+00
7.640000000000000000e+09,1.803246516221859963e+01,8.429778502565533627e-01,1.639665385842240042e+01,-1.690127813186873551e+00
7.645000000000000000e+09,1.800858496251042951e+01,8.109277420959994931e-01,1.637204618219291419e+01,-1.727154722977808587e+00
7.650000000000000000e+09,1.798451987621444559e+01,7.793966390043554071e-01,1.634724996056761626e+01,-1.763578171986917242e+00
7.655000000000000000e+09,1.796026864661482492e+01,7.483946563089015624e-01,1.632226388841029419e+01,-1.799384359541253753e+00
7.660000000000000000e+09,1.793583000808241934e+01,7.179317076002299514e-01,1.629708665088883635e+01,-1.834559714096930083e+00
7.665000000000000000e+09,1.791120268598784193e+01,6.880174895420465564e-01,1.627171692337297415e+01,-1.869090916458335805e+00
7.670000000000000000e+09,1.788638539661148741e+01,6.586614666999537349e-01,1.624615337132818027e+01,-1.902964923132987041e+00
7.675000000000000000e+09,1.786137684705389717e+01,6.298728564324574952e-01,1.622039465020969473e+01,-1.936168989749778246e+00
7.680000000000000000e+09,1.783617573514366583e+01,6.016606138877268473e-01,1.619443940535375148e+01,-1.968690694467141622e+00
7.685000000000000000e+09,1.781078074934535849e+01,5.740334171499638094e-01,1.616828627186807665e+01,-2.000517961294752567e+00
7.690000000000000000e+09,1.778519056866480952e+01,5.469996525798602738e-01,1.614193387451994610e+01,-2.031639083250646127e+00
7.695000000000000000e+09,1.775940386255488690e+01,5.205674003959213092e-01,1.611538082762380597e+01,-2.062042745271982280e+00
7.700000000000000000e+09,1.773341929081873758e+01,4.947444205407620088e-01,1.608862573492598003e+01,-2.091718046798598518e+00
7.705000000000000000e+09,1.770723550351198838e+01,4.695381388805864864e-01,1.606166718948816197e+01,-2.120654523943919845e+00
7.710000000000000000e+09,1.768085114084435716e+01,4.449556337822596075e-01,1.603450377356963230e+01,-2.148842171170536552e+00
7.715000000000000000e+09,1.765426483307893335e+01,4.210036231134666740e-01,1.600713405850662241e+01,-2.176271462386267785e+00
7.720000000000000000e+09,1.762747520043145855e+01,3.976884517131946128e-01,1.597955660459146721e+01,-2.202933371374249827e+00
7.725000000000000000e+09,1.760048085296694964e+01,3.750160793727260744e-01,1.595176996094827260e+01,-2.228819391478357392e+00
7.730000000000000000e+09,1.757328039049571089e+01,3.529920693748184735e-01,1.592377266540773384e+01,-2.253921554457264165e+00
7.735000000000000000e+09,1.754587240246836188e+01,3.316215776292363859e-01,1.589556324438024149e+01,-2.278232448431088297e+00
7.740000000000000000e+09,1.751825546786863796e+01,3.109093424461012445e-01,1.586714021272629083e+01,-2.301745234842105692e+00
7.745000000000000000e+09,1.749042815510557602e+01,2.908596749860017372e-01,1.583850207362592855e+01,-2.324453664354848126e+00
7.750000000000000000e+09,1.746238902190387776e+01,2.714764504209721818e-01,1.580964731844530746e+01,-2.346352091626896730e+00
7.755000000000000000e+09,1.743413661519294067e+01,2.527630998427313758e-01,1.578057442660175980e+01,-2.367435488881731942e+00
7.760000000000000000e+09,1.740566947099468820e+01,2.347226029474515641e-01,1.575128186542698039e+01,-2.387699458223804694e+00
7.765000000000000000e+09,1.737698611431008544e+01,2.173574815267598215e-01,1.572176809002807829e+01,-2.407140242638295291e+00
7.770000000000000000e+09,1.734808505900351605e+01,2.006697937896640138e-01,1.569203154314607929e+01,-2.425754735625237579e+00
7.775000000000000000e+09,1.731896480768678614e+01,1.846611295391381302e-01,1.566207065501321338e+01,-2.443540489421935469e+00
7.780000000000000000e+09,1.728962385160048498e+01,1.693326062215662342e-01,1.563188384320705282e+01,-2.460495721775844302e+00
7.785000000000000000e+09,1.726006067049496551e+01,1.546848658653071640e-01,1.560146951250342440e+01,-2.476619321235517202e+00
7.790000000000000000e+09,1.723027373250919680e+01,1.407180729210839032e-01,1.557082605472651160e+01,-2.491910850933981791e+00
7.795000000000000000e+09,1.720026149404846194e+01,1.274319130125325938e-01,1.553995184859710932e+01,-2.506370550846913403e+00
7.800000000000000000e+09,1.717002239965992061e+01,1.148255926022774404e-01,1.550884525957797244e+01,-2.519999338514419485e+00
7.805000000000000000e+09,1.713955488190741860e+01,1.028978395752111613e-01,1.547750463971755508e+01,-2.532798808222777254e+00
7.810000000000000000e+09,1.710885736124479095e+01,9.164690473682016170e-02,1.544592832749157552e+01,-2.544771228649798545e+00
7.815000000000000000e+09,1.707792824588693037e+01,8.107056422004639551e-02,1.541411464764132866e+01,-2.555919538985427231e+00
7.820000000000000000e+09,1.704676593167950926e+01,7.116612279264139529e-02,1.538206191100995390e+01,-2.566247343544821202e+00
7.825000000000000000e+09,1.701536880196778156e+01,6.193041805028139113e-02,1.534976841437685913e+01,-2.575758904900449675e+00
7.830000000000000000e+09,1.698373522746326003e+01,5.335982548036163897e-02,1.531723244028904674e+01,-2.584459135564627363e+00
7.835000000000000000e+09,1.695186356610858525e+01,4.545026437584556711e-02,1.528445225688991549e+01,-2.592353588261684827e+00
7.840000000000000000e+09,1.691975216294169826e+01,3.819720457636748001e-02,1.525142611774592538e+01,-2.599448444834865590e+00
7.845000000000000000e+09,1.688739934995748015e+01,3.159567401044504481e-02,1.521815226167040080e+01,-2.605750503839085574e+00
7.850000000000000000e+09,1.685480344596844304e+01,2.564026700967109856e-02,1.518462891254484859e+01,-2.611267166876105161e+00
7.855000000000000000e+09,1.682196275646320771e+01,2.032515336310953061e-02,1.515085427913716032e+01,-2.616006423734153152e+00
7.860000000000000000e+09,1.678887557346447323e+01,1.564408807801518503e-02,1.511682655491835803e+01,-2.619976836397861941e+00
7.865000000000000000e+09,1.675554017538392770e+01,1.159042180973289538e-02,1.508254391787493809e+01,-2.623187521999668537e+00
7.870000000000000000e+09,1.672195482687684276e+01,8.157111922768115267e-03,1.504800453032001073e+01,-2.625648134786304322e+00
7.875000000000000000e+09,1.668811777869428425e+01,5.336734142374674646e-03,1.501320653870055466e+01,-2.627368847177748989e+00
7.880000000000000000e+09,1.665402726753366025e+01,3.121494754809902780e-03,1.497814807340217058e+01,-2.628360329998487011e+00
7.885000000000000000e+09,1.661968151588879294e+01,1.503243312948873223e-03,1.494282724855165512e+01,-2.628633731962473075e+00
7.890000000000000000e+09,1.658507873189637394e+01,4.734858030782395939e-04,1.490724216181513384e+01,-2.628200658495138065e+00
7.895000000000000000e+09,1.655021710918308386e+01,2.339822766671016604e-05,1.487139089419519067e+01,-2.627073149976329347e+00
7.900000000000000000e+09,1.651509482670958917e+01,1.438405584859993953e-04,1.483527150982352616e+01,-2.625263659488324297e+00
7.905000000000000000e+09,1.647971004861293309e+01,8.253710142326169119e-04,1.479888205575072035e+01,-2.622785030153248265e+00
7.910000000000000000e+09,1.644406092404854292e+01,2.058260616511497793e-03,1.476222056173415176e+01,-2.619650472143403963e+00
7.915000000000000000e+09,1.640814558702966863e+01,3.832507978539872150e-03,1.472528504002168859e+01,-2.615873539446013751e+00
7.920000000000000000e+09,1.637196215626526197e+01,6.137854280908887177e-03,1.468807348513237621e+01,-2.611468106464504668e+00
7.925000000000000000e+09,1.633550873499687484e+01,8.963798389960571031e-03,1.465058387363445114e+01,-2.606448344533066397e+00
7.930000000000000000e+09,1.629878341083369975e+01,1.229961207441955008e-02,1.461281416392000665e+01,-2.600828698422528173e+00
7.935000000000000000e+09,1.626178425558622820e+01,1.613435527774412584e-02,1.457476229597632766e+01,-2.594623862909616996e+00
7.940000000000000000e+09,1.622450932509784849e+01,2.045689140397550718e-02,1.453642619115364454e+01,-2.587848759481051086e+00
7.945000000000000000e+09,1.618695665907642578e+01,2.525590257708380110e-02,1.449780375193088133e+01,-2.580518513238892808e+00
7.950000000000000000e+09,1.614912428092279839e+01,3.051990483475230942e-02,1.445889286167645693e+01,-2.572648430070596959e+00
7.955000000000000000e+09,1.611101019755844987e+01,3.623726321922293020e-02,1.441969138440645537e+01,-2.564253974144229176e+00
7.960000000000000000e+09,1.607261239925291108e+01,4.239620672962605280e-02,1.438019716454028085e+01,-2.555350745784115141e+00
7.965000000000000000e+09,1.603392885944755619e+01,4.898484310252115836e-02,1.434040802665105119e+01,-2.545954459778388745e+00
7.970000000000000000e+09,1.599495753458106684e+01,5.599117338824326218e-02,1.430032177521496983e+01,-2.536080924166927097e+00
7.975000000000000000e+09,1.595569636391044455e+01,6.340310629373165086e-02,1.425993619435451265e+01,-2.525746019552444377e+00
7.980000000000000000e+09,1.591614326933343193e+01,7.120847226383528183e-02,1.421924904758068209e+01,-2.514965678974388386e+00
7.985000000000000000e+09,1.587629615520850734e+01,7.939503727568500424e-02,1.417825807753016676e+01,-2.503755868380221017e+00
7.990000000000000000e+09,1.583615290817379950e+01,8.795051632221986826e-02,1.413696100569940484e+01,-2.492132567725563241e+00
7.995000000000000000e+09,1.579571139696614779e+01,9.686258656349962248e-02,1.409535553217609305e+01,-2.480111752729979191e+00
8.000000000000000000e+09,1.575496947223688871e+01,1.061189001268308396e-01,1.405343933536472356e+01,-2.467709377310315588e+00
8.005000000000000000e+09,1.571392496636996761e+01,1.157070965375998073e-01,1.401121007171224875e+01,-2.454941356712125433e+00
8.010000000000000000e+09,1.567257569329592748e+01,1.256148147665197834e-01,1.396866537542616271e+01,-2.441823551352691801e+00
8.015000000000000000e+09,1.563091944830736502e+01,1.358297048792587169e-01,1.392580285819181363e+01,-2.428371751388579192e+00
8.020000000000000000e+09,1.558895400787369923e+01,1.463394392777254138e-01,1.388262010888586140e+01,-2.414601662015087413e+00
8.025000000000000000e+09,1.554667712945372138e+01,1.571317235234371279e-01,1.383911469328439559e+01,-2.400528889502684837e+00
8.030000000000000000e+09,1.550408655131006341e+01,1.681943067356997945e-01,1.379528415376994843e+01,-2.386168927972019294e+00
8.035000000000000000e+09,1.546117999232104978e+01,1.795149915584101363e-01,1.375112600903268323e+01,-2.371537146907050531e+00
8.040000000000000000e+09,1.541795515179433629e+01,1.910816436921653205e-01,1.370663775376992355e+01,-2.356648779401346427e+00
8.045000000000000000e+09,1.537440970927954353e+01,2.028822009886438738e-01,1.366181685838117232e+01,-2.341518911132236980e+00
8.050000000000000000e+09,1.533054132438061146e+01,2.149046821071035063e-01,1.361666076865953201e+01,-2.326162470053226627e+00
8.055000000000000000e+09,1.528634763656875251e+01,2.271371947327780194e-01,1.357116690547959514e+01,-2.310594216794769729e+00
8.060000000000000000e+09,1.524182626499738724e+01,2.395679433597446839e-01,1.352533266448404170e+01,-2.294828735760238825e+00
8.065000000000000000e+09,1.519697480831388070e+01,2.521852366418391167e-01,1.347915541576258924e+01,-2.278880426901875644e+00
8.070000000000000000e+09,1.515179084447653146e+01,2.649774943145800088e-01,1.343263250353239080e+01,-2.262763498162833287e+00
8.075000000000000000e+09,1.510627193056844675e+01,2.779332536958549205e-01,1.338576124581093296e+01,-2.246491958565072444e+00
8.080000000000000000e+09,1.506041560261556889e+01,2.910411757695863799e-01,1.333853893408897484e+01,-2.230079611927413996e+00
8.085000000000000000e+09,1.501421937540439799e+01,3.042900508616553923e-01,1.329096283299828229e+01,-2.213540051192069757e+00
8.090000000000000000e+09,1.496768074230224599e+01,3.176688039152112397e-01,1.324303017997763021e+01,-2.196886653340419659e+00
8.095000000000000000e+09,1.492079717507828640e+01,3.311664993750998986e-01,1.319473818493450423e+01,-2.180132574876150642e+00
8.100000000000000000e+09,1.487356612372789932e+01,3.447723456904394634e-01,1.314608402990512026e+01,-2.163290747855024954e+00
8.105000000000000000e+09,1.482598501629835930e+01,3.584756994460818746e-01,1.309706486871069941e+01,-2.146373876438230077e+00
8.110000000000000000e+09,1.477805125871815051e+01,3.722660691338197658e-01,1.304767782661213360e+01,-2.129394433947174203e+00
8.115000000000000000e+09,1.472976223462878487e+01,3.861331185733155036e-01,1.299791999996143765e+01,-2.112364660398311056e+00
8.120000000000000000e+09,1.468111530521953867e+01,4.000666699966854978e-01,1.294778845585034865e+01,-2.095296560492641902e+00
8.125000000000000000e+09,1.463210780906766217e+01,4.140567068053530031e-01,1.289728023175878135e+01,-2.078201902041141746e+00
8.130000000000000000e+09,1.458273706197968167e+01,4.280933760143933453e-01,1.284639233519806112e+01,-2.061092214799793876e+00
8.135000000000000000e+09,1.453300035684097580e+01,4.421669903941780055e-01,1.279512174335594921e+01,-2.043978789694746112e+00
8.140000000000000000e+09,1.448289496346646743e+01,4.562680303231149148e-01,1.274346540273672446e+01,-2.026872678414150641e+00
8.145000000000000000e+09,1.443241812845973726e+01,4.703871453630869004e-01,1.269142022880230769e+01,-2.009784693345627815e+00
8.150000000000000000e+09,1.438156707507656940e+01,4.845151555698051782e-01,1.263898310561133442e+01,-1.992725407838769502e+00
8.155000000000000000e+09,1.433033900309474085e+01,4.986430525522105861e-01,1.258615088545688998e+01,-1.975705156769291371e+00
8.160000000000000000e+09,1.427873108869196273e+01,5.127620002898528595e-01,1.253292038850493384e+01,-1.958734037388995874e+00
8.165000000000000000e+09,1.422674048432971183e+01,5.268633357241037096e-01,1.247928840243119275e+01,-1.941821910437523391e+00
8.170000000000000000e+09,1.417436431864658530e+01,5.409385691325157008e-01,1.242525168205881592e+01,-1.924978401499321645e+00
8.175000000000000000e+09,1.412159969636016932e+01,5.549793842997470250e-01,1.237080694899720257e+01,-1.908212902586497783e+00
8.180000000000000000e+09,1.406844369817744678e+01,5.689776384956970467e-01,1.231595089127997689e+01,-1.891534573929811947e+00
8.185000000000000000e+09,1.401489338071732327e+01,5.829253622727523787e-01,1.226068016300629715e+01,-1.874952345960689826e+00
8.190000000000000000e+09,1.396094577644145573e+01,5.968147590936283553e-01,1.220499138398184513e+01,-1.858474921467034413e+00
8.195000000000000000e+09,1.390659789360006116e+01,6.106382047996040674e-01,1.214888113936477509e+01,-1.842110777908025465e+00
8.200000000000000000e+09,1.385184671618722874e+01,6.243882469314150363e-01,1.209234597931092026e+01,-1.825868169871084579e+00
8.205000000000000000e+09,1.379668920391369191e+01,6.380576039111068853e-01,1.203538241862741209e+01,-1.809755131658669081e+00
8.210000000000000000e+09,1.374112229218992809e+01,6.516391640967479360e-01,1.197798693642488210e+01,-1.793779479988054648e+00
8.215000000000000000e+09,1.368514289212800605e+01,6.651259847185642116e-01,1.192015597577844765e+01,-1.777948816793517572e+00
8.220000000000000000e+09,1.362874789055932823e+01,6.785112907063115539e-01,1.186188594339246904e+01,-1.762270532116531063e+00
8.225000000000000000e+09,1.357193415006958759e+01,6.917884734163191052e-01,1.180317320927154157e+01,-1.746751807072928431e+00
8.230000000000000000e+09,1.351469850905406567e+01,7.049510892680438401e-01,1.174401410639941368e+01,-1.731399616885227033e+00
8.235000000000000000e+09,1.345703778179279730e+01,7.179928582974843820e-01,1.168440493042529837e+01,-1.716220733969288759e+00
8.240000000000000000e+09,1.339894875854774448e+01,7.309076626358169682e-01,1.162434193935924576e+01,-1.701221731065723830e+00
8.245000000000000000e+09,1.334042820568292953e+01,7.436895449211069486e-01,1.156382135327741523e+01,-1.686408984405789679e+00
8.250000000000000000e+09,1.328147286580982644e+01,7.563327066503739982e-01,1.150283935403821545e+01,-1.671788676903241955e+00
8.255000000000000000e+09,1.322207945795998363e+01,7.688315064789539299e-01,1.144139208501222704e+01,-1.657366801363613362e+00
8.260000000000000000e+09,1.316224467778382312e+01,7.811804584740653645e-01,1.137947565082259871e+01,-1.643149163702759319e+00
8.265000000000000000e+09,1.310196519778261681e+01,7.933742303288965347e-01,1.131708611710416257e+01,-1.629141386167554550e+00
8.270000000000000000e+09,1.304123766756991998e+01,8.054076415430699853e-01,1.125421951027589351e+01,-1.615348910552002248e+00
8.275000000000000000e+09,1.298005871416881440e+01,8.172756615759586563e-01,1.119087181733264558e+01,-1.601777001401266665e+00
8.280000000000000000e+09,1.291842494234434646e+01,8.289734079775381570e-01,1.112703898565609073e+01,-1.588430749198995073e+00
8.285000000000000000e+09,1.285633293497585861e+01,8.404961445023039213e-01,1.106271692284717645e+01,-1.575315073531874388e+00
8.290000000000000000e+09,1.279377925346960332e+01,8.518392792114483081e-01,1.099790149658174698e+01,-1.562434726225614190e+00
8.295000000000000000e+09,1.273076043821492753e+01,8.629983625675728964e-01,1.093258853449075119e+01,-1.549794294448440635e+00
8.300000000000000000e+09,1.266727300908874554e+01,8.739690855260783264e-01,1.086677382406992365e+01,-1.537398203777753602e+00
8.305000000000000000e+09,1.260331346600700542e+01,8.847472776281406492e-01,1.080045311261662810e+01,-1.525250721224896022e+00
8.310000000000000000e+09,1.253887828953016381e+01,8.953289050984978292e-01,1.073362210720032905e+01,-1.513355958215980568e+00
8.315000000000000000e+09,1.247396394152476873e+01,9.057100689515780179e-01,1.066627647466865270e+01,-1.501717873523546576e+00
8.320000000000000000e+09,1.240856686588277569e+01,9.158870031097311459e-01,1.059841184168920591e+01,-1.490340276147878784e+00
8.325000000000000000e+09,1.234268348930550729e+01,9.258560725370157396e-01,1.053002379483377027e+01,-1.479226828143566985e+00
8.330000000000000000e+09,1.227631022215338064e+01,9.356137713900415376e-01,1.046110788070587105e+01,-1.468381047390188376e+00
8.335000000000000000e+09,1.220944345936665520e+01,9.451567211908612487e-01,1.039165960611577333e+01,-1.457806310303441988e+00
8.340000000000000000e+09,1.214207958146226396e+01,9.544816690220745414e-01,1.032167443830661924e+01,-1.447505854486548005e+00
8.345000000000000000e+09,1.207421495560956792e+01,9.635854857483574509e-01,1.025114780523588109e+01,-1.437482781318339953e+00
8.350000000000000000e+09,1.200584593679074707e+01,9.724651642655947059e-01,1.018007509591510029e+01,-1.427740058477205309e+00
8.355000000000000000e+09,1.193696886905259191e+01,9.811178177795988331e-01,1.010845166081487534e+01,-1.418280522400590993e+00
8.360000000000000000e+09,1.186758008685128729e+01,9.895406781170272836e-01,1.003627281233649171e+01,-1.409106880676750384e+00
8.365000000000000000e+09,1.179767591650070280e+01,9.977310940693306929e-01,9.963533825359331075e+00,-1.400221714369110915e+00
8.370000000000000000e+09,1.172725267772699453e+01,1.005686529771325777e+00,9.890229937866147125e+00,-1.391627480273230688e+00
8.375000000000000000e+09,1.165630668533534831e+01,1.013404563116333978e+00,9.816356351652162360e+00,-1.383326513102877353e+00
8.380000000000000000e+09,1.158483425099985631e+01,1.020882884208750285e+00,9.741908233127967165e+00,-1.375321027607961932e+00
8.385000000000000000e+09,1.151283168517992195e+01,1.028119293855033867e+00,9.666880714218351045e+00,-1.367613120621690159e+00
8.390000000000000000e+09,1.144029529917112242e+01,1.035111702094167585e+00,9.591268893366226678e+00,-1.360204773037398951e+00
8.395000000000000000e+09,1.136722140730170949e+01,1.041858126768627546e+00,9.515067836649746980e+00,-1.353097851714819333e+00
8.400000000000000000e+09,1.129360632927880914e+01,1.048356692136863222e+00,9.438272579018903485e+00,-1.346294111316118425e+00
8.405000000000000000e+09,1.121944639269793420e+01,1.054605627526627121e+00,9.360878125662912552e+00,-1.339795196070550531e+00
8.410000000000000000e+09,1.114473793572073035e+01,1.060603266031616254e+00,9.282879453513675827e+00,-1.333602641469793681e+00
8.415000000000000000e+09,1.106947730993679002e+01,1.066348043250345823e+00,9.204271512900394470e+00,-1.327717875892071131e+00
8.420000000000000000e+09,1.099366088341278846e+01,1.071838496068446167e+00,9.125049229359866843e+00,-1.322142222156499125e+00
8.425000000000000000e+09,1.091728504394921373e+01,1.077073261483888267e+00,9.045207505620160404e+00,-1.316876899008637469e+00
8.430000000000000000e+09,1.084034620254669790e+01,1.082051075476567092e+00,8.964741223761778954e+00,-1.311923022535506522e+00
8.435000000000000000e+09,1.076284079710365482e+01,1.086770771920764656e+00,8.883645247577529602e+00,-1.307281607513039789e+00
8.440000000000000000e+09,1.068476529635274730e+01,1.091231281541966913e+00,8.801914425138248177e+00,-1.302953568685081498e+00
8.445000000000000000e+09,1.060611620405346223e+01,1.095431630917089061e+00,8.719543591583112985e+00,-1.298939721974562422e+00
8.450000000000000000e+09,1.052689006345207190e+01,1.099370941518287736e+00,8.636527572145750398e+00,-1.295240785627980395e+00
8.455000000000000000e+09,1.044708346202941662e+01,1.103048428800032177e+00,8.552861185437460989e+00,-1.291857381293969542e+00
8.460000000000000000e+09,1.036669303654909946e+01,1.106463401329875307e+00,8.468539247001690029e+00,-1.288790035036141202e+00
8.465000000000000000e+09,1.028571547842547496e+01,1.109615259961669986e+00,8.383556573159751224e+00,-1.286039178280775852e+00
8.470000000000000000e+09,1.020414753943022212e+01,1.112503497051284373e+00,8.297907985168768263e+00,-1.283605148701987497e+00
8.475000000000000000e+09,1.012198603775464711e+01,1.115127695714639655e+00,8.211588313710677767e+00,-1.281488191042386093e+00
8.480000000000000000e+09,1.003922786445164661e+01,1.117487529127589641e+00,8.124592403738528645e+00,-1.279688457872688812e+00
8.485000000000000000e+09,9.955869990275518333e+00,1.119582759866586619e+00,8.036915119700983823e+00,-1.278206010289827388e+00
8.490000000000000000e+09,9.871909472944844666e+00,1.121413239289972497e+00,7.948551351173630763e+00,-1.277040818554775248e+00
8.495000000000000000e+09,9.787343464852689578e+00,1.122978906959864576e+00,7.859496018924385652e+00,-1.276192762670959047e+00
8.500000000000000000e+09,9.702169221244625774e+00,1.124279790102409082e+00,7.769744081438927807e+00,-1.275661632905207732e+00
8.505000000000000000e+09,9.616384108898293093e+00,1.125316003107611706e+00,7.679290541943037063e+00,-1.275447130250609185e+00
8.510000000000000000e+09,9.529985615327348114e+00,1.126087747066566669e+00,7.588130455952128983e+00,-1.275548866833992045e+00
8.515000000000000000e+09,9.442971358539416826e+00,1.126595309345798324e+00,7.496258939382219211e+00,-1.275966366267798913e+00
8.520000000000000000e+09,9.355339097381948577e+00,1.126839063198337598e+00,7.403671177264601333e+00,-1.276699063949095159e+00
8.525000000000000000e+09,9.267086742504345054e+00,1.126819467409368558e+00,7.310362433100030088e+00,-1.277746307304714612e+00
8.530000000000000000e+09,9.178212367970861152e+00,1.126537065977227137e+00,7.216328058896078979e+00,-1.279107355985906969e+00
8.535000000000000000e+09,9.088714223565361294e+00,1.125992487827573107e+00,7.121563505939571215e+00,-1.280781382012220471e+00
8.540000000000000000e+09,8.998590747813146606e+00,1.125186446559802933e+00,7.026064336339973515e+00,-1.282767469866606058e+00
8.545000000000000000e+09,8.907840581771795385e+00,1.124119740225491437e+00,6.929826235409023205e+00,-1.285064616543126759e+00
8.550000000000000000e+09,8.816462583620458204e+00,1.122793251136709358e+00,6.832845024920689347e+00,-1.287671731547619602e+00
8.555000000000000000e+09,8.724455844098192969e+00,1.121207945703863729e+00,6.735116677317279255e+00,-1.290587636854096498e+00
8.560000000000000000e+09,8.631819702827362661e+00,1.119364874301526314e+00,6.636637330916360433e+00,-1.293811066817365241e+00
8.565000000000000000e+09,8.538553765574450338e+00,1.117265171161219373e+00,6.537403306190271657e+00,-1.297340668043440726e+00
8.570000000000000000e+09,8.444657922490025115e+00,1.114910054289439456e+00,6.437411123182203987e+00,-1.301174999219444350e+00
8.575000000000000000e+09,8.350132367381284837e+00,1.112300825410499128e+00,6.336657520135952737e+00,-1.305312530904405355e+00
8.580000000000000000e+09,8.254977618063906064e+00,1.109438869931467675e+00,6.235139473414585964e+00,-1.309751645283060650e+00
8.585000000000000000e+09,8.159194537847302087e+00,1.106325656929558532e+00,6.132854218789543843e+00,-1.314490635882603842e+00
8.590000000000000000e+09,8.062784358207247593e+00,1.102962739158499739e+00,6.029799274189603153e+00,-1.319527707256735294e+00
8.595000000000000000e+09,7.965748702699414707e+00,1.099351753074540250e+00,5.925972463997028150e+00,-1.324860974636279609e+00
8.600000000000000000e+09,7.868089612170089175e+00,1.095494418878366849e+00,5.821371944988658065e+00,-1.330488463549555966e+00
8.605000000000000000e+09,7.769809571323884612e+00,1.091392540573231651e+00,5.715996234024165901e+00,-1.336408109414091161e+00
8.610000000000000000e+09,7.670911536702530675e+00,1.087048006036035019e+00,5.609844237584376891e+00,-1.342617757100942333e+00
8.615000000000000000e+09,7.571398966136824171e+00,1.082462787101210910e+00,5.502915283273153157e+00,-1.349115160475005126e+00
8.620000000000000000e+09,7.471275849728149510e+00,1.077638939653968286e+00,5.395209153397296120e+00,-1.355897981911562855e+00
8.625000000000000000e+09,7.370546742421389297e+00,1.072578603732472047e+00,5.286726120748047819e+00,-1.362963791792925150e+00
8.630000000000000000e+09,7.269216798223263609e+00,1.067284003636635781e+00,5.177466986706496854e+00,-1.370310067985941682e+00
8.635000000000000000e+09,7.167291806129510334e+00,1.061757448041010576e+00,5.067433121810819507e+00,-1.377934195303564868e+00
8.640000000000000000e+09,7.064778227806545630e+00,1.056001330110729164e+00,4.956626508909546480e+00,-1.385833464952507255e+00
8.645000000000000000e+09,6.961683237094622001e+00,1.050018127617663222e+00,4.845049789056762535e+00,-1.394005073969412312e+00
8.650000000000000000e+09,6.858014761369241263e+00,1.043810403055379421e+00,4.732706310278864237e+00,-1.402446124647987125e+00
8.655000000000000000e+09,6.753781524817405568e+00,1.037380803749925251e+00,4.619600179370356940e+00,-1.411153623959411796e+00
8.660000000000000000e+09,6.648993093661975884e+00,1.030732061964961144e+00,4.505736316862257951e+00,-1.420124482970042123e+00
8.665000000000000000e+09,6.543659923374777421e+00,1.023866994998726909e+00,4.391120515318856832e+00,-1.429355516257119429e+00
8.670000000000000000e+09,6.437793407906312382e+00,1.016788505270019849e+00,4.275759501117970984e+00,-1.438843441326972616e+00
8.675000000000000000e+09,6.331405930945960492e+00,1.009499580391568951e+00,4.159660999859184471e+00,-1.448584878038404744e+00
8.680000000000000000e+09,6.224510919228083416e+00,1.002003293227684777e+00,4.042833805560295701e+00,-1.458576348033364889e+00
8.685000000000000000e+09,6.117122897874710752e+00,9.943028019341699775e-01,3.925287853780264236e+00,-1.468814274179341739e+00
8.690000000000000000e+09,6.009257547763564133e+00,9.864013499770875049e-01,3.807034298816951878e+00,-1.479294980026343298e+00
8.695000000000000000e+09,5.900931764880295027e+00,9.783022661289669797e-01,3.688085595104144243e+00,-1.490014689281106808e+00
8.700000000000000000e+09,5.792163721609853155e+00,9.700089644384400911e-01,3.568455582936479686e+00,-1.500969525303136320e+00
8.705000000000000000e+09,5.682972929888579827e+00,9.615249441717675927e-01,3.448159578623410493e+00,-1.512155510625370569e+00
8.710000000000000000e+09,5.573380306121840988e+00,9.528537897219658825e-01,3.327214469161217547e+00,-1.523568566503795907e+00
8.715000000000000000e+09,5.463408237742482854e+00,9.439991704846083520e-01,3.205638811490121309e+00,-1.535204512498917540e+00
8.720000000000000000e+09,5.353080651254646938e+00,9.349648406949988555e-01,3.083452936368883179e+00,-1.547059066094378599e+00
8.725000000000000000e+09,5.242423081574488108e+00,9.257546392260558310e-01,2.960679056872543402e+00,-1.559127842354959048e+00
8.730000000000000000e+09,5.131462742445930481e+00,9.163724893422873219e-01,2.837341381478886593e+00,-1.571406353629810626e+00
8.735000000000000000e+09,5.020228597655068903e+00,9.068223984073987554e-01,2.713466231648982596e+00,-1.583890009304099733e+00
8.740000000000000000e+09,4.908751432743590826e+00,8.971084575424127516e-01,2.589082163775742185e+00,-1.596574115604155519e+00
8.745000000000000000e+09,4.797063926848269766e+00,8.872348412308772581e-01,2.464220095284356926e+00,-1.609453875458866312e+00
8.750000000000000000e+09,4.685200724255466298e+00,8.772058068685028021e-01,2.338913434610825792e+00,-1.622524388425078179e+00
8.755000000000000000e+09,4.573198505200370967e+00,8.670256942530745192e-01,2.213198214699341637e+00,-1.635780650677714387e+00
8.760000000000000000e+09,4.461096055367915092e+00,8.566989250126771926e-01,2.087113229552282512e+00,-1.649217555072671093e+00
8.765000000000000000e+09,4.348934333500421801e+00,8.462300019679238616e-01,1.960700173272093227e+00,-1.662829891285134032e+00
8.770000000000000000e+09,4.236756536435209775e+00,8.356235084249125089e-01,1.834003780902546454e+00,-1.676612346029445977e+00
8.775000000000000000e+09,4.124608160831582104e+00,8.248841073969371829e-01,1.707071970249850246e+00,-1.690559503364697846e+00
8.780000000000000000e+09,4.012537060758831764e+00,8.140165407495731920e-01,1.579955983703369204e+00,-1.704665845091563270e+00
8.785000000000000000e+09,3.900593500254347479e+00,8.030256282681835778e-01,1.452710528929673117e+00,-1.718925751245422573e+00
8.790000000000000000e+09,3.788830199862436299e+00,7.919162666418720908e-01,1.325393917113071085e+00,-1.733333500690505069e+00
8.795000000000000000e+09,3.677302376102327575e+00,7.806934283642497086e-01,1.198068197244994026e+00,-1.747883271820279028e+00
8.800000000000000000e+09,3.566067772723997997e+00,7.693621605435605471e-01,1.070799284743979340e+00,-1.762569143370725122e+00
8.805000000000000000e+09,3.455186682538240017e+00,7.579275836227460372e-01,9.436570824765698751e-01,-1.777385095348668065e+00
8.810000000000000000e+09,3.344721958538111828e+00,7.463948900040595635e-01,8.167155920221671472e-01,-1.792325010083668513e+00
8.815000000000000000e+09,3.234739012965472504e+00,7.347693425761303576e-01,6.900530127925820212e-01,-1.807382673406422446e+00
8.820000000000000000e+09,3.125305802916702902e+00,7.230562731400907994e-01,5.637518263714726974e-01,-1.822551775960054243e+00
8.825000000000000000e+09,3.016492801048671790e+00,7.112610807322539141e-01,4.378988632169225070e-01,-1.837825914648873127e+00
8.830000000000000000e+09,2.908372949909747263e+00,6.993892298401750418e-01,3.125853486266890746e-01,-1.853198594229430229e+00
8.835000000000000000e+09,2.801021598423112380e+00,6.874462485093351116e-01,1.879069246695247997e-01,-1.868663229050324448e+00
8.840000000000000000e+09,2.694516419049871381e+00,6.754377263392513653e-01,6.396364457399227044e-02,-1.884213144943133411e+00
8.845000000000000000e+09,2.588937304214447455e+00,6.633693123633990218e-01,-5.914006406875897681e-02,-1.899841581272092794e+00
8.850000000000000000e+09,2.484366240628681055e+00,6.512467128149137530e-01,-1.812954710667566971e-01,-1.915541693144957147e+00
8.855000000000000000e+09,2.380887160258819968e+00,6.390756887722121027e-01,-3.023896541821591288e-01,-1.931306553790652636e+00
8.860000000000000000e+09,2.278585766815704350e+00,6.268620536847797631e-01,-4.223056523003687057e-01,-1.947129157107789776e+00
8.865000000000000000e+09,2.177549336822065307e+00,6.146116707767919074e-01,-5.409226649449460078e-01,-1.963002420388256564e+00
8.870000000000000000e+09,2.077866494520664187e+00,6.023304503261667220e-01,-6.581163016920449360e-01,-1.978919187219009945e+00
8.875000000000000000e+09,1.979626960156721793e+00,5.900243468198431707e-01,-7.737588847292955485e-01,-1.994872230567108495e+00
8.880000000000000000e+09,1.882921271454268020e+00,5.776993559813277113e-01,-8.877198074053511689e-01,-2.010854256049806388e+00
8.885000000000000000e+09,1.787840478459850058e+00,5.653615116726394829e-01,-9.998659510548751905e-01,-2.026857905393696146e+00
8.890000000000000000e+09,1.694475812304156559e+00,5.530168826672278160e-01,-1.110062161704385986e+00,-2.042875760085463455e+00
8.895000000000000000e+09,1.602918328851481666e+00,5.406715692962600350e-01,-1.218171787428578678e+00,-2.058900345215830985e+00
8.900000000000000000e+09,1.513258528666975078e+00,5.283316999663880686e-01,-1.324057276143970174e+00,-2.074924133519528979e+00
8.905000000000000000e+09,1.425585955194889731e+00,5.160034275494465028e-01,-1.427580832520493725e+00,-2.090939549612826465e+00
8.910000000000000000e+09,1.339988773553285828e+00,5.036929256461353255e-01,-1.528605131429000785e+00,-2.106938974428161693e+00
8.915000000000000000e+09,1.256553332832834879e+00,4.914063847235393689e-01,-1.626994084010383368e+00,-2.122914749848539895e+00
8.920000000000000000e+09,1.175363715299331702e+00,4.791500081270581024e-01,-1.722613650997880441e+00,-2.138859183540287923e+00
8.925000000000000000e+09,1.096501276362680466e+00,4.669300079707335849e-01,-1.815332696461844808e+00,-2.154764553984006348e+00
8.930000000000000000e+09,1.020044179631738324e+00,4.547526009058655005e-01,-1.905023873649141386e+00,-2.170623115703278039e+00
8.935000000000000000e+09,9.460669317593185523e-01,4.426240037712054765e-01,-1.991564533164754014e+00,-2.186427104688454470e+00
8.940000000000000000e+09,8.746399221272106450e-01,4.305504291281420648e-01,-2.074837642394932846e+00,-2.202168744014231017e+00
8.945000000000000000e+09,8.058289726686025389e-01,4.185380806829649969e-01,-2.154732703902480839e+00,-2.217840249647383910e+00
8.950000000000000000e+09,7.396949032985233874e-01,4.065931486009182194e-01,-2.231146659554871903e+00,-2.233433836441722331e+00
8.955000000000000000e+09,6.762931184879760194e-01,3.947218047155782727e-01,-2.303984766454931332e+00,-2.248941724315704160e+00
8.960000000000000000e+09,6.156732204654253859e-01,3.829301976380636297e-01,-2.373161430380632986e+00,-2.264356144607813981e+00
8.965000000000000000e+09,5.578786543752758398e-01,3.712244477719206515e-01,-2.438600982425735531e+00,-2.279669346603970581e+00
8.970000000000000000e+09,5.029463904328302926e-01,3.596106422371398437e-01,-2.500238384924768908e+00,-2.294873604230821762e+00
8.975000000000000000e+09,4.509066477194509370e-01,3.480948297115394330e-01,-2.558019853534003740e+00,-2.309961222907980449e+00
8.980000000000000000e+09,4.017826637430631509e-01,3.366830151939032012e-01,-2.611903383537821366e+00,-2.324924546550217297e+00
8.985000000000000000e+09,3.555905132763597098e-01,3.253811546963019108e-01,-2.661859170022801813e+00,-2.339755964712944003e+00
8.990000000000000000e+09,3.123389792730638104e-01,3.141951498728983716e-01,-2.707869913484437063e+00,-2.354447919869617323e+00
8.995000000000000000e+09,2.720294778830746329e-01,3.031308425919541083e-01,-2.749931004636643639e+00,-2.368992914812184214e+00
9.000000000000000000e+09,2.346560387522139413e-01,2.921940094602289983e-01,-2.788050584614994776e+00,-2.383383520163331326e+00
9.005000000000000000e+09,2.002053409256869532e-01,2.813903563065642266e-01,-2.822249479320493304e+00,-2.397612381988706076e+00
9.010000000000000000e+09,1.686568037969036760e-01,2.707255126347651308e-01,-2.852561009251427748e+00,-2.411672229497380027e+00
9.015000000000000000e+09,1.399827316873955008e-01,2.602050260538554260e-01,-2.879030678718796921e+00,-2.425555882816397890e+00
9.020000000000000000e+09,1.141485098149917082e-01,2.498343566957781925e-01,-2.901715750761916013e+00,-2.439256260826998979e+00
9.025000000000000000e+09,9.111284865043481340e-02,2.396188716296951404e-01,-2.920684716271408021e+00,-2.452766389047098539e+00
9.030000000000000000e+09,7.082807297362045396e-02,2.295638392836475694e-01,-2.936016667739271835e+00,-2.466079407545302082e+00
9.035000000000000000e+09,5.324045135139039014e-02,2.196744238831812579e-01,-2.947800589617330491e+00,-2.479188578870999304e+00
9.040000000000000000e+09,3.829056127653943098e-02,2.099556799181363509e-01,-2.956134578444878258e+00,-2.492087295984130257e+00
9.045000000000000000e+09,2.591368483559566144e-02,2.004125466480865814e-01,-2.961125006685043637e+00,-2.504769090167669354e+00
9.050000000000000000e+09,1.604022952663854487e-02,1.910498426575772957e-01,-2.962885644578506117e+00,-2.517227638906421205e+00
9.055000000000000000e+09,8.596168715020530149e-03,1.818722604720552083e-01,-2.961536754304308072e+00,-2.529456773713618212e+00
9.060000000000000000e+09,3.503496202253687363e-03,1.728843612463557278e-01,-2.957204170354903905e+00,-2.541450487888001319e+00
9.065000000000000000e+09,6.806894759437029071e-04,1.640905695367940731e-01,-2.950018379330416440e+00,-2.553202944182746403e+00
9.070000000000000000e+09,4.317640286844970197e-05,1.554951681681492615e-01,-2.940113611385847925e+00,-2.564708482368023734e+00
9.075000000000000000e+09,1.503800405962966383e-03,1.471022932074548262e-01,-2.927626954377966939e+00,-2.575961626668565874e+00
9.080000000000000000e+09,4.973279519571359615e-03,1.389159290558958926e-01,-2.912697500418909957e+00,-2.586957093056852841e+00
9.085000000000000000e+09,1.036065512828942062e-02,1.309399036698652152e-01,-2.895465533101719391e+00,-2.597689796384323735e+00
9.090000000000000000e+09,1.757372664939999343e-02,1.231778839229991096e-01,-2.876071762181910962e+00,-2.608154857330632126e+00
9.095000000000000000e+09,2.651946890264769707e-02,1.156333711202222475e-01,-2.854656611018240309e+00,-2.618347609153182542e+00
9.100000000000000000e+09,3.710442940890332220e-02,1.083096966741751432e-01,-2.831359560645809292e+00,-2.628263604218328275e+00
9.105000000000000000e+09,4.923510335974045499e-02,1.012100179558199503e-01,-2.806318553004485405e+00,-2.637898620295959784e+00
9.110000000000000000e+09,6.281828449018132809e-02,9.433731432851472087e-02,-2.779669454605073753e+00,-2.647248666600004352e+00
9.115000000000000000e+09,7.776139055855638138e-02,8.769438337662543992e-02,-2.751545580802293056e+00,-2.656309989557259055e+00
9.120000000000000000e+09,9.397276258069239829e-02,8.128383733793145827e-02,-2.722077279871753408e+00,-2.665079078288199010e+00
9.125000000000000000e+09,1.113619373771989052e-01,7.510809974929839872e-02,-2.691391575257838120e+00,-2.673552669783223479e+00
9.130000000000000000e+09,1.298398933636474573e-01,6.916940231475010581e-02,-2.659611863679148591e+00,-2.681727753758951671e+00
9.135000000000000000e+09,1.493192698449916922e-01,6.346978200412622950e-02,-2.626857666234166722e+00,-2.689601577179983494e+00
9.140000000000000000e+09,1.697145603650669909e-01,5.801107839047207893e-02,-2.593244429237729243e+00,-2.697171648432175051e+00
9.145000000000000000e+09,1.909422809060161152e-01,5.279493123354646322e-02,-2.558883371232027581e+00,-2.704435741134263882e+00
9.150000000000000000e+09,2.129211139383860585e-01,4.782277831615708297e-02,-2.523881372431352688e+00,-2.711391897576100884e+00
9.155000000000000000e+09,2.355720294843844931e-01,4.309585353970472182e-02,-2.488340902776022379e+00,-2.718038431772191288e+00
9.160000000000000000e+09,2.588183844851986715e-01,3.861518528436930220e-02,-2.452359984762220613e+00,-2.724373932120832897e+00
9.165000000000000000e+09,2.825860018513753347e-01,3.438159503895162061e-02,-2.416032187281711430e+00,-2.730397263659884111e+00
9.170000000000000000e+09,3.068032306389103514e-01,3.039569630458172772e-02,-2.379446646815651434e+00,-2.736107569911635728e+00
9.175000000000000000e+09,3.314009888219565658e-01,2.665789377580498470e-02,-2.342688112493011232e+00,-2.741504274310340161e+00
9.180000000000000000e+09,3.563127901434282041e-01,2.316838280181816867e-02,-2.305837011710396123e+00,-2.746587081207248371e+00
9.185000000000000000e+09,3.814747565080123803e-01,1.992714913010532052e-02,-2.268969533229962643e+00,-2.751355976449168406e+00
9.190000000000000000e+09,4.068256173551859645e-01,1.693396893352058785e-02,-2.232157724893321316e+00,-2.755811227528086604e+00
9.195000000000000000e+09,4.323066973992851780e-01,1.418840912180654654e-02,-2.195469603333572550e+00,-2.759953383300454810e+00
9.200000000000000000e+09,4.578618940713716778e-01,1.168982793688467213e-02,-2.158969273296595492e+00,-2.763783273276306129e+00
9.205000000000000000e+09,4.834376459283240557e-01,9.437375831487501698e-03,-2.122717054422736283e+00,-2.767302006479264165e+00
9.210000000000000000e+09,5.089828932237592252e-01,7.429996629209394132e-03,-2.086769613563948411e+00,-2.770510969880453089e+00
9.215000000000000000e+09,5.344490317601846563e-01,5.666428963650688155e-03,-2.051180100926811356e+00,-2.773411826409972747e+00
9.220000000000000000e+09,5.597898610592274560e-01,4.145207993544121686e-03,-2.015998288542562911e+00,-2.776006512551200345e+00
9.225000000000000000e+09,5.849615278113348138e-01,2.864667390039515871e-03,-1.981270709749884062e+00,-2.778297235524524567e+00
9.230000000000000000e+09,6.099224654832633430e-01,1.822941591650939410e-03,-1.947040798560145003e+00,-2.780286470067852012e+00
9.235000000000000000e+09,6.346333308869445133e-01,1.017968321645091592e-03,-1.913349027932831570e+00,-2.781976954823118131e+00
9.240000000000000000e+09,6.590569384339577397e-01,4.474913620262170578e-04,-1.880233046143431563e+00,-2.783371688338354133e+00
9.245000000000000000e+09,6.831581927312264657e-01,1.090635777168465524e-04,-1.847727810554592676e+00,-2.784473924696562186e+00
9.250000000000000000e+09,7.069040201025927894e-01,5.018383250808155702e-08,-1.815865718226012060e+00,-2.785287168783350698e+00
9.255000000000000000e+09,7.302632995543438810e-01,1.176322484534818563e-04,-1.784676732906788743e+00,-2.785815171206340590e+00
9.260000000000000000e+09,7.532067936451408707e-01,4.588104227679196102e-04,-1.754188508046813144e+00,-2.786061922880014752e+00
9.265000000000000000e+09,7.757070796613483310e-01,1.020408889943393276e-03,-1.724426505548712685e+00,-2.786031649290989343e+00
9.270000000000000000e+09,7.977384814461647711e-01,1.799079523667582690e-03,-1.695414110059003665e+00,-2.785728804458875718e+00
9.275000000000000000e+09,8.192770021849377082e-01,2.791306246800605035e-03,-1.667172738654676856e+00,-2.785158064608866724e+00
9.280000000000000000e+09,8.403002584013432585e-01,3.993409580366988690e-03,-1.639721945842441020e+00,-2.784324321572799743e+00
9.285000000000000000e+09,8.607874153824618402e-01,5.401551372580951429e-03,-1.613079523830874829e+00,-2.783232675935733536e+00
9.290000000000000000e+09,8.807191242107705875e-01,7.011739697458458515e-03,-1.587261598079001468e+00,-2.781888429945796659e+00
9.295000000000000000e+09,9.000774605516865812e-01,8.819833912255195876e-03,-1.562282718154689665e+00,-2.780297080205146987e+00
9.300000000000000000e+09,9.188458653130009424e-01,1.082154986276742843e-02,-1.538155943968253947e+00,-2.778464310160444928e+00
9.305000000000000000e+09,9.370090872678324967e-01,1.301246522538684024e-02,-1.514892927465366412e+00,-2.776395982410924113e+00
9.310000000000000000e+09,9.545531277093302069e-01,1.538802497466894813e-02,-1.492503989886237115e+00,-2.774098130853093647e+00
9.315000000000000000e+09,9.714651871841252229e-01,1.794354696500245067e-02,-1.470998194709295603e+00,-2.771576952680221417e+00
9.320000000000000000e+09,9.877336143337687169e-01,2.067422761515872245e-02,-1.450383416408901338e+00,-2.768838800255322141e+00
9.325000000000000000e+09,1.003347856858258114e+00,2.357514768426506591e-02,-1.430666405169431554e+00,-2.765890172876132702e+00
9.330000000000000000e+09,1.018298414600671054e+00,2.664127812780966997e-02,-1.411852847697582902e+00,-2.762737708450191843e+00
9.335000000000000000e+09,1.032576794741759452e+00,2.986748602258619545e-02,-1.393947424284046610e+00,-2.759388175098143048e+00
9.340000000000000000e+09,1.046175469081167098e+00,3.324854054921660973e-02,-1.376953862264901574e+00,-2.755848462702977564e+00
9.345000000000000000e+09,1.059087833376242571e+00,3.677911902157034868e-02,-1.360874986033892009e+00,-2.752125574422312759e+00
9.350000000000000000e+09,1.071308168698667851e+00,4.045381295181570136e-02,-1.345712763758315722e+00,-2.748226618181043968e+00
9.355000000000000000e+09,1.082831604766114175e+00,4.426713414098901178e-02,-1.331468350945709256e+00,-2.744158798160461821e+00
9.360000000000000000e+09,1.093654085199731396e+00,4.821352078427629945e-02,-1.318142131010596518e+00,-2.739929406299827619e+00
9.365000000000000000e+09,1.103772334654081755e+00,5.228734358126634757e-02,-1.305733752982314755e+00,-2.735545813825954298e+00
9.370000000000000000e+09,1.113183827763809752e+00,5.648291184107176455e-02,-1.294242166497467927e+00,-2.731015462825193030e+00
9.375000000000000000e+09,1.121886759848176540e+00,6.079447957300095073e-02,-1.283665654209625862e+00,-2.726345857872461309e+00
9.380000000000000000e+09,1.129880019313155515e+00,6.521625155355756376e-02,-1.274001861750824638e+00,-2.721544557730184888e+00
9.385000000000000000e+09,1.137163161689178859e+00,6.974238936092568009e-02,-1.265247825370460433e+00,-2.716619167130487789e+00
9.390000000000000000e+09,1.143736385241633347e+00,7.436701736861631162e-02,-1.257399997375399314e+00,-2.711577328652198915e+00
9.395000000000000000e+09,1.149600508091905615e+00,7.908422868999351318e-02,-1.250454269488511905e+00,-2.706426714704473824e+00
9.400000000000000000e+09,1.154756946784586624e+00,8.388809106624545153e-02,-1.244405994240471491e+00,-2.701175019627382046e+00
9.405000000000000000e+09,1.159207696238419460e+00,8.877265269043552176e-02,-1.239250004502135294e+00,-2.695829951919185064e+00
9.410000000000000000e+09,1.162955311018237126e+00,9.373194796068359813e-02,-1.234980631263991491e+00,-2.690399226599875515e+00
9.415000000000000000e+09,1.166002887865479343e+00,9.876000315624014481e-02,-1.231591719761490733e+00,-2.684890557719068482e+00
9.420000000000000000e+09,1.168354049425601948e+00,1.038508420302687585e-01,-1.229076644043508582e+00,-2.679311651015556350e+00
9.425000000000000000e+09,1.170012929111798439e+00,1.089984913138193484e-01,-1.227428320075825585e+00,-2.673670196736229077e+00
9.430000000000000000e+09,1.170984157045220853e+00,1.141969861257416952e-01,-1.226639217468309173e+00,-2.667973862619731129e+00
9.435000000000000000e+09,1.171272847011907814e+00,1.194403752838534144e-01,-1.226701369911514794e+00,-2.662230287050708188e+00
9.440000000000000000e+09,1.170884584379340509e+00,1.247227265130584212e-01,-1.227606384403216566e+00,-2.656447072389386044e+00
9.445000000000000000e+09,1.169825414914133166e+00,1.300381315462074416e-01,-1.229345449345426555e+00,-2.650631778480274203e+00
9.450000000000000000e+09,1.168101834445546050e+00,1.353807111145512998e-01,-1.231909341586584272e+00,-2.644791916343887106e+00
9.455000000000000000e+09,1.165720779318658362e+00,1.407446198243177682e-01,-1.235288432483078624e+00,-2.638934942053656751e+00
9.460000000000000000e+09,1.162689617582806090e+00,1.461240509168578450e-01,-1.239472693051355101e+00,-2.633068250800697285e+00
9.465000000000000000e+09,1.159016140861266697e+00,1.515132409098590982e-01,-1.244451698278655982e+00,-2.627199171147644563e+00
9.470000000000000000e+09,1.154708556849397549e+00,1.569064741176066924e-01,-1.250214630661540038e+00,-2.621334959472744863e+00
9.475000000000000000e+09,1.149775482388379677e+00,1.622980870487530647e-01,-1.256750283035141580e+00,-2.615482794604518268e+00
9.480000000000000000e+09,1.144225937062901766e+00,1.676824726799570897e-01,-1.264047060760303154e+00,-2.609649772647284482e+00
9.485000000000000000e+09,1.138069337271722326e+00,1.730540846048701509e-01,-1.272092983328984017e+00,-2.603842901996121117e+00
9.490000000000000000e+09,1.131315490719881689e+00,1.784074410571981906e-01,-1.280875685451974055e+00,-2.598069098541438748e+00
9.495000000000000000e+09,1.123974591282975055e+00,1.837371288075810849e-01,-1.290382417688517025e+00,-2.592335181061218297e+00
9.500000000000000000e+09,1.116057214192415215e+00,1.890378069349138990e-01,-1.300600046680150390e+00,-2.586647866798457596e+00
9.505000000000000000e+09,1.107574311493085384e+00,1.943042104706724504e-01,-1.311515055048027012e+00,-2.581013767223132138e+00
9.510000000000000000e+09,1.098537207723790488e+00,1.995311539180819049e-01,-1.323113541014580896e+00,-2.575439383974595930e+00
9.515000000000000000e+09,1.088957595770182696e+00,2.047135346462401750e-01,-1.335381217808500942e+00,-2.569931104982820180e+00
9.520000000000000000e+09,1.078847532843430157e+00,2.098463361594986309e-01,-1.348303412915293764e+00,-2.564495200764760341e+00
9.525000000000000000e+09,1.068219436532949596e+00,2.149246312438004847e-01,-1.361865067231636806e+00,-2.559137820892710025e+00
9.530000000000000000e+09,1.057086080886793455e+00,2.199435849910211793e-01,-1.376050734186225810e+00,-2.553864990630866139e+00
9.535000000000000000e+09,1.045460592470007111e+00,2.248984577022529463e-01,-1.390844578887282745e+00,-2.548682607737158268e+00
9.540000000000000000e+09,1.033356446351738400e+00,2.297846076720203301e-01,-1.406230377359467987e+00,-2.543596439425186873e+00
9.545000000000000000e+09,1.020787461974175026e+00,2.345974938550618449e-01,-1.422191515932853090e+00,-2.538612119483356633e+00
9.550000000000000000e+09,1.007767798853475893e+00,2.393326784166623922e-01,-1.438710990846340465e+00,-2.533735145546547773e+00
9.555000000000000000e+09,9.943119520651489962e-01,2.439858291697280523e-01,-1.455771408131323108e+00,-2.528970876516102528e+00
9.560000000000000000e+09,9.804347474658524630e-01,2.485527218993369425e-01,-1.473354983838682131e+00,-2.524324530123605026e+00
9.565000000000000000e+09,9.661513366029430561e-01,2.530292425773089104e-01,-1.491443544676594346e+00,-2.519801180635170113e+00
9.570000000000000000e+09,9.514771912664634623e-01,2.574113894689371573e-01,-1.510018529123769770e+00,-2.515405756690076267e+00
9.575000000000000000e+09,9.364280976330290329e-01,2.616952751339398642e-01,-1.529060989086716393e+00,-2.511143039270987920e+00
9.580000000000000000e+09,9.210201499585359830e-01,2.658771283234531713e-01,-1.548551592167816793e+00,-2.507017659800525600e+00
9.585000000000000000e+09,9.052697437716249462e-01,2.699532957760988339e-01,-1.568470624612248177e+00,-2.503034098360195525e+00
9.590000000000000000e+09,8.891935685236305176e-01,2.739202439141979473e-01,-1.588797995003008889e+00,-2.499196682027064575e+00
9.595000000000000000e+09,8.728085996503347488e-01,2.777745604431813842e-01,-1.609513238771078214e+00,-2.495509583324537761e+00
9.600000000000000000e+09,8.561320900029736336e-01,2.815129558562760037e-01,-1.630595523590736562e+00,-2.491976818782148939e+00
9.605000000000000000e+09,8.391815606067821731e-01,2.851322648459551079e-01,-1.652023655726433615e+00,-2.488602247601466644e+00
9.610000000000000000e+09,8.219747907061061287e-01,2.886294476252218577e-01,-1.673776087400300261e+00,-2.485389570423369943e+00
9.615000000000000000e+09,8.045298070588511319e-01,2.920015911601818170e-01,-1.695830925244149689e+00,-2.482342328193158476e+00
9.620000000000000000e+09,7.868648724426986485e-01,2.952459103161029219e-01,-1.718165939904249484e+00,-2.479463901119442149e+00
9.625000000000000000e+09,7.689984733398352867e-01,2.983597489189339091e-01,-1.740758576858445039e+00,-2.476757507724159257e+00
9.630000000000000000e+09,7.509493067682111445e-01,3.013405807342438569e-01,-1.763585968509646884e+00,-2.474226203979360772e+00
9.635000000000000000e+09,7.327362662301686314e-01,3.041860103653297176e-01,-1.786624947611827441e+00,-2.471872882527659243e+00
9.640000000000000000e+09,7.143784267544905919e-01,3.068937740723878260e-01,-1.809852062084383872e+00,-2.469700271984343498e+00
9.645000000000000000e+09,6.958950290070736733e-01,3.094617405141347199e-01,-1.833243591266615624e+00,-2.467710936316200421e+00
9.650000000000000000e+09,6.773054624547901748e-01,3.118879114139216369e-01,-1.856775563657675265e+00,-2.465907274297154839e+00
9.655000000000000000e+09,6.586292475657461454e-01,3.141704221510392969e-01,-1.880423776185821350e+00,-2.464291519034636391e+00
9.660000000000000000e+09,6.398860170377618228e-01,3.163075422799566105e-01,-1.904163815041932217e+00,-2.462865737568364466e+00
9.665000000000000000e+09,6.210954960492118815e-01,3.182976759766383834e-01,-1.927971078107482139e+00,-2.461631830535594645e+00
9.670000000000000000e+09,6.022774815326583653e-01,3.201393624156396722e-01,-1.951820799001371842e+00,-2.460591531903653095e+00
9.675000000000000000e+09,5.834518204761063309e-01,3.218312760770442038e-01,-1.975688072759497427e+00,-2.459746408766826153e+00
9.680000000000000000e+09,5.646383872625680977e-01,3.233722269849453324e-01,-1.999547883156253203e+00,-2.459097861205924218e+00
9.685000000000000000e+09,5.458570600663513739e-01,3.247611608782903225e-01,-2.023375131664932436e+00,-2.458647122209694835e+00
9.690000000000000000e+09,5.271276963271452898e-01,3.259971593150404745e-01,-2.047144668047001126e+00,-2.458395257657021826e+00
9.695000000000000000e+09,5.084701073326307608e-01,3.270794397094074490e-01,-2.070831322549622655e+00,-2.458343166358520904e+00
9.700000000000000000e+09,4.899040319461385184e-01,3.280073553033263645e-01,-2.094409939677150057e+00,-2.458491580157098344e+00
9.705000000000000000e+09,4.714491095203436899e-01,3.287803950727634650e-01,-2.117855413496970485e+00,-2.458841064086951356e+00
9.710000000000000000e+09,4.531248520487768938e-01,3.293981835679320458e-01,-2.141142724422422816e+00,-2.459392016591031904e+00
9.715000000000000000e+09,4.349506156105794608e-01,3.298604806884591900e-01,-2.164246977406732775e+00,-2.460144669796582750e+00
9.720000000000000000e+09,4.169455711726196556e-01,3.301671813938703570e-01,-2.187143441468869742e+00,-2.461099089848665322e+00
9.725000000000000000e+09,3.991286748192134359e-01,3.303183153473635003e-01,-2.209807590459526239e+00,-2.462255177302917986e+00
9.730000000000000000e+09,3.815186374873542619e-01,3.303140464951286881e-01,-2.232215144961816389e+00,-2.463612667576936754e+00
9.735000000000000000e+09,3.641338942907152432e-01,3.301546725787828929e-01,-2.254342115210612896e+00,-2.465171131461923792e+00
9.740000000000000000e+09,3.469925735238099662e-01,3.298406245816823401e-01,-2.276164844899171147e+00,-2.466929975695547839e+00
9.745000000000000000e+09,3.301124654424034688e-01,3.293724661075220772e-01,-2.297660055731419071e+00,-2.468888443596382487e+00
9.750000000000000000e+09,3.135109909223274816e-01,3.287508926921252073e-01,-2.318804892565972775e+00,-2.471045615762057945e+00
9.755000000000000000e+09,2.972051701057893403e-01,3.279767310453440277e-01,-2.339576968984490080e+00,-2.473400410832637064e+00
9.760000000000000000e+09,2.812115911461647855e-01,3.270509382242994256e-01,-2.359954413109639049e+00,-2.475951586320222386e+00
9.765000000000000000e+09,2.655463791696354714e-01,3.259746007358597097e-01,-2.379915913484642154e+00,-2.478697739507267350e+00
9.770000000000000000e+09,2.502251655735567848e-01,3.247489335671963073e-01,-2.399440764819992022e+00,-2.481637308415848509e+00
9.775000000000000000e+09,2.352630577854601390e-01,3.233752791441435459e-01,-2.418508913403427663e+00,-2.484768572849417545e+00
9.780000000000000000e+09,2.206746096088418874e-01,3.218551062151539521e-01,-2.437101001963173807e+00,-2.488089655509865938e+00
9.785000000000000000e+09,2.064737922821228144e-01,3.201900086600878992e-01,-2.455198413770556698e+00,-2.491598523192492642e+00
9.790000000000000000e+09,1.926739663798606728e-01,3.183817042224654781e-01,-2.472783315761789780e+00,-2.495292988060688444e+00
9.795000000000000000e+09,1.792878546825704411e-01,3.164320331634285499e-01,-2.489838700460139442e+00,-2.499170709005037239e+00
9.800000000000000000e+09,1.663275161425187554e-01,3.143429568363692028e-01,-2.506348426476115776e+00,-2.503229193087133986e+00
9.805000000000000000e+09,1.538043210684849615e-01,3.121165561805462341e-01,-2.522297257367953627e+00,-2.507465797072923941e+00
9.810000000000000000e+09,1.417289276517435248e-01,3.097550301319356159e-01,-2.537670898645535189e+00,-2.511877729058685560e+00
9.815000000000000000e+09,1.301112599486900501e-01,3.072606939500574508e-01,-2.552456032708476652e+00,-2.516462050191644373e+00
9.820000000000000000e+09,1.189604874335140894e-01,3.046359774593710434e-01,-2.566640351514378970e+00,-2.521215676489076518e+00
9.825000000000000000e+09,1.082850062255130419e-01,3.018834232028558828e-01,-2.580212586784218942e+00,-2.526135380759884974e+00
9.830000000000000000e+09,9.809242209074009455e-02,2.990056845072890379e-01,-2.593162537561593872e+00,-2.531217794631150930e+00
9.835000000000000000e+09,8.838953530929954949e-02,2.960055234582138484e-01,-2.605481094956017429e+00,-2.536459410682653015e+00
9.840000000000000000e+09,7.918232749063544573e-02,2.928858087824774969e-01,-2.617160263914922069e+00,-2.541856584693926724e+00
9.845000000000000000e+09,7.047595041128158766e-02,2.896495136378158808e-01,-2.628193181884659335e+00,-2.547405538006851877e+00
9.850000000000000000e+09,6.227471693783220852e-02,2.862997133080163459e-01,-2.638574134239031199e+00,-2.553102360006049842e+00
9.855000000000000000e+09,5.458209408893897885e-02,2.828395828011342483e-01,-2.648298566372322860e+00,-2.558943010722189992e+00
9.860000000000000000e+09,4.740069827858195417e-02,2.792723943513858997e-01,-2.657363092373372648e+00,-2.564923323559753054e+00
9.865000000000000000e+09,4.073229277116591218e-02,2.756015148211572452e-01,-2.665765500218743700e+00,-2.571039008153972460e+00
9.870000000000000000e+09,3.457778736849145135e-02,2.718304030050095466e-01,-2.673504753443550541e+00,-2.577285653358342810e+00
9.875000000000000000e+09,2.893724033528680822e-02,2.679626068315646981e-01,-2.680580989271377668e+00,-2.583658730367473400e+00
9.880000000000000000e+09,2.380986255950836433e-02,2.640017604645981675e-01,-2.686995513205911568e+00,-2.590153595976691481e+00
9.885000000000000000e+09,1.919402393107509652e-02,2.599515813024441124e-01,-2.692750790109258219e+00,-2.596765495981723237e+00
9.890000000000000000e+09,1.508726191107139306e-02,2.558158668737123276e-01,-2.697850431813967997e+00,-2.603489568720684488e+00
9.895000000000000000e+09,1.148629225218356954e-02,2.515984916308111052e-01,-2.702299181336500045e+00,-2.610320848760934620e+00
9.900000000000000000e+09,8.387021820016021811e-03,2.473034036396116742e-01,-2.706102893780781393e+00,-2.617254270732356947e+00
9.905000000000000000e+09,5.784563454142413290e-03,2.429346211665283917e-01,-2.709268514039819387e+00,-2.624284673309235316e+00
9.910000000000000000e+09,3.673252798128271053e-03,2.384962291618548114e-01,-2.711804051421975892e+00,-2.631406803342513534e+00
9.915000000000000000e+09,2.046667017695086993e-03,2.339923756412821687e-01,-2.713718551345507546e+00,-2.638615320142549514e+00
9.920000000000000000e+09,8.976453180740262940e-04,2.294272679646743307e-01,-2.715022064260525170e+00,-2.645904799914544192e+00
9.925000000000000000e+09,2.183111633269759172e-04,2.248051690145176362e-01,-2.715725611971802511e+00,-2.653269740346277938e+00
9.930000000000000000e+09,9.609333607546788291e-08,2.201303932745962977e-01,-2.715841151547802035e+00,-2.660704565349080397e+00
9.935000000000000000e+09,2.337650280683124674e-04,2.154073028094991293e-01,-2.715381537012167890e+00,-2.668203629950593125e+00
9.940000000000000000e+09,9.094429432527621369e-04,2.106403031486646094e-01,-2.714360479022241535e+00,-2.675761225340488991e+00
9.945000000000000000e+09,2.016642797331478967e-03,2.058338390748029323e-01,-2.712792502745994483e+00,-2.683371584066135185e+00
9.950000000000000000e+09,3.544294586062171366e-03,2.009923903207241347e-01,-2.710692904153589211e+00,-2.691028885378205615e+00
9.955000000000000000e+09,5.480775398670921159e-03,1.961204671760409246e-01,-2.708077704942652097e+00,-2.698727260723303267e+00
9.960000000000000000e+09,7.813940347922522511e-03,1.912226060078889289e-01,-2.704963606317616787e+00,-2.706460799381487536e+00
9.965000000000000000e+09,1.053115424589231262e-02,1.863033646971654356e-01,-2.701367941842216069e+00,-2.714223554245241310e+00
9.970000000000000000e+09,1.361932389742010960e-02,1.813673179963570525e-01,-2.697308629582486628e+00,-2.722009547737323842e+00
9.975000000000000000e+09,1.706493088435308975e-02,1.764190528100127997e-01,-2.692804123753256285e+00,-2.729812777861899686e+00
9.980000000000000000e+09,2.085406471564102415e-02,1.714631634050615971e-01,-2.687873366075504311e+00,-2.737627224385513092e+00
9.985000000000000000e+09,2.497245622126758116e-02,1.665042465534712079e-01,-2.682535737045162350e+00,-2.745446855142117393e+00
9.990000000000000000e+09,2.940551107065876232e-02,1.615468966129361417e-01,-2.676811007306127976e+00,-2.753265632456395551e+00
9.995000000000000000e+09,3.413834330137813233e-02,1.565957005513117228e-01,-2.670719289310595101e+00,-2.761077519678731829e+00
1.000000000000000000e+10,3.915580874744364892e-02,1.516552329200154814e-01,-2.664280989439895109e+00,-2.768876487825498778e+00
1.000500000000000000e+10,4.444253826221203352e-02,1.467300507823366407e-01,-2.657516760748678486e+00,-2.776656522315878561e+00
1.001000000000000000e+10,4.998297063651763877e-02,1.418246886031681586e-01,-2.650447456482591946e+00,-2.784411629798493326e+00
1.001500000000000000e+10,5.576138511803105380e-02,1.369436531071138163e-01,-2.643094084508877284e+00,-2.792135845057253540e+00
1.002000000000000000e+10,6.176193344483403569e-02,1.320914181111066954e-01,-2.635477762786099021e+00,-2.799823237988849467e+00
1.002500000000000000e+10,6.796867131168035647e-02,1.272724193399992210e-01,-2.627619675987190817e+00,-2.807467920640621450e+00
1.003000000000000000e+10,7.436558919500220466e-02,1.224910492315690880e-01,-2.619541033377246642e+00,-2.815064054298377361e+00
1.003500000000000000e+10,8.093664246852852462e-02,1.177516517395807705e-01,-2.611263028034900291e+00,-2.822605856613951580e+00
1.004000000000000000e+10,8.766578074887151906e-02,1.130585171429512870e-01,-2.602806797493783630e+00,-2.830087608759556783e+00
1.004500000000000000e+10,9.453697641653663331e-02,1.084158768688766455e-01,-2.594193385868713619e+00,-2.837503662598179321e+00
1.005000000000000000e+10,1.015342522647986190e-01,1.038278983393073895e-01,-2.585443707519065715e+00,-2.844848447855885087e+00
1.005500000000000000e+10,1.086417082354100283e-01,9.929867984911661116e-02,-2.576578512290973677e+00,-2.852116479284319439e+00
1.006000000000000000e+10,1.158435472062414873e-01,9.483224548531313247e-02,-2.567618352368782553e+00,-2.859302363798984281e+00
1.006500000000000000e+10,1.231240998021672084e-01,9.043254009591125686e-02,-2.558583550756333480e+00,-2.866400807579790211e+00
1.007000000000000000e+10,1.304678482069391299e-01,8.610342431882772596e-02,-2.549494171398458686e+00,-2.873406623119357128e+00
1.007500000000000000e+10,1.378594489583490346e-01,8.184866967911066937e-02,-2.540369990945031020e+00,-2.880314736205003001e+00
1.008000000000000000e+10,1.452837547156628772e-01,7.767195376508707894e-02,-2.531230472150161059e+00,-2.887120192818747100e+00
1.008500000000000000e+10,1.527258349921785108e-01,7.357685549219419863e-02,-2.522094738893483790e+00,-2.893818165941422382e+00
1.009000000000000000e+10,1.601709958512397003e-01,6.956685046471754175e-02,-2.512981552801296203e+00,-2.900403962244487044e+00
1.009500000000000000e+10,1.676047985685700792e-01,6.564530644484953270e-02,-2.503909291440512774e+00,-2.906873028655270641e+00
1.010000000000000000e+10,1.750130772662628342e-01,6.181547893859724863e-02,-2.494895928053225909e+00,-2.913220958779521030e+00
1.010500000000000000e+10,1.823819555305195572e-01,5.808050690823456791e-02,-2.485959012792664069e+00,-2.919443499166421319e+00
1.011000000000000000e+10,1.896978620248194747e-01,5.444340862068950543e-02,-2.477115655419596774e+00,-2.925536555400343186e+00
1.011500000000000000e+10,1.969475451164470481e-01,5.090707764101889271e-02,-2.468382509413150849e+00,-2.931496198004703846e+00
1.012000000000000000e+10,2.041180865352347773e-01,4.747427898037288874e-02,-2.459775757446844402e+00,-2.937318668142154809e+00
1.012500000000000000e+10,2.111969140855515237e-01,4.414764540705363310e-02,-2.451311098179890902e+00,-2.943000383097282846e+00
1.013000000000000000e+10,2.181718134359128813e-01,4.092967392968763912e-02,-2.443003734309730834e+00,-2.948537941526407913e+00
1.013500000000000000e+10,2.250309390113078289e-01,3.782272246064304760e-02,-2.434868361831809658e+00,-2.953928128461348557e+00
1.014000000000000000e+10,2.317628240144089802e-01,3.482900666796579642e-02,-2.426919160451597612e+00,-2.959167920052767631e+00
1.014500000000000000e+10,2.383563896039416208e-01,3.195059702359123732e-02,-2.419169785093441050e+00,-2.964254488040353852e+00
1.015000000000000000e+10,2.448009532584530801e-01,2.918941605518268756e-02,-2.411633358449594589e+00,-2.969185203937119599e+00
1.015500000000000000e+10,2.510862363551361054e-01,2.654723580863978249e-02,-2.404322464515423974e+00,-2.973957642915856514e+00
1.016000000000000000e+10,2.572023709925621016e-01,2.402567552784689447e-02,-2.397249143055113052e+00,-2.978569587386427742e+00
1.016500000000000000e+10,2.631399060872523510e-01,2.162619955785122922e-02,-2.390424884944899020e+00,-2.983019030253295956e+00
1.017000000000000000e+10,2.688898127741124466e-01,1.935011547694768727e-02,-2.383860628341264665e+00,-2.987304177843449260e+00
1.017500000000000000e+10,2.744434891389201936e-01,1.719857246297467127e-02,-2.377566755623170103e+00,-2.991423452495749036e+00
1.018000000000000000e+10,2.797927643123520047e-01,1.517255989834977170e-02,-2.371553091059452889e+00,-2.995375494803545813e+00
1.018500000000000000e+10,2.849299019539107691e-01,1.327290621788566535e-02,-2.365828899153861631e+00,-2.999159165503275659e+00
1.019000000000000000e+10,2.898476031525590857e-01,1.150027800288748805e-02,-2.360402883622744419e+00,-3.002773547002834498e+00
1.019500000000000000e+10,2.945390087708775750e-01,9.855179324505301472e-03,-2.355283186962808806e+00,-3.006217944544275156e+00
1.020000000000000000e+10,2.989977012586905736e-01,8.337951338493814271e-03,-2.350477390567670355e+00,-3.009491886996610077e+00
1.020500000000000000e+10,3.032177059596550261e-01,6.948772133238302964e-03,-2.345992515355188601e+00,-3.012595127275284668e+00
1.021000000000000000e+10,3.071934919353986326e-01,5.687656832048578609e-03,-2.341835022870263128e+00,-3.015527642386174101e+00
1.021500000000000000e+10,3.109199723278730509e-01,4.554457950180106941e-03,-2.338010816829264815e+00,-3.018289633092775759e+00
1.022000000000000000e+10,3.143925042818720983e-01,3.548866006466665224e-03,-2.334525245075684374e+00,-3.020881523206453423e+00
1.022500000000000000e+10,3.176068884462578401e-01,2.670410388737564072e-03,-2.331383101919033418e+00,-3.023303958500622723e+00
1.023000000000000000e+10,3.205593680723134997e-01,1.918460471624962478e-03,-2.328588630830937145e+00,-3.025557805250875809e+00
1.023500000000000000e+10,3.232466277257861065e-01,1.292226984742678294e-03,-2.326145527475871777e+00,-3.027644148403861202e+00
1.024000000000000000e+10,3.256657916275312870e-01,7.907636285960288440e-04,-2.324056943056652891e+00,-3.029564289379080844e+00
1.024500000000000000e+10,3.278144216369892616e-01,4.129689350113117507e-04,-2.322325487955134271e+00,-3.031319743508671394e+00
1.025000000000000000e+10,3.296905148898530147e-01,1.575883682226544174e-04,-2.320953235654786173e+00,-3.032912237120987342e+00
1.025500000000000000e+10,3.312925011022482269e-01,2.321666227881753392e-05,-2.319941726930425219e+00,-3.034343704275090481e+00
1.026000000000000000e+10,3.326192395493970944e-01,8.300389803469222094e-06,-2.319291974296060044e+00,-3.035616283154092709e+00
1.026500000000000000e+10,3.336700157276409895e-01,1.111407566447592817e-04,-2.319004466701036105e+00,-3.036732312125998590e+00
1.027000000000000000e+10,3.344445377066035396e-01,3.298966164177132465e-04,-2.319079174469752758e+00,-3.037694325481754998e+00
1.027500000000000000e+10,3.349429321767961043e-01,6.625876985000716569e-04,-2.319515554480844344e+00,-3.038505048860926205e+00
1.028000000000000000e+10,3.351657401961633531e-01,1.107098042513684566e-03,-2.320312555583712744e+00,-3.039167394376271591e+00
1.028500000000000000e+10,3.351139126396024959e-01,1.661179631942140801e-03,-2.321468624252909230e+00,-3.039684455448852685e+00
1.029000000000000000e+10,3.347888053529179953e-01,2.322456219118815626e-03,-2.322981710483419171e+00,-3.040059501366596972e+00
1.029500000000000000e+10,3.341921740108291239e-01,3.088427333435430668e-03,-2.324849273929614046e+00,-3.040295971579044298e+00
1.030000000000000000e+10,3.333261686801802237e-01,3.956472464263480031e-03,-2.327068290294868280e+00,-3.040397469742261993e+00
1.030500000000000000e+10,3.321933280862199300e-01,4.923855409782845229e-03,-2.329635257978663887e+00,-3.040367757527807413e+00
1.031000000000000000e+10,3.307965735794480278e-01,5.987728782663244431e-03,-2.332546204990145977e+00,-3.040210748210497194e+00
1.031500000000000000e+10,3.291392028009342274e-01,7.145138663239024995e-03,-2.335796696140110207e+00,-3.039930500049796258e+00
1.032000000000000000e+10,3.272248830409713038e-01,8.393029390567168652e-03,-2.339381840519739963e+00,-3.039531209479931384e+00
1.032500000000000000e+10,3.250576442884827721e-01,9.728248481777399329e-03,-2.343296299283589068e+00,-3.039017204124483396e+00
1.033000000000000000e+10,3.226418719638626253e-01,1.114755166967512125e-02,-2.347534293745984879e+00,-3.038392935650478410e+00
1.033500000000000000e+10,3.199822993327369192e-01,1.264760804873386706e-02,-2.352089613809831725e+00,-3.037662972478414769e+00
1.034000000000000000e+10,3.170839995915835097e-01,1.422500531923676960e-02,-2.356955626740596443e+00,-3.036831992363409061e+00
1.034500000000000000e+10,3.139523776224402152e-01,1.587625511963696237e-02,-2.362125286302885208e+00,-3.035904774863498634e+00
1.035000000000000000e+10,3.105931614079031622e-01,1.759779843679220093e-02,-2.367591142276171734e+00,-3.034886193710794267e+00
1.035500000000000000e+10,3.070123931023561736e-01,1.938601108401585837e-02,-2.373345350366960371e+00,-3.033781209101046095e+00
1.036000000000000000e+10,3.032164197514874981e-01,2.123720923685662454e-02,-2.379379682533339757e+00,-3.032594859916948771e+00
1.036500000000000000e+10,2.992118836557958184e-01,2.314765501651675633e-02,-2.385685537740779072e+00,-3.031332255900850647e+00
1.037000000000000000e+10,2.950057123714145413e-01,2.511356211095732219e-02,-2.392253953164864999e+00,-3.029998569791119145e+00
1.037500000000000000e+10,2.906051083437455884e-01,2.713110142388534818e-02,-2.399075615857329868e+00,-3.028599029437668122e+00
1.038000000000000000e+10,2.860175381689780139e-01,2.919640674199089347e-02,-2.406140874892114923e+00,-3.027138909910374043e+00
1.038500000000000000e+10,2.812507214800484823e-01,3.130558041069839842e-02,-2.413439754006732940e+00,-3.025623525614765441e+00
1.039000000000000000e+10,2.763126194535656666e-01,3.345469900942216884e-02,-2.420961964752118334e+00,-3.024058222428263054e+00
1.039500000000000000e+10,2.712114229356479833e-01,3.563981901688166587e-02,-2.428696920164506334e+00,-3.022448369870598839e+00
1.040000000000000000e+10,2.659555401859799995e-01,3.785698245766085795e-02,-2.436633748971868574e+00,-3.020799353320452241e+00
1.040500000000000000e+10,2.605535842392276424e-01,4.010222252153954753e-02,-2.444761310343179339e+00,-3.019116566291344839e+00
1.041000000000000000e+10,2.550143598871066342e-01,4.237156914686693310e-02,-2.453068209191429094e+00,-3.017405402777737056e+00
1.041500000000000000e+10,2.493468502812070942e-01,4.466105455985537598e-02,-2.461542812033452154e+00,-3.015671249683234301e+00
1.042000000000000000e+10,2.435602031637821019e-01,4.696671876221399783e-02,-2.470173263414467524e+00,-3.013919479341237828e+00
1.042500000000000000e+10,2.376637167299772424e-01,4.928461495915678614e-02,-2.478947502895585409e+00,-3.012155442138253481e+00
1.043000000000000000e+10,2.316668251312467286e-01,5.161081492064358706e-02,-2.487853282606314220e+00,-3.010384459249801026e+00
1.043500000000000000e+10,2.255790836281065526e-01,5.394141426886599894e-02,-2.496878185356786073e+00,-3.008611815497481246e+00
1.044000000000000000e+10,2.194101534041821289e-01,5.627253768508853893e-02,-2.506009643303761081e+00,-3.006842752336535085e+00
1.044500000000000000e+10,2.131697860552208834e-01,5.860034402966017575e-02,-2.515234957161110341e+00,-3.005082460981128634e+00
1.045000000000000000e+10,2.068678077683374916e-01,6.092103136894731763e-02,-2.524541315941016162e+00,-3.003336075675677286e+00
1.045500000000000000e+10,2.005141032092288000e-01,6.323084190338773558e-02,-2.533915817210502297e+00,-3.001608667118297991e+00
1.046000000000000000e+10,1.941185991372069708e-01,6.552606679125799749e-02,-2.543345487842587183e+00,-2.999905236043920009e+00
1.046500000000000000e+10,1.876912477698206572e-01,6.780305086272293835e-02,-2.552817305239280632e+00,-2.998230706972039528e+00
1.047000000000000000e+10,1.812420099220726777e-01,7.005819721962458502e-02,-2.562318218997517327e+00,-2.996589922125345584e+00
1.047500000000000000e+10,1.747808379457545247e-01,7.228797171608669636e-02,-2.571835172989380691e+00,-2.994987635523736813e+00
1.048000000000000000e+10,1.683176584983623880e-01,7.448890731568172385e-02,-2.581355127818871331e+00,-2.993428507258689031e+00
1.048500000000000000e+10,1.618623551724988896e-01,7.665760832129733804e-02,-2.590865083617859277e+00,-2.991917097951703575e+00
1.049000000000000000e+10,1.554247510180040426e-01,7.879075447357096473e-02,-2.600352103138146909e+00,-2.990457863401046801e+00
1.049500000000000000e+10,1.490145909931129276e-01,8.088510491467014452e-02,-2.609803335092441223e+00,-2.989055149419631796e+00
1.050000000000000000e+10,1.426415243809106281e-01,8.293750201414347434e-02,-2.619206037694159050e+00,-2.987713186867208215e+00
1.050500000000000000e+10,1.363150872110319989e-01,8.494487505378295333e-02,-2.628547602341859690e+00,-2.986436086879396434e+00
1.051000000000000000e+10,1.300446847261849670e-01,8.690424376844933796e-02,-2.637815577390640431e+00,-2.985227836295955672e+00
1.051500000000000000e+10,1.238395739375067472e-01,8.881272174074876513e-02,-2.646997691949193765e+00,-2.984092293289875464e+00
1.052000000000000000e+10,1.177088463118416417e-01,9.066751964714862833e-02,-2.656081879639319965e+00,-2.983033183199425675e+00
1.052500000000000000e+10,1.116614106364445663e-01,9.246594835321850225e-02,-2.665056302249243281e+00,-2.982054094564274838e+00
1.053000000000000000e+10,1.057059761077164262e-01,9.420542185582149453e-02,-2.673909373212852270e+00,-2.981158475366454841e+00
1.053500000000000000e+10,9.985103569198761075e-02,9.588346007141783367e-02,-2.682629780841602862e+00,-2.980349629478281415e+00
1.054000000000000000e+10,9.410484980501562791e-02,9.749769146799010244e-02,-2.691206511236011067e+00,-2.979630713316073987e+00
1.054500000000000000e+10,8.847543036068880595e-02,9.904585553973090095e-02,-2.699628870800640623e+00,-2.979004732702415836e+00
1.055000000000000000e+10,8.297052523645714883e-02,1.005258051226087246e-01,-2.707886508286575733e+00,-2.978474539935306531e+00
1.055500000000000000e+10,7.759760320502422093e-02,1.019355085508669018e-01,-2.715969436283379057e+00,-2.978042831065800478e+00
1.056000000000000000e+10,7.236383938056481502e-02,1.032730516524161396e-01,-2.723868052083838087e+00,-2.977712143383598686e+00
1.056500000000000000e+10,6.727610122786659153e-02,1.045366395824605665e-01,-2.731573157842794863e+00,-2.977484853110707430e+00
1.057000000000000000e+10,6.234093518104368015e-02,1.057245984955071105e-01,-2.739075979954638029e+00,-2.977363173303419597e+00
1.057500000000000000e+10,5.756455391851252740e-02,1.068353770538705977e-01,-2.746368187572954866e+00,-2.977349151961460993e+00
1.058000000000000000e+10,5.295282433827160767e-02,1.078675477732431165e-01,-2.753441910199183607e+00,-2.977444670345566813e+00
1.058500000000000000e+10,4.851125627686262570e-02,1.088198082043804471e-01,-2.760289754267980733e+00,-2.977651441501862895e+00
1.059000000000000000e+10,4.424499201287762640e-02,1.096909819511914103e-01,-2.766904818661336307e+00,-2.977971008993192115e+00
1.059500000000000000e+10,4.015879659385441364e-02,1.104800195237486959e-01,-2.773280709084709361e+00,-2.978404745837345047e+00
1.060000000000000000e+10,3.625704902270202729e-02,1.111859990282345473e-01,-2.779411551244142409e+00,-2.978953853651553185e+00
1.060500000000000000e+10,3.254373433750868544e-02,1.118081266913621558e-01,-2.785292002765966224e+00,-2.979619362002363658e+00
1.061000000000000000e+10,2.902243661502695166e-02,1.123457372214157757e-01,-2.790917263806258930e+00,-2.980402127961699232e+00
1.061500000000000000e+10,2.569633292536645588e-02,1.127982940044127691e-01,-2.796283086301892595e+00,-2.981302835867150058e+00
1.062000000000000000e+10,2.256818826225976543e-02,1.131653891371657839e-01,-2.801385781820168397e+00,-2.982321997287906701e+00
1.062500000000000000e+10,1.964035146878935836e-02,1.134467432957962651e-01,-2.806222227970559757e+00,-2.983459951193607740e+00
1.063000000000000000e+10,1.691475217594082953e-02,1.136422054417575156e-01,-2.810789873347285805e+00,-2.984716864328634145e+00
1.063500000000000000e+10,1.439289876676928467e-02,1.137517523641584372e-01,-2.815086740978206770e+00,-2.986092731787919341e+00
1.064000000000000000e+10,1.207587737513844336e-02,1.137754880608318198e-01,-2.819111430262142726e+00,-2.987587377797837451e+00
1.064500000000000000e+10,9.964351924343188560e-03,1.137136429562073808e-01,-2.822863117382972575e+00,-2.989200456697678199e+00
1.065000000000000000e+10,8.058565206396008096e-03,1.135665729596490869e-01,-2.826341554196118988e+00,-2.990931454124578615e+00
1.065500000000000000e+10,6.358340999172209032e-03,1.133347583623433019e-01,-2.829547065589421706e+00,-2.992779688399545002e+00
1.066000000000000000e+10,4.863087214110948034e-03,1.130188025754944731e-01,-2.832480545327691335e+00,-2.994744312114860474e+00
1.066500000000000000e+10,3.571800063553528734e-03,1.126194307092081848e-01,-2.835143450396440112e+00,-2.996824313921576888e+00
1.067000000000000000e+10,2.483069232581817595e-03,1.121374879950571557e-01,-2.837537793867548341e+00,-2.999018520518031750e+00
1.067500000000000000e+10,1.595084036459102532e-03,1.115739380515563539e-01,-2.839666136315494249e+00,-3.001325598836277919e+00
1.068000000000000000e+10,9.056405411090359247e-04,1.109298609949844333e-01,-2.841531575819586930e+00,-3.003744058428686081e+00
1.068500000000000000e+10,4.121496203328804957e-04,1.102064513968402659e-01,-2.843137736593228215e+00,-3.006272254051147730e+00
1.069000000000000000e+10,1.116459201546031801e-04,1.094050160891095330e-01,-2.844488756287243625e+00,-3.008908388443349402e+00
1.069500000000000000e+10,7.976974267899515917e-07,1.085269718193347804e-01,-2.845589272019374949e+00,-3.011650515305150044e+00
1.070000000000000000e+10,7.591749674359645015e-05,1.075738427576555939e-01,-2.846444405187264604e+00,-3.014496542467419271e+00
1.070500000000000000e+10,3.329736269849077027e-04,1.065472578568226608e-01,-2.847059745126588215e+00,-3.017444235255717810e+00
1.071000000000000000e+10,7.676023961757506668e-04,1.054489480682653663e-01,-2.847441331680314214e+00,-3.020491220045549596e+00
1.071500000000000000e+10,1.375121061077297065e-03,1.042807434167361269e-01,-2.847595636748359471e+00,-3.023634988008256475e+00
1.072000000000000000e+10,2.150541445861549241e-03,1.030445699348384314e-01,-2.847529544890691433e+00,-3.026872899043733689e+00
1.072500000000000000e+10,3.088584182419105116e-03,1.017424464617799618e-01,-2.847250333058605865e+00,-3.030202185899427025e+00
1.073000000000000000e+10,4.183693523374452765e-03,1.003764813076267332e-01,-2.846765649532256415e+00,-3.033619958472504763e+00
1.073500000000000000e+10,5.430052677597423799e-03,9.894886878810996156e-02,-2.846083492143232530e+00,-3.037123208292477727e+00
1.074000000000000000e+10,6.821599617120218881e-03,9.746188563159771667e-02,-2.845212185862395771e+00,-3.040708813180867498e+00
1.074500000000000000e+10,8.352043303609979139e-03,9.591788726276351262e-02,-2.844160359834372986e+00,-3.044373542085253348e+00
1.075000000000000000e+10,1.001488028210591533e-02,9.431930396681043050e-02,-2.842936923939383576e+00,-3.048114060083982224e+00
1.075500000000000000e+10,1.180341158981897641e-02,9.266863693819576975e-02,-2.841551044963609662e+00,-3.051926933556096344e+00
1.076000000000000000e+10,1.371075992740810462e-02,9.096845421797782050e-02,-2.840012122458253074e+00,-3.055808635514481786e+00
1.076500000000000000e+10,1.572988704113940234e-02,8.922138652484351562e-02,-2.838329764366306129e+00,-3.059755551094796466e+00
1.077000000000000000e+10,1.785361126427372630e-02,8.743012298446527220e-02,-2.836513762494619506e+00,-3.063763983197318908e+00
1.077500000000000000e+10,2.007462516724236104e-02,8.559740676239949164e-02,-2.834574067907115413e+00,-3.067830158273904040e+00
1.078000000000000000e+10,2.238551326709568162e-02,8.372603060564316746e-02,-2.832520766312441651e+00,-3.071950232255606039e+00
1.078500000000000000e+10,2.477876974762396184e-02,8.181883229944057756e-02,-2.830364053517281597e+00,-3.076120296614068383e+00
1.079000000000000000e+10,2.724681614337202268e-02,7.987869004408053308e-02,-2.828114211013589063e+00,-3.080336384548591599e+00
1.079500000000000000e+10,2.978201894172003220e-02,7.790851775893019304e-02,-2.825781581764977624e+00,-3.084594477293063353e+00
1.080000000000000000e+10,3.237670705949759198e-02,7.591126031967328214e-02,-2.823376546254410702e+00,-3.088890510533967682e+00
1.080500000000000000e+10,3.502318915146104827e-02,7.388988873617587105e-02,-2.820909498852250952e+00,-3.093220380930545410e+00
1.081000000000000000e+10,3.771377071113086316e-02,7.184739527705644169e-02,-2.818390824559611207e+00,-3.097579952729400787e+00
1.081500000000000000e+10,4.044077092456017930e-02,6.978678854945946641e-02,-2.815830876179389985e+00,-3.101965064463537036e+00
1.082000000000000000e+10,4.319653924194138267e-02,6.771108854060145510e-02,-2.813239951962802632e+00,-3.106371535725736877e+00
1.082500000000000000e+10,4.597347163171466855e-02,6.562332162985552719e-02,-2.810628273776305086e+00,-3.110795174006891983e+00
1.083000000000000000e+10,4.876402648549740815e-02,6.352651557866967336e-02,-2.808005965829798445e+00,-3.115231781587300297e+00
1.083500000000000000e+10,5.156074014355203905e-02,6.142369450698743211e-02,-2.805383034003694487e+00,-3.119677162470737564e+00
1.084000000000000000e+10,5.435624201307615033e-02,5.931787386518884431e-02,-2.802769345808682200e+00,-3.124127129349312249e+00
1.084500000000000000e+10,5.714326925279268610e-02,5.721205540879485685e-02,-2.800174611008521275e+00,-3.128577510586912247e+00
1.085000000000000000e+10,5.991468100057224799e-02,5.510922218697586472e-02,-2.797608362933188708e+00,-3.133024157208889715e+00
1.085500000000000000e+10,6.266347212204799455e-02,5.301233355199953812e-02,-2.795079940505990734e+00,-3.137462949885277297e+00
1.086000000000000000e+10,6.538278646034242914e-02,5.092432020002564397e-02,-2.792598471005403482e+00,-3.141889805894326315e+00
1.086500000000000000e+10,6.806592956885283707e-02,4.884807925190422229e-02,-2.790172853579760748e+00,-3.146300686052683648e+00
1.087000000000000000e+10,7.070638091149429594e-02,4.678646938437562575e-02,-2.787811743528862518e+00,-3.150691601598713643e+00
1.087500000000000000e+10,7.329780551571894731e-02,4.474230601973075427e-02,-2.785523537366026758e+00,-3.155058621014894094e+00
1.088000000000000000e+10,7.583406506587711537e-02,4.271835658522436796e-02,-2.783316358668841417e+00,-3.159397876774916902e+00
1.088500000000000000e+10,7.830922842621446112e-02,4.071733585029212871e-02,-2.781198044727704488e+00,-3.163705572001492161e+00
1.089000000000000000e+10,8.071758158395572758e-02,3.874190135239344301e-02,-2.779176133996088538e+00,-3.167977987019631847e+00
1.089500000000000000e+10,8.305363700471635191e-02,3.679464892039476659e-02,-2.777257854346943500e+00,-3.172211485791982089e+00
1.090000000000000000e+10,8.531214239370926711e-02,3.487810830517010935e-02,-2.775450112136277792e+00,-3.176402522220320712e+00
1.090500000000000000e+10,8.748808885757582143e-02,3.299473892700410804e-02,-2.773759482073860472e+00,-3.180547646299664244e+00
1.091000000000000000e+10,8.957671846301804019e-02,3.114692574907718808e-02,-2.772192197900251731e+00,-3.184643510109844478e+00
1.091500000000000000e+10,9.157353118887034960e-02,2.933697528592841414e-02,-2.770754143866638763e+00,-3.188686873630496965e+00
1.092000000000000000e+10,9.347429127064098286e-02,2.756711175633069430e-02,-2.769450847014169881e+00,-3.192674610365314969e+00
1.092500000000000000e+10,9.527503293588515665e-02,2.583947338915407524e-02,-2.768287470247709603e+00,-3.196603712761217242e+00
1.093000000000000000e+10,9.697206553064779966e-02,2.415610889067023800e-02,-2.767268806198695863e+00,-3.200471297409134053e+00
1.093500000000000000e+10,9.856197803842514649e-02,2.251897408175488474e-02,-2.766399271870643606e+00,-3.204274610013094104e+00
1.094000000000000000e+10,1.000416429919212674e-01,2.092992871275822439e-02,-2.765682904059714176e+00,-3.208011030114441553e+00
1.094500000000000000e+10,1.014082197814275277e-01,1.939073346374269730e-02,-2.765123355544791384e+00,-3.211678075559016854e+00
1.095000000000000000e+10,1.026591573612332664e-01,1.790304713757643468e-02,-2.764723892037023845e+00,-3.215273406695023262e+00
1.095500000000000000e+10,1.037921963590128505e-01,1.646842405224554010e-02,-2.764487389882885449e+00,-3.218794830290725884e+00
1.096000000000000000e+10,1.048053705905077487e-01,1.508831163924046967e-02,-2.764416334511008877e+00,-3.222240303160579522e+00
1.096500000000000000e+10,1.056970079852093403e-01,1.376404825388572589e-02,-2.764512819615583261e+00,-3.225607935490386158e+00
1.097000000000000000e+10,1.064657309278152358e-01,1.249686120298322545e-02,-2.764778547067221925e+00,-3.228895993851447876e+00
1.097500000000000000e+10,1.071104560200287353e-01,1.128786499498892273e-02,-2.765214827542711973e+00,-3.232102903895680335e+00
1.098000000000000000e+10,1.076303932694729626e-01,1.013805981708569733e-02,-2.765822581866070440e+00,-3.235227252723544833e+00
1.098500000000000000e+10,1.080250447105865347e-01,9.048330243125070685e-03,-2.766602343051124180e+00,-3.238267790917902289e+00
1.099000000000000000e+10,1.082942024657326530e-01,8.019444175749649781e-03,-2.767554259038014219e+00,-3.241223434237792134e+00
1.099500000000000000e+10,1.084379462515677461e-01,7.052052025735356180e-03,-2.768678096114682408e+00,-3.244093264966883439e+00
1.100000000000000000e+10,1.084566403396047263e-01,6.146686130446784614e-03,-2.769973243014973274e+00,-3.246876532912345681e+00
1.100500000000000000e+10,1.083509299768367351e-01,5.303760413285754823e-03,-2.771438715684531928e+00,-3.249572656050934150e+00
1.101000000000000000e+10,1.081217372770193197e-01,4.523570285043792584e-03,-2.773073162705911976e+00,-3.252181220819934548e+00
1.101500000000000000e+10,1.077702565881482610e-01,3.806292787489617101e-03,-2.774874871373931295e+00,-3.254701982051674936e+00
1.102000000000000000e+10,1.072979493477364960e-01,3.151986979057622585e-03,-2.776841774412218022e+00,-3.257134862551282595e+00
1.102500000000000000e+10,1.067065384337964884e-01,2.560594561704691678e-03,-2.778971457321573357e+00,-3.259479952318322660e+00
1.103000000000000000e+10,1.059980020221802377e-01,2.031940747509567574e-03,-2.781261166350723180e+00,-3.261737507414417703e+00
1.103500000000000000e+10,1.051745669601188982e-01,1.565735362848461303e-03,-2.783707817078858504e+00,-3.263907948478874221e+00
1.104000000000000000e+10,1.042387016685541179e-01,1.161574187454596403e-03,-2.786308003599458072e+00,-3.265991858896733380e+00
1.104500000000000000e+10,1.031931085832165085e-01,8.189405250697216320e-04,-2.789058008295005386e+00,-3.267989982623520806e+00
1.105000000000000000e+10,1.020407161482331515e-01,5.372070016889326800e-04,-2.791953812188759265e+00,-3.269903221672571192e+00
1.105500000000000000e+10,1.007846703745211570e-01,3.156375869504200846e-04,-2.794991105863910530e+00,-3.271732633271380308e+00
1.106000000000000000e+10,9.942832597803322181e-02,1.533898335686632907e-04,-2.798165300932759614e+00,-3.273479426694764882e+00
1.106500000000000000e+10,9.797523711132501145e-02,4.951732916864158356e-05,-2.801471542045002039e+00,-3.275144959782977594e+00
1.107000000000000000e+10,9.642914770483418385e-02,2.972354387457392222e-06,-2.804904719417291137e+00,-3.276730735154345098e+00
1.107500000000000000e+10,9.479398143384561159e-02,1.260874053055128836e-05,-2.808459481867664476e+00,-3.278238396122197251e+00
1.108000000000000000e+10,9.307383132933667869e-02,7.718491963290929187e-05,-2.812130250337395054e+00,-3.279669722327442916e+00
1.108500000000000000e+10,9.127294904967254985e-02,1.953671593114525407e-04,-2.815911231880134924e+00,-3.281026625097784866e+00
1.109000000000000000e+10,8.939573383421547947e-02,3.657329742942014295e-04,-2.819796434098218896e+00,-3.282311142546458615e+00
1.109500000000000000e+10,8.744672115718682415e-02,5.867747061904092943e-04,-2.823779680002873160e+00,-3.283525434423260059e+00
1.110000000000000000e+10,8.543057110549068245e-02,8.569032626019753261e-04,-2.827854623275321000e+00,-3.284671776731040715e+00
1.110500000000000000e+10,8.335205650055604876e-02,1.174452006367336437e-03,-2.832014763902435117e+00,-3.285752556122386814e+00
1.111000000000000000e+10,8.121605078910144881e-02,1.537680785398329308e-03,-2.836253464160154003e+00,-3.286770264090487892e+00
1.111500000000000000e+10,7.902751572748745179e-02,1.944780093273118082e-03,-2.840563964915159723e+00,-3.287727490969501787e+00
1.112000000000000000e+10,7.679148888360200209e-02,2.393875350464757645e-03,-2.844939402214432977e+00,-3.288626919759636724e+00
1.112500000000000000e+10,7.451307098522977346e-02,2.883031295935421442e-03,-2.849372824130116388e+00,-3.289471319792757420e+00
1.113000000000000000e+10,7.219741314005619082e-02,3.410256478477763885e-03,-2.853857207825010622e+00,-3.290263540254310559e+00
1.113500000000000000e+10,6.984970395777488628e-02,3.973507837213150623e-03,-2.858385476802847602e+00,-3.291006503577928566e+00
1.114000000000000000e+10,6.747515660281473704e-02,4.570695360377326558e-03,-2.862950518305114933e+00,-3.291703198728787250e+00
1.114500000000000000e+10,6.507899580764778258e-02,5.199686811420790172e-03,-2.867545200815910800e+00,-3.292356674392563853e+00
1.115000000000000000e+10,6.266644487953777765e-02,5.858312511542560982e-03,-2.872162391632469447e+00,-3.292970032085835719e+00
1.115500000000000000e+10,6.024271273035264329e-02,6.544370167503595938e-03,-2.876794974459294885e+00,-3.293546419205104048e+00
1.116000000000000000e+10,5.781298096355896865e-02,7.255629733778216559e-03,-2.881435866982260396e+00,-3.294089022030395775e+00
1.116500000000000000e+10,5.538239105125521144e-02,7.989838297872742939e-03,-2.886078038376287402e+00,-3.294601058699937024e+00
1.117000000000000000e+10,5.295603163449461720e-02,8.744724978043459315e-03,-2.890714526700816744e+00,-3.295085772172123839e+00
1.117500000000000000e+10,5.053892598046964141e-02,9.518005822291357790e-03,-2.895338456135249317e+00,-3.295546423190835572e+00
1.118000000000000000e+10,4.813601963212717216e-02,1.030738869799663511e-02,-2.899943054005855725e+00,-3.295986283269805028e+00
1.118500000000000000e+10,4.575216828286303439e-02,1.111057816133897286e-02,-2.904521667555105324e+00,-3.296408627711674200e+00
1.119000000000000000e+10,4.339212591140079178e-02,1.192528029629860015e-02,-2.909067780404282821e+00,-3.296816728676863484e+00
1.119500000000000000e+10,4.106053321127827588e-02,1.274920751243650320e-02,-2.913575028658405675e+00,-3.297213848317370744e+00
1.120000000000000000e+10,3.876190634779620031e-02,1.358008329166407110e-02,-2.918037216605504192e+00,-3.297603231989929551e+00
1.120500000000000000e+10,3.650062607647398122e-02,1.441564687389714286e-02,-2.922448331958920953e+00,-3.297988101562578045e+00
1.121000000000000000e+10,3.428092725568570448e-02,1.525365787196985255e-02,-2.926802560594537361e+00,-3.298371648828843483e+00
1.121500000000000000e+10,3.210688878530141427e-02,1.609190080613895693e-02,-2.931094300734403468e+00,-3.298757029042329592e+00
1.122000000000000000e+10,2.998242400229564342e-02,1.692818954934929149e-02,-2.935318176529188250e+00,-3.299147354584968994e+00
1.122500000000000000e+10,2.791127156352792710e-02,1.776037167397764155e-02,-2.939469050993572807e+00,-3.299545688781257979e+00
1.123000000000000000e+10,2.589698684466085893e-02,1.858633269182417141e-02,-2.943542038249936432e+00,-3.299955039870406281e+00
1.123500000000000000e+10,2.394293388189624311e-02,1.940400017852170547e-02,-2.947532515037520007e+00,-3.300378355147674192e+00
1.124000000000000000e+10,2.205227788313238180e-02,2.021134777503556107e-02,-2.951436131446489863e+00,-3.300818515286196408e+00
1.124500000000000000e+10,2.022797833216334260e-02,2.100639905809016661e-02,-2.955248820838307644e+00,-3.301278328849373001e+00
1.125000000000000000e+10,1.847278270858231097e-02,2.178723127240375645e-02,-2.958966808916635216e+00,-3.301760527003695600e+00
1.125500000000000000e+10,1.678922084369773721e-02,2.255197891802007693e-02,-2.962586621915834328e+00,-3.302267758441683299e+00
1.126000000000000000e+10,1.517959993058051564e-02,2.329883718546044841e-02,-2.966105093876803878e+00,-3.302802584523453433e+00
1.126500000000000000e+10,1.364600020477192699e-02,2.402606523314739645e-02,-2.969519372983514316e+00,-3.303367474645249491e+00
1.127000000000000000e+10,1.219027130911389326e-02,2.473198930113361046e-02,-2.972826926936806391e+00,-3.303964801842978360e+00
1.127500000000000000e+10,1.081402935448149208e-02,2.541500565494191413e-02,-2.976025547345499511e+00,-3.304596838637472000e+00
1.128000000000000000e+10,9.518654685101560209e-03,2.607358335565758412e-02,-2.979113353118914009e+00,-3.305265753128805439e+00
1.128500000000000000e+10,8.305290355268437827e-03,2.670626685005436998e-02,-2.982088792848502923e+00,-3.305973605344734612e+00
1.129000000000000000e+10,7.174841321202846817e-03,2.731167837758827904e-02,-2.984950646170208444e+00,-3.306722343850612589e+00
1.129500000000000000e+10,6.127974349246025770e-03,2.788852018985495118e-02,-2.987698024103515593e+00,-3.307513802624048704e+00
1.130000000000000000e+10,5.165118639407574423e-03,2.843557657878269598e-02,-2.990330368366885150e+00,-3.308349698199957167e+00
1.130500000000000000e+10,4.286467159879323724e-03,2.895171571034317604e-02,-2.992847449673543991e+00,-3.309231627090046146e+00
1.131000000000000000e+10,3.491978686273376417e-03,2.943589126155402719e-02,-2.995249365015764109e+00,-3.310161063479541532e+00
1.131500000000000000e+10,2.781380536135047345e-03,2.988714385769544388e-02,-2.997536533949700210e+00,-3.311139357204993416e+00
1.132000000000000000e+10,2.154171987146449516e-03,3.030460230792185461e-02,-2.999709693896907226e+00,-3.312167732015505628e+00
1.132500000000000000e+10,1.609628364578466475e-03,3.068748463777174265e-02,-3.001769894482635426e+00,-3.313247284118674862e+00
1.133000000000000000e+10,1.146805781386183278e-03,3.103509891734909654e-02,-3.003718490934858654e+00,-3.314378981013927916e+00
1.133500000000000000e+10,7.645465117847074490e-04,3.134684388415755890e-02,-3.005557136571466614e+00,-3.315563660613110919e+00
1.134000000000000000e+10,4.614849769547647688e-04,3.162220936021931800e-02,-3.007287774406975700e+00,-3.316802030650054522e+00
1.134500000000000000e+10,2.360543193196681195e-04,3.186077646354467524e-02,-3.008912627912994964e+00,-3.318094668377487455e+00
1.135000000000000000e+10,8.649353985733322149e-05,3.206221761429120520e-02,-3.010434190970190382e+00,-3.319442020552814565e+00
1.135500000000000000e+10,1.085517086172135435e-05,3.222629633591150844e-02,-3.011855217052520572e+00,-3.320844403710005110e+00
1.136000000000000000e+10,7.013454898274041772e-06,3.235286685284966685e-02,-3.013178707686743785e+00,-3.322302004717409663e+00
1.136500000000000000e+10,7.267299897519566764e-05,3.244187348687871397e-02,-3.014407900233246451e+00,-3.323814881618231798e+00
1.137000000000000000e+10,2.053778714868277936e-04,3.249334985224701378e-02,-3.015546255036170464e+00,-3.325382964752871651e+00
1.137500000000000000e+10,4.025211081239670591e-04,3.250741785385784233e-02,-3.016597441992856510e+00,-3.327006058158855417e+00
1.138000000000000000e+10,6.613545917769142121e-04,3.248428648994326762e-02,-3.017565326594315867e+00,-3.328683841244748365e+00
1.138500000000000000e+10,9.789992704217994647e-04,3.242425046282475243e-02,-3.018453955489945884e+00,-3.330415870735975226e+00
1.139000000000000000e+10,1.352455676125882515e-03,3.232768860124266702e-02,-3.019267541630775042e+00,-3.332201582885557123e+00
1.139500000000000000e+10,1.778614707608337136e-03,3.219506209776017841e-02,-3.020010449046568901e+00,-3.334040295946486765e+00
1.140000000000000000e+10,2.254268638264317077e-03,3.202691256570318334e-02,-3.020687177312599836e+00,-3.335931212900243636e+00
1.140500000000000000e+10,2.776122311211113962e-03,3.182385992068575281e-02,-3.021302345762369335e+00,-3.337873424434280700e+00
1.141000000000000000e+10,3.340804482621336294e-03,3.158660009061669410e-02,-3.021860677502744785e+00,-3.339865912163253903e+00
1.141500000000000000e+10,3.944879274704835362e-03,3.131590256101075831e-02,-3.022366983287532172e+00,-3.341907552087021838e+00
1.142000000000000000e+10,4.584857699646286561e-03,3.101260775965701544e-02,-3.022826145305752998e+00,-3.343997118276408997e+00
1.142500000000000000e+10,5.257209216044349612e-03,3.067762428886362455e-02,-3.023243100939561057e+00,-3.346133286780603289e+00
1.143000000000000000e+10,5.958373280078850184e-03,3.031192600938902026e-02,-3.023622826546534803e+00,-3.348314639746851729e+00
1.143500000000000000e+10,6.684770853581412618e-03,2.991654898499909385e-02,-3.023970321319856325e+00,-3.350539669742928162e+00
1.144000000000000000e+10,7.432815832390037708e-03,2.949258829329150233e-02,-3.024290591278596008e+00,-3.352806784274356300e+00
1.144500000000000000e+10,8.198926358915802071e-03,2.904119471107044492e-02,-3.024588633439232233e+00,-3.355114310484098361e+00
1.145000000000000000e+10,8.979535983456410353e-03,2.856357128210390214e-02,-3.024869420217727090e+00,-3.357460500027368955e+00
1.145500000000000000e+10,9.771104640352997264e-03,2.806096977508708984e-02,-3.025137884110280506e+00,-3.359843534106847329e+00
1.146000000000000000e+10,1.057012940549432144e-02,2.753468704050917107e-02,-3.025398902698394288e+00,-3.362261528660563936e+00
1.146500000000000000e+10,1.137315500339430158e-02,2.698606127487528095e-02,-3.025657284022878368e+00,-3.364712539687162884e+00
1.147000000000000000e+10,1.217678403297667473e-02,2.641646820214843192e-02,-3.025917752368747937e+00,-3.367194568699509283e+00
1.147500000000000000e+10,1.297768688254130609e-02,2.582731718026503795e-02,-3.026184934501178869e+00,-3.369705568290472630e+00
1.148000000000000000e+10,1.377261130603026941e-02,2.522004724415240207e-02,-3.026463346390681597e+00,-3.372243447800975069e+00
1.148500000000000000e+10,1.455839163350416965e-02,2.459612309284554127e-02,-3.026757380463127145e+00,-3.374806079073329190e+00
1.149000000000000000e+10,1.533195759139393925e-02,2.395703103316207394e-02,-3.027071293408524877e+00,-3.377391302279798779e+00
1.149500000000000000e+10,1.609034270790737214e-02,2.330427488751595985e-02,-3.027409194579618212e+00,-3.379996931807621507e+00
1.150000000000000000e+10,1.683069228236274556e-02,2.263937187849106303e-02,-3.027775035009538929e+00,-3.382620762190577945e+00
1.150500000000000000e+10,1.755027089749694805e-02,2.196384849928648825e-02,-3.028172597075293293e+00,-3.385260574067725514e+00
1.151000000000000000e+10,1.824646945581741980e-02,2.127923638105634271e-02,-3.028605484831443651e+00,-3.387914140157697762e+00
1.151500000000000000e+10,1.891681172298271055e-02,2.058706816787778116e-02,-3.029077115036431955e+00,-3.390579231230965718e+00
1.152000000000000000e+10,1.955896036243195968e-02,1.988887341022856775e-02,-3.029590708890934181e+00,-3.393253622065599107e+00
1.152500000000000000e+10,2.017072244757416033e-02,1.918617448760335728e-02,-3.030149284506403973e+00,-3.395935097370253342e+00
1.153000000000000000e+10,2.075005443856082349e-02,1.848048257095145572e-02,-3.030755650118748701e+00,-3.398621457658847600e+00
1.153500000000000000e+10,2.129506661422440189e-02,1.777329363643486912e-02,-3.031412398060536084e+00,-3.401310525061010281e+00
1.154000000000000000e+10,2.180402694891311194e-02,1.706608454008970432e-02,-3.032121899501778461e+00,-3.404000149052856639e+00
1.154500000000000000e+10,2.227536442815564177e-02,1.636030916558015025e-02,-3.032886299969518085e+00,-3.406688212090945189e+00
1.155000000000000000e+10,2.270767179668510896e-02,1.565739465407252340e-02,-3.033707515650801323e+00,-3.409372635135577312e+00
1.155500000000000000e+10,2.309970773563319729e-02,1.495873772763363536e-02,-3.034587230484960152e+00,-3.412051383046172504e+00
1.156000000000000000e+10,2.345039846569736339e-02,1.426570111606964911e-02,-3.035526894045978974e+00,-3.414722469834507557e+00
1.156500000000000000e+10,2.375883877715174314e-02,1.357961009733852850e-02,-3.036527720216297244e+00,-3.417383963759723642e+00
1.157000000000000000e+10,2.402429248583102389e-02,1.290174916076514654e-02,-3.037590686649082716e+00,-3.420033992251412691e+00
1.157500000000000000e+10,2.424619231990425908e-02,1.223335880357122318e-02,-3.038716535015227649e+00,-3.422670746644802531e+00
1.158000000000000000e+10,2.442413923937046191e-02,1.157563246857483061e-02,-3.039905772028906661e+00,-3.425292486715568074e+00
1.158500000000000000e+10,2.455790119669588878e-02,1.092971363302296106e-02,-3.041158671243288758e+00,-3.427897544999556345e+00
1.159000000000000000e+10,2.464741134379821313e-02,1.029669305634966017e-02,-3.042475275606792096e+00,-3.430484330884868704e+00
1.159500000000000000e+10,2.469276569604198293e-02,9.677606194704169509e-03,-3.043855400766468655e+00,-3.433051334463628645e+00
1.160000000000000000e+10,2.469422026316958271e-02,9.073430790567200629e-03,-3.045298639105962657e+00,-3.435597130131830212e+00
1.160500000000000000e+10,2.465218765947827656e-02,8.485084643731275258e-03,-3.046804364499926976e+00,-3.438120379925688752e+00
1.161000000000000000e+10,2.456723320702760421e-02,7.913423570425516876e-03,-3.048371737768716283e+00,-3.440619836584766222e+00
1.161500000000000000e+10,2.444007054653108205e-02,7.359239557032602394e-03,-3.049999712811302111e+00,-3.443094346331153410e+00
1.162000000000000000e+10,2.427155677419208513e-02,6.823259113348322837e-03,-3.051687043396555055e+00,-3.445542851357129344e+00
1.162500000000000000e+10,2.406268712033445001e-02,6.306141830488102250e-03,-3.053432290586503672e+00,-3.447964392012379697e+00
1.163000000000000000e+10,2.381458919109247924e-02,5.808479147661618248e-03,-3.055233830767757119e+00,-3.450358108684286051e+00
1.163500000000000000e+10,2.352851679391032569e-02,5.330793331651938888e-03,-3.057089864262482415e+00,-3.452723243364798300e+00
1.164000000000000000e+10,2.320584336794004332e-02,4.873536671689672126e-03,-3.058998424489413281e+00,-3.455059140899223724e+00
1.164500000000000000e+10,2.284805504469279713e-02,4.437090892408043601e-03,-3.060957387643430838e+00,-3.457365249912323080e+00
1.165000000000000000e+10,2.245674336221607781e-02,4.021766786224646555e-03,-3.062964482861331827e+00,-3.459641123409045171e+00
1.165500000000000000e+10,2.203359765981948576e-02,3.627804066470867971e-03,-3.065017302837682589e+00,-3.461886419047561336e+00
1.166000000000000000e+10,2.158039718010244801e-02,3.255371441253263054e-03,-3.067113314855878681e+00,-3.464100899083854657e+00
1.166500000000000000e+10,2.109900290705585268e-02,2.904566907847060900e-03,-3.069249872194908413e+00,-3.466284429987792848e+00
1.167000000000000000e+10,2.059134916883356356e-02,2.575418266513276617e-03,-3.071424225872223968e+00,-3.468436981731982005e+00
1.167500000000000000e+10,2.005943503611749487e-02,2.267883851809238648e-03,-3.073633536683467060e+00,-3.470558626755712694e+00
1.168000000000000000e+10,1.950531554706246007e-02,1.981853478957320419e-03,-3.075874887493660559e+00,-3.472649538607211817e+00
1.168500000000000000e+10,1.893109279015814037e-02,1.717149602107464210e-03,-3.078145295738878406e+00,-3.474709990268806781e+00
1.169000000000000000e+10,1.833890687935208971e-02,1.473528680528860685e-03,-3.080441726092272958e+00,-3.476740352170500259e+00
1.169500000000000000e+10,1.773092685162497989e-02,1.250682748260907584e-03,-3.082761103248121692e+00,-3.478741089898410799e+00
1.170000000000000000e+10,1.710934152451533755e-02,1.048241181847283645e-03,-3.085100324778346170e+00,-3.480712761605732730e+00
1.170500000000000000e+10,1.647635034419419123e-02,8.657726604130054279e-04,-3.087456274013383073e+00,-3.482656015134927507e+00
1.171000000000000000e+10,1.583415426069800791e-02,7.027873115671024861e-04,-3.089825832899012248e+00,-3.484571584860534976e+00
1.171500000000000000e+10,1.518494666402986706e-02,5.587390358544531326e-04,-3.092205894781124176e+00,-3.486460288263446117e+00
1.172000000000000000e+10,1.453090441565897499e-02,4.330280022701318518e-04,-3.094593377069920770e+00,-3.488323022247552974e+00
1.172500000000000000e+10,1.387417900954836247e-02,3.250033063862311426e-04,-3.096985233733881238e+00,-3.490160759211764496e+00
1.173000000000000000e+10,1.321688789779879893e-02,2.339657823873769315e-04,-3.099378467575320428e+00,-3.491974542889950239e+00
1.173500000000000000e+10,1.256110601339624315e-02,1.591709596594817727e-04,-3.101770142239681061e+00,-3.493765483973158670e+00
1.174000000000000000e+10,1.190885752439269779e-02,9.983215412263094684e-05,-3.104157393909924956e+00,-3.495534755528398208e+00
1.174500000000000000e+10,1.126210785132388328e-02,5.512368412287327427e-05,-3.106537442639651925e+00,-3.497283588229626261e+00
1.175000000000000000e+10,1.062275598016255117e-02,2.418420017626338685e-05,-3.108907603278861842e+00,-3.499013265416750951e+00
1.175500000000000000e+10,9.992627100912400417e-03,6.120117558013495374e-06,-3.111265295946967768e+00,-3.500725117999133218e+00
1.176000000000000000e+10,9.373465602522132109e-03,9.140389454036259584e-09,-3.113608056010761072e+00,-3.502420519221008277e+00
1.176500000000000000e+10,8.766928451441642969e-03,4.903865510733584109e-06,-3.115933543524669336e+00,-3.504100879305636074e+00
1.177000000000000000e+10,8.174578981381359910e-03,1.983545422446093674e-05,-3.118239552094182798e+00,-3.505767639996839602e+00
1.177500000000000000e+10,7.597881120047670495e-03,4.381735973346724826e-05,-3.120524017123997851e+00,-3.507422269015582295e+00
1.178000000000000000e+10,7.038194076151852406e-03,7.584909792247410988e-05,-3.122785023415910022e+00,-3.509066254450663447e+00
1.178500000000000000e+10,6.496767509179806471e-03,1.149200489699512537e-04,-3.125020812083780797e+00,-3.510701099101585676e+00
1.179000000000000000e+10,5.974737201707435406e-03,1.600132771674756037e-04,-3.127229786754685215e+00,-3.512328314793103701e+00
1.179500000000000000e+10,5.473121252889189686e-03,2.101093562938099297e-04,-3.129410519029057092e+00,-3.513949416680058668e+00
1.180000000000000000e+10,4.992816808672822029e-03,2.641901877904476105e-04,-3.131561753176078433e+00,-3.515565917561676468e+00
1.180500000000000000e+10,4.534597342875861838e-03,3.212427990422936602e-04,-3.133682410042469169e+00,-3.517179322224150528e+00
1.181000000000000000e+10,4.099110500588875466e-03,3.802631091244629800e-04,-3.135771590157390154e+00,-3.518791121830649349e+00
1.181500000000000000e+10,3.686876512822928609e-03,4.402596494466103419e-04,-3.137828576019119797e+00,-3.520402788377294367e+00
1.182000000000000000e+10,3.298287189602789639e-03,5.002572268128440509e-04,-3.139852833552479794e+00,-3.522015769233679539e+00
1.182500000000000000e+10,2.933605495143995837e-03,5.593005166668485071e-04,-3.141844012730401925e+00,-3.523631481786420494e+00
1.183000000000000000e+10,2.592965707249293879e-03,6.164575744443778586e-04,-3.143801947355977067e+00,-3.525251308203336098e+00
1.183500000000000000e+10,2.276374160017454427e-03,6.708232531923225472e-04,-3.145726654005554401e+00,-3.526876590336414097e+00
1.184000000000000000e+10,1.983710566314423381e-03,7.215225158361006624e-04,-3.147618330137108345e+00,-3.528508624780208880e+00
1.184500000000000000e+10,1.714729914104015044e-03,7.677136309690974457e-04,-3.149477351371952949e+00,-3.530148658102883363e+00
1.185000000000000000e+10,1.469064928359030018e-03,8.085912411334696343e-04,-3.151304267961383410e+00,-3.531797882265808486e+00
1.185500000000000000e+10,1.246229087191425911e-03,8.433892932150082074e-04,-3.153099800454075563e+00,-3.533457430247525899e+00
1.186000000000000000e+10,1.045620178942034510e-03,8.713838205292571580e-04,-3.154864834583230415e+00,-3.535128371887170218e+00
1.186500000000000000e+10,8.665243842117047960e-04,8.918955674311350359e-04,-3.156600415396338732e+00,-3.536811709961797945e+00
1.187000000000000000e+10,7.081208647430072521e-04,9.042924466916651104e-04,-3.158307740653832241e+00,-3.538508376511105169e+00
1.187500000000000000e+10,5.694868382315206685e-04,9.079918212199459149e-04,-3.159988153526269272e+00,-3.540219229422923330e+00
1.188000000000000000e+10,4.496031167790136762e-04,9.024626021046140310e-04,-3.161643134622943663e+00,-3.541945049291560288e+00
1.188500000000000000e+10,3.473600837682054880e-04,8.872271547916333765e-04,-3.163274293387854375e+00,-3.543686536560261668e+00
1.189000000000000000e+10,2.615640826000974889e-04,8.618630071461600047e-04,-3.164883358901894539e+00,-3.545444308958707769e+00
1.189500000000000000e+10,1.909441884831921548e-04,8.260043520896886505e-04,-3.166472170132802688e+00,-3.547218899245190737e+00
1.190000000000000000e+10,1.341593328923216871e-04,7.793433396796182501e-04,-3.168042665677083924e+00,-3.549010753262094031e+00
1.190500000000000000e+10,8.980574866807456823e-05,7.216311531620227000e-04,-3.169596873040112062e+00,-3.550820228312789428e+00
1.191000000000000000e+10,5.642470232039705717e-05,6.526788642938448955e-04,-3.171136897503141316e+00,-3.552647591866951338e+00
1.191500000000000000e+10,3.251047868172456036e-05,5.723580647052083385e-04,-3.172664910627393198e+00,-3.554493020600071329e+00
1.192000000000000000e+10,1.651858200886262309e-05,4.806012694973018501e-04,-3.174183138447490116e+00,-3.556356599772078741e+00
1.192500000000000000e+10,6.874116547611214696e-06,3.774020909722059945e-04,-3.175693849407385194e+00,-3.558238322949294652e+00
1.193000000000000000e+10,1.980308768184064872e-06,2.628151811611617117e-04,-3.177199342093651069e+00,-3.560138092072045346e+00
1.193500000000000000e+10,2.271327925349575938e-07,1.369559415121283442e-04,-3.178701932821355491e+00,-3.562055717870174831e+00

==> fig-noise-norpm-lossy_obrien_2014.csv <==
f,noise,ideal,gain_dB,limit
5.000000000000000000e+07,6.491491228891919929e-02,4.999999996958026105e-01,-1.203683647613012705e-02,-1.387714206768642100e-03
5.500000000000000000e+07,6.494037518564411970e-02,4.999999996851839379e-01,-1.327902943836586566e-02,-1.531144389658511962e-03
6.000000000000000000e+07,6.496547777110985022e-02,4.999999996742076624e-01,-1.452757377472455730e-02,-1.675349281665794443e-03
6.500000000000000000e+07,6.499024965565154688e-02,4.999999996628620713e-01,-1.578218026922847267e-02,-1.820296108947627722e-03
7.000000000000000000e+07,6.501472412171126203e-02,4.999999996511353961e-01,-1.704252292791088794e-02,-1.965947811565227354e-03
7.500000000000000000e+07,6.503893800803765834e-02,4.999999996390151469e-01,-1.830824011503951951e-02,-2.112263168174588479e-03
8.000000000000000000e+07,6.506293158058328030e-02,4.999999996264887780e-01,-1.957893582287199841e-02,-2.259196936331919758e-03
8.500000000000000000e+07,6.508674839049397032e-02,4.999999996135431335e-01,-2.085418107027419560e-02,-2.406700007921092066e-03
9.000000000000000000e+07,6.511043511977049336e-02,4.999999996001647240e-01,-2.213351542517750375e-02,-2.554719579168973631e-03
9.500000000000000000e+07,6.513404141516622448e-02,4.999999995863396163e-01,-2.341644864545521648e-02,-2.703199334667116815e-03
1.000000000000000000e+08,6.515761971074157666e-02,4.999999995720535440e-01,-2.470246243237900902e-02,-2.852079644769744959e-03
1.050000000000000000e+08,6.518122503991501115e-02,4.999999995572916855e-01,-2.599101229061797150e-02,-3.001297775713562821e-03
1.100000000000000000e+08,6.520491483743645622e-02,4.999999995420388310e-01,-2.728152948824782292e-02,-3.150788111743629827e-03
1.150000000000000000e+08,6.522874873207906710e-02,4.999999995262792707e-01,-2.857342311005431346e-02,-3.300482388508552134e-03
1.200000000000000000e+08,6.525278833073604179e-02,4.999999995099968508e-01,-2.986608219710703421e-02,-3.450309936948281475e-03
1.250000000000000000e+08,6.527709699460108872e-02,4.999999994931749181e-01,-3.115887796529381165e-02,-3.600197936861504466e-03
1.300000000000000000e+08,6.530173960823590362e-02,4.999999994757962085e-01,-3.245116609530433044e-02,-3.750071679313515816e-03
1.350000000000000000e+08,6.532678234230525349e-02,4.999999994578431251e-01,-3.374228908634314267e-02,-3.899854837017935338e-03
1.400000000000000000e+08,6.535229241065707018e-02,4.999999994392974045e-01,-3.503157866559736960e-02,-4.049469741789102351e-03
1.450000000000000000e+08,6.537833782279336980e-02,4.999999994201402842e-01,-3.631835824547386543e-02,-4.198837668160537717e-03
1.500000000000000000e+08,6.540498713227448080e-02,4.999999994003522796e-01,-3.760194542027020526e-02,-4.347879122217013226e-03
1.550000000000000000e+08,6.543230918214734682e-02,4.999999993799135733e-01,-3.888165449404721447e-02,-4.496514134695317466e-03
1.600000000000000000e+08,6.546037284808982337e-02,4.999999993588036262e-01,-4.015679903123609007e-02,-4.644662557376944001e-03
1.650000000000000000e+08,6.548924678017382928e-02,4.999999993370011220e-01,-4.142669442149868320e-02,-4.792244361790709561e-03
1.700000000000000000e+08,6.551899914415874882e-02,4.999999993144844113e-01,-4.269066045038085594e-02,-4.939179939236870709e-03
1.750000000000000000e+08,6.554969736309791684e-02,4.999999992912309565e-01,-4.394802386717741594e-02,-5.085390401130762683e-03
1.800000000000000000e+08,6.558140786019214796e-02,4.999999992672176097e-01,-4.519812094158383309e-02,-5.230797878672088785e-03
1.850000000000000000e+08,6.561419580371286031e-02,4.999999992424205564e-01,-4.644030000061264568e-02,-5.375325820833110058e-03
1.900000000000000000e+08,6.564812485484920745e-02,4.999999992168152607e-01,-4.767392393746233692e-02,-5.518899289677303699e-03
1.950000000000000000e+08,6.568325691939078115e-02,4.999999991903764096e-01,-4.889837268402501963e-02,-5.661445252015506746e-03
2.000000000000000000e+08,6.571965190395992473e-02,4.999999991630779683e-01,-5.011304563888667463e-02,-5.802892866422881823e-03
2.050000000000000000e+08,6.575736747774779678e-02,4.999999991348931805e-01,-5.131736404281769803e-02,-5.943173764651366042e-03
2.100000000000000000e+08,6.579645884044735271e-02,4.999999991057943460e-01,-5.251077329393252779e-02,-6.082222326489583608e-03
2.150000000000000000e+08,6.583697849726266593e-02,4.999999990757530988e-01,-5.369274519489177638e-02,-6.219975947144518180e-03
2.200000000000000000e+08,6.587897604167655685e-02,4.999999990447400733e-01,-5.486278012472690230e-02,-6.356375296236116412e-03
2.250000000000000000e+08,6.592249794676066643e-02,4.999999990127252381e-01,-5.602040912815257206e-02,-6.491364567529633867e-03
2.300000000000000000e+08,6.596758736571886605e-02,4.999999989796774513e-01,-5.716519591546704443e-02,-6.624891718555292464e-03
2.350000000000000000e+08,6.601428394235486774e-02,4.999999989455647942e-01,-5.829673876645145164e-02,-6.756908699299457588e-03
2.400000000000000000e+08,6.606262363207601740e-02,4.999999989103543485e-01,-5.941467233196540132e-02,-6.887371669182407175e-03
2.450000000000000000e+08,6.611263853412309432e-02,4.999999988740123080e-01,-6.051866932733418469e-02,-7.016241201586947973e-03
2.500000000000000000e+08,6.616435673548837215e-02,4.999999988365037007e-01,-6.160844211186240066e-02,-7.143482475225226835e-03
2.550000000000000000e+08,6.621780216714859280e-02,4.999999987977926663e-01,-6.268374414926597415e-02,-7.269065451688594415e-03
2.600000000000000000e+08,6.627299447307458125e-02,4.999999987578422900e-01,-6.374437134419815021e-02,-7.392965038570120662e-03
2.650000000000000000e+08,6.632994889244823999e-02,4.999999987166144910e-01,-6.479016325034844814e-02,-7.515161237583001252e-03
2.700000000000000000e+08,6.638867615555296697e-02,4.999999986740701341e-01,-6.582100414613437089e-02,-7.635639277168149164e-03
2.750000000000000000e+08,6.644918239360877998e-02,4.999999986301689736e-01,-6.683682397429283051e-02,-7.754389729114574692e-03
2.800000000000000000e+08,6.651146906296956374e-02,4.999999985848694872e-01,-6.783759914224181398e-02,-7.871408608787211492e-03
2.850000000000000000e+08,6.657553288387747792e-02,4.999999985381290424e-01,-6.882335318044197070e-02,-7.986697458602587396e-03
2.900000000000000000e+08,6.664136579400523064e-02,4.999999984899036742e-01,-6.979415725640750190e-02,-8.100263414439812237e-03
2.950000000000000000e+08,6.670895491700391811e-02,4.999999984401481967e-01,-7.075013054259179923e-02,-8.212119254752181519e-03
3.000000000000000000e+08,6.677828254608624003e-02,4.999999983888161470e-01,-7.169144043668423949e-02,-8.322283432178001483e-03
3.050000000000000000e+08,6.684932614282193541e-02,4.999999983358596745e-01,-7.261830263344028202e-02,-8.430780087524070154e-03
3.100000000000000000e+08,6.692205835108540335e-02,4.999999982812295407e-01,-7.353098104753107156e-02,-8.537639046043654645e-03
3.150000000000000000e+08,6.699644702615274727e-02,4.999999982248750086e-01,-7.442978758740986800e-02,-8.642895795989424812e-03
3.200000000000000000e+08,6.707245527888645864e-02,4.999999981667440641e-01,-7.531508178063803238e-02,-8.746591449482865599e-03
3.250000000000000000e+08,6.715004153485881755e-02,4.999999981067830834e-01,-7.618727025156302179e-02,-8.848772685794314974e-03
3.300000000000000000e+08,6.722915960825612269e-02,4.999999980449368331e-01,-7.704680605268192373e-02,-8.949491677185505978e-03
3.350000000000000000e+08,6.730975879032392861e-02,4.999999979811486361e-01,-7.789418785147272928e-02,-9.048805997520892319e-03
3.400000000000000000e+08,6.739178395211548045e-02,4.999999979153601504e-01,-7.872995897488757611e-02,-9.146778513907438679e-03
3.450000000000000000e+08,6.747517566121344346e-02,4.999999978475112572e-01,-7.955470631416521055e-02,-9.243477261677846002e-03
3.500000000000000000e+08,6.755987031206264759e-02,4.999999977775402282e-01,-8.036905909295585793e-02,-9.338975303076813006e-03
3.550000000000000000e+08,6.764580026956205916e-02,4.999999977053835587e-01,-8.117368750223710738e-02,-9.433350570067333685e-03
3.600000000000000000e+08,6.773289402543931914e-02,4.999999976309759675e-01,-8.196930120578058143e-02,-9.526685691710223836e-03
3.650000000000000000e+08,6.782107636695017261e-02,4.999999975542502306e-01,-8.275664772039642569e-02,-9.619067806627690231e-03
3.700000000000000000e+08,6.791026855743118040e-02,4.999999974751372367e-01,-8.353651067545646292e-02,-9.710588361093397403e-03
3.750000000000000000e+08,6.800038852810996737e-02,4.999999973935659869e-01,-8.430970795657424799e-02,-9.801342893338005346e-03
3.800000000000000000e+08,6.809135108066620423e-02,4.999999973094634287e-01,-8.507708973858596480e-02,-9.891430804692458167e-03
3.850000000000000000e+08,6.818306809990590245e-02,4.999999972227543443e-01,-8.583953641337227491e-02,-9.980955118235268486e-03
3.900000000000000000e+08,6.827544877593391681e-02,4.999999971333615734e-01,-8.659795641817973066e-02,-1.007002222562569660e-02
3.950000000000000000e+08,6.836839983520778818e-02,4.999999970412056793e-01,-8.735328397053444827e-02,-1.015874162285590465e-02
4.000000000000000000e+08,6.846182577977363848e-02,4.999999969462050053e-01,-8.810647671594190600e-02,-1.024722563566382583e-02
4.050000000000000000e+08,6.855562913400038705e-02,4.999999968482755630e-01,-8.885851329481384009e-02,-1.033558913537890867e-02
4.100000000000000000e+08,6.864971069816662441e-02,4.999999967473310880e-01,-8.961039083536276317e-02,-1.042394924600353878e-02
4.150000000000000000e+08,6.874396980809446833e-02,4.999999966432828180e-01,-9.036312237915379575e-02,-1.051242504332894345e-02
4.200000000000000000e+08,6.883830460019954578e-02,4.999999965360396037e-01,-9.111773424640620678e-02,-1.060113724692413051e-02
4.250000000000000000e+08,6.893261228116928652e-02,4.999999964255076312e-01,-9.187526334809596740e-02,-1.069020790583574687e-02
4.300000000000000000e+08,6.902678940153553211e-02,4.999999963115905888e-01,-9.263675445204896941e-02,-1.077976007884218212e-02
4.350000000000000000e+08,6.912073213242113379e-02,4.999999961941893889e-01,-9.340325741037633356e-02,-1.086991751012944540e-02
4.400000000000000000e+08,6.921433654471617625e-02,4.999999960732022242e-01,-9.417582435558681520e-02,-1.096080430124535265e-02
4.450000000000000000e+08,6.930749888990650476e-02,4.999999959485245116e-01,-9.495550687274914581e-02,-1.105254458019122588e-02
4.500000000000000000e+08,6.940011588185798774e-02,4.999999958200487260e-01,-9.574335315520003664e-02,-1.114526216852418372e-02
4.550000000000000000e+08,6.949208497880256241e-02,4.999999956876643448e-01,-9.654040515119766130e-02,-1.123908024732422906e-02
4.600000000000000000e+08,6.958330466479108189e-02,4.999999955512578476e-01,-9.734769570890866586e-02,-1.133412102287800760e-02
4.650000000000000000e+08,6.967367472991033150e-02,4.999999954107124944e-01,-9.816624572716549368e-02,-1.143050539293466450e-02
4.700000000000000000e+08,6.976309654855272768e-02,4.999999952659084923e-01,-9.899706131931097775e-02,-1.152835261436835346e-02
4.750000000000000000e+08,6.985147335501909471e-02,4.999999951167225509e-01,-9.984113099733790686e-02,-1.162777997306985167e-02
4.800000000000000000e+08,6.993871051580966003e-02,4.999999949630281604e-01,-1.006994228835614985e-01,-1.172890245688940070e-02
4.850000000000000000e+08,7.002471579790291167e-02,4.999999948046952580e-01,-1.015728819568518515e-01,-1.183183243242369453e-02
4.900000000000000000e+08,7.010939963239545825e-02,4.999999946415902286e-01,-1.024624273403930697e-01,-1.193667932643383001e-02
4.950000000000000000e+08,7.019267537282788960e-02,4.999999944735759039e-01,-1.033689496377069583e-01,-1.204354931265050332e-02
5.000000000000000000e+08,7.027445954764130476e-02,4.999999943005112302e-01,-1.042933083237351649e-01,-1.215254500472739974e-02
5.050000000000000000e+08,7.035467210610844846e-02,4.999999941222514344e-01,-1.052363291973405918e-01,-1.226376515605354101e-02
5.100000000000000000e+08,7.043323665719386506e-02,4.999999939386477465e-01,-1.061988019016179563e-01,-1.237730436713668780e-02
5.150000000000000000e+08,7.051008070079217704e-02,4.999999937495472890e-01,-1.071814775181508805e-01,-1.249325280124080617e-02
5.200000000000000000e+08,7.058513585076336971e-02,4.999999935547932428e-01,-1.081850662410823588e-01,-1.261169590892896597e-02
5.250000000000000000e+08,7.065833804932108997e-02,4.999999933542242925e-01,-1.092102351368095942e-01,-1.273271416215715490e-02
5.300000000000000000e+08,7.072962777223822106e-02,4.999999931476750148e-01,-1.102576059947641407e-01,-1.285638279852563404e-02
5.350000000000000000e+08,7.079895022439001984e-02,4.999999929349753791e-01,-1.113277532745127474e-01,-1.298277157626792633e-02
5.400000000000000000e+08,7.086625552524369875e-02,4.999999927159507473e-01,-1.124212021543005008e-01,-1.311194454054898095e-02
5.450000000000000000e+08,7.093149888381801438e-02,4.999999924904218740e-01,-1.135384266857696195e-01,-1.324395980159953634e-02
5.500000000000000000e+08,7.099464076274368540e-02,4.999999922582046841e-01,-1.146798480594021091e-01,-1.337886932519549710e-02
5.550000000000000000e+08,7.105564703106602431e-02,4.999999920191101621e-01,-1.158458329850362012e-01,-1.351671873597326545e-02
5.600000000000000000e+08,7.111448910538645252e-02,4.999999917729442411e-01,-1.170366921913619240e-01,-1.365754713402089759e-02
5.650000000000000000e+08,7.117114407907632057e-02,4.999999915195076916e-01,-1.182526790482485574e-01,-1.380138692518861898e-02
5.700000000000000000e+08,7.122559483922981383e-02,4.999999912585958439e-01,-1.194939883153526561e-01,-1.394826366551293884e-02
5.750000000000000000e+08,7.127783017107648666e-02,4.999999909899987549e-01,-1.207607550201858643e-01,-1.409819592013017431e-02
5.800000000000000000e+08,7.132784484962005622e-02,4.999999907135008193e-01,-1.220530534686016799e-01,-1.425119513702821639e-02
5.850000000000000000e+08,7.137563971825290621e-02,4.999999904288807140e-01,-1.233708963902940686e-01,-1.440726553595361725e-02
5.900000000000000000e+08,7.142122175414694629e-02,4.999999901359112320e-01,-1.247142342216905619e-01,-1.456640401276987351e-02
5.950000000000000000e+08,7.146460412025765208e-02,4.999999898343591709e-01,-1.260829545282938779e-01,-1.472860005953102736e-02
6.000000000000000000e+08,7.150580620375124319e-02,4.999999895239852776e-01,-1.274768815682126299e-01,-1.489383570050695216e-02
6.050000000000000000e+08,7.154485364074333886e-02,4.999999892045438044e-01,-1.288957759983671569e-01,-1.506208544436893337e-02
6.100000000000000000e+08,7.158177832724291201e-02,4.999999888757826194e-01,-1.303393347245768719e-01,-1.523331625272295042e-02
6.150000000000000000e+08,7.161661841620328706e-02,4.999999885374430408e-01,-1.318071908963432404e-01,-1.540748752513565467e-02
6.200000000000000000e+08,7.164941830063217831e-02,4.999999881892595033e-01,-1.332989140469990064e-01,-1.558455110078826866e-02
6.250000000000000000e+08,7.168022858270266251e-02,4.999999878309595025e-01,-1.348140103794086553e-01,-1.576445127684400482e-02
6.300000000000000000e+08,7.170910602889354890e-02,4.999999874622634288e-01,-1.363519231973096546e-01,-1.594712484360893967e-02
6.350000000000000000e+08,7.173611351113004519e-02,4.999999870828843451e-01,-1.379120334819211591e-01,-1.613250113651709672e-02
6.400000000000000000e+08,7.176131993398476849e-02,4.999999866925278758e-01,-1.394936606132228252e-01,-1.632050210495172848e-02
6.450000000000000000e+08,7.178480014800427134e-02,4.999999862908920401e-01,-1.410960632350268251e-01,-1.651104239788436789e-02
6.500000000000000000e+08,7.180663484922629458e-02,4.999999858776668638e-01,-1.427184402626252291e-01,-1.670402946628102292e-02
6.550000000000000000e+08,7.182691046503983379e-02,4.999999854525344345e-01,-1.443599320315364365e-01,-1.689936368219580043e-02
6.600000000000000000e+08,7.184571902648151376e-02,4.999999850151685687e-01,-1.460196215855448787e-01,-1.709693847443882753e-02
6.650000000000000000e+08,7.186315802716859713e-02,4.999999845652347008e-01,-1.476965361019812462e-01,-1.729664048067958149e-02
6.700000000000000000e+08,7.187933026904234912e-02,4.999999841023896607e-01,-1.493896484518876522e-01,-1.749834971581132326e-02
6.750000000000000000e+08,7.189434369514073608e-02,4.999999836262812858e-01,-1.510978788923902083e-01,-1.770193975636913386e-02
6.800000000000000000e+08,7.190831120964825962e-02,4.999999831365485314e-01,-1.528200968883728916e-01,-1.790727794076596435e-02
6.850000000000000000e+08,7.192135048547874943e-02,4.999999826328210273e-01,-1.545551230602527637e-01,-1.811422558507658209e-02
6.900000000000000000e+08,7.193358375972293273e-02,4.999999821147188550e-01,-1.563017312543390769e-01,-1.832263821406421300e-02
6.950000000000000000e+08,7.194513761722487466e-02,4.999999815818524374e-01,-1.580586507320420053e-01,-1.853236580711248305e-02
7.000000000000000000e+08,7.195614276270836940e-02,4.999999810338222050e-01,-1.598245684739402483e-01,-1.874325305869906089e-02
7.050000000000000000e+08,7.196673378176567104e-02,4.999999804702184303e-01,-1.615981315943290364e-01,-1.895513965299300274e-02
7.100000000000000000e+08,7.197704889116976479e-02,4.999999798906210047e-01,-1.633779498618249948e-01,-1.916786055215291551e-02
7.150000000000000000e+08,7.198722967889750746e-02,4.999999792945990507e-01,-1.651625983211939264e-01,-1.938124629784720998e-02
7.200000000000000000e+08,7.199742083434673701e-02,4.999999786817108105e-01,-1.669506200112847172e-01,-1.959512332548019042e-02
7.250000000000000000e+08,7.200776986923210221e-02,4.999999780515033687e-01,-1.687405287739969229e-01,-1.980931429060639459e-02
7.300000000000000000e+08,7.201842682965953202e-02,4.999999774035122080e-01,-1.705308121485535622e-01,-2.002363840693066610e-02
7.350000000000000000e+08,7.202954399993602430e-02,4.999999767372613202e-01,-1.723199343455807386e-01,-2.023791179531253537e-02
7.400000000000000000e+08,7.204127559865353136e-02,4.999999760522625403e-01,-1.741063392949158128e-01,-2.045194784311366032e-02
7.450000000000000000e+08,7.205377746766761238e-02,4.999999753480154352e-01,-1.758884537610966026e-01,-2.066555757322463549e-02
7.500000000000000000e+08,7.206720675455677294e-02,4.999999746240070819e-01,-1.776646905202158289e-01,-2.087855002206473465e-02
7.550000000000000000e+08,7.208172158921080652e-02,4.999999738797116788e-01,-1.794334515916020112e-01,-2.109073262581051544e-02
7.600000000000000000e+08,7.209748075522220967e-02,4.999999731145902682e-01,-1.811931315177485180e-01,-2.130191161409722422e-02
7.650000000000000000e+08,7.211464335672226889e-02,4.999999723280903474e-01,-1.829421206855853799e-01,-2.151189241038398148e-02
7.700000000000000000e+08,7.213336848142576363e-02,4.999999715196457584e-01,-1.846788086822313546e-01,-2.172048003816828832e-02
7.750000000000000000e+08,7.215381486053477900e-02,4.999999706886761874e-01,-1.864015876780836800e-01,-2.192747953219309487e-02
7.800000000000000000e+08,7.217614052630709487e-02,4.999999698345868882e-01,-1.881088558300757219e-01,-2.213269635377079769e-02
7.850000000000000000e+08,7.220050246798993820e-02,4.999999689567684036e-01,-1.897990206978105721e-01,-2.233593680932599579e-02
7.900000000000000000e+08,7.222705628694253699e-02,4.999999680545962333e-01,-1.914705026652359088e-01,-2.253700847124007201e-02
7.950000000000000000e+08,7.225595585167322865e-02,4.999999671274302226e-01,-1.931217383603315296e-01,-2.273572060004680484e-02
8.000000000000000000e+08,7.228735295364505098e-02,4.999999661746147295e-01,-1.947511840654395365e-01,-2.293188456703476596e-02
8.050000000000000000e+08,7.232139696459709277e-02,4.999999651954776803e-01,-1.963573191106421645e-01,-2.312531427627684266e-02
8.100000000000000000e+08,7.235823449624270709e-02,4.999999641893306812e-01,-1.979386492426739030e-01,-2.331582658510322759e-02
8.150000000000000000e+08,7.239800906312290896e-02,4.999999631554684076e-01,-1.994937099619094323e-01,-2.350324172203344109e-02
8.200000000000000000e+08,7.244086074944142140e-02,4.999999620931681044e-01,-2.010210698197874568e-01,-2.368738370114897851e-02
8.250000000000000000e+08,7.248692588071356524e-02,4.999999610016895302e-01,-2.025193336693940083e-01,-2.386808073192558943e-02
8.300000000000000000e+08,7.253633670102266340e-02,4.999999598802742362e-01,-2.039871458616624444e-01,-2.404516562350167419e-02
8.350000000000000000e+08,7.258922105670306824e-02,4.999999587281453439e-01,-2.054231933799615939e-01,-2.421847618239081346e-02
8.400000000000000000e+08,7.264570208725013023e-02,4.999999575445071009e-01,-2.068262089058378606e-01,-2.438785560263856400e-02
8.450000000000000000e+08,7.270589792424708708e-02,4.999999563285444371e-01,-2.081949738088174628e-01,-2.455315284743497806e-02
8.500000000000000000e+08,7.276992139908024237e-02,4.999999550794224090e-01,-2.095283210533244456e-01,-2.471422302120795944e-02
8.550000000000000000e+08,7.283787976021707800e-02,4.999999537962860341e-01,-2.108251380159339994e-01,-2.487092773123789069e-02
8.600000000000000000e+08,7.290987440076694692e-02,4.999999524782595128e-01,-2.120843692063326680e-01,-2.502313543784995264e-02
8.650000000000000000e+08,7.298600059707668897e-02,4.999999511244461181e-01,-2.133050188856058793e-01,-2.517072179226842454e-02
8.700000000000000000e+08,7.306634725902091954e-02,4.999999497339273069e-01,-2.144861535755996085e-01,-2.531356996123412806e-02
8.750000000000000000e+08,7.315099669268869398e-02,4.999999483057627203e-01,-2.156269044534652179e-01,-2.545157093752625777e-02
8.800000000000000000e+08,7.324002437609153371e-02,4.999999468389892954e-01,-2.167264696256346324e-01,-2.558462383555348829e-02
8.850000000000000000e+08,7.333349874849734440e-02,4.999999453326208765e-01,-2.177841162757779558e-01,-2.571263617121366529e-02
8.900000000000000000e+08,7.343148101398196126e-02,4.999999437856479378e-01,-2.187991826816313434e-01,-2.583552412527156950e-02
8.950000000000000000e+08,7.353402495971692043e-02,4.999999421970366953e-01,-2.197710800958008748e-01,-2.595321278952933408e-02
9.000000000000000000e+08,7.364117678951061230e-02,4.999999405657288287e-01,-2.206992944860154682e-01,-2.606563639511982888e-02
9.050000000000000000e+08,7.375297497304023064e-02,4.999999388906408715e-01,-2.215833881306097930e-01,-2.617273852229562436e-02
9.100000000000000000e+08,7.386945011122303395e-02,4.999999371706635998e-01,-2.224230010654063561e-01,-2.627447229113888394e-02
9.150000000000000000e+08,7.399062481806725766e-02,4.999999354046616440e-01,-2.232178523784075497e-01,-2.637080053266138702e-02
9.200000000000000000e+08,7.411651361934458448e-02,4.999999335914727117e-01,-2.239677413492003888e-01,-2.646169593982550250e-02
9.250000000000000000e+08,7.424712286837048536e-02,4.999999317299070878e-01,-2.246725484302695697e-01,-2.654714119807077832e-02
9.300000000000000000e+08,7.438245067911047892e-02,4.999999298187471353e-01,-2.253322360678085556e-01,-2.662712909498188285e-02
9.350000000000000000e+08,7.452248687680719519e-02,4.999999278567464622e-01,-2.259468493600104155e-01,-2.670166260879980324e-02
9.400000000000000000e+08,7.466721296625372650e-02,4.999999258426295889e-01,-2.265165165512287859e-01,-2.677075497553460526e-02
9.450000000000000000e+08,7.481660211780466474e-02,4.999999237750910597e-01,-2.270414493607500195e-01,-2.683442973449523539e-02
9.500000000000000000e+08,7.497061917115745155e-02,4.999999216527949986e-01,-2.275219431453483487e-01,-2.689272075211723845e-02
9.550000000000000000e+08,7.512922065687618889e-02,4.999999194743742215e-01,-2.279583768951909950e-01,-2.694567222402766138e-02
9.600000000000000000e+08,7.529235483561375064e-02,4.999999172384299029e-01,-2.283512130630672710e-01,-2.699333865535236132e-02
9.650000000000000000e+08,7.545996175489366742e-02,4.999999149435305767e-01,-2.287009972272442959e-01,-2.703578481931900868e-02
9.700000000000000000e+08,7.563197332330280631e-02,4.999999125882116369e-01,-2.290083575887691958e-01,-2.707308569428901190e-02
9.750000000000000000e+08,7.580831340187413336e-02,4.999999101709745042e-01,-2.292740043043056120e-01,-2.710532637939311318e-02
9.800000000000000000e+08,7.598889791240730218e-02,4.999999076902860717e-01,-2.294987286560327966e-01,-2.713260198901257247e-02
9.850000000000000000e+08,7.617363496241195964e-02,4.999999051445777054e-01,-2.296834020605127979e-01,-2.715501752640492317e-02
9.900000000000000000e+08,7.636242498633419307e-02,4.999999025322448554e-01,-2.298289749187841791e-01,-2.717268773682557370e-02
9.950000000000000000e+08,7.655516090267792950e-02,4.999998998516459459e-01,-2.299364753102800529e-01,-2.718573694055104184e-02
1.000000000000000000e+09,7.675172828657178536e-02,4.999998971011018756e-01,-2.300070075335873820e-01,-2.719429884626622940e-02
1.005000000000000000e+09,7.695200555733690273e-02,4.999998942788950185e-01,-2.300417504972787908e-01,-2.719851634531589291e-02
1.010000000000000000e+09,7.715586418052639006e-02,4.999998913832685021e-01,-2.300419559644918677e-01,-2.719854128738108390e-02
1.015000000000000000e+09,7.736316888392018309e-02,4.999998884124254306e-01,-2.300089466551568651e-01,-2.719453423817352888e-02
1.020000000000000000e+09,7.757377788687246090e-02,4.999998853645280517e-01,-2.299441142101111002e-01,-2.718666421979276659e-02
1.025000000000000000e+09,7.778754314244849810e-02,4.999998822376968133e-01,-2.298489170215949895e-01,-2.717510843441972579e-02
1.030000000000000000e+09,7.800431059169887771e-02,4.999998790300095863e-01,-2.297248779348720904e-01,-2.716005197206095012e-02
1.035000000000000000e+09,7.822392042942832857e-02,4.999998757395006654e-01,-2.295735818260171979e-01,-2.714168750309209344e-02
1.040000000000000000e+09,7.844620738078803002e-02,4.999998723641599918e-01,-2.293966730610705329e-01,-2.712021495637084723e-02
1.045000000000000000e+09,7.867100098800683394e-02,4.999998689019323206e-01,-2.291958528420059427e-01,-2.709584118372121431e-02
1.050000000000000000e+09,7.889812590655366498e-02,4.999998653507159996e-01,-2.289728764451820775e-01,-2.706877961161446855e-02
1.055000000000000000e+09,7.912740221001764163e-02,4.999998617083622476e-01,-2.287295503580194511e-01,-2.703924988088057813e-02
1.060000000000000000e+09,7.935864570296419229e-02,4.999998579726742109e-01,-2.284677293199183779e-01,-2.700747747531484499e-02
1.065000000000000000e+09,7.959166824107019589e-02,4.999998541414057418e-01,-2.281893132734881258e-01,-2.697369334004284802e-02
1.070000000000000000e+09,7.982627805775993624e-02,4.999998502122607325e-01,-2.278962442323210769e-01,-2.693813349052631700e-02
1.075000000000000000e+09,8.006228009662907930e-02,4.999998461828918384e-01,-2.275905030715557054e-01,-2.690103861308357214e-02
1.080000000000000000e+09,8.029947634891373975e-02,4.999998420508994790e-01,-2.272741062477605378e-01,-2.686265365782725123e-02
1.085000000000000000e+09,8.053766619526291082e-02,4.999998378138309496e-01,-2.269491024543982272e-01,-2.682322742488230105e-02
1.090000000000000000e+09,8.077664675109688663e-02,4.999998334691791446e-01,-2.266175692195782354e-01,-2.678301214478817638e-02
1.095000000000000000e+09,8.101621321482679883e-02,4.999998290143815582e-01,-2.262816094524194299e-01,-2.674226305393812009e-02
1.100000000000000000e+09,8.125615921822211540e-02,4.999998244468191744e-01,-2.259433479447327253e-01,-2.670123796594070509e-02
1.105000000000000000e+09,8.149627717823551554e-02,4.999998197638153563e-01,-2.256049278344493536e-01,-2.666019683974540921e-02
1.110000000000000000e+09,8.173635864959714892e-02,4.999998149626346255e-01,-2.252685070372829057e-01,-2.661940134536899816e-02
1.115000000000000000e+09,8.197619467751476874e-02,4.999998100404814960e-01,-2.249362546532370222e-01,-2.657911442806404345e-02
1.120000000000000000e+09,8.221557614982835660e-02,4.999998049944994749e-01,-2.246103473541923023e-01,-2.653959987170984025e-02
1.125000000000000000e+09,8.245429414798507994e-02,4.999997998217694528e-01,-2.242929657590590486e-01,-2.650112186222752797e-02
1.130000000000000000e+09,8.269214029623757345e-02,4.999997945193088711e-01,-2.239862908027275279e-01,-2.646394455177547567e-02
1.135000000000000000e+09,8.292890710845589319e-02,4.999997890840703341e-01,-2.236925001049871464e-01,-2.642833162446056594e-02
1.140000000000000000e+09,8.316438833200567871e-02,4.999997835129401103e-01,-2.234137643455506861e-01,-2.639454586428680027e-02
1.145000000000000000e+09,8.339837928813964574e-02,4.999997778027372997e-01,-2.231522436510929575e-01,-2.636284872601790674e-02
1.150000000000000000e+09,8.363067720839147123e-02,4.999997719502120019e-01,-2.229100840002066208e-01,-2.633349990962363663e-02
1.155000000000000000e+09,8.386108156645996625e-02,4.999997659520443172e-01,-2.226894136520006506e-01,-2.630675693893858025e-02
1.160000000000000000e+09,8.408939440512983032e-02,4.999997598048429026e-01,-2.224923396038781809e-01,-2.628287474513502087e-02
1.165000000000000000e+09,8.431542065778144246e-02,4.999997535051434738e-01,-2.223209440840216711e-01,-2.626210525559358189e-02
1.170000000000000000e+09,8.453896846405499488e-02,4.999997470494076390e-01,-2.221772810837722711e-01,-2.624469698870557366e-02
1.175000000000000000e+09,8.475984947930079172e-02,4.999997404340210672e-01,-2.220633729351612629e-01,-2.623089465514027996e-02
1.180000000000000000e+09,8.497787917740703967e-02,4.999997336552924332e-01,-2.219812069384658471e-01,-2.622093876605258167e-02
1.185000000000000000e+09,8.519287714669340761e-02,4.999997267094518083e-01,-2.219327320446559670e-01,-2.621506524869721133e-02
1.190000000000000000e+09,8.540466737852692169e-02,4.999997195926488835e-01,-2.219198555973639908e-01,-2.621350506988096019e-02
1.195000000000000000e+09,8.561307854836890108e-02,4.999997123009519151e-01,-2.219444401389085164e-01,-2.621648386766262107e-02
1.200000000000000000e+09,8.581794428896843963e-02,4.999997048303457814e-01,-2.220083002845354703e-01,-2.622422159166248878e-02
1.205000000000000000e+09,8.601910345546104342e-02,4.999996971767304843e-01,-2.221131996692118360e-01,-2.623693215235567422e-02
1.210000000000000000e+09,8.621640038211805801e-02,4.999996893359197614e-01,-2.222608479707704476e-01,-2.625482307965554263e-02
1.215000000000000000e+09,8.640968513055760636e-02,4.999996813036390320e-01,-2.224528980132905454e-01,-2.627809519110269054e-02
1.220000000000000000e+09,8.659881372920186227e-02,4.999996730755241758e-01,-2.226909429543015850e-01,-2.630694226993157692e-02
1.225000000000000000e+09,8.678364840381086465e-02,4.999996646471196460e-01,-2.229765135592638448e-01,-2.634155075327448969e-02
1.230000000000000000e+09,8.696405779894267329e-02,4.999996560138765256e-01,-2.233110755666605218e-01,-2.638209943074354413e-02
1.235000000000000000e+09,8.713991719018442106e-02,4.999996471711512513e-01,-2.236960271467377803e-01,-2.642875915359943484e-02
1.240000000000000000e+09,8.731110868702683658e-02,4.999996381142035040e-01,-2.241326964569255731e-01,-2.648169255471410910e-02
1.245000000000000000e+09,8.747752142628703598e-02,4.999996288381945431e-01,-2.246223392967304777e-01,-2.654105377950888300e-02
1.250000000000000000e+09,8.763905175594308150e-02,4.999996193381851528e-01,-2.251661368646971639e-01,-2.660698822803042596e-02
1.255000000000000000e+09,8.779560340933267870e-02,4.999996096091342546e-01,-2.257651936200016918e-01,-2.667963230832570698e-02
1.260000000000000000e+09,8.794708766959606627e-02,4.999995996458965197e-01,-2.264205352509467417e-01,-2.675911320124968462e-02
1.265000000000000000e+09,8.809342352432594780e-02,4.999995894432207599e-01,-2.271331067526156933e-01,-2.684554863684140980e-02
1.270000000000000000e+09,8.823453781033407939e-02,4.999995789957478731e-01,-2.279037706157037713e-01,-2.693904668238422673e-02
1.275000000000000000e+09,8.837036534851144820e-02,4.999995682980087897e-01,-2.287333051284744512e-01,-2.703970554226753364e-02
1.280000000000000000e+09,8.850084906869686019e-02,4.999995573444226959e-01,-2.296224027935790668e-01,-2.714761336974513828e-02
1.285000000000000000e+09,8.862594012454756698e-02,4.999995461292947585e-01,-2.305716688614554977e-01,-2.726284809070067539e-02
1.290000000000000000e+09,8.874559799833643681e-02,4.999995346468141810e-01,-2.315816199817597454e-01,-2.738547723950157664e-02
1.295000000000000000e+09,8.885979059567107596e-02,4.999995228910520950e-01,-2.326526829743042202e-01,-2.751555780704140197e-02
1.300000000000000000e+09,8.896849433008653663e-02,4.999995108559593948e-01,-2.337851937207620356e-01,-2.765313610105613051e-02
1.305000000000000000e+09,8.907169419746567562e-02,4.999994985353644616e-01,-2.349793961782292162e-01,-2.779824761878835204e-02
1.310000000000000000e+09,8.916938384030238807e-02,4.999994859229712763e-01,-2.362354415158917087e-01,-2.795091693211004813e-02
1.315000000000000000e+09,8.926156560170951659e-02,4.999994730123568654e-01,-2.375533873754842595e-01,-2.811115758515747576e-02
1.320000000000000000e+09,8.934825056920771280e-02,4.999994597969691368e-01,-2.389331972566094142e-01,-2.827897200459028593e-02
1.325000000000000000e+09,8.942945860822106019e-02,4.999994462701247699e-01,-2.403747400275040302e-01,-2.845435142254748584e-02
1.330000000000000000e+09,8.950521838526707963e-02,4.999994324250065514e-01,-2.418777895619456386e-01,-2.863727581239405851e-02
1.335000000000000000e+09,8.957556738079558434e-02,4.999994182546612098e-01,-2.434420245027865137e-01,-2.882771383734838988e-02
1.340000000000000000e+09,8.964055189165298643e-02,4.999994037519970846e-01,-2.450670281525639815e-01,-2.902562281208309614e-02
1.345000000000000000e+09,8.970022702313684704e-02,4.999993889097815170e-01,-2.467522884915317183e-01,-2.923094867740250180e-02
1.350000000000000000e+09,8.975465667058744879e-02,4.999993737206383515e-01,-2.484971983232731052e-01,-2.944362598808381026e-02
1.355000000000000000e+09,8.980391349049403338e-02,4.999993581770456053e-01,-2.503010555480810195e-01,-2.966357791399432120e-02
1.360000000000000000e+09,8.984807886106770114e-02,4.999993422713328584e-01,-2.521630635641126106e-01,-2.989071625458461501e-02
1.365000000000000000e+09,8.988724283224548695e-02,4.999993259956785896e-01,-2.540823317962706551e-01,-3.012494146686783836e-02
1.370000000000000000e+09,8.992150406506879690e-02,4.999993093421076784e-01,-2.560578763525689916e-01,-3.036614270698445583e-02
1.375000000000000000e+09,8.995096976041704051e-02,4.999992923024886293e-01,-2.580886208077939892e-01,-3.061419788547314891e-02
1.380000000000000000e+09,8.997575557703410554e-02,4.999992748685309629e-01,-2.601733971140620660e-01,-3.086897373635499875e-02
1.385000000000000000e+09,8.999598553881453522e-02,4.999992570317823293e-01,-2.623109466377275822e-01,-3.113032590013287138e-02
1.390000000000000000e+09,9.001179193130934286e-02,4.999992387836261210e-01,-2.644999213221713164e-01,-3.139809902082979498e-02
1.395000000000000000e+09,9.002331518742445748e-02,4.999992201152781424e-01,-2.667388849756504587e-01,-3.167212685715969922e-02
1.400000000000000000e+09,9.003070376224560356e-02,4.999992010177841673e-01,-2.690263146834890318e-01,-3.195223240794375918e-02
1.405000000000000000e+09,9.003411399700564366e-02,4.999991814820168301e-01,-2.713606023436122006e-01,-3.223822805186504770e-02
1.410000000000000000e+09,9.003370997212985227e-02,4.999991614986728505e-01,-2.737400563244811735e-01,-3.252991570166841040e-02
1.415000000000000000e+09,9.002966334936152171e-02,4.999991410582699247e-01,-2.761629032441049181e-01,-3.282708697287273214e-02
1.420000000000000000e+09,9.002215320294969236e-02,4.999991201511437833e-01,-2.786272898689871047e-01,-3.312952336709373835e-02
1.425000000000000000e+09,9.001136583989678697e-02,4.999990987674451381e-01,-2.811312851314901606e-01,-3.343699647003628428e-02
1.430000000000000000e+09,8.999749460927418399e-02,4.999990768971366295e-01,-2.836728822641101377e-01,-3.374926816421797149e-02
1.435000000000000000e+09,8.998073970062059335e-02,4.999990545299895506e-01,-2.862500010489095192e-01,-3.406609085646339352e-02
1.440000000000000000e+09,8.996130793145271087e-02,4.999990316555809056e-01,-2.888604901803098479e-01,-3.438720772020298355e-02
1.445000000000000000e+09,8.993941252393733432e-02,4.999990082632900235e-01,-2.915021297392496047e-01,-3.471235295258856546e-02
1.450000000000000000e+09,8.991527287077165365e-02,4.999989843422952274e-01,-2.941726337765646626e-01,-3.504125204641872493e-02
1.455000000000000000e+09,8.988911429036006151e-02,4.999989598815707814e-01,-2.968696530032692293e-01,-3.537362207684469073e-02
1.460000000000000000e+09,8.986116777136109179e-02,4.999989348698832825e-01,-2.995907775853449695e-01,-3.570917200281731319e-02
1.465000000000000000e+09,8.983166970673552021e-02,4.999989092957886072e-01,-3.023335400403355244e-01,-3.604760298318887557e-02
1.470000000000000000e+09,8.980086161740580275e-02,4.999988831476279705e-01,-3.050954182330608555e-01,-3.638860870738702680e-02
1.475000000000000000e+09,8.976898986569741001e-02,4.999988564135249836e-01,-3.078738384674294393e-01,-3.673187574052383386e-02
1.480000000000000000e+09,8.973630535871983394e-02,4.999988290813817682e-01,-3.106661786711880646e-01,-3.707708388278208034e-02
1.485000000000000000e+09,8.970306324189764036e-02,4.999988011388755704e-01,-3.134697716704361037e-01,-3.742390654290705942e-02
1.490000000000000000e+09,8.966952258287169686e-02,4.999987725734550414e-01,-3.162819085502960870e-01,-3.777201112556893836e-02
1.495000000000000000e+09,8.963594604601271554e-02,4.999987433723366848e-01,-3.190998420980956096e-01,-3.812105943234400662e-02
1.500000000000000000e+09,8.960259955784101449e-02,4.999987135225010260e-01,-3.219207903252888081e-01,-3.847070807603336640e-02
1.505000000000000000e+09,8.956975196363362035e-02,4.999986830106890601e-01,-3.247419400640025877e-01,-3.882060890798011421e-02
1.510000000000000000e+09,8.953767467557238735e-02,4.999986518233982546e-01,-3.275604506340523137e-01,-3.917040945802707785e-02
1.515000000000000000e+09,8.950664131278826541e-02,4.999986199468787196e-01,-3.303734575760219894e-01,-3.951975338670565829e-02
1.520000000000000000e+09,8.947692733368986517e-02,4.999985873671295433e-01,-3.331780764458012190e-01,-3.986828094920624732e-02
1.525000000000000000e+09,8.944880966100526853e-02,4.999985540698945186e-01,-3.359714066658645026e-01,-4.021562947064594162e-02
1.530000000000000000e+09,8.942256629999076334e-02,4.999985200406585339e-01,-3.387505354283312786e-01,-4.056143383209886988e-02
1.535000000000000000e+09,8.939847595029229432e-02,4.999984852646431333e-01,-3.415125416447450934e-01,-4.090532696682191993e-02
1.540000000000000000e+09,8.937681761197101282e-02,4.999984497268028516e-01,-3.442544999371991432e-01,-4.124694036604625857e-02
1.545000000000000000e+09,8.935787018624170852e-02,4.999984134118207191e-01,-3.469734846654715099e-01,-4.158590459368816106e-02
1.550000000000000000e+09,8.934191207150640746e-02,4.999983763041043749e-01,-3.496665739844886933e-01,-4.192184980926649818e-02
1.555000000000000000e+09,8.932922075528246242e-02,4.999983383877816268e-01,-3.523308539264133898e-01,-4.225440629828836059e-02
1.560000000000000000e+09,8.932007240266624792e-02,4.999982996466963425e-01,-3.549634225013969524e-01,-4.258320500930634633e-02
1.565000000000000000e+09,8.931474144199795517e-02,4.999982600644039543e-01,-3.575613938109925560e-01,-4.290787809682472531e-02
1.570000000000000000e+09,8.931350014841644980e-02,4.999982196241673504e-01,-3.601219021680697185e-01,-4.322805946918673037e-02
1.575000000000000000e+09,8.931661822602621204e-02,4.999981783089521015e-01,-3.626421062169026266e-01,-4.354338534052915044e-02
1.580000000000000000e+09,8.932436238940910656e-02,4.999981361014222969e-01,-3.651191930470061298e-01,-4.385349478585631733e-02
1.585000000000000000e+09,8.933699594527118315e-02,4.999980929839358268e-01,-3.675503822943804177e-01,-4.415803029827336523e-02
1.590000000000000000e+09,8.935477837497894649e-02,4.999980489385398852e-01,-3.699329302233350658e-01,-4.445663834733193376e-02
1.595000000000000000e+09,8.937796491881971894e-02,4.999980039469664184e-01,-3.722641337825222663e-01,-4.474896993748067597e-02
1.600000000000000000e+09,8.940680616279465809e-02,4.999979579906272953e-01,-3.745413346282206457e-01,-4.503468116551501144e-02
1.605000000000000000e+09,8.944154762878402110e-02,4.999979110506097002e-01,-3.767619231083298992e-01,-4.531343377595420385e-02
1.610000000000000000e+09,8.948242936894418298e-02,4.999978631076713032e-01,-3.789233422001455631e-01,-4.558489571320767375e-02
1.615000000000000000e+09,8.952968556518547949e-02,4.999978141422354860e-01,-3.810230913952608045e-01,-4.584874166940433593e-02
1.620000000000000000e+09,8.958354413460355159e-02,4.999977641343864021e-01,-3.830587305247262764e-01,-4.610465362672178102e-02
1.625000000000000000e+09,8.964422634173765947e-02,4.999977130638640355e-01,-3.850278835177755599e-01,-4.635232139305578425e-02
1.630000000000000000e+09,8.971194641852350826e-02,4.999976609100592606e-01,-3.869282420873907391e-01,-4.659144312985241676e-02
1.635000000000000000e+09,8.978691119280760025e-02,4.999976076520089574e-01,-3.887575693360441065e-01,-4.682172587092592320e-02
1.640000000000000000e+09,8.986931972629765009e-02,4.999975532683905710e-01,-3.905137032750960469e-01,-4.704288603108908173e-02
1.645000000000000000e+09,8.995936296279420652e-02,4.999974977375172824e-01,-3.921945602513413620e-01,-4.725464990342087557e-02
1.650000000000000000e+09,9.005722338754984513e-02,4.999974410373327904e-01,-3.937981382743278580e-01,-4.745675414400507552e-02
1.655000000000000000e+09,9.016307469858775292e-02,4.999973831454058160e-01,-3.953225202383232606e-01,-4.764894624300242132e-02
1.660000000000000000e+09,9.027708149078050859e-02,4.999973240389251616e-01,-3.967658770327393558e-01,-4.783098498091087336e-02
1.665000000000000000e+09,9.039939895348747534e-02,4.999972636946941051e-01,-3.981264705352347555e-01,-4.800264086891781190e-02
1.670000000000000000e+09,9.053017258249553001e-02,4.999972020891251812e-01,-3.994026564817030334e-01,-4.816369657225494372e-02
1.675000000000000000e+09,9.066953790701470783e-02,4.999971391982346303e-01,-4.005928872077421099e-01,-4.831394731551585942e-02
1.680000000000000000e+09,9.081762023241049531e-02,4.999970749976368478e-01,-4.016957142562446181e-01,-4.845320126891261570e-02
1.685000000000000000e+09,9.097453439935053454e-02,4.999970094625389994e-01,-4.027097908461668152e-01,-4.858127991450988947e-02
1.690000000000000000e+09,9.114038455998960120e-02,4.999969425677353030e-01,-4.036338741976812639e-01,-4.869801839150555978e-02
1.695000000000000000e+09,9.131526397177153198e-02,4.999968742876013117e-01,-4.044668277092008379e-01,-4.880326581967608934e-02
1.700000000000000000e+09,9.149925480939888334e-02,4.999968045960884178e-01,-4.052076229821343079e-01,-4.889688560016858254e-02
1.705000000000000000e+09,9.169242799546360734e-02,4.999967334667178576e-01,-4.058553416894412624e-01,-4.897875569286791464e-02
1.710000000000000000e+09,9.189484305018078003e-02,4.999966608725751049e-01,-4.064091772844291572e-01,-4.904876886962872273e-02
1.715000000000000000e+09,9.210654796062371641e-02,4.999965867863037650e-01,-4.068684365465338182e-01,-4.910683294272999433e-02
1.720000000000000000e+09,9.232757906980523788e-02,4.999965111800998563e-01,-4.072325409612168601e-01,-4.915287096797449351e-02
1.725000000000000000e+09,9.255796098589290366e-02,4.999964340257059270e-01,-4.075010279313969752e-01,-4.918682142192143392e-02
1.730000000000000000e+09,9.279770651179067298e-02,4.999963552944047263e-01,-4.076735518182412199e-01,-4.920863835281552578e-02
1.735000000000000000e+09,9.304681659525165793e-02,4.999962749570133203e-01,-4.077498848094741057e-01,-4.921829150484691162e-02
1.740000000000000000e+09,9.330528029966278503e-02,4.999961929838770969e-01,-4.077299176137786363e-01,-4.921576641545399866e-02
1.745000000000000000e+09,9.357307479553925167e-02,4.999961093448633265e-01,-4.076136599802161475e-01,-4.920106448545724653e-02
1.750000000000000000e+09,9.385016537272315718e-02,4.999960240093550556e-01,-4.074012410419527441e-01,-4.917420302188657555e-02
1.755000000000000000e+09,9.413650547326202211e-02,4.999959369462449454e-01,-4.070929094839410567e-01,-4.913521525343855778e-02
1.760000000000000000e+09,9.443203674479982990e-02,4.999958481239288322e-01,-4.066890335347780328e-01,-4.908415031860502431e-02
1.765000000000000000e+09,9.473668911434214579e-02,4.999957575102993435e-01,-4.061901007830018839e-01,-4.902107322654525312e-02
1.770000000000000000e+09,9.505038088214035064e-02,4.999956650727395147e-01,-4.055967178187918631e-01,-4.894606479089891327e-02
1.775000000000000000e+09,9.537301883540982850e-02,4.999955707781162939e-01,-4.049096097022164553e-01,-4.885922153678057267e-02
1.780000000000000000e+09,9.570449838153684274e-02,4.999954745927741029e-01,-4.041296192596787740e-01,-4.876065558129827338e-02
1.785000000000000000e+09,9.604470370036706506e-02,4.999953764825282310e-01,-4.032577062103592791e-01,-4.865049448797664766e-02
1.790000000000000000e+09,9.639350791513576211e-02,4.999952764126580074e-01,-4.022949461251362768e-01,-4.852888109558606278e-02
1.795000000000000000e+09,9.675077328151922285e-02,4.999951743479005839e-01,-4.012425292204281346e-01,-4.839597332189349288e-02
1.800000000000000000e+09,9.711635139428199948e-02,4.999950702524437185e-01,-4.001017589901405547e-01,-4.825194394297449563e-02
1.805000000000000000e+09,9.749008341090112384e-02,4.999949640899195025e-01,-3.988740506787993856e-01,-4.809698034873066685e-02
1.810000000000000000e+09,9.787180029155179151e-02,4.999948558233971441e-01,-3.975609295996595516e-01,-4.793128427537285408e-02
1.815000000000000000e+09,9.826132305476156792e-02,4.999947454153763071e-01,-3.961640293015812331e-01,-4.775507151564573061e-02
1.820000000000000000e+09,9.865846304804190559e-02,4.999946328277802277e-01,-3.946850895889020272e-01,-4.756857160764582648e-02
1.825000000000000000e+09,9.906302223272323015e-02,4.999945180219487195e-01,-3.931259543987842275e-01,-4.737202750313107558e-02
1.830000000000000000e+09,9.947479348225175821e-02,4.999944009586312910e-01,-3.914885695406094546e-01,-4.716569521624613959e-02
1.835000000000000000e+09,9.989356089311864084e-02,4.999942815979798727e-01,-3.897749803025648552e-01,-4.694984345366992606e-02
1.840000000000000000e+09,1.003191001076148142e-01,4.999941598995419900e-01,-3.879873289303699124e-01,-4.672475322718150359e-02
1.845000000000000000e+09,1.007511786475658172e-01,4.999940358222535464e-01,-3.861278519835507073e-01,-4.649071744969857090e-02
1.850000000000000000e+09,1.011895562581760499e-01,4.999939093244316624e-01,-3.841988775748802487e-01,-4.624804051588315978e-02
1.855000000000000000e+09,1.016339852611256589e-01,4.999937803637675704e-01,-3.822028224984590494e-01,-4.599703786838549302e-02
1.860000000000000000e+09,1.020842109160362138e-01,4.999936488973190651e-01,-3.801421892524323165e-01,-4.573803555087085915e-02
1.865000000000000000e+09,1.025399717894028007e-01,4.999935148815036201e-01,-3.780195629622257747e-01,-4.547136974895338302e-02
1.870000000000000000e+09,1.030010001301393530e-01,4.999933782720909492e-01,-3.758376082102068971e-01,-4.519738632016379043e-02
1.875000000000000000e+09,1.034670222508159154e-01,4.999932390241953462e-01,-3.735990657781496083e-01,-4.491644031412989069e-02
1.880000000000000000e+09,1.039377589137270436e-01,4.999930970922687457e-01,-3.713067493083952453e-01,-4.462889548408011109e-02
1.885000000000000000e+09,1.044129257209152201e-01,4.999929524300930073e-01,-3.689635418900907293e-01,-4.433512379083304200e-02
1.890000000000000000e+09,1.048922335072877132e-01,4.999928049907724215e-01,-3.665723925767129243e-01,-4.403550490040331056e-02
1.895000000000000000e+09,1.053753887359735603e-01,4.999926547267264376e-01,-3.641363128411583827e-01,-4.373042567634644051e-02
1.900000000000000000e+09,1.058620938950965429e-01,4.999925015896818370e-01,-3.616583729744796138e-01,-4.342027966793149396e-02
1.905000000000000000e+09,1.063520478951577586e-01,4.999923455306654052e-01,-3.591416984346778585e-01,-4.310546659524894242e-02
1.910000000000000000e+09,1.068449464662219184e-01,4.999921864999961052e-01,-3.565894661515353614e-01,-4.278639183229404619e-02
1.915000000000000000e+09,1.073404825541523500e-01,4.999920244472776387e-01,-3.540049007937862702e-01,-4.246346588908456177e-02
1.920000000000000000e+09,1.078383467151752817e-01,4.999918593213906748e-01,-3.513912710043003984e-01,-4.213710389377456345e-02
1.925000000000000000e+09,1.083382275080264356e-01,4.999916910704851336e-01,-3.487518856095523923e-01,-4.180772507577767971e-02
1.930000000000000000e+09,1.088398118830198602e-01,4.999915196419725261e-01,-3.460900898090855105e-01,-4.147575225082233974e-02
1.935000000000000000e+09,1.093427855674068416e-01,4.999913449825181266e-01,-3.434092613504771130e-01,-4.114161130881255346e-02
1.940000000000000000e+09,1.098468334463675034e-01,4.999911670380332018e-01,-3.407128066957311185e-01,-4.080573070539583735e-02
1.945000000000000000e+09,1.103516399391049618e-01,4.999909857536673496e-01,-3.380041571840908254e-01,-4.046854095800189732e-02
1.950000000000000000e+09,1.108568893694521912e-01,4.999908010738004505e-01,-3.352867651969743124e-01,-4.013047414717541006e-02
1.955000000000000000e+09,1.113622663305033622e-01,4.999906129420350065e-01,-3.325641003298411835e-01,-3.979196342389623720e-02
1.960000000000000000e+09,1.118674560427970754e-01,4.999904213011880372e-01,-3.298396455760796431e-01,-3.945344252358529147e-02
1.965000000000000000e+09,1.123721447056002243e-01,4.999902260932834741e-01,-3.271168935275650114e-01,-3.911534528741755778e-02
1.970000000000000000e+09,1.128760198409059223e-01,4.999900272595440565e-01,-3.243993425966841260e-01,-3.877810519155855395e-02
1.975000000000000000e+09,1.133787706297725850e-01,4.999898247403833929e-01,-3.216904932639152448e-01,-3.844215488482649601e-02
1.980000000000000000e+09,1.138800882406874188e-01,4.999896184753981343e-01,-3.189938443554473091e-01,-3.810792573530796812e-02
1.985000000000000000e+09,1.143796661496532807e-01,4.999894084033600361e-01,-3.163128893546554576e-01,-3.777584738635186845e-02
1.990000000000000000e+09,1.148772004517496781e-01,4.999891944622076867e-01,-3.136511127514164388e-01,-3.744634732236007402e-02
1.995000000000000000e+09,1.153723901639511634e-01,4.999889765890388471e-01,-3.110119864325525674e-01,-3.711985044468957273e-02
2.000000000000000000e+09,1.158649375190234920e-01,4.999887547201024574e-01,-3.083989661172343855e-01,-3.679677865802410963e-02
2.005000000000000000e+09,1.163545482503271777e-01,4.999885287907903098e-01,-3.058154878401972976e-01,-3.647755046743328400e-02
2.010000000000000000e+09,1.168409318674451525e-01,4.999882987356294439e-01,-3.032649644858839144e-01,-3.616258058635091199e-02
2.015000000000000000e+09,1.173238019225133072e-01,4.999880644882737646e-01,-3.007507823763999610e-01,-3.585227955565573055e-02
2.020000000000000000e+09,1.178028762672275603e-01,4.999878259814963255e-01,-2.982762979157000949e-01,-3.554705337396468767e-02
2.025000000000000000e+09,1.182778773004919265e-01,4.999875831471811138e-01,-2.958448342925716901e-01,-3.524730313925128478e-02
2.030000000000000000e+09,1.187485322067030058e-01,4.999873359163150566e-01,-2.934596782445050289e-01,-3.495342470182460914e-02
2.035000000000000000e+09,1.192145731847183698e-01,4.999870842189801934e-01,-2.911240768845515525e-01,-3.466580832869692319e-02
2.040000000000000000e+09,1.196757376675537943e-01,4.999868279843452945e-01,-2.888412345929777247e-01,-3.438483837931460840e-02
2.045000000000000000e+09,1.201317685328814333e-01,4.999865671406582002e-01,-2.866143099753785672e-01,-3.411089299260050556e-02
2.050000000000000000e+09,1.205824143044556263e-01,4.999863016152375494e-01,-2.844464128886247112e-01,-3.384434378520873032e-02
2.055000000000000000e+09,1.210274293445589566e-01,4.999860313344650642e-01,-2.823406015362400767e-01,-3.358555556091136207e-02
2.060000000000000000e+09,1.214665740376378728e-01,4.999857562237772224e-01,-2.802998796339625232e-01,-3.333488603092560343e-02
2.065000000000000000e+09,1.218996149652668698e-01,4.999854762076576531e-01,-2.783271936468658669e-01,-3.309268554505806481e-02
2.070000000000000000e+09,1.223263250726327883e-01,4.999851912096288098e-01,-2.764254300986259127e-01,-3.285929683344190888e-02
2.075000000000000000e+09,1.227464838267218056e-01,4.999849011522443099e-01,-2.745974129537093744e-01,-3.263505475866013139e-02
2.080000000000000000e+09,1.231598773664140667e-01,4.999846059570809409e-01,-2.728459010731936196e-01,-3.242028607803792983e-02
2.085000000000000000e+09,1.235662986447077366e-01,4.999843055447307227e-01,-2.711735857443707820e-01,-3.221530921581550189e-02
2.090000000000000000e+09,1.239655475632916032e-01,4.999839998347929138e-01,-2.695830882847006782e-01,-3.202043404496246470e-02
2.095000000000000000e+09,1.243574310997017374e-01,4.999836887458664614e-01,-2.680769577203025444e-01,-3.183596167834978896e-02
2.100000000000000000e+09,1.247417634273078613e-01,4.999833721955418420e-01,-2.666576685389048795e-01,-3.166218426896039162e-02
2.105000000000000000e+09,1.251183660283691768e-01,4.999830501003936223e-01,-2.653276185174584523e-01,-3.149938481885949937e-02
2.110000000000000000e+09,1.254870678004239570e-01,4.999827223759723549e-01,-2.640891266242708646e-01,-3.134783699660459444e-02
2.115000000000000000e+09,1.258477051562511273e-01,4.999823889367969731e-01,-2.629444309954079850e-01,-3.120780496276409632e-02
2.120000000000000000e+09,1.262001221176672350e-01,4.999820496963472416e-01,-2.618956869852807068e-01,-3.107954320324013420e-02
2.125000000000000000e+09,1.265441704034270531e-01,4.999817045670558180e-01,-2.609449652909759387e-01,-3.096329637005379443e-02
2.130000000000000000e+09,1.268797095114566065e-01,4.999813534603010368e-01,-2.600942501501148363e-01,-3.085929912928153662e-02
2.135000000000000000e+09,1.272066067956936219e-01,4.999809962863989155e-01,-2.593454376115812421e-01,-3.076777601578695176e-02
2.140000000000000000e+09,1.275247375377874248e-01,4.999806329545959382e-01,-2.587003338790233031e-01,-3.068894129446764207e-02
2.145000000000000000e+09,1.278339850138782707e-01,4.999802633730614509e-01,-2.581606537262627898e-01,-3.062299882765062709e-02
2.150000000000000000e+09,1.281342405567300335e-01,4.999798874488802780e-01,-2.577280189843591529e-01,-3.057014194835327991e-02
2.155000000000000000e+09,1.284254036134276911e-01,4.999795050880453395e-01,-2.574039570996691784e-01,-3.053055333908816227e-02
2.160000000000000000e+09,1.287073817988730884e-01,4.999791161954504348e-01,-2.571898997623255356e-01,-3.050440491590866721e-02
2.165000000000000000e+09,1.289800909453000244e-01,4.999787206748828594e-01,-2.570871816046375047e-01,-3.049185771741225182e-02
2.170000000000000000e+09,1.292434551480192984e-01,4.999783184290162996e-01,-2.570970389687666779e-01,-3.049306179841293485e-02
2.175000000000000000e+09,1.294974068075890883e-01,4.999779093594036716e-01,-2.572206087431544441e-01,-3.050815612801860421e-02
2.180000000000000000e+09,1.297418866686043115e-01,4.999774933664701271e-01,-2.574589272671077844e-01,-3.053726849185423031e-02
2.185000000000000000e+09,1.299768438552852956e-01,4.999770703495061142e-01,-2.578129293030142488e-01,-3.058051539819062192e-02
2.190000000000000000e+09,1.302022359040275468e-01,4.999766402066603277e-01,-2.582834470756347200e-01,-3.063800198774935257e-02
2.195000000000000000e+09,1.304180287930713777e-01,4.999762028349328813e-01,-2.588712093779596546e-01,-3.070982194697113865e-02
2.200000000000000000e+09,1.306241969694377780e-01,4.999757581301687570e-01,-2.595768407432210712e-01,-3.079605742456270612e-02
2.205000000000000000e+09,1.308207233732451014e-01,4.999753059870510330e-01,-2.604008606824571581e-01,-3.089677895112452610e-02
2.210000000000000000e+09,1.310075994595329141e-01,4.999748462990941666e-01,-2.613436829873894141e-01,-3.101204536172297299e-02
2.215000000000000000e+09,1.311848252176968377e-01,4.999743789586377218e-01,-2.624056150981329272e-01,-3.114190372125380524e-02
2.220000000000000000e+09,1.313524091886102974e-01,4.999739038568397631e-01,-2.635868575354680665e-01,-3.128638925248239389e-02
2.225000000000000000e+09,1.315103684795004002e-01,4.999734208836707494e-01,-2.648875033973092652e-01,-3.144552526665389536e-02
2.230000000000000000e+09,1.316587287766535219e-01,4.999729299279072059e-01,-2.663075379192390013e-01,-3.161932309660331342e-02
2.235000000000000000e+09,1.317975243559743603e-01,4.999724308771255621e-01,-2.678468380989022513e-01,-3.180778203230905099e-02
2.240000000000000000e+09,1.319267980914236860e-01,4.999719236176963233e-01,-2.695051723840370395e-01,-3.201088925883899261e-02
2.245000000000000000e+09,1.320466014613557171e-01,4.999714080347780754e-01,-2.712822004242428919e-01,-3.222861979670044175e-02
2.250000000000000000e+09,1.321569945527321377e-01,4.999708840123116005e-01,-2.731774728863065604e-01,-3.246093644457992422e-02
2.255000000000000000e+09,1.322580460632058752e-01,4.999703514330143816e-01,-2.751904313332463325e-01,-3.270778972452204059e-02
2.260000000000000000e+09,1.323498333010205696e-01,4.999698101783749404e-01,-2.773204081671333809e-01,-3.296911782959632831e-02
2.265000000000000000e+09,1.324324421826857667e-01,4.999692601286474525e-01,-2.795666266358595164e-01,-3.324484657413073752e-02
2.270000000000000000e+09,1.325059672283420420e-01,4.999687011628464184e-01,-2.819282009040763315e-01,-3.353488934661641441e-02
2.275000000000000000e+09,1.325705115547412549e-01,4.999681331587415012e-01,-2.844041361886325836e-01,-3.383914706541257811e-02
2.280000000000000000e+09,1.326261868657331033e-01,4.999675559928524193e-01,-2.869933289587980885e-01,-3.415750813739626413e-02
2.285000000000000000e+09,1.326731134401392675e-01,4.999669695404440062e-01,-2.896945672017057216e-01,-3.448984841973212756e-02
2.290000000000000000e+09,1.327114201168863861e-01,4.999663736755216581e-01,-2.925065307535387182e-01,-3.483603118496714224e-02
2.295000000000000000e+09,1.327412442772440693e-01,4.999657682708263384e-01,-2.954277916968665041e-01,-3.519590708965725234e-02
2.300000000000000000e+09,1.327627318240064691e-01,4.999651531978303032e-01,-2.984568148248256669e-01,-3.556931414678221604e-02
2.305000000000000000e+09,1.327760371574401577e-01,4.999645283267327711e-01,-3.015919581726781429e-01,-3.595607770220410337e-02
2.310000000000000000e+09,1.327813231478030542e-01,4.999638935264555939e-01,-3.048314736175869455e-01,-3.635601041547820156e-02
2.315000000000000000e+09,1.327787611042352267e-01,4.999632486646393703e-01,-3.081735075470629637e-01,-3.676891224529177382e-02
2.320000000000000000e+09,1.327685307397880876e-01,4.999625936076393939e-01,-3.116161015972705450e-01,-3.719457043991503120e-02
2.325000000000000000e+09,1.327508201323887582e-01,4.999619282205220450e-01,-3.151571934615111648e-01,-3.763275953295708298e-02
2.330000000000000000e+09,1.327258256814516091e-01,4.999612523670611819e-01,-3.187946177702554729e-01,-3.808324134486240631e-02
2.335000000000000000e+09,1.326937520599344167e-01,4.999605659097348109e-01,-3.225261070432169364e-01,-3.854576499049366944e-02
2.340000000000000000e+09,1.326548121615292730e-01,4.999598687097216998e-01,-3.263492927145734135e-01,-3.902006689323633815e-02
2.345000000000000000e+09,1.326092270427354225e-01,4.999591606268986577e-01,-3.302617062323185415e-01,-3.950587080605905133e-02
2.350000000000000000e+09,1.325572258595314190e-01,4.999584415198373710e-01,-3.342607802325556765e-01,-4.000288783995875619e-02
2.355000000000000000e+09,1.324990457983405423e-01,4.999577112458017947e-01,-3.383438497898738628e-01,-4.051081650027177350e-02
2.360000000000000000e+09,1.324349320009996778e-01,4.999569696607458757e-01,-3.425081537446541535e-01,-4.102934273131253473e-02
2.365000000000000000e+09,1.323651374834205752e-01,4.999562166193108337e-01,-3.467508361085241408e-01,-4.155813996985746606e-02
2.370000000000000000e+09,1.322899230476380639e-01,4.999554519748236059e-01,-3.510689475485980759e-01,-4.209686920793331844e-02
2.375000000000000000e+09,1.322095571869318364e-01,4.999546755792943498e-01,-3.554594469518295718e-01,-4.264517906546516635e-02
2.380000000000000000e+09,1.321243159836860137e-01,4.999538872834153325e-01,-3.599192030703060596e-01,-4.320270587329111400e-02
2.385000000000000000e+09,1.320344829997013025e-01,4.999530869365588215e-01,-3.644449962482613214e-01,-4.376907376704952668e-02
2.390000000000000000e+09,1.319403491586008392e-01,4.999522743867764185e-01,-3.690335202320568775e-01,-4.434389479251821253e-02
2.395000000000000000e+09,1.318422126200431144e-01,4.999514494807973386e-01,-3.736813840636965534e-01,-4.492676902290282381e-02
2.400000000000000000e+09,1.317403786454164616e-01,4.999506120640282436e-01,-3.783851140588107009e-01,-4.551728468862836774e-02
2.405000000000000000e+09,1.316351594547010839e-01,4.999497619805519100e-01,-3.831411558699084896e-01,-4.611501832017561586e-02
2.410000000000000000e+09,1.315268740741946107e-01,4.999488990731273952e-01,-3.879458766355058930e-01,-4.671953490448366164e-02
2.415000000000000000e+09,1.314158481748042562e-01,4.999480231831894828e-01,-3.927955672159000322e-01,-4.733038805546718741e-02
2.420000000000000000e+09,1.313024139006278845e-01,4.999471341508487932e-01,-3.976864445159241646e-01,-4.794712019914071366e-02
2.425000000000000000e+09,1.311869096875271923e-01,4.999462318148922280e-01,-4.026146538953407350e-01,-4.856926277388595725e-02
2.430000000000000000e+09,1.310696800714394872e-01,4.999453160127832474e-01,-4.075762716671927355e-01,-4.919633644635468261e-02
2.435000000000000000e+09,1.309510754861904769e-01,4.999443865806628695e-01,-4.125673076841243070e-01,-4.982785134345724121e-02
2.440000000000000000e+09,1.308314520505380607e-01,4.999434433533505584e-01,-4.175837080132749346e-01,-5.046330730095949235e-02
2.445000000000000000e+09,1.307111713442776768e-01,4.999424861643452789e-01,-4.226213576992069454e-01,-5.110219412905980807e-02
2.450000000000000000e+09,1.305906001731786947e-01,4.999415148458274394e-01,-4.276760836151224932e-01,-5.174399189540901389e-02
2.455000000000000000e+09,1.304701103225890668e-01,4.999405292286602798e-01,-4.327436574020464555e-01,-5.238817122595940123e-02
2.460000000000000000e+09,1.303500782995743179e-01,4.999395291423920917e-01,-4.378197984952661437e-01,-5.303419362396066816e-02
2.465000000000000000e+09,1.302308850634412152e-01,4.999385144152583837e-01,-4.429001772378209356e-01,-5.368151180747904316e-02
2.470000000000000000e+09,1.301129157445702900e-01,4.999374848741846011e-01,-4.479804180800236457e-01,-5.432957006569216762e-02
2.475000000000000000e+09,1.299965593514920970e-01,4.999364403447888461e-01,-4.530561028641064136e-01,-5.497780463421197972e-02
2.480000000000000000e+09,1.298822084661562792e-01,4.999353806513848753e-01,-4.581227741929705388e-01,-5.562564408965431362e-02
2.485000000000000000e+09,1.297702589274121743e-01,4.999343056169857080e-01,-4.631759388816674150e-01,-5.627250976360642643e-02
2.490000000000000000e+09,1.296611095027301042e-01,4.999332150633071792e-01,-4.682110714898981563e-01,-5.691781617607771793e-02
2.495000000000000000e+09,1.295551615482278540e-01,4.999321088107718247e-01,-4.732236179341965387e-01,-5.756097148854244505e-02
2.500000000000000000e+09,1.294528186571259620e-01,4.999309866785131562e-01,-4.782089991774011173e-01,-5.820137797651980804e-02
2.505000000000000000e+09,1.293544862967698494e-01,4.999298484843803236e-01,-4.831626149935718262e-01,-5.883843252167741955e-02
2.510000000000000000e+09,1.292605714344217671e-01,4.999286940449427230e-01,-4.880798478058125944e-01,-5.947152712332515190e-02
2.515000000000000000e+09,1.291714821520545953e-01,4.999275231754952697e-01,-4.929560665943211739e-01,-6.010004942911373327e-02
2.520000000000000000e+09,1.290876272504210276e-01,4.999263356900637834e-01,-4.977866308719598454e-01,-6.072338328471460489e-02
2.525000000000000000e+09,1.290094158427317894e-01,4.999251314014106495e-01,-5.025668947240878870e-01,-6.134090930215085891e-02
2.530000000000000000e+09,1.289372569383080980e-01,4.999239101210409819e-01,-5.072922109093666032e-01,-6.195200544640366846e-02
2.535000000000000000e+09,1.288715590166296665e-01,4.999226716592088393e-01,-5.119579350180165633e-01,-6.255604763985234129e-02
2.540000000000000000e+09,1.288127295922338877e-01,4.999214158249239981e-01,-5.165594296835127608e-01,-6.315241038399910245e-02
2.545000000000000000e+09,1.287611747709934695e-01,4.999201424259589466e-01,-5.210920688439236725e-01,-6.374046739791650040e-02
2.550000000000000000e+09,1.287172987983167260e-01,4.999188512688561015e-01,-5.255512420482784108e-01,-6.431959227270422907e-02
2.555000000000000000e+09,1.286815035998900569e-01,4.999175421589353574e-01,-5.299323588035760313e-01,-6.488915914122883599e-02
2.560000000000000000e+09,1.286541883156095134e-01,4.999162149003023026e-01,-5.342308529576776932e-01,-6.544854336232575065e-02
2.565000000000000000e+09,1.286357488274092464e-01,4.999148692958563789e-01,-5.384421871129464465e-01,-6.599712221854747707e-02
2.570000000000000000e+09,1.286265772817243580e-01,4.999135051472993196e-01,-5.425618570654343609e-01,-6.653427562648972504e-02
2.575000000000000000e+09,1.286270616073977857e-01,4.999121222551444754e-01,-5.465853962641432640e-01,-6.705938685864176740e-02
2.580000000000000000e+09,1.286375850298481505e-01,4.999107204187257514e-01,-5.505083802847439145e-01,-6.757184327564769166e-02
2.585000000000000000e+09,1.286585255823858853e-01,4.999092994362074327e-01,-5.543264313117615139e-01,-6.807103706776695962e-02
2.590000000000000000e+09,1.286902556155965494e-01,4.999078591045941766e-01,-5.580352226231856116e-01,-6.855636600427261751e-02
2.595000000000000000e+09,1.287331413057426488e-01,4.999063992197412820e-01,-5.616304830713559904e-01,-6.902723418946876688e-02
2.600000000000000000e+09,1.287875421631758943e-01,4.999049195763652920e-01,-5.651080015535268064e-01,-6.948305282390532245e-02
2.605000000000000000e+09,1.288538105417868229e-01,4.999034199680552071e-01,-5.684636314656592582e-01,-6.992324096934887656e-02
2.610000000000000000e+09,1.289322911505420555e-01,4.999019001872837542e-01,-5.716932951326784140e-01,-7.034722631598611109e-02
2.615000000000000000e+09,1.290233205681911299e-01,4.999003600254192103e-01,-5.747929882083130382e-01,-7.075444595028423933e-02
2.620000000000000000e+09,1.291272267622446124e-01,4.998987992727373375e-01,-5.777587840376479100e-01,-7.114434712189943166e-02
2.625000000000000000e+09,1.292443286133558300e-01,4.998972177184339838e-01,-5.805868379752789910e-01,-7.151638800796000783e-02
2.630000000000000000e+09,1.293749354462280787e-01,4.998956151506379064e-01,-5.832733916519503570e-01,-7.187003847302020354e-02
2.635000000000000000e+09,1.295193465682183132e-01,4.998939913564240389e-01,-5.858147771825671368e-01,-7.220478082295644917e-02
2.640000000000000000e+09,1.296778508167804878e-01,4.998923461218268138e-01,-5.882074213083130498e-01,-7.252011055103191328e-02
2.645000000000000000e+09,1.298507261169155880e-01,4.998906792318543180e-01,-5.904478494657263710e-01,-7.281553707435262091e-02
2.650000000000000000e+09,1.300382390497894503e-01,4.998889904705026144e-01,-5.925326897754763511e-01,-7.309058445890748157e-02
2.655000000000000000e+09,1.302406444336670632e-01,4.998872796207702307e-01,-5.944586769437042451e-01,-7.334479213138944687e-02
2.660000000000000000e+09,1.304581849183108488e-01,4.998855464646734248e-01,-5.962226560688309585e-01,-7.357771557599013246e-02
2.665000000000000000e+09,1.306910905939620837e-01,4.998837907832614502e-01,-5.978215863467457591e-01,-7.378892701436090551e-02
2.670000000000000000e+09,1.309395786160207353e-01,4.998820123566325990e-01,-5.992525446675235345e-01,-7.397801606696163823e-02
2.675000000000000000e+09,1.312038528464899434e-01,4.998802109639501889e-01,-6.005127290967813281e-01,-7.414459039402299112e-02
2.680000000000000000e+09,1.314841035132431890e-01,4.998783863834592167e-01,-6.015994622350747667e-01,-7.428827631438927881e-02
2.685000000000000000e+09,1.317805068881281183e-01,4.998765383925034000e-01,-6.025101944488324701e-01,-7.440871940054427647e-02
2.690000000000000000e+09,1.320932249848701945e-01,4.998746667675425526e-01,-6.032425069665379169e-01,-7.450558504816173766e-02
2.695000000000000000e+09,1.324224052777082106e-01,4.998727712841700699e-01,-6.037941148340751907e-01,-7.457855901857690650e-02
2.700000000000000000e+09,1.327681804416448730e-01,4.998708517171314147e-01,-6.041628697234286971e-01,-7.462734795263814558e-02
2.705000000000000000e+09,1.331306681151240845e-01,4.998689078403424912e-01,-6.043467625891516537e-01,-7.465167985445986254e-02
2.710000000000000000e+09,1.335099706859103619e-01,4.998669394269085187e-01,-6.043439261673136942e-01,-7.465130454367197022e-02
2.715000000000000000e+09,1.339061751008642498e-01,4.998649462491434603e-01,-6.041526373119519011e-01,-7.462599407484593605e-02
2.720000000000000000e+09,1.343193527002606857e-01,4.998629280785895079e-01,-6.037713191643580002e-01,-7.457554312285885612e-02
2.725000000000000000e+09,1.347495590772038176e-01,4.998608846860375099e-01,-6.031985431508604112e-01,-7.449976933305169080e-02
2.730000000000000000e+09,1.351968339626570259e-01,4.998588158415472327e-01,-6.024330308051384364e-01,-7.439851363513683147e-02
2.735000000000000000e+09,1.356612011364652925e-01,4.998567213144682886e-01,-6.014736554115812650e-01,-7.427164051992951599e-02
2.740000000000000000e+09,1.361426683647705138e-01,4.998546008734615631e-01,-6.003194434661978107e-01,-7.411903827803312250e-02
2.745000000000000000e+09,1.366412273640267849e-01,4.998524542865206421e-01,-5.989695759526532104e-01,-7.394061919981076425e-02
2.750000000000000000e+09,1.371568537918320951e-01,4.998502813209941831e-01,-5.974233894307059423e-01,-7.373631973599859002e-02
2.755000000000000000e+09,1.376895072646583951e-01,4.998480817436082857e-01,-5.956803769352825295e-01,-7.350610061850570975e-02
2.760000000000000000e+09,1.382391314025068485e-01,4.998458553204892518e-01,-5.937401886844551058e-01,-7.324994694101871762e-02
2.765000000000000000e+09,1.388056539004043910e-01,4.998436018171870665e-01,-5.916026325954639731e-01,-7.296786819920930700e-02
2.770000000000000000e+09,1.393889866266015409e-01,4.998413209986990458e-01,-5.892676746078102656e-01,-7.265989829039487535e-02
2.775000000000000000e+09,1.399890257472403143e-01,4.998390126294937619e-01,-5.867354388133767529e-01,-7.232609547269797101e-02
2.780000000000000000e+09,1.406056518771456043e-01,4.998366764735358014e-01,-5.840062073938475651e-01,-7.196654228385312990e-02
2.785000000000000000e+09,1.412387302563837266e-01,4.998343122943102457e-01,-5.810804203658246347e-01,-7.158134541990002209e-02
2.790000000000000000e+09,1.418881109520693518e-01,4.998319198548484277e-01,-5.779586751349912177e-01,-7.117063557419134323e-02
2.795000000000000000e+09,1.425536290848894994e-01,4.998294989177533010e-01,-5.746417258607443568e-01,-7.073456723721793793e-02
2.800000000000000000e+09,1.432351050797081027e-01,4.998270492452254743e-01,-5.711304826331871087e-01,-7.027331845788209463e-02
2.805000000000000000e+09,1.439323449395280285e-01,4.998245705990899679e-01,-5.674260104651011050e-01,-6.978709056700582725e-02
2.810000000000000000e+09,1.446451405420823288e-01,4.998220627408229144e-01,-5.635295281013517066e-01,-6.927610786389781783e-02
2.815000000000000000e+09,1.453732699581696264e-01,4.998195254315786484e-01,-5.594424066491924252e-01,-6.874061726699531860e-02
2.820000000000000000e+09,1.461164977908629425e-01,4.998169584322178505e-01,-5.551661680330531867e-01,-6.818088792966414680e-02
2.825000000000000000e+09,1.468745755346360093e-01,4.998143615033350251e-01,-5.507024832774357614e-01,-6.759721082229586120e-02
2.830000000000000000e+09,1.476472419533773617e-01,4.998117344052874222e-01,-5.460531706228115567e-01,-6.698989828205592634e-02
2.835000000000000000e+09,1.484342234762587309e-01,4.998090768982237364e-01,-5.412201934785760837e-01,-6.635928353156839155e-02
2.840000000000000000e+09,1.492352346103552052e-01,4.998063887421131390e-01,-5.362056582184212550e-01,-6.570572016803288840e-02
2.845000000000000000e+09,1.500499783688396538e-01,4.998036696967752546e-01,-5.310118118234284923e-01,-6.502958162429639533e-02
2.850000000000000000e+09,1.508781467136505461e-01,4.998009195219098588e-01,-5.256410393781189017e-01,-6.433126060342564401e-02
2.855000000000000000e+09,1.517194210113453068e-01,4.997981379771275212e-01,-5.200958614257751300e-01,-6.361116848848924477e-02
2.860000000000000000e+09,1.525734725009809667e-01,4.997953248219803024e-01,-5.143789311887781990e-01,-6.286973472920842632e-02
2.865000000000000000e+09,1.534399627727722204e-01,4.997924798159927851e-01,-5.084930316601519174e-01,-6.210740620720944793e-02
2.870000000000000000e+09,1.543185442562037268e-01,4.997896027186939372e-01,-5.024410725735122263e-01,-6.132464658175096339e-02
2.875000000000000000e+09,1.552088607164446854e-01,4.997866932896488090e-01,-4.962260872570292136e-01,-6.052193561760532692e-02
2.880000000000000000e+09,1.561105477576959499e-01,4.997837512884907851e-01,-4.898512293792378069e-01,-5.969976849705804778e-02
2.885000000000000000e+09,1.570232333322643115e-01,4.997807764749546133e-01,-4.833197695930869786e-01,-5.885865511780596915e-02
2.890000000000000000e+09,1.579465382540959917e-01,4.997777686089091009e-01,-4.766350920852890360e-01,-5.799911937861179645e-02
2.895000000000000000e+09,1.588800767155172100e-01,4.997747274503907544e-01,-4.698006910384942003e-01,-5.712169845462222728e-02
2.900000000000000000e+09,1.598234568059710425e-01,4.997716527596374747e-01,-4.628201670129015177e-01,-5.622694206412504059e-02
2.905000000000000000e+09,1.607762810315099267e-01,4.997685442971227521e-01,-4.556972232552305435e-01,-5.531541172866960565e-02
2.910000000000000000e+09,1.617381468339144091e-01,4.997654018235903606e-01,-4.484356619416217660e-01,-5.438768002827776282e-02
2.915000000000000000e+09,1.627086471082482833e-01,4.997622251000889970e-01,-4.410393803620385467e-01,-5.344432985357594479e-02
2.920000000000000000e+09,1.636873707177254333e-01,4.997590138880076416e-01,-4.335123670535579454e-01,-5.248595365662289680e-02
2.925000000000000000e+09,1.646739030048499364e-01,4.997557679491111959e-01,-4.258586978891673036e-01,-5.151315270208067787e-02
2.930000000000000000e+09,1.656678262977409888e-01,4.997524870455763435e-01,-4.180825321295713604e-01,-5.052653632044712406e-02
2.935000000000000000e+09,1.666687204106608866e-01,4.997491709400281312e-01,-4.101881084448935622e-01,-4.952672116495726584e-02
2.940000000000000000e+09,1.676761631377852724e-01,4.997458193955761074e-01,-4.021797409129780343e-01,-4.851433047369291263e-02
2.945000000000000000e+09,1.686897307393237511e-01,4.997424321758518473e-01,-3.940618150012328291e-01,-4.748999333842873760e-02
2.950000000000000000e+09,1.697089984191016421e-01,4.997390090450459788e-01,-3.858387835384003983e-01,-4.645434398162673340e-02
2.955000000000000000e+09,1.707335407928001481e-01,4.997355497679459302e-01,-3.775151626830585139e-01,-4.540802104299890285e-02
2.960000000000000000e+09,1.717629323461306590e-01,4.997320541099739555e-01,-3.690955278946258522e-01,-4.435166687688030240e-02
2.965000000000000000e+09,1.727967478821849645e-01,4.997285218372252702e-01,-3.605845099132427012e-01,-4.328592686168020176e-02
2.970000000000000000e+09,1.738345629573470053e-01,4.997249527165070204e-01,-3.519867907546074814e-01,-4.221144872259419145e-02
2.975000000000000000e+09,1.748759543051764953e-01,4.997213465153770295e-01,-3.433070997247243961e-01,-4.112888186857210915e-02
2.980000000000000000e+09,1.759205002476752211e-01,4.997177030021830446e-01,-3.345502094609145716e-01,-4.003887674465700375e-02
2.985000000000000000e+09,1.769677810935149087e-01,4.997140219461025379e-01,-3.257209320035772127e-01,-3.894208420053224540e-02
2.990000000000000000e+09,1.780173795227210087e-01,4.997103031171823417e-01,-3.168241149042154703e-01,-3.783915487619171625e-02
2.995000000000000000e+09,1.790688809575174678e-01,4.997065462863789498e-01,-3.078646373739449826e-01,-3.673073860543707436e-02
3.000000000000000000e+09,1.801218739189204554e-01,4.997027512255991510e-01,-2.988474064775415440e-01,-3.561748383796459194e-02
3.005000000000000000e+09,1.811759503688676332e-01,4.996989177077404976e-01,-2.897773533769723575e-01,-3.450003708061821772e-02
3.010000000000000000e+09,1.822307060376380794e-01,4.996950455067327157e-01,-2.806594296282465262e-01,-3.337904235832755973e-02
3.015000000000000000e+09,1.832857407364076041e-01,4.996911343975788400e-01,-2.714986035356638516e-01,-3.225514069523571781e-02
3.020000000000000000e+09,1.843406586547621240e-01,4.996871841563967354e-01,-2.622998565669261151e-01,-3.112896961640276849e-02
3.025000000000000000e+09,1.853950686431808381e-01,4.996831945604613967e-01,-2.530681798319363573e-01,-3.000116267035224382e-02
3.030000000000000000e+09,1.864485844803664416e-01,4.996791653882465822e-01,-2.438085706288131704e-01,-2.887234897277446422e-02
3.035000000000000000e+09,1.875008251255038672e-01,4.996750964194677791e-01,-2.345260290592845465e-01,-2.774315277149830283e-02
3.040000000000000000e+09,1.885514149554579078e-01,4.996709874351242808e-01,-2.252255547163489191e-01,-2.661419303289336291e-02
3.045000000000000000e+09,1.895999839870043391e-01,4.996668382175426526e-01,-2.159121434464018607e-01,-2.548608304975041872e-02
3.050000000000000000e+09,1.906461680842692075e-01,4.996626485504194748e-01,-2.065907841871827411e-01,-2.435943007055163534e-02
3.055000000000000000e+09,1.916896091514543876e-01,4.996584182188650303e-01,-1.972664558844881844e-01,-2.323483495021061440e-02
3.060000000000000000e+09,1.927299553111443964e-01,4.996541470094468251e-01,-1.879441244877229633e-01,-2.211289182198028502e-02
3.065000000000000000e+09,1.937668610683700443e-01,4.996498347102332760e-01,-1.786287400264885972e-01,-2.099418779047035333e-02
3.070000000000000000e+09,1.947999874606587967e-01,4.996454811108379523e-01,-1.693252337692161547e-01,-1.987930264553694482e-02
3.075000000000000000e+09,1.958290021944384396e-01,4.996410860024638745e-01,-1.600385154640372731e-01,-1.876880859670204682e-02
3.080000000000000000e+09,1.968535797680145694e-01,4.996366491779478114e-01,-1.507734706634038524e-01,-1.766327002789003231e-02
3.085000000000000000e+09,1.978734015815097891e-01,4.996321704318051338e-01,-1.415349581320000660e-01,-1.656324327202418623e-02
3.090000000000000000e+09,1.988881560341050347e-01,4.996276495602745005e-01,-1.323278073386187081e-01,-1.546927640514483837e-02
3.095000000000000000e+09,1.998975386089101580e-01,4.996230863613630446e-01,-1.231568160322443206e-01,-1.438190905964698008e-02
3.100000000000000000e+09,2.009012519459150159e-01,4.996184806348913932e-01,-1.140267479015674157e-01,-1.330167225610656700e-02
3.105000000000000000e+09,2.018990059033637374e-01,4.996138321825392414e-01,-1.049423303181412498e-01,-1.222908825327373439e-02
3.110000000000000000e+09,2.028905176079879302e-01,4.996091408078907614e-01,-9.590825216249418417e-02,-1.116467041569679797e-02
3.115000000000000000e+09,2.038755114945000058e-01,4.996044063164803983e-01,-8.692916173268952496e-02,-1.010892309846178616e-02
3.120000000000000000e+09,2.048537193348197727e-01,4.995996285158385564e-01,-7.800966473404573331e-02,-9.062341548434327265e-03
3.125000000000000000e+09,2.058248802574004221e-01,4.995948072155376174e-01,-6.915432235001238437e-02,-8.025411821544148339e-03
3.130000000000000000e+09,2.067887407571488423e-01,4.995899422272380708e-01,-6.036764939234385424e-02,-6.998610715432840301e-03
3.135000000000000000e+09,2.077450546963741096e-01,4.995850333647345876e-01,-5.165411252956519234e-02,-5.982405716888794522e-03
3.140000000000000000e+09,2.086935832971719973e-01,4.995800804440025944e-01,-4.301812859298399794e-02,-4.977254963528632281e-03
3.145000000000000000e+09,2.096340951257643637e-01,4.995750832832443478e-01,-3.446406295784913698e-02,-3.983607218993046040e-03
3.150000000000000000e+09,2.105663660691333150e-01,4.995700417029356744e-01,-2.599622799949707908e-02,-3.001901861194644638e-03
3.155000000000000000e+09,2.114901793045363410e-01,4.995649555258724894e-01,-1.761888162120848339e-02,-2.032568882798901910e-03
3.160000000000000000e+09,2.124053252621621590e-01,4.995598245772174817e-01,-9.336225854271053282e-03,-1.076028903564840711e-03
3.165000000000000000e+09,2.133116015815687549e-01,4.995546486845467982e-01,-1.152405526074975258e-03,-1.326931936402875323e-04
3.170000000000000000e+09,2.142088130621319086e-01,4.995494276778967846e-01,6.928493003278626480e-03,7.970362925456830894e-04
3.175000000000000000e+09,2.150967716080875725e-01,4.995441613898110589e-01,1.490244303933340245e-02,1.712766872596416245e-03
3.180000000000000000e+09,2.159752961685150741e-01,4.995388496553868629e-01,2.276547868784349615e-02,2.614115083204082701e-03
3.185000000000000000e+09,2.168442126726517760e-01,4.995334923123225801e-01,3.051369592731303579e-02,3.500706618532467562e-03
3.190000000000000000e+09,2.177033539609966595e-01,4.995280892009641982e-01,3.814325362203025566e-02,4.372176260585169949e-03
3.195000000000000000e+09,2.185525597125874131e-01,4.995226401643522718e-01,4.565037447746459615e-02,5.228167802131145070e-03
3.200000000000000000e+09,2.193916763687680516e-01,4.995171450482690512e-01,5.303134593958090670e-02,6.068333962711003338e-03
3.205000000000000000e+09,2.202205570539412238e-01,4.995116037012850563e-01,6.028252104123174582e-02,6.892336298419177165e-03
3.210000000000000000e+09,2.210390614935404396e-01,4.995060159748062611e-01,6.740031919631497836e-02,7.699845105859637329e-03
3.215000000000000000e+09,2.218470559296975564e-01,4.995003817231206678e-01,7.438122694537496749e-02,8.490539321003631734e-03
3.220000000000000000e+09,2.226444130348505523e-01,4.994947008034452129e-01,8.122179865339151927e-02,9.264106413328976330e-03
3.225000000000000000e+09,2.234310118236872977e-01,4.994889730759723978e-01,8.791865716271671238e-02,1.002024227585934790e-02
3.230000000000000000e+09,2.242067375637369353e-01,4.994831984039170281e-01,9.446849440315178981e-02,1.075865111160079213e-02
3.235000000000000000e+09,2.249714816848919774e-01,4.994773766535626769e-01,1.008680719610311194e-01,1.147904531684357243e-02
3.240000000000000000e+09,2.257251416881984052e-01,4.994715076943083143e-01,1.071142216096169775e-01,1.218114536183612095e-02
3.245000000000000000e+09,2.264676210541811396e-01,4.994655913987145479e-01,1.132038458030676653e-01,1.286467966931997831e-02
3.250000000000000000e+09,2.271988291509960400e-01,4.994596276425499748e-01,1.191339181357024130e-01,1.352938449134127863e-02
3.255000000000000000e+09,2.279186811426651138e-01,4.994536163048370891e-01,1.249014837690409080e-01,1.417500378482866585e-02
3.260000000000000000e+09,2.286270978976592816e-01,4.994475572678986341e-01,1.305036598283720872e-01,1.480128908633304707e-02
3.265000000000000000e+09,2.293240058980763330e-01,4.994414504174030656e-01,1.359376357710020133e-01,1.540799938636006061e-02
3.270000000000000000e+09,2.300093371496403916e-01,4.994352956424104595e-01,1.412006737283632851e-01,1.599490100371592227e-02
3.275000000000000000e+09,2.306830290927536498e-01,4.994290928354179759e-01,1.462901088234889735e-01,1.656176746020410206e-02
3.280000000000000000e+09,2.313450245148318540e-01,4.994228418924049895e-01,1.512033494666495670e-01,1.710837935614289984e-02
3.285000000000000000e+09,2.319952714640841629e-01,4.994165427128784418e-01,1.559378776300218428e-01,1.763452424694939014e-02
3.290000000000000000e+09,2.326337231649915904e-01,4.994101951999174172e-01,1.604912491042476685e-01,1.813999652124909101e-02
3.295000000000000000e+09,2.332603379356099071e-01,4.994037992602181064e-01,1.648610937381332631e-01,1.862459728078119658e-02
3.300000000000000000e+09,2.338750791069284518e-01,4.993973548041381605e-01,1.690451156635457419e-01,1.908813422245247970e-02
3.305000000000000000e+09,2.344779149444108646e-01,4.993908617457405441e-01,1.730410935074768175e-01,1.953042152287404187e-02
3.310000000000000000e+09,2.350688185719012613e-01,4.993843200028377782e-01,1.768468805925719756e-01,1.995127972563476293e-02
3.315000000000000000e+09,2.356477678980212209e-01,4.993777294970354053e-01,1.804604051282971411e-01,2.035053563165406532e-02
3.320000000000000000e+09,2.362147455452444922e-01,4.993710901537752322e-01,1.838796703942535693e-01,2.072802219287794845e-02
3.325000000000000000e+09,2.367697387817221388e-01,4.993644019023784630e-01,1.871027549172213089e-01,2.108357840958413609e-02
3.330000000000000000e+09,2.373127394560444192e-01,4.993576646760882753e-01,1.901278126436388438e-01,2.141704923157011775e-02
3.335000000000000000e+09,2.378437439350135907e-01,4.993508784121121202e-01,1.929530731091229356e-01,2.172828546348282153e-02
3.340000000000000000e+09,2.383627530445632248e-01,4.993440430516638551e-01,1.955768416063304038e-01,2.201714367450935406e-02
3.345000000000000000e+09,2.388697720139347225e-01,4.993371585400052104e-01,1.979974993530425054e-01,2.228348611270963842e-02
3.350000000000000000e+09,2.393648104231833607e-01,4.993302248264870902e-01,2.002135036614861030e-01,2.252718062417213840e-02
3.355000000000000000e+09,2.398478821541325801e-01,4.993232418645903725e-01,2.022233881106470788e-01,2.274810057725151768e-02
3.360000000000000000e+09,2.403190053448507058e-01,4.993162096119664883e-01,2.040257627227129167e-01,2.294612479207891464e-02
3.365000000000000000e+09,2.407782023477317845e-01,4.993091280304770563e-01,2.056193141451126416e-01,2.312113747556610033e-02
3.370000000000000000e+09,2.412254996912596150e-01,4.993019970862339618e-01,2.070028058393822146e-01,2.327302816210080616e-02
3.375000000000000000e+09,2.416609280455245257e-01,4.992948167496378820e-01,2.081750782780795173e-01,2.340169166012440183e-02
3.380000000000000000e+09,2.420845221915499113e-01,4.992875869954175871e-01,2.091350491509699483e-01,2.350702800478532417e-02
3.385000000000000000e+09,2.424963209945017462e-01,4.992803078026673558e-01,2.098817135817102053e-01,2.358894241685943749e-02
3.390000000000000000e+09,2.428963673808172130e-01,4.992729791548853324e-01,2.104141443560020308e-01,2.364734526810069459e-02
3.395000000000000000e+09,2.432847083193315774e-01,4.992656010400100541e-01,2.107314921624555970e-01,2.368215205321555494e-02
3.400000000000000000e+09,2.436613948064156321e-01,4.992581734504576430e-01,2.108329858470611717e-01,2.369328336861664663e-02
3.405000000000000000e+09,2.440264818551856896e-01,4.992506963831572775e-01,2.107179326823860332e-01,2.368066489813586140e-02
3.410000000000000000e+09,2.443800284888303920e-01,4.992431698395871087e-01,2.103857186523166445e-01,2.364422740584570803e-02
3.415000000000000000e+09,2.447220977380581419e-01,4.992355938258091208e-01,2.098358087533958583e-01,2.358390673616411748e-02
3.420000000000000000e+09,2.450527566427261050e-01,4.992279683525033263e-01,2.090677473135130471e-01,2.349964382138658436e-02
3.425000000000000000e+09,2.453720762576602210e-01,4.992202934350014609e-01,2.080811583288103284e-01,2.339138469680357435e-02
3.430000000000000000e+09,2.456801316626835985e-01,4.992125690933204574e-01,2.068757458196219257e-01,2.325908052355707412e-02
3.435000000000000000e+09,2.459770019768858229e-01,4.992047953521943637e-01,2.054512942061001435e-01,2.310268761937439574e-02
3.440000000000000000e+09,2.462627703771257393e-01,4.991969722411065402e-01,2.038076687043321455e-01,2.292216749733694270e-02
3.445000000000000000e+09,2.465375241208014878e-01,4.991890997943206898e-01,2.019448157434722280e-01,2.271748691281050281e-02
3.450000000000000000e+09,2.468013545728705016e-01,4.991811780509113894e-01,1.998627634046122870e-01,2.248861791869177784e-02
3.455000000000000000e+09,2.470543572371292629e-01,4.991732070547935662e-01,1.975616218818808112e-01,2.223553792909827020e-02
3.460000000000000000e+09,2.472966317917651424e-01,4.991651868547518633e-01,1.950415839662515416e-01,2.195822979163364330e-02
3.465000000000000000e+09,2.475282821291395763e-01,4.991571175044688391e-01,1.923029255526317594e-01,2.165668186837094167e-02
3.470000000000000000e+09,2.477494163998240628e-01,4.991489990625523898e-01,1.893460061705833919e-01,2.133088812567501824e-02
3.475000000000000000e+09,2.479601470608538138e-01,4.991408315925628392e-01,1.861712695389680094e-01,2.098084823298140833e-02
3.480000000000000000e+09,2.481605909281879851e-01,4.991326151630385843e-01,1.827792441449949679e-01,2.060656767067187145e-02
3.485000000000000000e+09,2.483508692333365742e-01,4.991243498475216311e-01,1.791705438478225498e-01,2.020805784715229425e-02
3.490000000000000000e+09,2.485311076841504874e-01,4.991160357245819079e-01,1.753458685068634559e-01,1.978533622524120128e-02
3.495000000000000000e+09,2.487014365296991714e-01,4.991076728778408578e-01,1.713060046352359034e-01,1.933842645801131521e-02
3.500000000000000000e+09,2.488619906292388606e-01,4.990992613959940871e-01,1.670518260780107789e-01,1.886735853414045483e-02
3.505000000000000000e+09,2.490129095251780167e-01,4.990908013728335146e-01,1.625842947157352669e-01,1.837216893292092923e-02
3.510000000000000000e+09,2.491543375200236943e-01,4.990822929072681324e-01,1.579044611929218966e-01,1.785290078899193222e-02
3.515000000000000000e+09,2.492864237572346708e-01,4.990737361033443231e-01,1.530134656715703423e-01,1.730960406689951991e-02
3.520000000000000000e+09,2.494093223058949649e-01,4.990651310702651777e-01,1.479125386095211936e-01,1.674233574556199811e-02
3.525000000000000000e+09,2.495231922491622512e-01,4.990564779224085368e-01,1.426030015633747150e-01,1.615116001270922030e-02
3.530000000000000000e+09,2.496281977763984139e-01,4.990477767793448649e-01,1.370862680159931901e-01,1.553614846939743721e-02
3.535000000000000000e+09,2.497245082788718817e-01,4.990390277658531826e-01,1.313638442275804619e-01,1.489738034458487625e-02
3.540000000000000000e+09,2.498122984489623555e-01,4.990302310119370532e-01,1.254373301108508421e-01,1.423494271992198357e-02
3.545000000000000000e+09,2.498917483827357011e-01,4.990213866528388498e-01,1.193084201288488189e-01,1.354893076468977053e-02
3.550000000000000000e+09,2.499630436857776805e-01,4.990124948290534102e-01,1.129789042155785045e-01,1.283944798099628803e-02
3.555000000000000000e+09,2.500263755821650613e-01,4.990035556863406385e-01,1.064506687182937006e-01,1.210660645919087175e-02
3.560000000000000000e+09,2.500819410264097931e-01,4.989945693757369960e-01,9.972569736095711346e-02,1.135052714352524639e-02
3.565000000000000000e+09,2.501299428182589546e-01,4.989855360535659923e-01,9.280607222800771328e-02,1.057134010804522406e-02
3.570000000000000000e+09,2.501705897201543793e-01,4.989764558814480111e-01,8.569397476751590415e-02,9.769184842681910563e-03
3.575000000000000000e+09,2.502040965771866188e-01,4.989673290263081928e-01,7.839168681233965597e-02,8.944210549455156034e-03
3.580000000000000000e+09,2.502306844393716312e-01,4.989581556603843171e-01,7.090159161902891138e-02,8.096576448818670890e-03
3.585000000000000000e+09,2.502505806860066961e-01,4.989489359612329644e-01,6.322617492239152037e-02,7.226452095963065148e-03
3.590000000000000000e+09,2.502640191519237001e-01,4.989396701117345678e-01,5.536802600463501534e-02,6.334017706994821140e-03
3.595000000000000000e+09,2.502712402553796123e-01,4.989303583000977427e-01,4.732983877812983742e-02,5.419464494912873409e-03
3.600000000000000000e+09,2.502724911273531694e-01,4.989210007198623953e-01,3.911441287956841928e-02,4.482995015148594220e-03
3.605000000000000000e+09,2.502680257419573340e-01,4.989115975699013883e-01,3.072465477428188568e-02,3.524823520533182375e-03
3.610000000000000000e+09,2.502581050477017954e-01,4.989021490544214288e-01,2.216357886874242497e-02,2.545176325456921518e-03
3.615000000000000000e+09,2.502429970992888220e-01,4.988926553829626243e-01,1.343430862956648472e-02,1.544292179002593191e-03
3.620000000000000000e+09,2.502229771896239408e-01,4.988831167703972613e-01,4.540077706657394060e-03,5.224226467383519257e-04
3.625000000000000000e+09,2.501983279816912820e-01,4.988735334369265306e-01,-4.515768941527793096e-03,-5.201674991232030365e-04
3.630000000000000000e+09,2.501693396399497504e-01,4.988639056080773626e-01,-1.372977392243233605e-02,-1.583199881496688555e-03
3.635000000000000000e+09,2.501363099608184815e-01,4.988542335146969875e-01,-2.309836628719835402e-02,-2.666382112647358582e-03
3.640000000000000000e+09,2.500995445019082997e-01,4.988445173929466625e-01,-3.261786041305379802e-02,-3.769407381142508839e-03
3.645000000000000000e+09,2.500593567095035219e-01,4.988347574842946219e-01,-4.228445489382602618e-02,-4.891954032093859261e-03
3.650000000000000000e+09,2.500160680438780481e-01,4.988249540355069178e-01,-5.209423144147115603e-02,-6.033685141210165526e-03
3.655000000000000000e+09,2.499700081019670395e-01,4.988151072986383161e-01,-6.204315380109701877e-02,-7.194248083160714735e-03
3.660000000000000000e+09,2.499215147368570589e-01,4.988052175310203618e-01,-7.212706668357080075e-02,-8.373274094969684889e-03
3.665000000000000000e+09,2.498709341736092271e-01,4.987952849952497214e-01,-8.234169471813307384e-02,-9.570377835001919742e-03
3.670000000000000000e+09,2.498186211208315299e-01,4.987853099591748052e-01,-9.268264142902982172e-02,-1.078515693832160505e-02
3.675000000000000000e+09,2.497649388774108026e-01,4.987752926958801680e-01,-1.031453882405327094e-01,-1.201719156928604537e-02
3.680000000000000000e+09,2.497102594338375947e-01,4.987652334836713552e-01,-1.137252935125364073e-01,-1.326604397201991414e-02
3.685000000000000000e+09,2.496549635674449874e-01,4.987551326060573609e-01,-1.244175916123360370e-01,-1.453125801986088206e-02
3.690000000000000000e+09,2.495994409309127693e-01,4.987449903517319760e-01,-1.352173920264950757e-01,-1.581235876470887813e-02
3.695000000000000000e+09,2.495440901333632056e-01,4.987348070145541934e-01,-1.461196785163948186e-01,-1.710885198722433831e-02
3.700000000000000000e+09,2.494893188133077699e-01,4.987245828935271130e-01,-1.571193083230816578e-01,-1.842022374910323723e-02
3.705000000000000000e+09,2.494355437027202527e-01,4.987143182927756824e-01,-1.682110114254482813e-01,-1.974593994852391621e-02
3.710000000000000000e+09,2.493831906814482635e-01,4.987040135215231040e-01,-1.793893898571592982e-01,-2.108544588007310594e-02
3.715000000000000000e+09,2.493326948211820882e-01,4.986936688940660778e-01,-1.906489170870808991e-01,-2.243816580043422881e-02
3.720000000000000000e+09,2.492845004181499236e-01,4.986832847297485993e-01,-2.019839374687353306e-01,-2.380350250127061251e-02
3.725000000000000000e+09,2.492390610136892559e-01,4.986728613529345377e-01,-2.133886657642280749e-01,-2.518083689077854626e-02
3.730000000000000000e+09,2.491968394018331534e-01,4.986623990929792694e-01,-2.248571867479909059e-01,-2.656952758543718041e-02
3.735000000000000000e+09,2.491583076230095561e-01,4.986518982841994241e-01,-2.363834548966650406e-01,-2.796891051365246739e-02
3.740000000000000000e+09,2.491239469429362696e-01,4.986413592658416882e-01,-2.479612941706417217e-01,-2.937829853296147764e-02
3.745000000000000000e+09,2.490942478157893436e-01,4.986307823820505525e-01,-2.595843978934107010e-01,-3.079698106259709522e-02
3.750000000000000000e+09,2.490697098306837165e-01,4.986201679818346721e-01,-2.712463287352124830e-01,-3.222422373331701451e-02
3.755000000000000000e+09,2.490508416404785264e-01,4.986095164190312845e-01,-2.829405188076070665e-01,-3.365926805647900810e-02
3.760000000000000000e+09,2.490381608719819395e-01,4.985988280522704041e-01,-2.946602698744170690e-01,-3.510133111426261276e-02
3.765000000000000000e+09,2.490321940164918757e-01,4.985881032449372419e-01,-3.063987536873160611e-01,-3.654960527334416565e-02
3.770000000000000000e+09,2.490334762997346296e-01,4.985773423651332359e-01,-3.181490124512453832e-01,-3.800325792401404446e-02
3.775000000000000000e+09,2.490425515301541715e-01,4.985665457856360283e-01,-3.299039594278800891e-01,-3.946143124715739692e-02
3.780000000000000000e+09,2.490599719245840116e-01,4.985557138838581648e-01,-3.416563796830282551e-01,-4.092324201128949568e-02
3.785000000000000000e+09,2.490862979102748120e-01,4.985448470418046285e-01,-3.533989309855607441e-01,-4.238778140210619494e-02
3.790000000000000000e+09,2.491220979022941151e-01,4.985339456460289309e-01,-3.651241448649730770e-01,-4.385411488699830773e-02
3.795000000000000000e+09,2.491679480553306569e-01,4.985230100875880921e-01,-3.768244278340228126e-01,-4.532128211695185538e-02
3.800000000000000000e+09,2.492244319889174164e-01,4.985120407619962890e-01,-3.884920627847908703e-01,-4.678829686853680503e-02
3.805000000000000000e+09,2.492921404851604072e-01,4.985010380691776155e-01,-4.001192105634087115e-01,-4.825414702834429637e-02
3.810000000000000000e+09,2.493716711580407086e-01,4.984900024134172880e-01,-4.116979117324021664e-01,-4.971779462273218098e-02
3.815000000000000000e+09,2.494636280934207639e-01,4.984789342033115744e-01,-4.232200885266932389e-01,-5.117817589540973877e-02
3.820000000000000000e+09,2.495686214589347696e-01,4.984678338517168905e-01,-4.346775470096125304e-01,-5.263420143545471941e-02
3.825000000000000000e+09,2.496872670829468066e-01,4.984567017756977303e-01,-4.460619794370062619e-01,-5.408475635859766317e-02
3.830000000000000000e+09,2.498201860018660070e-01,4.984455383964726538e-01,-4.573649668350328046e-01,-5.552870054430447677e-02
3.835000000000000000e+09,2.499680039751436822e-01,4.984343441393603302e-01,-4.685779817985446516e-01,-5.696486893135965790e-02
3.840000000000000000e+09,2.501313509673438462e-01,4.984231194337235271e-01,-4.796923915158173291e-01,-5.839207187450268233e-02
3.845000000000000000e+09,2.503108605967663824e-01,4.984118647129119339e-01,-4.906994610265859036e-01,-5.980909556481217582e-02
3.850000000000000000e+09,2.505071695501940310e-01,4.984005804142048746e-01,-5.015903567173656263e-01,-6.121470251612670666e-02
3.855000000000000000e+09,2.507209169633897172e-01,4.983892669787514107e-01,-5.123561500615751996e-01,-6.260763212021103197e-02
3.860000000000000000e+09,2.509527437671392747e-01,4.983779248515107785e-01,-5.229878216072024744e-01,-6.398660127271738052e-02
3.865000000000000000e+09,2.512032919986669777e-01,4.983665544811907155e-01,-5.334762652182727383e-01,-6.535030507238981379e-02
3.870000000000000000e+09,2.514732040784363187e-01,4.983551563201853440e-01,-5.438122925733619439e-01,-6.669741759549596694e-02
3.875000000000000000e+09,2.517631220524347846e-01,4.983437308245115549e-01,-5.539866379250383277e-01,-6.802659274747591134e-02
3.880000000000000000e+09,2.520736868001821618e-01,4.983322784537446704e-01,-5.639899631232614396e-01,-6.933646519358727112e-02
3.885000000000000000e+09,2.524055372088709337e-01,4.983207996709533849e-01,-5.738128629049380480e-01,-7.062565137010656802e-02
3.890000000000000000e+09,2.527593093141612401e-01,4.983092949426325968e-01,-5.834458704523644013e-01,-7.189275057759525467e-02
3.895000000000000000e+09,2.531356354083286742e-01,4.982977647386365172e-01,-5.928794632204181791e-01,-7.313634615722119925e-02
3.900000000000000000e+09,2.535351431166542047e-01,4.982862095321102802e-01,-6.021040690343062440e-01,-7.435500675122719283e-02
3.905000000000000000e+09,2.539584544430518731e-01,4.982746297994201656e-01,-6.111100724567208875e-01,-7.554728764808316122e-02
3.910000000000000000e+09,2.544061847861812664e-01,4.982630260200840988e-01,-6.198878214233717321e-01,-7.671173221268745568e-02
3.915000000000000000e+09,2.548789419274377632e-01,4.982513986766997638e-01,-6.284276341456086490e-01,-7.784687340175233672e-02
3.920000000000000000e+09,2.553773249923869670e-01,4.982397482548731604e-01,-6.367198062765179190e-01,-7.895123536398640507e-02
3.925000000000000000e+09,2.559019233874538779e-01,4.982280752431452742e-01,-6.447546183372619977e-01,-8.002333512451142994e-02
3.930000000000000000e+09,2.564533157138145780e-01,4.982163801329184682e-01,-6.525223433988525112e-01,-8.106168435250138415e-02
3.935000000000000000e+09,2.570320686606718530e-01,4.982046634183823208e-01,-6.600132550134536480e-01,-8.206479121063225968e-02
3.940000000000000000e+09,2.576387358802844085e-01,4.981929255964377412e-01,-6.672176353889981426e-01,-8.303116228462459336e-02
3.945000000000000000e+09,2.582738568473164631e-01,4.981811671666211416e-01,-6.741257837989395041e-01,-8.395930459062561635e-02
3.950000000000000000e+09,2.589379557052582381e-01,4.981693886310275543e-01,-6.807280252184684244e-01,-8.484772765782233606e-02
3.955000000000000000e+09,2.596315401028730929e-01,4.981575904942331379e-01,-6.870147191773573470e-01,-8.569494568323476891e-02
3.960000000000000000e+09,2.603551000238222279e-01,4.981457732632166291e-01,-6.929762688184665231e-01,-8.649947975517979781e-02
3.965000000000000000e+09,2.611091066127765870e-01,4.981339374472807391e-01,-6.986031301496430368e-01,-8.725986014142395053e-02
3.970000000000000000e+09,2.618940110015028355e-01,4.981220835579720507e-01,-7.038858214760078669e-01,-8.797462863763172436e-02
3.975000000000000000e+09,2.627102431385761605e-01,4.981102121090015267e-01,-7.088149329980351077e-01,-8.864234097119871869e-02
3.980000000000000000e+09,2.635582106265677571e-01,4.980983236161629080e-01,-7.133811365604598720e-01,-8.926156925519845853e-02
3.985000000000000000e+09,2.644382975706010552e-01,4.980864185972518898e-01,-7.175751955350105904e-01,-8.983090448659747373e-02
3.990000000000000000e+09,2.653508634423721868e-01,4.980744975719838541e-01,-7.213879748197020714e-01,-9.034895908255846653e-02
3.995000000000000000e+09,2.662962419638418288e-01,4.980625610619115462e-01,-7.248104509360629999e-01,-9.081436944818099821e-02
4.000000000000000000e+09,2.672747400148199337e-01,4.980506095903420305e-01,-7.278337222045809796e-01,-9.122579856860435488e-02
4.005000000000000000e+09,2.682866365688445498e-01,4.980386436822531460e-01,-7.304490189779451192e-01,-9.158193861803998193e-02
4.010000000000000000e+09,2.693321816616877085e-01,4.980266638642101285e-01,-7.326477139105079806e-01,-9.188151357789620111e-02
4.015000000000000000e+09,2.704115953969910557e-01,4.980146706642807897e-01,-7.344213322417896261e-01,-9.212328185585316742e-02
4.020000000000000000e+09,2.715250669934038408e-01,4.980026646119509737e-01,-7.357615620707849136e-01,-9.230603889739508183e-02
4.025000000000000000e+09,2.726727538776416160e-01,4.979906462380399579e-01,-7.366602645974047459e-01,-9.242861978106908794e-02
4.030000000000000000e+09,2.738547808278748441e-01,4.979786160746145218e-01,-7.371094843064674995e-01,-9.248990178846594468e-02
4.035000000000000000e+09,2.750712391716876870e-01,4.979665746549039040e-01,-7.371014590694014990e-01,-9.248880693975713996e-02
4.040000000000000000e+09,2.763221860428844989e-01,4.979545225132133157e-01,-7.366286301380410295e-01,-9.242430448542915400e-02
4.045000000000000000e+09,2.776076437011189557e-01,4.979424601848383980e-01,-7.356836520048449790e-01,-9.229541334479196557e-02
4.050000000000000000e+09,2.789275989183697124e-01,4.979303882059783470e-01,-7.342594021033501672e-01,-9.210120448174596852e-02
4.055000000000000000e+09,2.802820024359410356e-01,4.979183071136496497e-01,-7.323489903226938491e-01,-9.184080320831500277e-02
4.060000000000000000e+09,2.816707684955251922e-01,4.979062174455996526e-01,-7.299457683100117888e-01,-9.151339140650405213e-02
4.065000000000000000e+09,2.830937744476993978e-01,4.978941197402192431e-01,-7.270433385342709443e-01,-9.111820965910244485e-02
4.070000000000000000e+09,2.845508604407995801e-01,4.978820145364563632e-01,-7.236355630858113397e-01,-9.065455928028931520e-02
4.075000000000000000e+09,2.860418291929842649e-01,4.978699023737289675e-01,-7.197165721858849174e-01,-9.012180423707705224e-02
4.080000000000000000e+09,2.875664458499380682e-01,4.978577837918379267e-01,-7.152807723807602658e-01,-8.951937295288647789e-02
4.085000000000000000e+09,2.891244379303183898e-01,4.978456593308800970e-01,-7.103228543958548524e-01,-8.884675998493007931e-02
4.090000000000000000e+09,2.907154953606828629e-01,4.978335295311616115e-01,-7.048378006261670770e-01,-8.810352756748640601e-02
4.095000000000000000e+09,2.923392706013392406e-01,4.978213949331107280e-01,-6.988208922393035483e-01,-8.728930701349502108e-02
4.100000000000000000e+09,2.939953788641393451e-01,4.978092560771909536e-01,-6.922677158691175059e-01,-8.640379996750868763e-02
4.105000000000000000e+09,2.956833984227084100e-01,4.977971135038145589e-01,-6.851741698792266355e-01,-8.544677950361911911e-02
4.110000000000000000e+09,2.974028710154709154e-01,4.977849677532560912e-01,-6.775364701754706953e-01,-8.441809106239051008e-02
4.115000000000000000e+09,2.991533023411200309e-01,4.977728193655658329e-01,-6.693511555494413567e-01,-8.331765322172346444e-02
4.120000000000000000e+09,3.009341626459899333e-01,4.977606688804835922e-01,-6.606150925349175695e-01,-8.214545829703345792e-02
4.125000000000000000e+09,3.027448874021362313e-01,4.977485168373529945e-01,-6.513254797622061165e-01,-8.090157276707798939e-02
4.130000000000000000e+09,3.045848780747479889e-01,4.977363637750356617e-01,-6.414798517952029488e-01,-7.958613752228693716e-02
4.135000000000000000e+09,3.064535029769047680e-01,4.977242102318259476e-01,-6.310760824388601531e-01,-7.819936793339832271e-02
4.140000000000000000e+09,3.083500982093262399e-01,4.977120567453659494e-01,-6.201123875063820901e-01,-7.674155373899016475e-02
4.145000000000000000e+09,3.102739686824664833e-01,4.976999038525602992e-01,-6.085873270359795084e-01,-7.521305875114947526e-02
4.150000000000000000e+09,3.122243892176561619e-01,4.976877520894925633e-01,-5.964998069513709478e-01,-7.361432037968318465e-02
4.155000000000000000e+09,3.142006057239667416e-01,4.976756019913411433e-01,-5.838490801589480972e-01,-7.194584897568601090e-02
4.160000000000000000e+09,3.162018364468208720e-01,4.976634540922952321e-01,-5.706347470789135956e-01,-7.020822699644069242e-02
4.165000000000000000e+09,3.182272732841413543e-01,4.976513089254726019e-01,-5.568567556089166759e-01,-6.840210799434953692e-02
4.170000000000000000e+09,3.202760831655975249e-01,4.976391670228365594e-01,-5.425154005196861640e-01,-6.652821543327469556e-02
4.175000000000000000e+09,3.223474094901163101e-01,4.976270289151140669e-01,-5.276113222855899343e-01,-6.458734133664500998e-02
4.180000000000000000e+09,3.244403736165677454e-01,4.976148951317143632e-01,-5.121455053541812408e-01,-6.258034477234153403e-02
4.185000000000000000e+09,3.265540764024414955e-01,4.976027662006478058e-01,-4.961192758603361064e-01,-6.050815018005284429e-02
4.190000000000000000e+09,3.286875997849206810e-01,4.975906426484461575e-01,-4.795342987939176238e-01,-5.837174554767221579e-02
4.195000000000000000e+09,3.308400083988852769e-01,4.975785250000821502e-01,-4.623925746290784566e-01,-5.617218044361271811e-02
4.200000000000000000e+09,3.330103512259435794e-01,4.975664137788907149e-01,-4.446964354283799992e-01,-5.391056391294568595e-02
4.205000000000000000e+09,3.351976632686461954e-01,4.975543095064912102e-01,-4.264485404347995168e-01,-5.158806224558476483e-02
4.210000000000000000e+09,3.374009672442017660e-01,4.975422127027088193e-01,-4.076518711641485826e-01,-4.920589662495855610e-02
4.215000000000000000e+09,3.396192752914098945e-01,4.975301238854981656e-01,-3.883097260181039845e-01,-4.676534066684112645e-02
4.220000000000000000e+09,3.418515906852151454e-01,4.975180435708670412e-01,-3.684257144323970778e-01,-4.426771785748484511e-02
4.225000000000000000e+09,3.440969095528373378e-01,4.975059722728009670e-01,-3.480037505810161802e-01,-4.171439890115258287e-02
4.230000000000000000e+09,3.463542225858140533e-01,4.974939105031883635e-01,-3.270480466558722821e-01,-3.910679898707125624e-02
4.235000000000000000e+09,3.486225167420922144e-01,4.974818587717471652e-01,-3.055631057453392918e-01,-3.644637498637881556e-02
4.240000000000000000e+09,3.509007769329464121e-01,4.974698175859512128e-01,-2.835537143306928187e-01,-3.373462258909443179e-02
4.245000000000000000e+09,3.531879876889878478e-01,4.974577874509586994e-01,-2.610249344286569850e-01,-3.097307339224708578e-02
4.250000000000000000e+09,3.554831348004771074e-01,4.974457688695403945e-01,-2.379820953993325439e-01,-2.816329194909750200e-02
4.255000000000000000e+09,3.577852069266311830e-01,4.974337623420100885e-01,-2.144307854492560894e-01,-2.530687279055421346e-02
4.260000000000000000e+09,3.600931971696632594e-01,4.974217683661541489e-01,-1.903768428497159548e-01,-2.240543742852685316e-02
4.265000000000000000e+09,3.624061046086458071e-01,4.974097874371635752e-01,-1.658263469017124958e-01,-1.946063135212072748e-02
4.270000000000000000e+09,3.647229357894318236e-01,4.973978200475666633e-01,-1.407856086695252473e-01,-1.647412102617618057e-02
4.275000000000000000e+09,3.670427061666546309e-01,4.973858666871617817e-01,-1.152611615103850545e-01,-1.344759090204450391e-02
4.280000000000000000e+09,3.693644414941514853e-01,4.973739278429525346e-01,-8.925975142826894637e-02,-1.038274045022646863e-02
4.285000000000000000e+09,3.716871791608484799e-01,4.973620039990826469e-01,-6.278832727481517550e-02,-7.281281223555202686e-03
4.290000000000000000e+09,3.740099694689914545e-01,4.973500956367728487e-01,-3.585403082638308203e-02,-4.144933959950969360e-03
4.295000000000000000e+09,3.763318768523101765e-01,4.973382032342580361e-01,-8.464186761313925375e-03,-9.754257327817539291e-04
4.300000000000000000e+09,3.786519810318432766e-01,4.973263272667259316e-01,1.937370743674255227e-02,2.225512843327726031e-03
4.305000000000000000e+09,3.809693781075116359e-01,4.973144682062570210e-01,4.765199162363536328e-02,5.456150343843724215e-03
4.310000000000000000e+09,3.832831815840271883e-01,4.973026265217647124e-01,7.636285316565379067e-02,8.714757196308930975e-03
4.315000000000000000e+09,3.855925233297280430e-01,4.972908026789379932e-01,1.054983371097760192e-01,1.199960826634299815e-02
4.320000000000000000e+09,3.878965544676289401e-01,4.972789971401837539e-01,1.350503563331769685e-01,1.530898536226915629e-02
4.325000000000000000e+09,3.901944461980434431e-01,4.972672103645708330e-01,1.650107016489416323e-01,1.864117965308431657e-02
4.330000000000000000e+09,3.924853905523746911e-01,4.972554428077758382e-01,1.953710518442822175e-01,2.199449399488345724e-02
4.335000000000000000e+09,3.947686010783799104e-01,4.972436949220290781e-01,2.261229836359035517e-01,2.536724516222843562e-02
4.340000000000000000e+09,3.970433134569582023e-01,4.972319671560619936e-01,2.572579815187305829e-01,2.875776598045237664e-02
4.345000000000000000e+09,3.993087860510644016e-01,4.972202599550566426e-01,2.887674474904321498e-01,3.216440735602282830e-02
4.350000000000000000e+09,4.015643003878195394e-01,4.972085737605942968e-01,3.206427106384124870e-01,3.558554020296095244e-02
4.355000000000000000e+09,4.038091615743773510e-01,4.971969090106082012e-01,3.528750365645811904e-01,3.901955726249012324e-02
4.360000000000000000e+09,4.060426986494376500e-01,4.971852661393345585e-01,3.854556366436050485e-01,4.246487481568422817e-02
4.365000000000000000e+09,4.082642648713600275e-01,4.971736455772663987e-01,4.183756770914685008e-01,4.591993428721624637e-02
4.370000000000000000e+09,4.104732379447579294e-01,4.971620477511088376e-01,4.516262878346847254e-01,4.938320374012450387e-02
4.375000000000000000e+09,4.126690201874860797e-01,4.971504730837344455e-01,4.851985711709350668e-01,5.285317926187238502e-02
4.380000000000000000e+09,4.148510386397907812e-01,4.971389219941407256e-01,5.190836102056987089e-01,5.632838624163705177e-02
4.385000000000000000e+09,4.170187451178664073e-01,4.971273948974083146e-01,5.532724770584491747e-01,5.980738053999812287e-02
4.390000000000000000e+09,4.191716162139705881e-01,4.971158922046611250e-01,5.877562408282412942e-01,6.328874955206414965e-02
4.395000000000000000e+09,4.213091532454672494e-01,4.971044143230268775e-01,6.225259753124419149e-01,6.677111316572242883e-02
4.400000000000000000e+09,4.234308821551904245e-01,4.970929616555990749e-01,6.575727664722191834e-01,7.025312461689420251e-02
4.405000000000000000e+09,4.255363533654097363e-01,4.970815346014013647e-01,6.928877196353515622e-01,7.373347124357232385e-02
4.410000000000000000e+09,4.276251415882636464e-01,4.970701335553510680e-01,7.284619664399526462e-01,7.721087514188762491e-02
4.415000000000000000e+09,4.296968455948263488e-01,4.970587589082258173e-01,7.642866715068932226e-01,8.068409372601836882e-02
4.420000000000000000e+09,4.317510879455385142e-01,4.970474110466306938e-01,8.003530388433850451e-01,8.415192019534695200e-02
4.425000000000000000e+09,4.337875146846350005e-01,4.970360903529665308e-01,8.366523179754139505e-01,8.761318391188638310e-02
4.430000000000000000e+09,4.358057950009535109e-01,4.970247972053998264e-01,8.731758098064944518e-01,9.106675069106467957e-02
4.435000000000000000e+09,4.378056208578215425e-01,4.970135319778333227e-01,9.099148722046981330e-01,9.451152300944926088e-02
4.440000000000000000e+09,4.397867065943822373e-01,4.970022950398788053e-01,9.468609253154707250e-01,9.794644013261000204e-02
4.445000000000000000e+09,4.417487885009787063e-01,4.969910867568304025e-01,9.840054566051663620e-01,1.013704781670479171e-01
4.450000000000000000e+09,4.436916243709387864e-01,4.969799074896391611e-01,1.021340025635319781e+00,1.047826500396525362e-01
4.455000000000000000e+09,4.456149930311311680e-01,4.969687575948891767e-01,1.058856268570085968e+00,1.081820054083729721e-01
4.460000000000000000e+09,4.475186938536173664e-01,4.969576374247750561e-01,1.096545902420327678e+00,1.115676305078596164e-01
4.465000000000000000e+09,4.494025462506582858e-01,4.969465473270801570e-01,1.134400729028890220e+00,1.149386479338866951e-01
4.470000000000000000e+09,4.512663891552158857e-01,4.969354876451562153e-01,1.172412638800235163e+00,1.182942163701897198e-01
4.475000000000000000e+09,4.531100804889595102e-01,4.969244587179052486e-01,1.210573614177089308e+00,1.216335302612518987e-01
4.480000000000000000e+09,4.549334966200392349e-01,4.969134608797603492e-01,1.248875732876343569e+00,1.249558194353390661e-01
4.485000000000000000e+09,4.567365318121544560e-01,4.969024944606706407e-01,1.287311170878117750e+00,1.282603486803884918e-01
4.490000000000000000e+09,4.585190976671794649e-01,4.968915597860846245e-01,1.325872205186525932e+00,1.315464172774242213e-01
4.495000000000000000e+09,4.602811225626428082e-01,4.968806571769372460e-01,1.364551216355302632e+00,1.348133584938628338e-01
4.500000000000000000e+09,4.620225510861641904e-01,4.968697869496360719e-01,1.403340690796668122e+00,1.380605390411479561e-01
4.505000000000000000e+09,4.637433434680098276e-01,4.968589494160500775e-01,1.442233222869512055e+00,1.412873584991267695e-01
4.510000000000000000e+09,4.654434750134599508e-01,4.968481448834994318e-01,1.481221516759658741e+00,1.444932487108971930e-01
4.515000000000000000e+09,4.671229355364108216e-01,4.968373736547453401e-01,1.520298388159315728e+00,1.476776731512387530e-01
4.520000000000000000e+09,4.687817287951951961e-01,4.968266360279827154e-01,1.559456765745891316e+00,1.508401262710644120e-01
4.525000000000000000e+09,4.704198719321990851e-01,4.968159322968329072e-01,1.598689692475458113e+00,1.539801328214494558e-01
4.530000000000000000e+09,4.720373949181425610e-01,4.968052627503377616e-01,1.637990326693515630e+00,1.570972471596241427e-01
4.535000000000000000e+09,4.736343400020576189e-01,4.967946276729552912e-01,1.677351943068355888e+00,1.601910525394289464e-01
4.540000000000000000e+09,4.752107611680367882e-01,4.967840273445560118e-01,1.716767933358883891e+00,1.632611603891224172e-01
4.545000000000000000e+09,4.767667235994824115e-01,4.967734620404203882e-01,1.756231807020173230e+00,1.663072095786259919e-01
4.550000000000000000e+09,4.783023031516845380e-01,4.967629320312377805e-01,1.795737191654786846e+00,1.693288656785501556e-01
4.555000000000000000e+09,4.798175858334589594e-01,4.967524375831061656e-01,1.835277833317427998e+00,1.723258202131872086e-01
4.560000000000000000e+09,4.813126672983686349e-01,4.967419789575333589e-01,1.874847596677508887e+00,1.752977899093116076e-01
4.565000000000000000e+09,4.827876523462816261e-01,4.967315564114385129e-01,1.914440465051200579e+00,1.782445159430443016e-01
4.570000000000000000e+09,4.842426544355344920e-01,4.967211701971557258e-01,1.954050540302717742e+00,1.811657631860327244e-01
4.575000000000000000e+09,4.856777952063131010e-01,4.967108205624379269e-01,1.993672042628381602e+00,1.840613194531287578e-01
4.580000000000000000e+09,4.870932040155367959e-01,4.967005077504616506e-01,2.033299310225484380e+00,1.869309947527762472e-01
4.585000000000000000e+09,4.884890174834987109e-01,4.966902319998343640e-01,2.072926798851069563e+00,1.897746205414593268e-01
4.590000000000000000e+09,4.898653790527073282e-01,4.966799935446006842e-01,2.112549081283959573e+00,1.925920489840545202e-01
4.595000000000000000e+09,4.912224385589452069e-01,4.966697926142508157e-01,2.152160846687027451e+00,1.953831522206527782e-01
4.600000000000000000e+09,4.925603518147591009e-01,4.966596294337302098e-01,2.191756899880973108e+00,1.981478216413629645e-01
4.605000000000000000e+09,4.938792802056056752e-01,4.966495042234493340e-01,2.231332160535218101e+00,2.008859671701077598e-01
4.610000000000000000e+09,4.951793902985056617e-01,4.966394171992951634e-01,2.270881662277314028e+00,2.035975165580527491e-01
4.615000000000000000e+09,4.964608534635099879e-01,4.966293685726428930e-01,2.310400551733251095e+00,2.062824146879941312e-01
4.620000000000000000e+09,4.977238455077304113e-01,4.966193585503692054e-01,2.349884087496059593e+00,2.089406228899188811e-01
4.625000000000000000e+09,4.989685463220057127e-01,4.966093873348664811e-01,2.389327639031955108e+00,2.115721182687039237e-01
4.630000000000000000e+09,5.001951395401924572e-01,4.965994551240572874e-01,2.428726685529751794e+00,2.141768930446059094e-01
4.635000000000000000e+09,5.014038122108911422e-01,4.965895621114102543e-01,2.468076814695894239e+00,2.167549539069025255e-01
4.640000000000000000e+09,5.025947544814945989e-01,4.965797084859567834e-01,2.507373721498864061e+00,2.193063213810927947e-01
4.645000000000000000e+09,5.037681592945134623e-01,4.965698944323083674e-01,2.546613206871699564e+00,2.218310292103309322e-01
4.650000000000000000e+09,5.049242220958523042e-01,4.965601201306749091e-01,2.585791176370228150e+00,2.243291237509885128e-01
4.655000000000000000e+09,5.060631405550102269e-01,4.965503857568842605e-01,2.624903638796548755e+00,2.268006633829753871e-01
4.660000000000000000e+09,5.071851142969419080e-01,4.965406914824015416e-01,2.663946704789887043e+00,2.292457179349162710e-01
4.665000000000000000e+09,5.082903446453006513e-01,4.965310374743501787e-01,2.702916585386101911e+00,2.316643681241958852e-01
4.670000000000000000e+09,5.093790343769696305e-01,4.965214238955334980e-01,2.741809590552496623e+00,2.340567050121871162e-01
4.675000000000000000e+09,5.104513874875004076e-01,4.965118509044572637e-01,2.780622127698234358e+00,2.364228294745426284e-01
4.680000000000000000e+09,5.115076089673804560e-01,4.965023186553514933e-01,2.819350700169618751e+00,2.387628516869510498e-01
4.685000000000000000e+09,5.125479045886252027e-01,4.964928272981959378e-01,2.857991905720584036e+00,2.410768906255762456e-01
4.690000000000000000e+09,5.135724807017173488e-01,4.964833769787430628e-01,2.896542434977714464e+00,2.433650735831378031e-01
4.695000000000000000e+09,5.145815440424128528e-01,4.964739678385439170e-01,2.934999069889072221e+00,2.456275356997383863e-01
4.700000000000000000e+09,5.155753015482142931e-01,4.964646000149738891e-01,2.973358682164766620e+00,2.478644195086632807e-01
4.705000000000000000e+09,5.165539601842477069e-01,4.964552736412589096e-01,3.011618231712843041e+00,2.500758744970819070e-01
4.710000000000000000e+09,5.175177267782639090e-01,4.964459888465026505e-01,3.049774765070303761e+00,2.522620566813500442e-01
4.715000000000000000e+09,5.184668078644169009e-01,4.964367457557148366e-01,3.087825413830325605e+00,2.544231281966730096e-01
4.720000000000000000e+09,5.194014095356802585e-01,4.964275444898382239e-01,3.125767393073935363e+00,2.565592569012880020e-01
4.725000000000000000e+09,5.203217373044279892e-01,4.964183851657792967e-01,3.163597999797332250e+00,2.586706159943384931e-01
4.730000000000000000e+09,5.212279959711149102e-01,4.964092678964362459e-01,3.201314611348744510e+00,2.607573836478978557e-01
4.735000000000000000e+09,5.221203895005944728e-01,4.964001927907299994e-01,3.238914683866695121e+00,2.628197426523394276e-01
4.740000000000000000e+09,5.229991209059403623e-01,4.963911599536346420e-01,3.276395750725982214e+00,2.648578800750682749e-01
4.745000000000000000e+09,5.238643921394090519e-01,4.963821694862079470e-01,3.313755420993780731e+00,2.668719869323930016e-01
4.750000000000000000e+09,5.247164039903092769e-01,4.963732214856241276e-01,3.350991377890776945e+00,2.688622578739117142e-01
4.755000000000000000e+09,5.255553559895713711e-01,4.963643160452048675e-01,3.388101377268845749e+00,2.708288908796852024e-01
4.760000000000000000e+09,5.263814463206299976e-01,4.963554532544528497e-01,3.425083246095106837e+00,2.727720869692947803e-01
4.765000000000000000e+09,5.271948717365076975e-01,4.963466331990840641e-01,3.461934880952888260e+00,2.746920499229982271e-01
4.770000000000000000e+09,5.279958274827525333e-01,4.963378559610619467e-01,3.498654246554071534e+00,2.765889860143377343e-01
4.775000000000000000e+09,5.287845072260327628e-01,4.963291216186311305e-01,3.535239374267062917e+00,2.784631037540765686e-01
4.780000000000000000e+09,5.295611029881632792e-01,4.963204302463514184e-01,3.571688360661814166e+00,2.803146136451893922e-01
4.785000000000000000e+09,5.303258050852635019e-01,4.963117819151331434e-01,3.607999366067356384e+00,2.821437279483319793e-01
4.790000000000000000e+09,5.310788020719143798e-01,4.963031766922721966e-01,3.644170613150032878e+00,2.839506604578719284e-01
4.795000000000000000e+09,5.318202806900471646e-01,4.962946146414849435e-01,3.680200385508320515e+00,2.857356262879332531e-01
4.800000000000000000e+09,5.325504258223038301e-01,4.962860958229446395e-01,3.716087026284359496e+00,2.874988416681348857e-01
4.805000000000000000e+09,5.332694204497704371e-01,4.962776202933179004e-01,3.751828936794034064e+00,2.892405237487943870e-01
4.810000000000000000e+09,5.339774456138181025e-01,4.962691881058000631e-01,3.787424575180366570e+00,2.909608904155073783e-01
4.815000000000000000e+09,5.346746803817875593e-01,4.962607993101535442e-01,3.822872455077703346e+00,2.926601601121825436e-01
4.820000000000000000e+09,5.353613018165366277e-01,4.962524539527433109e-01,3.858171144306715039e+00,2.943385516731983342e-01
4.825000000000000000e+09,5.360374849493967364e-01,4.962441520765755176e-01,3.893319263578664646e+00,2.959962841633405617e-01
4.830000000000000000e+09,5.367034027565947829e-01,4.962358937213343646e-01,3.928315485227184212e+00,2.976335767261064080e-01
4.835000000000000000e+09,5.373592261388250302e-01,4.962276789234204011e-01,3.963158531957060582e+00,2.992506484395862643e-01
4.840000000000000000e+09,5.380051239038782240e-01,4.962195077159885503e-01,3.997847175613839177e+00,3.008477181798268063e-01
4.845000000000000000e+09,5.386412627521407481e-01,4.962113801289860238e-01,4.032380235976150473e+00,3.024250044914915669e-01
4.850000000000000000e+09,5.392678072648190435e-01,4.962032961891912897e-01,4.066756579566132679e+00,3.039827254653385546e-01
4.855000000000000000e+09,5.398849198947225370e-01,4.961952559202526536e-01,4.100975118481551718e+00,3.055210986224270453e-01
4.860000000000000000e+09,5.404927609595091553e-01,4.961872593427271161e-01,4.135034809249130028e+00,3.070403408047791549e-01
4.865000000000000000e+09,5.410914886372182320e-01,4.961793064741191750e-01,4.168934651699121474e+00,3.085406680722528328e-01
4.870000000000000000e+09,5.416812589639442566e-01,4.961713973289204604e-01,4.202673687858575313e+00,3.100222956052792744e-01
4.875000000000000000e+09,5.422622258336117218e-01,4.961635319186482596e-01,4.236251000868883843e+00,3.114854376134814640e-01
4.880000000000000000e+09,5.428345409995731785e-01,4.961557102518863172e-01,4.269665713917419225e+00,3.129303072495064342e-01
4.885000000000000000e+09,5.433983540781393007e-01,4.961479323343226389e-01,4.302916989199506048e+00,3.143571165285655722e-01
4.890000000000000000e+09,5.439538125536791391e-01,4.961401981687904028e-01,4.336004026890684315e+00,3.157660762526008913e-01
4.895000000000000000e+09,5.445010617853895951e-01,4.961325077553072616e-01,4.368926064145607135e+00,3.171573959395891928e-01
4.900000000000000000e+09,5.450402450155223955e-01,4.961248610911150325e-01,4.401682374114918694e+00,3.185312837574120204e-01
4.905000000000000000e+09,5.455715033789970692e-01,4.961172581707196105e-01,4.434272264981870215e+00,3.198879464621821045e-01
4.910000000000000000e+09,5.460949759143135518e-01,4.961096989859308248e-01,4.466695079019523007e+00,3.212275893408798599e-01
4.915000000000000000e+09,5.466107995756792626e-01,4.961021835259024071e-01,4.498950191666382992e+00,3.225504161580353690e-01
4.920000000000000000e+09,5.471191092462441841e-01,4.960947117771720150e-01,4.531037010621737693e+00,3.238566291063403879e-01
4.925000000000000000e+09,5.476200377523990914e-01,4.960872837237009780e-01,4.562954974961241028e+00,3.251464287610489334e-01
4.930000000000000000e+09,5.481137158790192476e-01,4.960798993469142104e-01,4.594703554269341517e+00,3.264200140378725190e-01
4.935000000000000000e+09,5.486002723856089336e-01,4.960725586257405118e-01,4.626282247791552393e+00,3.276775821543399525e-01
4.940000000000000000e+09,5.490798340232583286e-01,4.960652615366522022e-01,4.657690583605112344e+00,3.289193285944189693e-01
4.945000000000000000e+09,5.495525255523854291e-01,4.960580080537050351e-01,4.688928117807157570e+00,3.301454470762246740e-01
4.950000000000000000e+09,5.500184697611212314e-01,4.960507981485778872e-01,4.719994433722237481e+00,3.313561295227526182e-01
4.955000000000000000e+09,5.504777874843664875e-01,4.960436317906132819e-01,4.750889141123409765e+00,3.325515660352829084e-01
4.960000000000000000e+09,5.509305976234273317e-01,4.960365089468559141e-01,4.781611875477808304e+00,3.337319448697564361e-01
4.965000000000000000e+09,5.513770171661236397e-01,4.960294295820935617e-01,4.812162297201193262e+00,3.348974524154001431e-01
4.970000000000000000e+09,5.518171612074300736e-01,4.960223936588958327e-01,4.842540090935433028e+00,3.360482731760318087e-01
4.975000000000000000e+09,5.522511429704923813e-01,4.960154011376537997e-01,4.872744964839725412e+00,3.371845897535757364e-01
4.980000000000000000e+09,5.526790738280340509e-01,4.960084519766199684e-01,4.902776649897061745e+00,3.383065828337474823e-01
4.985000000000000000e+09,5.531010633240998065e-01,4.960015461319466357e-01,4.932634899241129744e+00,3.394144311740007192e-01
4.990000000000000000e+09,5.535172191960904264e-01,4.959946835577258017e-01,4.962319487493014769e+00,3.405083115932400206e-01
4.995000000000000000e+09,5.539276473970169423e-01,4.959878642060281950e-01,4.991830210116924960e+00,3.415883989635551954e-01
5.000000000000000000e+09,5.543324521180345021e-01,4.959810880269414080e-01,5.021166882792331698e+00,3.426548662037879334e-01
5.005000000000000000e+09,5.547317358110805952e-01,4.959743549686098096e-01,5.050329340795736144e+00,3.437078842745995289e-01
5.010000000000000000e+09,5.551255992117105631e-01,4.959676649772724599e-01,5.079317438401823814e+00,3.447476221753167369e-01
5.015000000000000000e+09,5.555141413620465762e-01,4.959610179973015787e-01,5.108131048298091059e+00,3.457742469422602216e-01
5.020000000000000000e+09,5.558974596337762364e-01,4.959544139712412925e-01,5.136770061010755839e+00,3.467879236484072702e-01
5.025000000000000000e+09,5.562756497512584275e-01,4.959478528398454378e-01,5.165234384347691332e+00,3.477888154045217783e-01
5.030000000000000000e+09,5.566488058146333850e-01,4.959413345421155861e-01,5.193523942853098596e+00,3.487770833614971533e-01
5.035000000000000000e+09,5.570170203229536376e-01,4.959348590153390690e-01,5.221638677275086238e+00,3.497528867138896547e-01
5.040000000000000000e+09,5.573803841972968520e-01,4.959284261951262263e-01,5.249578544047807327e+00,3.507163827046393401e-01
5.045000000000000000e+09,5.577389868038571397e-01,4.959220360154483753e-01,5.277343514783968459e+00,3.516677266307742244e-01
5.050000000000000000e+09,5.580929159769625336e-01,4.959156884086740602e-01,5.304933575783129740e+00,3.526070718502291035e-01
5.055000000000000000e+09,5.584422580420488336e-01,4.959093833056071321e-01,5.332348727547238987e+00,3.535345697894341499e-01
5.060000000000000000e+09,5.587870978385282017e-01,4.959031206355231092e-01,5.359588984312640747e+00,3.544503699519379047e-01
5.065000000000000000e+09,5.591275187425283066e-01,4.958969003262054809e-01,5.386654373591682976e+00,3.553546199277825002e-01
5.070000000000000000e+09,5.594636026895808412e-01,4.958907223039824563e-01,5.413544935725545848e+00,3.562474654036414390e-01
5.075000000000000000e+09,5.597954301971056479e-01,4.958845864937628245e-01,5.440260723448830937e+00,3.571290501736953393e-01
5.080000000000000000e+09,5.601230803867822683e-01,4.958784928190720365e-01,5.466801801464499455e+00,3.579995161511566604e-01
5.085000000000000000e+09,5.604466310067678370e-01,4.958724412020879546e-01,5.493168246029672019e+00,3.588590033804224810e-01
5.090000000000000000e+09,5.607661584537273480e-01,4.958664315636758246e-01,5.519360144552419634e+00,3.597076500498223028e-01
5.095000000000000000e+09,5.610817377947010520e-01,4.958604638234242468e-01,5.545377595196912424e+00,3.605455925048391963e-01
5.100000000000000000e+09,5.613934427887761203e-01,4.958545378996790376e-01,5.571220706501655684e+00,3.613729652619264154e-01
5.105000000000000000e+09,5.617013459085706817e-01,4.958486537095787017e-01,5.596889597004246042e+00,3.621899010226732329e-01
5.110000000000000000e+09,5.620055183615025873e-01,4.958428111690886264e-01,5.622384394877171232e+00,3.629965306884395115e-01
5.115000000000000000e+09,5.623060301108417924e-01,4.958370101930352769e-01,5.647705237572592907e+00,3.637929833753610898e-01
5.120000000000000000e+09,5.626029498965700038e-01,4.958312506951400578e-01,5.672852271476182651e+00,3.645793864297051656e-01
5.125000000000000000e+09,5.628963452560085123e-01,4.958255325880524533e-01,5.697825651571264416e+00,3.653558654435867803e-01
5.130000000000000000e+09,5.631862825441815712e-01,4.958198557833847220e-01,5.722625541106863167e+00,3.661225442708249123e-01
5.135000000000000000e+09,5.634728269540247858e-01,4.958142201917430936e-01,5.747252111281984099e+00,3.668795450432988381e-01
5.140000000000000000e+09,5.637560425362676542e-01,4.958086257227618532e-01,5.771705540930959444e+00,3.676269881873118206e-01
5.145000000000000000e+09,5.640359922191409137e-01,4.958030722851361483e-01,5.795986016218515502e+00,3.683649924402137010e-01
5.150000000000000000e+09,5.643127378278121054e-01,4.957975597866527973e-01,5.820093730347064565e+00,3.690936748673366852e-01
5.155000000000000000e+09,5.645863401035883244e-01,4.957920881342235409e-01,5.844028883266059182e+00,3.698131508789166411e-01
5.160000000000000000e+09,5.648568587228491866e-01,4.957866572339162947e-01,5.867791681390879255e+00,3.705235342472137372e-01
5.165000000000000000e+09,5.651243523157699622e-01,4.957812669909860137e-01,5.891382337332096597e+00,3.712249371238379725e-01
5.170000000000000000e+09,5.653888784847351801e-01,4.957759173099068328e-01,5.914801069624644470e+00,3.719174700569543024e-01
5.175000000000000000e+09,5.656504938225703771e-01,4.957706080944018767e-01,5.938048102472539114e+00,3.726012420088198329e-01
5.180000000000000000e+09,5.659092539304539926e-01,4.957653392474741794e-01,5.961123665493790469e+00,3.732763603731825697e-01
5.185000000000000000e+09,5.661652134356300881e-01,4.957601106714372152e-01,5.984027993474530405e+00,3.739429309928000156e-01
5.190000000000000000e+09,5.664184260088240830e-01,4.957549222679440981e-01,6.006761326130369838e+00,3.746010581770050640e-01
5.195000000000000000e+09,5.666689443814293403e-01,4.957497739380176682e-01,6.029323907872209176e+00,3.752508447192292040e-01
5.200000000000000000e+09,5.669168203624472824e-01,4.957446655820797465e-01,6.051715987579830092e+00,3.758923919145703008e-01
5.205000000000000000e+09,5.671621048551457323e-01,4.957395970999802781e-01,6.073937818378908560e+00,3.765257995772702260e-01
5.210000000000000000e+09,5.674048478734904366e-01,4.957345683910255874e-01,6.095989657428519948e+00,3.771511660582969050e-01
5.215000000000000000e+09,5.676450985583234576e-01,4.957295793540071327e-01,6.117871765709001153e+00,3.777685882627330738e-01
5.220000000000000000e+09,5.678829051932763328e-01,4.957246298872298729e-01,6.139584407818830414e+00,3.783781616672128312e-01
5.225000000000000000e+09,5.681183152204453135e-01,4.957197198885393563e-01,6.161127851776110553e+00,3.789799803372731479e-01
5.230000000000000000e+09,5.683513752558325693e-01,4.957148492553498653e-01,6.182502368824785322e+00,3.795741369446182789e-01
5.235000000000000000e+09,5.685821311044985116e-01,4.957100178846716165e-01,6.203708233245677661e+00,3.801607227842955794e-01
5.240000000000000000e+09,5.688106277755522466e-01,4.957052256731368511e-01,6.224745722175521578e+00,3.807398277918643270e-01
5.245000000000000000e+09,5.690369094967850927e-01,4.957004725170276460e-01,6.245615115425567687e+00,3.813115405603205721e-01
5.250000000000000000e+09,5.692610197291744223e-01,4.956957583123013933e-01,6.266316695309556373e+00,3.818759483570459690e-01
5.255000000000000000e+09,5.694830011811022885e-01,4.956910829546168351e-01,6.286850746475534990e+00,3.824331371406215485e-01
5.260000000000000000e+09,5.697028958223072648e-01,4.956864463393600984e-01,6.307217555739331516e+00,3.829831915774470907e-01
5.265000000000000000e+09,5.699207448976693069e-01,4.956818483616697857e-01,6.327417411926280266e+00,3.835261950583411239e-01
5.270000000000000000e+09,5.701365889407280507e-01,4.956772889164622331e-01,6.347450605714156424e+00,3.840622297149282049e-01
5.275000000000000000e+09,5.703504677869555284e-01,4.956727678984562679e-01,6.367317429482657332e+00,3.845913764359563114e-01
5.280000000000000000e+09,5.705624205868427001e-01,4.956682852021973562e-01,6.387018177165647792e+00,3.851137148834393731e-01
5.285000000000000000e+09,5.707724858187555039e-01,4.956638407220828046e-01,6.406553144105653352e+00,3.856293235086120652e-01
5.290000000000000000e+09,5.709807013015245625e-01,4.956594343523841317e-01,6.425922626917853542e+00,3.861382795678860447e-01
5.295000000000000000e+09,5.711871042068867865e-01,4.956550659872717701e-01,6.445126923351508275e+00,3.866406591384881075e-01
5.300000000000000000e+09,5.713917310716646325e-01,4.956507355208382148e-01,6.464166332157907036e+00,3.871365371340199091e-01
5.305000000000000000e+09,5.715946178097341956e-01,4.956464428471203387e-01,6.483041152963263443e+00,3.876259873198962813e-01
5.310000000000000000e+09,5.717957997238263257e-01,4.956421878601233177e-01,6.501751686140649689e+00,3.881090823285080482e-01
5.315000000000000000e+09,5.719953115170735014e-01,4.956379704538416142e-01,6.520298232691620122e+00,3.885858936743866732e-01
5.320000000000000000e+09,5.721931873043535344e-01,4.956337905222819584e-01,6.538681094125919913e+00,3.890564917690687574e-01
5.325000000000000000e+09,5.723894606235001570e-01,4.956296479594851090e-01,6.556900572345259803e+00,3.895209459358168202e-01
5.330000000000000000e+09,5.725841644462034141e-01,4.956255426595471691e-01,6.574956969533075402e+00,3.899793244242456547e-01
5.335000000000000000e+09,5.727773311888217922e-01,4.956214745166407920e-01,6.592850588044564475e+00,3.904316944247075427e-01
5.340000000000000000e+09,5.729689927229274504e-01,4.956174434250362748e-01,6.610581730300375547e+00,3.908781220825248148e-01
5.345000000000000000e+09,5.731591803857273293e-01,4.956134492791222645e-01,6.628150698683375808e+00,3.913186725120551546e-01
5.350000000000000000e+09,5.733479249902264652e-01,4.956094919734260751e-01,6.645557795438038262e+00,3.917534098105794338e-01
5.355000000000000000e+09,5.735352568352599656e-01,4.956055714026333936e-01,6.662803322574541554e+00,3.921823970720654806e-01
5.360000000000000000e+09,5.737212057153121547e-01,4.956016874616088752e-01,6.679887581770584504e+00,3.926056964006339745e-01
5.365000000000000000e+09,5.739058009301967189e-01,4.955978400454150723e-01,6.696810874281156956e+00,3.930233689239840955e-01
5.370000000000000000e+09,5.740890712945208030e-01,4.955940290493316414e-01,6.713573500848811548e+00,3.934354748065932994e-01
5.375000000000000000e+09,5.742710451470020017e-01,4.955902543688748829e-01,6.730175761614454188e+00,3.938420732626952692e-01
5.380000000000000000e+09,5.744517503595791830e-01,4.955865158998159492e-01,6.746617956033896135e+00,3.942432225691655523e-01
5.385000000000000000e+09,5.746312143464367139e-01,4.955828135381993849e-01,6.762900382794265752e+00,3.946389800781722745e-01
5.390000000000000000e+09,5.748094640727513527e-01,4.955791471803615011e-01,6.779023339733752707e+00,3.950294022296781393e-01
5.395000000000000000e+09,5.749865260633961750e-01,4.955755167229478619e-01,6.794987123763593040e+00,3.954145445637698986e-01
5.400000000000000000e+09,5.751624264113994744e-01,4.955719220629312138e-01,6.810792030791922080e+00,3.957944617328065240e-01
5.405000000000000000e+09,5.753371907862427914e-01,4.955683630976289722e-01,6.826438355648946299e+00,3.961692075133768087e-01
5.410000000000000000e+09,5.755108444421142000e-01,4.955648397247197634e-01,6.841926392016404179e+00,3.965388348181379530e-01
5.415000000000000000e+09,5.756834122258975839e-01,4.955613518422610220e-01,6.857256432355832487e+00,3.969033957074072361e-01
5.420000000000000000e+09,5.758549185850155849e-01,4.955578993487047001e-01,6.872428767842535535e+00,3.972629414006720316e-01
5.425000000000000000e+09,5.760253875752320285e-01,4.955544821429145319e-01,6.887443688296954747e+00,3.976175222878245430e-01
5.430000000000000000e+09,5.761948428681985535e-01,4.955511001241811320e-01,6.902301482122831011e+00,3.979671879403441914e-01
5.435000000000000000e+09,5.763633077589211950e-01,4.955477531922387047e-01,6.917002436242164265e+00,3.983119871221948993e-01
5.440000000000000000e+09,5.765308051730770877e-01,4.955444412472801985e-01,6.931546836035826331e+00,3.986519678006481548e-01
5.445000000000000000e+09,5.766973576741614149e-01,4.955411641899722941e-01,6.945934965284317641e+00,3.989871771569029058e-01
5.450000000000000000e+09,5.768629874705929472e-01,4.955379219214711140e-01,6.960167106109430790e+00,3.993176615965248200e-01
5.455000000000000000e+09,5.770277164225604549e-01,4.955347143434366552e-01,6.974243538918834417e+00,3.996434667597523749e-01
5.460000000000000000e+09,5.771915660488671218e-01,4.955315413580473893e-01,6.988164542351222863e+00,3.999646375316175950e-01
5.465000000000000000e+09,5.773545575335384816e-01,4.955284028680150832e-01,7.001930393223469551e+00,4.002812180519177976e-01
5.470000000000000000e+09,5.775167117324091492e-01,4.955252987765977890e-01,7.015541366480084307e+00,4.005932517250461178e-01
5.475000000000000000e+09,5.776780491794921701e-01,4.955222289876153319e-01,7.028997735140825043e+00,4.009007812295889428e-01
5.480000000000000000e+09,5.778385900933167285e-01,4.955191934054614666e-01,7.042299770254771829e+00,4.012038485278820454e-01
5.485000000000000000e+09,5.779983543830651271e-01,4.955161919351181443e-01,7.055447740850918414e+00,4.015024948753010414e-01
5.490000000000000000e+09,5.781573616546971106e-01,4.955132244821686127e-01,7.068441913892732131e+00,4.017967608294572557e-01
5.495000000000000000e+09,5.783156312168297175e-01,4.955102909528100730e-01,7.081282554233945703e+00,4.020866862592404889e-01
5.500000000000000000e+09,5.784731820866353402e-01,4.955073912538666137e-01,7.093969924574309083e+00,4.023723103536803181e-01
5.505000000000000000e+09,5.786300329955700317e-01,4.955045252928019228e-01,7.106504285417383215e+00,4.026536716306763908e-01
5.510000000000000000e+09,5.787862023949563728e-01,4.955016929777310009e-01,7.118885895029949396e+00,4.029308079455904412e-01
5.515000000000000000e+09,5.789417084615551268e-01,4.954988942174331501e-01,7.131115009400568638e+00,4.032037564996455159e-01
5.520000000000000000e+09,5.790965691029675844e-01,4.954961289213630771e-01,7.143191882202000187e+00,4.034725538482417107e-01
5.525000000000000000e+09,5.792508019629677429e-01,4.954933969996628829e-01,7.155116764752977865e+00,4.037372359090883878e-01
5.530000000000000000e+09,5.794044244267222421e-01,4.954906983631734430e-01,7.166889905980967868e+00,4.039978379701927858e-01
5.535000000000000000e+09,5.795574536258903953e-01,4.954880329234459535e-01,7.178511552386369843e+00,4.042543946977158464e-01
5.540000000000000000e+09,5.797099064437047922e-01,4.954854005927524785e-01,7.189981948008225210e+00,4.045069401437002554e-01
5.545000000000000000e+09,5.798617995198065422e-01,4.954828012840972185e-01,7.201301334389663467e+00,4.047555077536320045e-01
5.550000000000000000e+09,5.800131492553035617e-01,4.954802349112268356e-01,7.212469950545465913e+00,4.050001303738918756e-01
5.555000000000000000e+09,5.801639718172718618e-01,4.954777013886412229e-01,7.223488032929486380e+00,4.052408402590474412e-01
5.560000000000000000e+09,5.803142831435996740e-01,4.954752006316034407e-01,7.234355815404369672e+00,4.054776690790422577e-01
5.565000000000000000e+09,5.804640989475338131e-01,4.954727325561502638e-01,7.245073529209599350e+00,4.057106479261965992e-01
5.570000000000000000e+09,5.806134347221645342e-01,4.954702970791014516e-01,7.255641402933560080e+00,4.059398073221471837e-01
5.575000000000000000e+09,5.807623057448160209e-01,4.954678941180699625e-01,7.266059662483772996e+00,4.061651772245982728e-01
5.580000000000000000e+09,5.809107270814688473e-01,4.954655235914710576e-01,7.276328531059645499e+00,4.063867870339830102e-01
5.585000000000000000e+09,5.810587135909377476e-01,4.954631854185320150e-01,7.286448229124773412e+00,4.066046655999703274e-01
5.590000000000000000e+09,5.812062799290937942e-01,4.954608795193009008e-01,7.296418974380870281e+00,4.068188412278663790e-01
5.595000000000000000e+09,5.813534405529802163e-01,4.954586058146557281e-01,7.306240981741652263e+00,4.070293416848739243e-01
5.600000000000000000e+09,5.815002097248014312e-01,4.954563642263135059e-01,7.315914463307445104e+00,4.072361942062303619e-01
5.605000000000000000e+09,5.816466015158807679e-01,4.954541546768380100e-01,7.325439628342564014e+00,4.074394255012679378e-01
5.610000000000000000e+09,5.817926298106175231e-01,4.954519770896491648e-01,7.334816683249254510e+00,4.076390617592666188e-01
5.615000000000000000e+09,5.819383083102296350e-01,4.954498313890309813e-01,7.344045831545702896e+00,4.078351286552608368e-01
5.620000000000000000e+09,5.820836505365125646e-01,4.954477175001393841e-01,7.353127273843689693e+00,4.080276513557081208e-01
5.625000000000000000e+09,5.822286698355615409e-01,4.954456353490104825e-01,7.362061207826606335e+00,4.082166545240353273e-01
5.630000000000000000e+09,5.823733793813008486e-01,4.954435848625682315e-01,7.370847828227653054e+00,4.084021623260619682e-01
5.635000000000000000e+09,5.825177921791493407e-01,4.954415659686321471e-01,7.379487326809321956e+00,4.085841984353241751e-01
5.640000000000000000e+09,5.826619210694221618e-01,4.954395785959244680e-01,7.387979892343711441e+00,4.087627860382923584e-01
5.645000000000000000e+09,5.828057787306833992e-01,4.954376226740778155e-01,7.396325710591758806e+00,4.089379478394428724e-01
5.650000000000000000e+09,5.829493776833294394e-01,4.954356981336421328e-01,7.404524964285050359e+00,4.091097060662627349e-01
5.655000000000000000e+09,5.830927302926718347e-01,4.954338049060918459e-01,7.412577833106151814e+00,4.092780824741040213e-01
5.660000000000000000e+09,5.832358487722885121e-01,4.954319429238323025e-01,7.420484493671497539e+00,4.094430983509728117e-01
5.665000000000000000e+09,5.833787451871763619e-01,4.954301121202069336e-01,7.428245119512881800e+00,4.096047745221730874e-01
5.670000000000000000e+09,5.835214314568849536e-01,4.954283124295037477e-01,7.435859881059688092e+00,4.097631313548499299e-01
5.675000000000000000e+09,5.836639193586241614e-01,4.954265437869611599e-01,7.443328945623638226e+00,4.099181887624717691e-01
5.680000000000000000e+09,5.838062205302227969e-01,4.954248061287750970e-01,7.450652477380201866e+00,4.100699662091300546e-01
5.685000000000000000e+09,5.839483464731388684e-01,4.954230993921044379e-01,7.457830637354535774e+00,4.102184827138228851e-01
5.690000000000000000e+09,5.840903085553580398e-01,4.954214235150772305e-01,7.464863583404667935e+00,4.103637568545699388e-01
5.695000000000000000e+09,5.842321180142849846e-01,4.954197784367966317e-01,7.471751470206308809e+00,4.105058067724539073e-01
5.700000000000000000e+09,5.843737859594750894e-01,4.954181640973465139e-01,7.478494449238116459e+00,4.106446501755632861e-01
5.705000000000000000e+09,5.845153233755849831e-01,4.954165804377969051e-01,7.485092668767228119e+00,4.107803043428344680e-01
5.710000000000000000e+09,5.846567411248343449e-01,4.954150274002096510e-01,7.491546273835045788e+00,4.109127861277942495e-01
5.715000000000000000e+09,5.847980499498839357e-01,4.954135049276434111e-01,7.497855406243338017e+00,4.110421119622050812e-01
5.720000000000000000e+09,5.849392604763473669e-01,4.954120129641593206e-01,7.504020204540426064e+00,4.111682978596089000e-01
5.725000000000000000e+09,5.850803832154846118e-01,4.954105514548253764e-01,7.510040804008479398e+00,4.112913594187931343e-01
5.730000000000000000e+09,5.852214285665897631e-01,4.954091203457219872e-01,7.515917336649975411e+00,4.114113118271379710e-01
5.735000000000000000e+09,5.853624068195759644e-01,4.954077195839464154e-01,7.521649931175331538e+00,4.115281698638888486e-01
5.740000000000000000e+09,5.855033281574597570e-01,4.954063491176176059e-01,7.527238712990533820e+00,4.116419479033304185e-01
5.745000000000000000e+09,5.856442026586345939e-01,4.954050088958804055e-01,7.532683804185763776e+00,4.117526599178830682e-01
5.750000000000000000e+09,5.857850402994198014e-01,4.954036988689104470e-01,7.537985323522246262e+00,4.118603194810669943e-01
5.755000000000000000e+09,5.859258509562602635e-01,4.954024189879183693e-01,7.543143386421097496e+00,4.119649397704115978e-01
5.760000000000000000e+09,5.860666444080067095e-01,4.954011692051535909e-01,7.548158104952950254e+00,4.120665335702854981e-01
5.765000000000000000e+09,5.862074303383001395e-01,4.953999494739090292e-01,7.553029587825755620e+00,4.121651132745963730e-01
5.770000000000000000e+09,5.863482183376369505e-01,4.953987597485244310e-01,7.557757940374548511e+00,4.122606908894373978e-01
5.775000000000000000e+09,5.864890179056466701e-01,4.953975999843908684e-01,7.562343264550346333e+00,4.123532780356238270e-01
5.780000000000000000e+09,5.866298384532228072e-01,4.953964701379539592e-01,7.566785658909777723e+00,4.124428859511539147e-01
5.785000000000000000e+09,5.867706893044691840e-01,4.953953701667177523e-01,7.571085218605659861e+00,4.125295254935971156e-01
5.790000000000000000e+09,5.869115796991561940e-01,4.953943000292482801e-01,7.575242035375579164e+00,4.126132071423537218e-01
5.795000000000000000e+09,5.870525187943111955e-01,4.953932596851766124e-01,7.579256197533869255e+00,4.126939410008925169e-01
5.800000000000000000e+09,5.871935156664335187e-01,4.953922490952027413e-01,7.583127789959954512e+00,4.127717367988278929e-01
5.805000000000000000e+09,5.873345793135942294e-01,4.953912682210986351e-01,7.586856894089837766e+00,4.128466038939719307e-01
5.810000000000000000e+09,5.874757186571524237e-01,4.953903170257107358e-01,7.590443587907657275e+00,4.129185512743011044e-01
5.815000000000000000e+09,5.876169425438021454e-01,4.953893954729637894e-01,7.593887945934816308e+00,4.129875875597873169e-01
5.820000000000000000e+09,5.877582597473252068e-01,4.953885035278632332e-01,7.597190039222352809e+00,4.130537210042082852e-01
5.825000000000000000e+09,5.878996789706666393e-01,4.953876411564982485e-01,7.600349935341512264e+00,4.131169594968367997e-01
5.830000000000000000e+09,5.880412088474916699e-01,4.953868083260444255e-01,7.603367698374593253e+00,4.131773105640499377e-01
5.835000000000000000e+09,5.881828579442303084e-01,4.953860050047660946e-01,7.606243388907819813e+00,4.132347813708949769e-01
5.840000000000000000e+09,5.883246347616093441e-01,4.953852311620191573e-01,7.608977064021442693e+00,4.132893787225158655e-01
5.845000000000000000e+09,5.884665477364514619e-01,4.953844867682535846e-01,7.611568777281761733e+00,4.133411090655345621e-01
5.850000000000000000e+09,5.886086052436092508e-01,4.953837717950151376e-01,7.614018578734103038e+00,4.133899784893686480e-01
5.855000000000000000e+09,5.887508155973242285e-01,4.953830862149481429e-01,7.616326514893287936e+00,4.134359927274154356e-01
5.860000000000000000e+09,5.888931870531064483e-01,4.953824300017976023e-01,7.618492628736178496e+00,4.134791571581966085e-01
5.865000000000000000e+09,5.890357278092190896e-01,4.953818031304109137e-01,7.620516959694033865e+00,4.135194768064155979e-01
5.870000000000000000e+09,5.891784460084443786e-01,4.953812055767399247e-01,7.622399543644945652e+00,4.135569563439360219e-01
5.875000000000000000e+09,5.893213497396111444e-01,4.953806373178428202e-01,7.624140412905803466e+00,4.135916000906686429e-01
5.880000000000000000e+09,5.894644470388867852e-01,4.953800983318861761e-01,7.625739596224351047e+00,4.136234120153795546e-01
5.885000000000000000e+09,5.896077458918126402e-01,4.953795885981459590e-01,7.627197118773167972e+00,4.136523957364553472e-01
5.890000000000000000e+09,5.897512542345091369e-01,4.953791080970095795e-01,7.628513002140728361e+00,4.136785545225297733e-01
5.895000000000000000e+09,5.898949799550557982e-01,4.953786568099773913e-01,7.629687264324974905e+00,4.137018912930797154e-01
5.900000000000000000e+09,5.900389308953085665e-01,4.953782347196638569e-01,7.630719919726124623e+00,4.137224086189253414e-01
5.905000000000000000e+09,5.901831148521263781e-01,4.953778418097992131e-01,7.631610979138619300e+00,4.137401087226335039e-01
5.910000000000000000e+09,5.903275395787151991e-01,4.953774780652301923e-01,7.632360449745413611e+00,4.137549934788870010e-01
5.915000000000000000e+09,5.904722127862418457e-01,4.953771434719213551e-01,7.632968335110921210e+00,4.137670644147469767e-01
5.920000000000000000e+09,5.906171421450476799e-01,4.953768380169566443e-01,7.633434635172071658e+00,4.137763227097983054e-01
5.925000000000000000e+09,5.907623352862264587e-01,4.953765616885396073e-01,7.633759346233822463e+00,4.137827691963027466e-01
5.930000000000000000e+09,5.909077998025979994e-01,4.953763144759948389e-01,7.633942460961037568e+00,4.137864043592001106e-01
5.935000000000000000e+09,5.910535432505732434e-01,4.953760963697680930e-01,7.633983968372967333e+00,4.137872283360813919e-01
5.940000000000000000e+09,5.911995731508749019e-01,4.953759073614280029e-01,7.633883853834597666e+00,4.137852409170188484e-01
5.945000000000000000e+09,5.913458969902313234e-01,4.953757474436658592e-01,7.633642099051421326e+00,4.137804415443839812e-01
5.950000000000000000e+09,5.914925222225406731e-01,4.953756166102963321e-01,7.633258682063397416e+00,4.137728293125695345e-01
5.955000000000000000e+09,5.916394562703299886e-01,4.953755148562583588e-01,7.632733577236194833e+00,4.137624029675761039e-01
5.960000000000000000e+09,5.917867065250644876e-01,4.953754421776150330e-01,7.632066755257016055e+00,4.137491609066094034e-01
5.965000000000000000e+09,5.919342803497732453e-01,4.953753985715539376e-01,7.631258183126940153e+00,4.137331011775278733e-01
5.970000000000000000e+09,5.920821850793798191e-01,4.953753840363877559e-01,7.630307824154421326e+00,4.137142214782310590e-01
5.975000000000000000e+09,5.922304280217753902e-01,4.953753985715539376e-01,7.629215637949632089e+00,4.136925191559842618e-01
5.980000000000000000e+09,5.923790164595685859e-01,4.953754421776149774e-01,7.627981580417398710e+00,4.136679912066328901e-01
5.985000000000000000e+09,5.925279576508737378e-01,4.953755148562583588e-01,7.626605603751195339e+00,4.136406342737558028e-01
5.990000000000000000e+09,5.926772588301745248e-01,4.953756166102963321e-01,7.625087656427180782e+00,4.136104446477376628e-01
5.995000000000000000e+09,5.928269272103852128e-01,4.953757474436658592e-01,7.623427683196996263e+00,4.135774182647329322e-01
6.000000000000000000e+09,5.929769699828284502e-01,4.953759073614280029e-01,7.621625625083262356e+00,4.135415507056008910e-01
6.005000000000000000e+09,5.931273943191214260e-01,4.953760963697681485e-01,7.619681419370870401e+00,4.135028371946733450e-01
6.010000000000000000e+09,5.932782073717810523e-01,4.953763144759948389e-01,7.617594999603547024e+00,4.134612725985428172e-01
6.015000000000000000e+09,5.934294162757127733e-01,4.953765616885396073e-01,7.615366295576153632e+00,4.134168514246816528e-01
6.020000000000000000e+09,5.935810281487157170e-01,4.953768380169566443e-01,7.612995233328195610e+00,4.133695678199992285e-01
6.025000000000000000e+09,5.937330500931805588e-01,4.953771434719213551e-01,7.610481735139198456e+00,4.133194155693517557e-01
6.030000000000000000e+09,5.938854891965821281e-01,4.953774780652301368e-01,7.607825719521646768e+00,4.132663880939160261e-01
6.035000000000000000e+09,5.940383525324202107e-01,4.953778418097992131e-01,7.605027101215765306e+00,4.132104784495138627e-01
6.040000000000000000e+09,5.941916471618968743e-01,4.953782347196638569e-01,7.602085791182188856e+00,4.131516793248062869e-01
6.045000000000000000e+09,5.943453801342867271e-01,4.953786568099773913e-01,7.599001696596970667e+00,4.130899830394459404e-01
6.050000000000000000e+09,5.944995584879012585e-01,4.953791080970095795e-01,7.595774720846249828e+00,4.130253815421344177e-01
6.055000000000000000e+09,5.946541892512962058e-01,4.953795885981459590e-01,7.592404763518851851e+00,4.129578664085476469e-01
6.060000000000000000e+09,5.948092794442035869e-01,4.953800983318861761e-01,7.588891720401356622e+00,4.128874288392205827e-01
6.065000000000000000e+09,5.949648360783519330e-01,4.953806373178428202e-01,7.585235483472207108e+00,4.128140596573209864e-01
6.070000000000000000e+09,5.951208661582222392e-01,4.953812055767399247e-01,7.581435940895025816e+00,4.127377493063153491e-01
6.075000000000000000e+09,5.952773766824595025e-01,4.953818031304109137e-01,7.577492977014373743e+00,4.126584878475902940e-01
6.080000000000000000e+09,5.954343746441901342e-01,4.953824300017976023e-01,7.573406472348586327e+00,4.125762649579217123e-01
6.085000000000000000e+09,5.955918670322041253e-01,4.953830862149481429e-01,7.569176303584336907e+00,4.124910699268832248e-01
6.090000000000000000e+09,5.957498608318544386e-01,4.953837717950151376e-01,7.564802343571415122e+00,4.124028916541627732e-01
6.095000000000000000e+09,5.959083630257175912e-01,4.953844867682535846e-01,7.560284461316809868e+00,4.123117186467685769e-01
6.100000000000000000e+09,5.960673805945808645e-01,4.953852311620192683e-01,7.555622521978683892e+00,4.122175390161346709e-01
6.105000000000000000e+09,5.962269205182502141e-01,4.953860050047660946e-01,7.550816386861276541e+00,4.121203404751454524e-01
6.110000000000000000e+09,5.963869897763803829e-01,4.953868083260444255e-01,7.545865913408750458e+00,4.120201103350391580e-01
6.115000000000000000e+09,5.965475953492693773e-01,4.953876411564982485e-01,7.540770955200544634e+00,4.119168355022396755e-01
6.120000000000000000e+09,5.967087442185295965e-01,4.953885035278632332e-01,7.535531361944507012e+00,4.118105024750409182e-01
6.125000000000000000e+09,5.968704433681748522e-01,4.953893954729637894e-01,7.530146979473139268e+00,4.117010973402500662e-01
6.130000000000000000e+09,5.970326997850101680e-01,4.953903170257107358e-01,7.524617649736713432e+00,4.115886057696619971e-01
6.135000000000000000e+09,5.971955204597391154e-01,4.953912682210986351e-01,7.518943210798364696e+00,4.114730130164671040e-01
6.140000000000000000e+09,5.973589123875758800e-01,4.953922490952027413e-01,7.513123496829359205e+00,4.113543039115543642e-01
6.145000000000000000e+09,5.975228825688848611e-01,4.953932596851765569e-01,7.507158338102639661e+00,4.112324628596704112e-01
6.150000000000000000e+09,5.976874380100792861e-01,4.953943000292482801e-01,7.501047560988302720e+00,4.111074738355061098e-01
6.155000000000000000e+09,5.978525857242220631e-01,4.953953701667177523e-01,7.494790987949649264e+00,4.109793203796828220e-01
6.160000000000000000e+09,5.980183327318701059e-01,4.953964701379539592e-01,7.488388437534988284e+00,4.108479855945380566e-01
6.165000000000000000e+09,5.981846860615204209e-01,4.953975999843908684e-01,7.481839724375682010e+00,4.107134521399221638e-01
6.170000000000000000e+09,5.983516527505483573e-01,4.953987597485243755e-01,7.475144659179306927e+00,4.105757022287786495e-01
6.175000000000000000e+09,5.985192398457839236e-01,4.953999494739090292e-01,7.468303048725132065e+00,4.104347176226521565e-01
6.180000000000000000e+09,5.986874544041447255e-01,4.954011692051535909e-01,7.461314695860518320e+00,4.102904796270951948e-01
6.185000000000000000e+09,5.988563034932931073e-01,4.954024189879183693e-01,7.454179399494042180e+00,4.101429690868846345e-01
6.190000000000000000e+09,5.990257941923029517e-01,4.954036988689104470e-01,7.446896954592316931e+00,4.099921663811896821e-01
6.195000000000000000e+09,5.991959335922574237e-01,4.954050088958804055e-01,7.439467152174544573e+00,4.098380514185669954e-01
6.200000000000000000e+09,5.993667287969590696e-01,4.954063491176176059e-01,7.431889779309146959e+00,4.096806036318704214e-01
6.205000000000000000e+09,5.995381869233108452e-01,4.954077195839464154e-01,7.424164619108371888e+00,4.095198019729886507e-01
6.210000000000000000e+09,5.997103151021472289e-01,4.954091203457219872e-01,7.416291450723583978e+00,4.093556249074645770e-01
6.215000000000000000e+09,5.998831204786799765e-01,4.954105514548253764e-01,7.408270049342387864e+00,4.091880504090181225e-01
6.220000000000000000e+09,6.000566102130634460e-01,4.954120129641593206e-01,7.400100186183776074e+00,4.090170559538918726e-01
6.225000000000000000e+09,6.002307914810658396e-01,4.954135049276434111e-01,7.391781628494235257e+00,4.088426185150775827e-01
6.230000000000000000e+09,6.004056714744097079e-01,4.954150274002096510e-01,7.383314139543534438e+00,4.086647145563947481e-01
6.235000000000000000e+09,6.005812574014812721e-01,4.954165804377969051e-01,7.374697478621636826e+00,4.084833200264499364e-01
6.240000000000000000e+09,6.007575564877444263e-01,4.954181640973464584e-01,7.365931401034555570e+00,4.082984103524273101e-01
6.245000000000000000e+09,6.009345759763093930e-01,4.954197784367966317e-01,7.357015658101186517e+00,4.081099604337525832e-01
6.250000000000000000e+09,6.011123231283237445e-01,4.954214235150772305e-01,7.347949997149971324e+00,4.079179446356014371e-01
6.255000000000000000e+09,6.012908052235564904e-01,4.954230993921044379e-01,7.338734161515797716e+00,4.077223367822606637e-01
6.260000000000000000e+09,6.014700295607922076e-01,4.954248061287750970e-01,7.329367890536885533e+00,4.075231101503325459e-01
6.265000000000000000e+09,6.016500034582695777e-01,4.954265437869611599e-01,7.319850919551806001e+00,4.073202374617835853e-01
6.270000000000000000e+09,6.018307342541825422e-01,4.954283124295037477e-01,7.310182979896718614e+00,4.071136908768365203e-01
6.275000000000000000e+09,6.020122293070091501e-01,4.954301121202069336e-01,7.300363798904085044e+00,4.069034419867292862e-01
6.280000000000000000e+09,6.021944959959589783e-01,4.954319429238323025e-01,7.290393099898380136e+00,4.066894618062434352e-01
6.285000000000000000e+09,6.023775417213611538e-01,4.954338049060918459e-01,7.280270602196068808e+00,4.064717207661528442e-01
6.290000000000000000e+09,6.025613739050103002e-01,4.954356981336421328e-01,7.269996021102619110e+00,4.062501887054369432e-01
6.295000000000000000e+09,6.027459999905585564e-01,4.954376226740778155e-01,7.259569067910272899e+00,4.060248348633327953e-01
6.300000000000000000e+09,6.029314274438396515e-01,4.954395785959244680e-01,7.248989449898445514e+00,4.057956278712650522e-01
6.305000000000000000e+09,6.031176637530891727e-01,4.954415659686321471e-01,7.238256870330913806e+00,4.055625357445243329e-01
6.310000000000000000e+09,6.033047164294711440e-01,4.954435848625682315e-01,7.227371028455965352e+00,4.053255258738227007e-01
6.315000000000000000e+09,6.034925930071370903e-01,4.954456353490104825e-01,7.216331619504728678e+00,4.050845650166214340e-01
6.320000000000000000e+09,6.036813010435783111e-01,4.954477175001393841e-01,7.205138334691882918e+00,4.048396192883168543e-01
6.325000000000000000e+09,6.038708481199246414e-01,4.954498313890309813e-01,7.193790861214997889e+00,4.045906541532004463e-01
6.330000000000000000e+09,6.040612418410959972e-01,4.954519770896491648e-01,7.182288882254482587e+00,4.043376344152318502e-01
6.335000000000000000e+09,6.042524898360411845e-01,4.954541546768380100e-01,7.170632076974583491e+00,4.040805242086313864e-01
6.340000000000000000e+09,6.044445997579367402e-01,4.954563642263135059e-01,7.158820120524286068e+00,4.038192869882628044e-01
6.345000000000000000e+09,6.046375792842958452e-01,4.954586058146557281e-01,7.146852684038354830e+00,4.035538855198075314e-01
6.350000000000000000e+09,6.048314361172080211e-01,4.954608795193009008e-01,7.134729434637688605e+00,4.032842818697084386e-01
6.355000000000000000e+09,6.050261779833923104e-01,4.954631854185320150e-01,7.122450035433582904e+00,4.030104373949804364e-01
6.360000000000000000e+09,6.052218126342920890e-01,4.954655235914710576e-01,7.110014145528200658e+00,4.027323127327135377e-01
6.365000000000000000e+09,6.054183478461748757e-01,4.954678941180699625e-01,7.097421420017537841e+00,4.024498677894033372e-01
6.370000000000000000e+09,6.056157914201791836e-01,4.954702970791014516e-01,7.084671509994899807e+00,4.021630617300604449e-01
6.375000000000000000e+09,6.058141511823541547e-01,4.954727325561502638e-01,7.071764062553969943e+00,4.018718529670745054e-01
6.380000000000000000e+09,6.060134349836396872e-01,4.954752006316034407e-01,7.058698720793290526e+00,4.015761991488683291e-01
6.385000000000000000e+09,6.062136506998104801e-01,4.954777013886412229e-01,7.045475123819901597e+00,4.012760571482871241e-01
6.390000000000000000e+09,6.064148062314849152e-01,4.954802349112268356e-01,7.032092906755344153e+00,4.009713830507911081e-01
6.395000000000000000e+09,6.066169095039715131e-01,4.954828012840972185e-01,7.018551700739350530e+00,4.006621321423394777e-01
6.400000000000000000e+09,6.068199684672774818e-01,4.954854005927524785e-01,7.004851132937402802e+00,4.003482588971022382e-01
6.405000000000000000e+09,6.070239910957355711e-01,4.954880329234459535e-01,6.990990826546204850e+00,4.000297169648591167e-01
6.410000000000000000e+09,6.072289853881178701e-01,4.954906983631734430e-01,6.976970400801193684e+00,3.997064591581744875e-01
6.415000000000000000e+09,6.074349593671894976e-01,4.954933969996628829e-01,6.962789470983542728e+00,3.993784374392844727e-01
6.420000000000000000e+09,6.076419210795892534e-01,4.954961289213630771e-01,6.948447648428979662e+00,3.990456029067452892e-01
6.425000000000000000e+09,6.078498785955207540e-01,4.954988942174330391e-01,6.933944540536227663e+00,3.987079057817851102e-01
6.430000000000000000e+09,6.080588400084507850e-01,4.955016929777310009e-01,6.919279750775291227e+00,3.983652953943609409e-01
6.435000000000000000e+09,6.082688134347268294e-01,4.955045252928019228e-01,6.904452878700144680e+00,3.980177201690193178e-01
6.440000000000000000e+09,6.084798070132333425e-01,4.955073912538666137e-01,6.889463519957667259e+00,3.976651276103659871e-01
6.445000000000000000e+09,6.086918289049603192e-01,4.955102909528100730e-01,6.874311266298859024e+00,3.973074642882786223e-01
6.450000000000000000e+09,6.089048872924949229e-01,4.955132244821686127e-01,6.858995705592390912e+00,3.969446758228589167e-01
6.455000000000000000e+09,6.091189903795272143e-01,4.955161919351181443e-01,6.843516421836471686e+00,3.965767068690226327e-01
6.460000000000000000e+09,6.093341463903559907e-01,4.955191934054614666e-01,6.827872995173617454e+00,3.962035011008301910e-01
6.465000000000000000e+09,6.095503635691812416e-01,4.955222289876153319e-01,6.812065001904930028e+00,3.958250011954706493e-01
6.470000000000000000e+09,6.097676501795562531e-01,4.955252987765977890e-01,6.796092014505569878e+00,3.954411488169325972e-01
6.475000000000000000e+09,6.099860145036294368e-01,4.955284028680150277e-01,6.779953601640532845e+00,3.950518845993344352e-01
6.480000000000000000e+09,6.102054648414272364e-01,4.955315413580475559e-01,6.763649328183109155e+00,3.946571481299636641e-01
6.485000000000000000e+09,6.104260095100618733e-01,4.955347143434366552e-01,6.747178755233601777e+00,3.942568779319613470e-01
6.490000000000000000e+09,6.106476568428672591e-01,4.955379219214711140e-01,6.730541440135468179e+00,3.938510114465743617e-01
6.495000000000000000e+09,6.108704151884842837e-01,4.955411641899722941e-01,6.713736936499643093e+00,3.934394850152302392e-01
6.500000000000000000e+09,6.110942929099327792e-01,4.955444412472801430e-01,6.696764794223483364e+00,3.930222338610977473e-01
6.505000000000000000e+09,6.113192983835438188e-01,4.955477531922387047e-01,6.679624559513665183e+00,3.925991920703527649e-01
6.510000000000000000e+09,6.115454399979201039e-01,4.955511001241811320e-01,6.662315774910158694e+00,3.921702925730717881e-01
6.515000000000000000e+09,6.117727261527646787e-01,4.955544821429145319e-01,6.644837979310733722e+00,3.917354671237320840e-01
6.520000000000000000e+09,6.120011652576470285e-01,4.955578993487047557e-01,6.627190707997288932e+00,3.912946462813425841e-01
6.525000000000000000e+09,6.122307657307751727e-01,4.955613518422609665e-01,6.609373492662683702e+00,3.908477593891648838e-01
6.530000000000000000e+09,6.124615359975992268e-01,4.955648397247197634e-01,6.591385861438978644e+00,3.903947345540380032e-01
6.535000000000000000e+09,6.126934844894003085e-01,4.955683630976289722e-01,6.573227338928115948e+00,3.899354986253255606e-01
6.540000000000000000e+09,6.129266196417855195e-01,4.955719220629312138e-01,6.554897446233420411e+00,3.894699771734363991e-01
6.545000000000000000e+09,6.131609498931143154e-01,4.955755167229478064e-01,6.536395700991182167e+00,3.889980944678904651e-01
6.550000000000000000e+09,6.133964836828554867e-01,4.955791471803615011e-01,6.517721617405962675e+00,3.885197734550140947e-01
6.555000000000000000e+09,6.136332294498052509e-01,4.955828135381993849e-01,6.498874706286069447e+00,3.880349357351661199e-01
6.560000000000000000e+09,6.138711956302865813e-01,4.955865158998159492e-01,6.479854475080611742e+00,3.875435015395207738e-01
6.565000000000000000e+09,6.141103906562206394e-01,4.955902543688748829e-01,6.460660427919182602e+00,3.870453897064257687e-01
6.570000000000000000e+09,6.143508229531193798e-01,4.955940290493316414e-01,6.441292065652226562e+00,3.865405176572772605e-01
6.575000000000000000e+09,6.145925009379701320e-01,4.955978400454150723e-01,6.421748885893386216e+00,3.860288013719336275e-01
6.580000000000000000e+09,6.148354330170212600e-01,4.956016874616088752e-01,6.402030383064703400e+00,3.855101553636836598e-01
6.585000000000000000e+09,6.150796275834933269e-01,4.956055714026333936e-01,6.382136048441241272e+00,3.849844926536684642e-01
6.590000000000000000e+09,6.153250930151277220e-01,4.956094919734260751e-01,6.362065370201190007e+00,3.844517247449062980e-01
6.595000000000000000e+09,6.155718376716995399e-01,4.956134492791222645e-01,6.341817833475204225e+00,3.839117615957477470e-01
6.600000000000000000e+09,6.158198698923506020e-01,4.956174434250362748e-01,6.321392920398173132e+00,3.833645115928331903e-01
6.605000000000000000e+09,6.160691979928156758e-01,4.956214745166407920e-01,6.300790110164651736e+00,3.828098815235763119e-01
6.610000000000000000e+09,6.163198302625655378e-01,4.956255426595471136e-01,6.280008879085517748e+00,3.822477765480996048e-01
6.615000000000000000e+09,6.165717749617853904e-01,4.956296479594851090e-01,6.259048700645911012e+00,3.816781001706108789e-01
6.620000000000000000e+09,6.168250403182475861e-01,4.956337905222819584e-01,6.237909045567755939e+00,3.811007542103001522e-01
6.625000000000000000e+09,6.170796345240165959e-01,4.956379704538416142e-01,6.216589381873216524e+00,3.805156387716482347e-01
6.630000000000000000e+09,6.173355657320218626e-01,4.956421878601233177e-01,6.195089174951396771e+00,3.799226522141982976e-01
6.635000000000000000e+09,6.175928420525452767e-01,4.956464428471203942e-01,6.173407887626316537e+00,3.793216911217257570e-01
6.640000000000000000e+09,6.178514715494590748e-01,4.956507355208382148e-01,6.151544980229627591e+00,3.787126502708907383e-01
6.645000000000000000e+09,6.181114622363630406e-01,4.956550659872717701e-01,6.129499910675983543e+00,3.780954225993061746e-01
6.650000000000000000e+09,6.183728220725904778e-01,4.956594343523841317e-01,6.107272134538104247e+00,3.774698991729255049e-01
6.655000000000000000e+09,6.186355589589760395e-01,4.956638407220828046e-01,6.084861105129616199e+00,3.768359691529660216e-01
6.660000000000000000e+09,6.188996807334945505e-01,4.956682852021975227e-01,6.062266273586644161e+00,3.761935197621039118e-01
6.665000000000000000e+09,6.191651951667205278e-01,4.956727678984562124e-01,6.039487088956895455e+00,3.755424362501745827e-01
6.670000000000000000e+09,6.194321099570933020e-01,4.956772889164622331e-01,6.016522998286651713e+00,3.748826018590967202e-01
6.675000000000000000e+09,6.197004327259793000e-01,4.956818483616697857e-01,5.993373446717411568e+00,3.742138977873423200e-01
6.680000000000000000e+09,6.199701710125857801e-01,4.956864463393600428e-01,5.970037877580343100e+00,3.735362031536029193e-01
6.685000000000000000e+09,6.202413322685869090e-01,4.956910829546168351e-01,5.946515732498209417e+00,3.728493949599177570e-01
6.690000000000000000e+09,6.205139238526123924e-01,4.956957583123013933e-01,5.922806451489571522e+00,3.721533480541030503e-01
6.695000000000000000e+09,6.207879530244857502e-01,4.957004725170276460e-01,5.898909473077215360e+00,3.714479350915278477e-01
6.700000000000000000e+09,6.210634269392378837e-01,4.957052256731368511e-01,5.874824234399137701e+00,3.707330264961741229e-01
6.705000000000000000e+09,6.213403526408791677e-01,4.957100178846715610e-01,5.850550171327092208e+00,3.700084904211198289e-01
6.710000000000000000e+09,6.216187370559378422e-01,4.957148492553498653e-01,5.826086718585735014e+00,3.692741927082259235e-01
6.715000000000000000e+09,6.218985869867618144e-01,4.957197198885393563e-01,5.801433309877768174e+00,3.685299968471766885e-01
6.720000000000000000e+09,6.221799091045050467e-01,4.957246298872298729e-01,5.776589378014408638e+00,3.677757639338426476e-01
6.725000000000000000e+09,6.224627099419218768e-01,4.957295793540071327e-01,5.751554355049062650e+00,3.670113526278914184e-01
6.730000000000000000e+09,6.227469958858189436e-01,4.957345683910255318e-01,5.726327672416642756e+00,3.662366191097086165e-01
6.735000000000000000e+09,6.230327731692537618e-01,4.957395970999802781e-01,5.700908761077734255e+00,3.654514170365939507e-01
6.740000000000000000e+09,6.233200478634135511e-01,4.957446655820797465e-01,5.675297051668874104e+00,3.646555974982622073e-01
6.745000000000000000e+09,6.236088258692180641e-01,4.957497739380176682e-01,5.649491974655155069e+00,3.638490089715199494e-01
6.750000000000000000e+09,6.238991129085504905e-01,4.957549222679440981e-01,5.623492960493598147e+00,3.630314972743704516e-01
6.755000000000000000e+09,6.241909145152133576e-01,4.957601106714371597e-01,5.597299439796178611e+00,3.622029055191919311e-01
6.760000000000000000e+09,6.244842360255236091e-01,4.957653392474741794e-01,5.570910843502598020e+00,3.613630740652926665e-01
6.765000000000000000e+09,6.247790825685256566e-01,4.957706080944018212e-01,5.544326603059223757e+00,3.605118404707247093e-01
6.770000000000000000e+09,6.250754590558764701e-01,4.957759173099068328e-01,5.517546150602021804e+00,3.596490394432764193e-01
6.775000000000000000e+09,6.253733701713566351e-01,4.957812669909860137e-01,5.490568919147566618e+00,3.587745027907663364e-01
6.780000000000000000e+09,6.256728203599467575e-01,4.957866572339162947e-01,5.463394342789610114e+00,3.578880593705492386e-01
6.785000000000000000e+09,6.259738138165532595e-01,4.957920881342235964e-01,5.436021856905196792e+00,3.569895350383568977e-01
6.790000000000000000e+09,6.262763544742672162e-01,4.957975597866527973e-01,5.408450898363214243e+00,3.560787525962348932e-01
6.795000000000000000e+09,6.265804459922481584e-01,4.958030722851361483e-01,5.380680905744914533e+00,3.551555317398809031e-01
6.800000000000000000e+09,6.268860917430926216e-01,4.958086257227619087e-01,5.352711319569362303e+00,3.542196890051483305e-01
6.805000000000000000e+09,6.271932947998100083e-01,4.958142201917430381e-01,5.324541582527103856e+00,3.532710377138188473e-01
6.810000000000000000e+09,6.275020579222674311e-01,4.958198557833847220e-01,5.296171139723241161e+00,3.523093879186801614e-01
6.815000000000000000e+09,6.278123835431863586e-01,4.958255325880524533e-01,5.267599438926080069e+00,3.513345463477762776e-01
6.820000000000000000e+09,6.281242737535813747e-01,4.958312506951400578e-01,5.238825930825870891e+00,3.503463163479803577e-01
6.825000000000000000e+09,6.284377302877222071e-01,4.958370101930352769e-01,5.209850069305456799e+00,3.493444978279545143e-01
6.830000000000000000e+09,6.287527545075100033e-01,4.958428111690886264e-01,5.180671311712989890e+00,3.483288872001557568e-01
6.835000000000000000e+09,6.290693473863230301e-01,4.958486537095787017e-01,5.151289119150685991e+00,3.472992773223714802e-01
6.840000000000000000e+09,6.293875094922674052e-01,4.958545378996790376e-01,5.121702956770020521e+00,3.462554574384557604e-01
6.845000000000000000e+09,6.297072409707977769e-01,4.958604638234241913e-01,5.091912294077447498e+00,3.451972131184117831e-01
6.850000000000000000e+09,6.300285415268054301e-01,4.958664315636758801e-01,5.061916605249567880e+00,3.441243261977866563e-01
6.855000000000000000e+09,6.303514104059555478e-01,4.958724412020879546e-01,5.031715369461724485e+00,3.430365747165279311e-01
6.860000000000000000e+09,6.306758463754356114e-01,4.958784928190720365e-01,5.001308071225017748e+00,3.419337328571333545e-01
6.865000000000000000e+09,6.310018477040101326e-01,4.958845864937628245e-01,4.970694200734553370e+00,3.408155708822012686e-01
6.870000000000000000e+09,6.313294121413396409e-01,4.958907223039824563e-01,4.939873254231054389e+00,3.396818550714741924e-01
6.875000000000000000e+09,6.316585368966161074e-01,4.958969003262054809e-01,4.908844734373006169e+00,3.385323476582846047e-01
6.880000000000000000e+09,6.319892186163968972e-01,4.959031206355231092e-01,4.877608150621734140e+00,3.373668067655098968e-01
6.885000000000000000e+09,6.323214533617068644e-01,4.959093833056071321e-01,4.846163019639494252e+00,3.361849863410557027e-01
6.890000000000000000e+09,6.326552365843192138e-01,4.959156884086740047e-01,4.814508865700220852e+00,3.349866360928779319e-01
6.895000000000000000e+09,6.329905631021882639e-01,4.959220360154483198e-01,4.782645221114273149e+00,3.337715014236165567e-01
6.900000000000000000e+09,6.333274270740756329e-01,4.959284261951263928e-01,4.750571626666475922e+00,3.325393233648418212e-01
6.905000000000000000e+09,6.336658219732609343e-01,4.959348590153390690e-01,4.718287632070174098e+00,3.312898385110459865e-01
6.910000000000000000e+09,6.340057405603569674e-01,4.959413345421155861e-01,4.685792796432600937e+00,3.300227789532338418e-01
6.915000000000000000e+09,6.343471748551805511e-01,4.959478528398454378e-01,4.653086688740184940e+00,3.287378722124794095e-01
6.920000000000000000e+09,6.346901161076622389e-01,4.959544139712412369e-01,4.620168888356991133e+00,3.274348411732292963e-01
6.925000000000000000e+09,6.350345547677707092e-01,4.959610179973016342e-01,4.587038985537631675e+00,3.261134040164432868e-01
6.930000000000000000e+09,6.353804804543836671e-01,4.959676649772725154e-01,4.553696581961959922e+00,3.247732741529112399e-01
6.935000000000000000e+09,6.357278819231360067e-01,4.959743549686098096e-01,4.520141291281861484e+00,3.234141601564157753e-01
6.940000000000000000e+09,6.360767470331406548e-01,4.959810880269414635e-01,4.486372739687467970e+00,3.220357656970851967e-01
6.945000000000000000e+09,6.364270627126062951e-01,4.959878642060281395e-01,4.452390566494644375e+00,3.206377894750792601e-01
6.950000000000000000e+09,6.367788149233115647e-01,4.959946835577258017e-01,4.418194424745556681e+00,3.192199251543392791e-01
6.955000000000000000e+09,6.371319886238407948e-01,4.960015461319466357e-01,4.383783981832656274e+00,3.177818612968948964e-01
6.960000000000000000e+09,6.374865677316579049e-01,4.960084519766199684e-01,4.349158920142752294e+00,3.163232812976742303e-01
6.965000000000000000e+09,6.378425350838466956e-01,4.960154011376538552e-01,4.314318937718360836e+00,3.148438633197811476e-01
6.970000000000000000e+09,6.381998723966098019e-01,4.960223936588957772e-01,4.279263748943201051e+00,3.133432802306174714e-01
6.975000000000000000e+09,6.385585602234002955e-01,4.960294295820935617e-01,4.243993085247828922e+00,3.118211995387802915e-01
6.980000000000000000e+09,6.389185779116751673e-01,4.960365089468559696e-01,4.208506695838287293e+00,3.102772833319608625e-01
6.985000000000000000e+09,6.392799035582510392e-01,4.960436317906132264e-01,4.172804348447081146e+00,3.087111882159265797e-01
6.990000000000000000e+09,6.396425139632029300e-01,4.960507981485779427e-01,4.136885830107820183e+00,3.071225652547651119e-01
6.995000000000000000e+09,6.400063845822422381e-01,4.960580080537050351e-01,4.100750947954971082e+00,3.055110599125817616e-01
7.000000000000000000e+09,6.403714894775986988e-01,4.960652615366522022e-01,4.064399530047777986e+00,3.038763119967470838e-01
7.005000000000000000e+09,6.407378012673093925e-01,4.960725586257405673e-01,4.027831426218604349e+00,3.022179556028499192e-01
7.010000000000000000e+09,6.411052910728706200e-01,4.960798993469141549e-01,3.991046508951088256e+00,3.005356190617558543e-01
7.015000000000000000e+09,6.414739284652589690e-01,4.960872837237010335e-01,3.954044674280498661e+00,2.988289248885943605e-01
7.020000000000000000e+09,6.418436814092286502e-01,4.960947117771720705e-01,3.916825842728286045e+00,2.970974897343975907e-01
7.025000000000000000e+09,6.422145162058695567e-01,4.961021835259024071e-01,3.879389960257422221e+00,2.953409243399660600e-01
7.030000000000000000e+09,6.425863974333820838e-01,4.961096989859308248e-01,3.841736999263077212e+00,2.935588334928308507e-01
7.035000000000000000e+09,6.429592878859941019e-01,4.961172581707196105e-01,3.803866959591970964e+00,2.917508159872223006e-01
7.040000000000000000e+09,6.433331485110306280e-01,4.961248610911150880e-01,3.765779869590325291e+00,2.899164645872645552e-01
7.045000000000000000e+09,6.437079383440302838e-01,4.961325077553073171e-01,3.727475787186577350e+00,2.880553659939295019e-01
7.050000000000000000e+09,6.440836144419270770e-01,4.961401981687904028e-01,3.688954801004211248e+00,2.861671008157848917e-01
7.055000000000000000e+09,6.444601318141898183e-01,4.961479323343226944e-01,3.650217031508756094e+00,2.842512435440007201e-01
7.060000000000000000e+09,6.448374433519302729e-01,4.961557102518862616e-01,3.611262632190776145e+00,2.823073625319936220e-01
7.065000000000000000e+09,6.452154997549166549e-01,4.961635319186484261e-01,3.572091790778974207e+00,2.803350199797203790e-01
7.070000000000000000e+09,6.455942494564164136e-01,4.961713973289204604e-01,3.532704730495866308e+00,2.783337719235604024e-01
7.075000000000000000e+09,6.459736385458995089e-01,4.961793064741191750e-01,3.493101711343983062e+00,2.763031682315275628e-01
7.080000000000000000e+09,6.463536106894799405e-01,4.961872593427271161e-01,3.453283031432778483e+00,2.742427526046770647e-01
7.085000000000000000e+09,6.467341070481250620e-01,4.961952559202526536e-01,3.413249028345100911e+00,2.721520625850361030e-01
7.090000000000000000e+09,6.471150661935357595e-01,4.962032961891912897e-01,3.373000080539246159e+00,2.700306295702483150e-01
7.095000000000000000e+09,6.474964240217053746e-01,4.962113801289860238e-01,3.332536608795559463e+00,2.678779788358202074e-01
7.100000000000000000e+09,6.478781136640890947e-01,4.962195077159885503e-01,3.291859077700981295e+00,2.656936295650695889e-01
7.105000000000000000e+09,6.482600653963691562e-01,4.962276789234203456e-01,3.250967997177016233e+00,2.634770948875310159e-01
7.110000000000000000e+09,6.486422065447809970e-01,4.962358937213343091e-01,3.209863924049854322e+00,2.612278819262441321e-01
7.115000000000000000e+09,6.490244613899480708e-01,4.962441520765754621e-01,3.168547463666509856e+00,2.589454918546530426e-01
7.120000000000000000e+09,6.494067510682406397e-01,4.962524539527433109e-01,3.127019271553202806e+00,2.566294199634578943e-01
7.125000000000000000e+09,6.497889934705953774e-01,4.962607993101535997e-01,3.085280055119429043e+00,2.542791557381751666e-01
7.130000000000000000e+09,6.501711031387983342e-01,4.962691881058001742e-01,3.043330575411488326e+00,2.518941829482218564e-01
7.135000000000000000e+09,6.505529911591989567e-01,4.962776202933178449e-01,3.001171648908723011e+00,2.494739797477769638e-01
7.140000000000000000e+09,6.509345650538629346e-01,4.962860958229446395e-01,2.958804149372375569e+00,2.470180187896380275e-01
7.145000000000000000e+09,6.513157286691354519e-01,4.962946146414848880e-01,2.916229009740255229e+00,2.445257673523845154e-01
7.150000000000000000e+09,6.516963820616149539e-01,4.963031766922721411e-01,2.873447224074283657e+00,2.419966874819780012e-01
7.155000000000000000e+09,6.520764213815624100e-01,4.963117819151331989e-01,2.830459849554211704e+00,2.394302361481709940e-01
7.160000000000000000e+09,6.524557387537246456e-01,4.963204302463513629e-01,2.787268008528076546e+00,2.368258654171392363e-01
7.165000000000000000e+09,6.528342221556002745e-01,4.963291216186311305e-01,2.743872890610066229e+00,2.341830226406199644e-01
7.170000000000000000e+09,6.532117552931823168e-01,4.963378559610620022e-01,2.700275754835002928e+00,2.315011506629730542e-01
7.175000000000000000e+09,6.535882174741896034e-01,4.963466331990840641e-01,2.656477931862447406e+00,2.287796880466502758e-01
7.180000000000000000e+09,6.539634834788311535e-01,4.963554532544527942e-01,2.612480826238336107e+00,2.260180693175001254e-01
7.185000000000000000e+09,6.543374234281624791e-01,4.963643160452048675e-01,2.568285918708616666e+00,2.232157252305542738e-01
7.190000000000000000e+09,6.547099026500763364e-01,4.963732214856240721e-01,2.523894768590007498e+00,2.203720830576405554e-01
7.195000000000000000e+09,6.550807815430119696e-01,4.963821694862079470e-01,2.479309016194275905e+00,2.174865668976630473e-01
7.200000000000000000e+09,6.554499154374449077e-01,4.963911599536345864e-01,2.434530385309247702e+00,2.145585980108609125e-01
7.205000000000000000e+09,6.558171544552858778e-01,4.964001927907300549e-01,2.389560685737008860e+00,2.115875951782310582e-01
7.210000000000000000e+09,6.561823433672415717e-01,4.964092678964362459e-01,2.344401815886295815e+00,2.085729750871147536e-01
7.215000000000000000e+09,6.565453214483008004e-01,4.964183851657792967e-01,2.299055765422679976e+00,2.055141527444188099e-01
7.220000000000000000e+09,6.569059223314879237e-01,4.964275444898382794e-01,2.253524617974918876e+00,2.024105419186510435e-01
7.225000000000000000e+09,6.572639738599762582e-01,4.964367457557147811e-01,2.207810553897508132e+00,1.992615556120959086e-01
7.230000000000000000e+09,6.576192979378200354e-01,4.964459888465026505e-01,2.161915853089091843e+00,1.960666065644776079e-01
7.235000000000000000e+09,6.579717103794091582e-01,4.964552736412589096e-01,2.115842897866521355e+00,1.928251077895072885e-01
7.240000000000000000e+09,6.583210207579078821e-01,4.964646000149738891e-01,2.069594175895997257e+00,1.895364731458756280e-01
7.245000000000000000e+09,6.586670322528920263e-01,4.964739678385440280e-01,2.023172283174457853e+00,1.862001179437048348e-01
7.250000000000000000e+09,6.590095414974378452e-01,4.964833769787430073e-01,1.976579927070538423e+00,1.828154595886608558e-01
7.255000000000000000e+09,6.593483384249239077e-01,4.964928272981959378e-01,1.929819929411652701e+00,1.793819182643451304e-01
7.260000000000000000e+09,6.596832061158729443e-01,4.965023186553514933e-01,1.882895229629560241e+00,1.758989176554737188e-01
7.265000000000000000e+09,6.600139206451363094e-01,4.965118509044572082e-01,1.835808887950622914e+00,1.723658857124977795e-01
7.270000000000000000e+09,6.603402509297882084e-01,4.965214238955335535e-01,1.788564088638415761e+00,1.687822554599120450e-01
7.275000000000000000e+09,6.606619585781146053e-01,4.965310374743501787e-01,1.741164143280105270e+00,1.651474658493341519e-01
7.280000000000000000e+09,6.609787977401054837e-01,4.965406914824015416e-01,1.693612494120879441e+00,1.614609626594242231e-01
7.285000000000000000e+09,6.612905149598811150e-01,4.965503857568842605e-01,1.645912717438862360e+00,1.577221994438471331e-01
7.290000000000000000e+09,6.615968490305981220e-01,4.965601201306749091e-01,1.598068526959654623e+00,1.539306385289961332e-01
7.295000000000000000e+09,6.618975308522438983e-01,4.965698944323083674e-01,1.550083777309032129e+00,1.500857520631758146e-01
7.300000000000000000e+09,6.621922832929790781e-01,4.965797084859567279e-01,1.501962467501198661e+00,1.461870231188672209e-01
7.305000000000000000e+09,6.624808210545558573e-01,4.965895621114102543e-01,1.453708744452253843e+00,1.422339468490694814e-01
7.310000000000000000e+09,6.627628505424537630e-01,4.965994551240572874e-01,1.405326906526427555e+00,1.382260317001471339e-01
7.315000000000000000e+09,6.630380697414195446e-01,4.966093873348664256e-01,1.356821407101279853e+00,1.341628006818882390e-01
7.320000000000000000e+09,6.633061680971217289e-01,4.966193585503692609e-01,1.308196858149667241e+00,1.300437926963741164e-01
7.325000000000000000e+09,6.635668264046583609e-01,4.966293685726428930e-01,1.259458033840003877e+00,1.258685639275725077e-01
7.330000000000000000e+09,6.638197167047570346e-01,4.966394171992951634e-01,1.210609874137253517e+00,1.216366892919139575e-01
7.335000000000000000e+09,6.640645021884812316e-01,4.966495042234493340e-01,1.161657488409951755e+00,1.173477639519818205e-01
7.340000000000000000e+09,6.643008371113696686e-01,4.966596294337302098e-01,1.112606159031608088e+00,1.130014048939616544e-01
7.345000000000000000e+09,6.645283667179527898e-01,4.966697926142508157e-01,1.063461344972062905e+00,1.085972525700306668e-01
7.350000000000000000e+09,6.647467271776069664e-01,4.966799935446006842e-01,1.014228685367431382e+00,1.041349726061667758e-01
7.355000000000000000e+09,6.649555455328419740e-01,4.966902319998344195e-01,9.649140030662981538e-01,9.961425757655278934e-02
7.360000000000000000e+09,6.651544396610837850e-01,4.967005077504616506e-01,9.155233081404788864e-01,9.503482884480501935e-02
7.365000000000000000e+09,6.653430182511121949e-01,4.967108205624378714e-01,8.660628013524516167e-01,9.039643847245237840e-02
7.370000000000000000e+09,6.655208807953431061e-01,4.967211701971558369e-01,8.165388775703077417e-01,8.569887119482305637e-02
7.375000000000000000e+09,6.656876175991939260e-01,4.967315564114385129e-01,7.669581291201060802e-01,8.094194646423613637e-02
7.380000000000000000e+09,6.658428098088586822e-01,4.967419789575333589e-01,7.173273490628744309e-01,7.612552055994137312e-02
7.385000000000000000e+09,6.659860294587820473e-01,4.967524375831062211e-01,6.676535343910838805e-01,7.124948876476694393e-02
7.390000000000000000e+09,6.661168395402710107e-01,4.967629320312377805e-01,6.179438891248802967e-01,6.631378760679884632e-02
7.395000000000000000e+09,6.662347940926410805e-01,4.967734620404203882e-01,5.682058273010404115e-01,6.131839716536691132e-02
7.400000000000000000e+09,6.663394383183922631e-01,4.967840273445560118e-01,5.184469758406335949e-01,5.626334343966082896e-02
7.405000000000000000e+09,6.664303087239009660e-01,4.967946276729553468e-01,4.686751772790346271e-01,5.114870077774097412e-02
7.410000000000000000e+09,6.665069332872114449e-01,4.968052627503378171e-01,4.188984923477921951e-01,4.597459436395934240e-02
7.415000000000000000e+09,6.665688316544672309e-01,4.968159322968329072e-01,3.691252023902630297e-01,4.074120276167486621e-02
7.420000000000000000e+09,6.666155153665944688e-01,4.968266360279827154e-01,3.193638115945818812e-01,3.544876050790468636e-02
7.425000000000000000e+09,6.666464881178784108e-01,4.968373736547452846e-01,2.696230490317054751e-01,3.009756075657421537e-02
7.430000000000000000e+09,6.666612460480361158e-01,4.968481448834993763e-01,2.199118704770941513e-01,2.468795796561645828e-02
7.435000000000000000e+09,6.666592780694581277e-01,4.968589494160500775e-01,1.702394599998598435e-01,1.922037062322901058e-02
7.440000000000000000e+09,6.666400662312306213e-01,4.968697869496360164e-01,1.206152313018875322e-01,1.369528400795577694e-02
7.445000000000000000e+09,6.666030861215826997e-01,4.968806571769373015e-01,7.104882878622738318e-02,8.113252976365614710e-03
7.450000000000000000e+09,6.665478073103686674e-01,4.968915597860846800e-01,2.155012833731738062e-02,2.474904771888220001e-03
7.455000000000000000e+09,6.664736938331434768e-01,4.969024944606705851e-01,-2.787076221111510835e-02,-3.219058152985843080e-03
7.460000000000000000e+09,6.663802047183896571e-01,4.969134608797604047e-01,-7.720350293442802825e-02,-8.967855308405381365e-03
7.465000000000000000e+09,6.662667945593507834e-01,4.969244587179051931e-01,-1.264375220298746549e-01,-1.477062534228701374e-02
7.470000000000000000e+09,6.661329141319041192e-01,4.969354876451562153e-01,-1.755620164003553196e-01,-2.062642322775432024e-02
7.475000000000000000e+09,6.659780110597631753e-01,4.969465473270801570e-01,-2.245659526346227286e-01,-2.653421747350370730e-02
7.480000000000000000e+09,6.658015305282819485e-01,4.969576374247750561e-01,-2.734380684008834161e-01,-3.249288736742117489e-02
7.485000000000000000e+09,6.656029160479074447e-01,4.969687575948891767e-01,-3.221668742846702793e-01,-3.850122026617641691e-02
7.490000000000000000e+09,6.653816102683367539e-01,4.969799074896391611e-01,-3.707406560828836461e-01,-4.455790894198463636e-02
7.495000000000000000e+09,6.651370558441400682e-01,4.969910867568304025e-01,-4.191474775852083723e-01,-5.066154900081187851e-02
7.500000000000000000e+09,6.648686963525189952e-01,4.970022950398788053e-01,-4.673751838616826415e-01,-5.681063638556627104e-02
7.505000000000000000e+09,6.645759772636932183e-01,4.970135319778332672e-01,-5.154114050776492650e-01,-6.300356497885339913e-02
7.510000000000000000e+09,6.642583469641454297e-01,4.970247972053997709e-01,-5.632435608608237221e-01,-6.923862432108152110e-02
7.515000000000000000e+09,6.639152578327567333e-01,4.970360903529665308e-01,-6.108588652401476526e-01,-7.551399745980014178e-02
7.520000000000000000e+09,6.635461673696005924e-01,4.970474110466306383e-01,-6.582443321783549850e-01,-8.182775894716787235e-02
7.525000000000000000e+09,6.631505393769180357e-01,4.970587589082258728e-01,-7.053867817174407362e-01,-8.817787300278179252e-02
7.530000000000000000e+09,6.627278451914861979e-01,4.970701335553510125e-01,-7.522728467564753219e-01,-9.456219185978875785e-02
7.535000000000000000e+09,6.622775649671911458e-01,4.970815346014013647e-01,-7.988889804844373499e-01,-1.009784543132729029e-01
7.540000000000000000e+09,6.617991890065278993e-01,4.970929616555990749e-01,-8.452214644762363616e-01,-1.074242844885078263e-01
7.545000000000000000e+09,6.612922191390555593e-01,4.971044143230268220e-01,-8.912564174786044013e-01,-1.138971908496870800e-01
7.550000000000000000e+09,6.607561701447977054e-01,4.971158922046611250e-01,-9.369798048902941989e-01,-1.203945654671439991e-01
7.555000000000000000e+09,6.601905712198908871e-01,4.971273948974083146e-01,-9.823774489576686531e-01,-1.269136835637256766e-01
7.560000000000000000e+09,6.595949674816533603e-01,4.971389219941407256e-01,-1.027435039689335250e+00,-1.334517033588231705e-01
7.565000000000000000e+09,6.589689215095912989e-01,4.971504730837344455e-01,-1.072138146503210709e+00,-1.400056662300940280e-01
7.570000000000000000e+09,6.583120149185991421e-01,4.971620477511088376e-01,-1.116472230609533378e+00,-1.465724972115735047e-01
7.575000000000000000e+09,6.576238499600470799e-01,4.971736455772663987e-01,-1.160422658135487284e+00,-1.531490058471174365e-01
7.580000000000000000e+09,6.569040511461538001e-01,4.971852661393345030e-01,-1.203974713989479417e+00,-1.597318874168150993e-01
7.585000000000000000e+09,6.561522668923895907e-01,4.971969090106082012e-01,-1.247113616466813291e+00,-1.663177245542309945e-01
7.590000000000000000e+09,6.553681711723972070e-01,4.972085737605943523e-01,-1.289824532589594286e+00,-1.729029892705495897e-01
7.595000000000000000e+09,6.545514651793800098e-01,4.972202599550566426e-01,-1.332092594172280098e+00,-1.794840454008401753e-01
7.600000000000000000e+09,6.537018789875456148e-01,4.972319671560620491e-01,-1.373902914601426328e+00,-1.860571514864405307e-01
7.605000000000000000e+09,6.528191732065656838e-01,4.972436949220290781e-01,-1.415240606317367256e+00,-1.926184641064015990e-01
7.610000000000000000e+09,6.519031406220523461e-01,4.972554428077758382e-01,-1.456090798971383604e+00,-1.991640416675928282e-01
7.615000000000000000e+09,6.509536078140876203e-01,4.972672103645708330e-01,-1.496438658244557685e+00,-2.056898486637617207e-01
7.620000000000000000e+09,6.499704367460588106e-01,4.972789971401837539e-01,-1.536269405293620993e+00,-2.121917604090868270e-01
7.625000000000000000e+09,6.489535263153740630e-01,4.972908026789380487e-01,-1.575568336796809854e+00,-2.186655682513282128e-01
7.630000000000000000e+09,6.479028138574671747e-01,4.973026265217647124e-01,-1.614320845563950169e+00,-2.251069852664804305e-01
7.635000000000000000e+09,6.468182765943580881e-01,4.973144682062569655e-01,-1.652512441670341392e+00,-2.315116524340911086e-01
7.640000000000000000e+09,6.456999330187654929e-01,4.973263272667259316e-01,-1.690128774071165019e+00,-2.378751452898116847e-01
7.645000000000000000e+09,6.445478442046332912e-01,4.973382032342580361e-01,-1.727155652649600803e+00,-2.441929810488876473e-01
7.650000000000000000e+09,6.433621150350090634e-01,4.973500956367729042e-01,-1.763579070645119540e+00,-2.504606261907594833e-01
7.655000000000000000e+09,6.421428953380620142e-01,4.973620039990826469e-01,-1.799385227406897991e+00,-2.566735044921503173e-01
7.660000000000000000e+09,6.408903809221823122e-01,4.973739278429524791e-01,-1.834560551413355167e+00,-2.628270054927167587e-01
7.665000000000000000e+09,6.396048145013513153e-01,4.973858666871617817e-01,-1.869091723491415946e+00,-2.689164933733415586e-01
7.670000000000000000e+09,6.382864865019743927e-01,4.973978200475666633e-01,-1.902965700171225238e+00,-2.749373162247211733e-01
7.675000000000000000e+09,6.369357357428998556e-01,4.974097874371635752e-01,-1.936169737104439292e+00,-2.808848156797650875e-01
7.680000000000000000e+09,6.355529499806223948e-01,4.974217683661541489e-01,-1.968691412472259650e+00,-2.867543368801259707e-01
7.685000000000000000e+09,6.341385663122027783e-01,4.974337623420101440e-01,-2.000518650307132162e+00,-2.925412387439534356e-01
7.690000000000000000e+09,6.326930714289015212e-01,4.974457688695405055e-01,-2.031639743649840568e+00,-2.982409044987898161e-01
7.695000000000000000e+09,6.312170017142855194e-01,4.974577874509586439e-01,-2.062043377460164972e+00,-3.038487524401649598e-01
7.700000000000000000e+09,6.297109431811318547e-01,4.974698175859512128e-01,-2.091718651200355161e+00,-3.093602468740289657e-01
7.705000000000000000e+09,6.281755312424078808e-01,4.974818587717471652e-01,-2.120655101006157395e+00,-3.147709091978523333e-01
7.710000000000000000e+09,6.266114503123317858e-01,4.974939105031883635e-01,-2.148842721362092867e+00,-3.200763290732517863e-01
7.715000000000000000e+09,6.250194332344222170e-01,4.975059722728010225e-01,-2.176271986197672259e+00,-3.252721756408816223e-01
7.720000000000000000e+09,6.234002605347103154e-01,4.975180435708670412e-01,-2.202933869317302396e+00,-3.303542087256662318e-01
7.725000000000000000e+09,6.217547594987512527e-01,4.975301238854981101e-01,-2.228819864085731073e+00,-3.353182899805039474e-01
7.730000000000000000e+09,6.200838030728920147e-01,4.975422127027088193e-01,-2.253922002282004566e+00,-3.401603939134991705e-01
7.735000000000000000e+09,6.183883085906788368e-01,4.975543095064912102e-01,-2.278232872046077162e+00,-3.448766187447953602e-01
7.740000000000000000e+09,6.166692363268094779e-01,4.975664137788908259e-01,-2.301745634839483134e+00,-3.494631970377871655e-01
7.745000000000000000e+09,6.149275878821587327e-01,4.975785250000820947e-01,-2.324454041345362931e+00,-3.539165060497676540e-01
7.750000000000000000e+09,6.131644044042650066e-01,4.975906426484461575e-01,-2.346352446239204248e+00,-3.582330777481393946e-01
7.755000000000000000e+09,6.113807646492612768e-01,4.976027662006478613e-01,-2.367435821761675996e+00,-3.624096084385514116e-01
7.760000000000000000e+09,6.095777828919036745e-01,4.976148951317143077e-01,-2.387699770033613778e+00,-3.664429679536148621e-01
7.765000000000000000e+09,6.077566066916976206e-01,4.976270289151140114e-01,-2.407140534055774328e+00,-3.703302083523033472e-01
7.770000000000000000e+09,6.059184145240154029e-01,4.976391670228365038e-01,-2.425755007342857539e+00,-3.740685720827975347e-01
7.775000000000000000e+09,6.040644132862259541e-01,4.976513089254726019e-01,-2.443540742145952294e+00,-3.776554995640943879e-01
7.780000000000000000e+09,6.021958356895688036e-01,4.976634540922952321e-01,-2.460495956225346781e+00,-3.810886361452150428e-01
7.785000000000000000e+09,6.003139375484621842e-01,4.976756019913410878e-01,-2.476619538141421994e+00,-3.843658384042736298e-01
7.790000000000000000e+09,5.984199949796701334e-01,4.976877520894926188e-01,-2.491911051038057323e+00,-3.874851797535708853e-01
7.795000000000000000e+09,5.965153015243317425e-01,4.976999038525602992e-01,-2.506370734900702502e+00,-3.904449553212501201e-01
7.800000000000000000e+09,5.946011652064207009e-01,4.977120567453658939e-01,-2.519999507278200657e+00,-3.932436860844980009e-01
7.805000000000000000e+09,5.926789055416771257e-01,4.977242102318260586e-01,-2.532798962464477999e+00,-3.958801222339392023e-01
7.810000000000000000e+09,5.907498505113455423e-01,4.977363637750356617e-01,-2.544771369143882911e+00,-3.983532457538334626e-01
7.815000000000000000e+09,5.888153335151070644e-01,4.977485168373529945e-01,-2.555919666511803801e+00,-4.006622722078108101e-01
7.820000000000000000e+09,5.868766903180638872e-01,4.977606688804835922e-01,-2.566247458887702226e+00,-4.028066517246109424e-01
7.825000000000000000e+09,5.849352560060151474e-01,4.977728193655658329e-01,-2.575759008847246179e+00,-4.047860691839055836e-01
7.830000000000000000e+09,5.829923619636712129e-01,4.977849677532561468e-01,-2.584459228904817607e+00,-4.066004436068815231e-01
7.835000000000000000e+09,5.810493328898125309e-01,4.977971135038145589e-01,-2.592353671785678770e+00,-4.082499267615282701e-01
7.840000000000000000e+09,5.791074838631399269e-01,4.978092560771909536e-01,-2.599448519332913765e+00,-4.097349009973294542e-01
7.845000000000000000e+09,5.771681174721028373e-01,4.978213949331107280e-01,-2.605750570100135999e+00,-4.110559763287033874e-01
7.850000000000000000e+09,5.752325210213060647e-01,4.978335295311616115e-01,-2.611267225686758842e+00,-4.122139867910299404e-01
7.855000000000000000e+09,5.733019638264426066e-01,4.978456593308800970e-01,-2.616006475877549864e+00,-4.132099860972342498e-01
7.860000000000000000e+09,5.713776946091317921e-01,4.978577837918379267e-01,-2.619976882652654382e+00,-4.140452426267290376e-01
7.865000000000000000e+09,5.694609390017282280e-01,4.978699023737289675e-01,-2.623187563138978717e+00,-4.147212337821652994e-01
7.870000000000000000e+09,5.675528971718156734e-01,4.978820145364564187e-01,-2.625648171576708823e+00,-4.152396397524585892e-01
7.875000000000000000e+09,5.656547415747842367e-01,4.978941197402192986e-01,-2.627368880378343263e+00,-4.156023367234522592e-01
7.880000000000000000e+09,5.637676148420096567e-01,4.979062174455996526e-01,-2.628360360359915493e+00,-4.158113895799105952e-01
7.885000000000000000e+09,5.618926278110625283e-01,4.979183071136496497e-01,-2.628633760226030347e+00,-4.158690441445029862e-01
7.890000000000000000e+09,5.600308577034968094e-01,4.979303882059783470e-01,-2.628200685391892666e+00,-4.157777190010181201e-01
7.895000000000000000e+09,5.581833464545128409e-01,4.979424601848383980e-01,-2.627073176226304874e+00,-4.155399969501655244e-01
7.900000000000000000e+09,5.563510991977275166e-01,4.979545225132133157e-01,-2.625263685799712476e+00,-4.151586161469906777e-01
7.905000000000000000e+09,5.545350829075142984e-01,4.979665746549039596e-01,-2.622785057221649119e+00,-4.146364609693384828e-01
7.910000000000000000e+09,5.527362252001295495e-01,4.979786160746145218e-01,-2.619650500651134806e+00,-4.139765526666961959e-01
7.915000000000000000e+09,5.509554132935974291e-01,4.979906462380399579e-01,-2.615873570061449271e+00,-4.131820398380918746e-01
7.920000000000000000e+09,5.491934931262546504e-01,4.980026646119509737e-01,-2.611468139841433445e+00,-4.122561887874015563e-01
7.925000000000000000e+09,5.474512686316751475e-01,4.980146706642807897e-01,-2.606448381310148221e+00,-4.112023738025960551e-01
7.930000000000000000e+09,5.457295011681290164e-01,4.980266638642100729e-01,-2.600828739222782016e+00,-4.100240674047411771e-01
7.935000000000000000e+09,5.440289090988830178e-01,4.980386436822531460e-01,-2.594623908339910745e+00,-4.087248306102132522e-01
7.940000000000000000e+09,5.423501675197176519e-01,4.980506095903420305e-01,-2.587848810131709865e+00,-4.073083032481766841e-01
7.945000000000000000e+09,5.406939081287419624e-01,4.980625610619116017e-01,-2.580518569683256214e+00,-4.057781943727437612e-01
7.950000000000000000e+09,5.390607192333827236e-01,4.980744975719838541e-01,-2.572648492864751280e+00,-4.041382728071593045e-01
7.955000000000000000e+09,5.374511458887919479e-01,4.980864185972519453e-01,-2.564254043826651674e+00,-4.023923578548221913e-01
7.960000000000000000e+09,5.358656901614202717e-01,4.980983236161629080e-01,-2.555350822875456895e+00,-4.005443102092840491e-01
7.965000000000000000e+09,5.343048115109937379e-01,4.981102121090015267e-01,-2.545954544781246387e+00,-3.985980230925139089e-01
7.970000000000000000e+09,5.327689272841554802e-01,4.981220835579720507e-01,-2.536081017565689599e+00,-3.965574136483362988e-01
7.975000000000000000e+09,5.312584133124107488e-01,4.981339374472807391e-01,-2.525746121813165601e+00,-3.944264146147428152e-01
7.980000000000000000e+09,5.297736046070389282e-01,4.981457732632166291e-01,-2.514965790544689384e+00,-3.922089662962520151e-01
7.985000000000000000e+09,5.283147961434110362e-01,4.981575904942331379e-01,-2.503755989689250505e+00,-3.899090088545233979e-01
7.990000000000000000e+09,5.268822437271899473e-01,4.981693886310276098e-01,-2.492132699183986944e+00,-3.875304749328979392e-01
7.995000000000000000e+09,5.254761649348038688e-01,4.981811671666210861e-01,-2.480111894729990052e+00,-3.850772826277590877e-01
8.000000000000000000e+09,5.240967401205417486e-01,4.981929255964377412e-01,-2.467709530225711489e+00,-3.825533288168491142e-01
8.005000000000000000e+09,5.227441134829962088e-01,4.982046634183823208e-01,-2.454941520898360263e+00,-3.799624828526632081e-01
8.010000000000000000e+09,5.214183941833449021e-01,4.982163801329184682e-01,-2.441823727147030443e+00,-3.773085806260733088e-01
8.015000000000000000e+09,5.201196575084539031e-01,4.982280752431452187e-01,-2.428371939110227196e+00,-3.745954190036026032e-01
8.020000000000000000e+09,5.188479460718072866e-01,4.982397482548731604e-01,-2.414601861965348650e+00,-3.718267506393133637e-01
8.025000000000000000e+09,5.176032710455765740e-01,4.982513986766997638e-01,-2.400529101965178658e+00,-3.690062791604523662e-01
8.030000000000000000e+09,5.163856134173834267e-01,4.982630260200840988e-01,-2.386169153212886140e+00,-3.661376547240677848e-01
8.035000000000000000e+09,5.151949252656971012e-01,4.982746297994201656e-01,-2.371537385175195300e+00,-3.632244699403495147e-01
8.040000000000000000e+09,5.140311310479167561e-01,4.982862095321102247e-01,-2.356649030928704036e+00,-3.602702561565106487e-01
8.045000000000000000e+09,5.128941288957395983e-01,4.982977647386365172e-01,-2.341519176134034375e+00,-3.572784800940929095e-01
8.050000000000000000e+09,5.117837919125611812e-01,4.983092949426325413e-01,-2.326162748728294982e+00,-3.542525408309671331e-01
8.055000000000000000e+09,5.106999694681340074e-01,4.983207996709533849e-01,-2.310594509325833990e+00,-3.511957671185341745e-01
8.060000000000000000e+09,5.096424884859886983e-01,4.983322784537446704e-01,-2.294829042314252554e+00,-3.481114150234713156e-01
8.065000000000000000e+09,5.086111547193694626e-01,4.983437308245115549e-01,-2.278880747630330106e+00,-3.450026658824445480e-01
8.070000000000000000e+09,5.076057540120952893e-01,4.983551563201853440e-01,-2.262763833202131813e+00,-3.418726245581533707e-01
8.075000000000000000e+09,5.066260535406164056e-01,4.983665544811907155e-01,-2.246492308036857288e+00,-3.387243179834745765e-01
8.080000000000000000e+09,5.056718030343815284e-01,4.983779248515107785e-01,-2.230079975938939807e+00,-3.355606939812373346e-01
8.085000000000000000e+09,5.047427359715396245e-01,4.983892669787514662e-01,-2.213540429836538426e+00,-3.323846203457977433e-01
8.090000000000000000e+09,5.038385707475656616e-01,4.984005804142048746e-01,-2.196887046697379997e+00,-3.291988841730750792e-01
8.095000000000000000e+09,5.029590118145803590e-01,4.984118647129119895e-01,-2.180132983011850101e+00,-3.260061914251370929e-01
8.100000000000000000e+09,5.021037507895149687e-01,4.984231194337235271e-01,-2.163291170822802201e+00,-3.228091667157930722e-01
8.105000000000000000e+09,5.012724675294384369e-01,4.984343441393603302e-01,-2.146374314278872042e+00,-3.196103533032689237e-01
8.110000000000000000e+09,5.004648311727217802e-01,4.984455383964726538e-01,-2.129394886689280231e+00,-3.164122132764417561e-01
8.115000000000000000e+09,4.996805011449824141e-01,4.984567017756976748e-01,-2.112365128058709907e+00,-3.132171279214416293e-01
8.120000000000000000e+09,4.989191281287724822e-01,4.984678338517168905e-01,-2.095297043076738586e+00,-3.100273982549086593e-01
8.125000000000000000e+09,4.981803549965947431e-01,4.984789342033115744e-01,-2.078202399543289225e+00,-3.068452457117946119e-01
8.130000000000000000e+09,4.974638177065514033e-01,4.984900024134172880e-01,-2.061092727203641672e+00,-3.036728129744216131e-01
8.135000000000000000e+09,4.967691461605414083e-01,4.985010380691776155e-01,-2.043979316973674631e+00,-3.005121649311842669e-01
8.140000000000000000e+09,4.960959650248134567e-01,4.985120407619962335e-01,-2.026873220531541619e+00,-2.973652897527976346e-01
8.145000000000000000e+09,4.954438945129996941e-01,4.985230100875880921e-01,-2.009785250255301303e+00,-2.942341000749792990e-01
8.150000000000000000e+09,4.948125511318451908e-01,4.985339456460289309e-01,-1.992725979485273635e+00,-2.911204342766865460e-01
8.155000000000000000e+09,4.942015483898775652e-01,4.985448470418046285e-01,-1.975705743088266297e+00,-2.880260578431215190e-01
8.160000000000000000e+09,4.936104974696861603e-01,4.985557138838581648e-01,-1.958734638307564335e+00,-2.849526648043336774e-01
8.165000000000000000e+09,4.930390078641536666e-01,4.985665457856360283e-01,-1.941822525874539185e+00,-2.819018792391705386e-01
8.170000000000000000e+09,4.924866879774558726e-01,4.985773423651332359e-01,-1.924979031365737114e+00,-2.788752568361704265e-01
8.175000000000000000e+09,4.919531456915160472e-01,4.985881032449372419e-01,-1.908213546785714199e+00,-2.758742865027166147e-01
8.180000000000000000e+09,4.914379888987336908e-01,4.985988280522704041e-01,-1.891535232357950402e+00,-2.729003920145240958e-01
8.185000000000000000e+09,4.909408260018741643e-01,4.986095164190312845e-01,-1.874953018506904101e+00,-2.699549336980203718e-01
8.190000000000000000e+09,4.904612663820301366e-01,4.986201679818346721e-01,-1.858475608013781200e+00,-2.670392101384585493e-01
8.195000000000000000e+09,4.899989208356464454e-01,4.986307823820505525e-01,-1.842111478331418750e+00,-2.641544599074443500e-01
8.200000000000000000e+09,4.895534019815719895e-01,4.986413592658416882e-01,-1.825868884041152107e+00,-2.613018633034493998e-01
8.205000000000000000e+09,4.891243246392352195e-01,4.986518982841994241e-01,-1.809755859439575065e+00,-2.584825441000878632e-01
8.210000000000000000e+09,4.887113061788997959e-01,4.986623990929793249e-01,-1.793780221238440387e+00,-2.556975712964276726e-01
8.215000000000000000e+09,4.883139668451482729e-01,4.986728613529345377e-01,-1.777949571366721493e+00,-2.529479608649113365e-01
8.220000000000000000e+09,4.879319300546008376e-01,4.986832847297485993e-01,-1.762271299860797669e+00,-2.502346774922065142e-01
8.225000000000000000e+09,4.875648226689796028e-01,4.986936688940660778e-01,-1.746752587831763570e+00,-2.475586363091013542e-01
8.230000000000000000e+09,4.872122752445501859e-01,4.987040135215231040e-01,-1.731400410497548670e+00,-2.449207046055826842e-01
8.235000000000000000e+09,4.868739222590169335e-01,4.987143182927756824e-01,-1.716221540269619927e+00,-2.423217035278328879e-01
8.240000000000000000e+09,4.865494023169279481e-01,4.987245828935271130e-01,-1.701222549884515933e+00,-2.397624097541850574e-01
8.245000000000000000e+09,4.862383583345978866e-01,4.987348070145541934e-01,-1.686409815569529957e+00,-2.372435571471211979e-01
8.250000000000000000e+09,4.859404377055809299e-01,4.987449903517319760e-01,-1.671789520234737481e+00,-2.347658383790911518e-01
8.255000000000000000e+09,4.856552924476902344e-01,4.987551326060573609e-01,-1.657367656682158685e+00,-2.323299065298629618e-01
8.260000000000000000e+09,4.853825793325142746e-01,4.987652334836713552e-01,-1.643150030824290120e+00,-2.299363766535335030e-01
8.265000000000000000e+09,4.851219599984100683e-01,4.987752926958801680e-01,-1.629142264904889226e+00,-2.275858273135903387e-01
8.270000000000000000e+09,4.848731010478773973e-01,4.987853099591748052e-01,-1.615349800714922957e+00,-2.252788020845610806e-01
8.275000000000000000e+09,4.846356741301975357e-01,4.987952849952497769e-01,-1.601777902796809983e+00,-2.230158110189564002e-01
8.280000000000000000e+09,4.844093560102189500e-01,4.988052175310203062e-01,-1.588431661631545033e+00,-2.207973320785748816e-01
8.285000000000000000e+09,4.841938286241501133e-01,4.988151072986383161e-01,-1.575315996803301921e+00,-2.186238125293440415e-01
8.290000000000000000e+09,4.839887791231111680e-01,4.988249540355069178e-01,-1.562435660135455429e+00,-2.164956702988666271e-01
8.295000000000000000e+09,4.837938999052728284e-01,4.988347574842946219e-01,-1.549795238794021923e+00,-2.144132952962647387e-01
8.300000000000000000e+09,4.836088886373245410e-01,4.988445173929466625e-01,-1.537399158354301187e+00,-2.123770506939604008e-01
8.305000000000000000e+09,4.834334482659597421e-01,4.988542335146969875e-01,-1.525251685825782522e+00,-2.103872741709803540e-01
8.310000000000000000e+09,4.832672870201128457e-01,4.988639056080773626e-01,-1.513356932632639928e+00,-2.084442791178097165e-01
8.315000000000000000e+09,4.831101184045691888e-01,4.988735334369265306e-01,-1.501718857545839780e+00,-2.065483558026534050e-01
8.320000000000000000e+09,4.829616611856109021e-01,4.988831167703972058e-01,-1.490341269564005255e+00,-2.046997724992022372e-01
8.325000000000000000e+09,4.828216393692651431e-01,4.988926553829626798e-01,-1.479227830740262650e+00,-2.028987765760448259e-01
8.330000000000000000e+09,4.826897821727775817e-01,4.989021490544214288e-01,-1.468382058952752756e+00,-2.011455955479819480e-01
8.335000000000000000e+09,4.825658239897984148e-01,4.989115975699013883e-01,-1.457807330616007979e+00,-1.994404380894447826e-01
8.340000000000000000e+09,4.824495043498582270e-01,4.989210007198624508e-01,-1.447506883331990846e+00,-1.977834950104994105e-01
8.345000000000000000e+09,4.823405678725837809e-01,4.989303583000977427e-01,-1.437483818478358044e+00,-1.961749401957404437e-01
8.350000000000000000e+09,4.822387642171451216e-01,4.989396701117345678e-01,-1.427741103732635741e+00,-1.946149315065673902e-01
8.355000000000000000e+09,4.821438480273749771e-01,4.989489359612329644e-01,-1.418281575531289196e+00,-1.931036116473950903e-01
8.360000000000000000e+09,4.820555788729636304e-01,4.989581556603843726e-01,-1.409107941461593239e+00,-1.916411089961783665e-01
8.365000000000000000e+09,4.819737211871517601e-01,4.989673290263082484e-01,-1.400222782586338921e+00,-1.902275383999791902e-01
8.370000000000000000e+09,4.818980442012852361e-01,4.989764558814480111e-01,-1.391628555700202607e+00,-1.888630019360988399e-01
8.375000000000000000e+09,4.818283218765594400e-01,4.989855360535660478e-01,-1.383327595516390174e+00,-1.875475896392689856e-01
8.380000000000000000e+09,4.817643328333438002e-01,4.989945693757369960e-01,-1.375322116784225779e+00,-1.862813801957066140e-01
8.385000000000000000e+09,4.817058602783358956e-01,4.990035556863406385e-01,-1.367614216336344946e+00,-1.850644416045116314e-01
8.390000000000000000e+09,4.816526919298877996e-01,4.990124948290534102e-01,-1.360205875065579662e+00,-1.838968318071004804e-01
8.395000000000000000e+09,4.816046199417574614e-01,4.990213866528388498e-01,-1.353098959831293913e+00,-1.827785992852998254e-01
8.400000000000000000e+09,4.815614408255434187e-01,4.990302310119370532e-01,-1.346295225295059739e+00,-1.817097836287303592e-01
8.405000000000000000e+09,4.815229553720783984e-01,4.990390277658531826e-01,-1.339796315686061501e+00,-1.806904160721725106e-01
8.410000000000000000e+09,4.814889685719473400e-01,4.990477767793448649e-01,-1.333603766495485621e+00,-1.797205200034056594e-01
8.415000000000000000e+09,4.814592895354224966e-01,4.990564779224085368e-01,-1.327719006101311328e+00,-1.788001114423355409e-01
8.420000000000000000e+09,4.814337314119426781e-01,4.990651310702651777e-01,-1.322143357322548063e+00,-1.779291994918269504e-01
8.425000000000000000e+09,4.814121113093733917e-01,4.990737361033443231e-01,-1.316878038904440551e+00,-1.771077867610296730e-01
8.430000000000000000e+09,4.813942502131922097e-01,4.990822929072681324e-01,-1.311924166933887470e+00,-1.763358697616006499e-01
8.435000000000000000e+09,4.813799729057812171e-01,4.990908013728335146e-01,-1.307282756186773698e+00,-1.756134392775920983e-01
8.440000000000000000e+09,4.813691078859607675e-01,4.990992613959940871e-01,-1.302954721406761607e+00,-1.749404807094099290e-01
8.445000000000000000e+09,4.813614872889240837e-01,4.991076728778408578e-01,-1.298940878516739783e+00,-1.743169743924825044e-01
8.450000000000000000e+09,4.813569468066790646e-01,4.991160357245819079e-01,-1.295241945763228264e+00,-1.737428958911160226e-01
8.455000000000000000e+09,4.813553256091487875e-01,4.991243498475216311e-01,-1.291858544794850738e+00,-1.732182162681126236e-01
8.460000000000000000e+09,4.813564662660196891e-01,4.991326151630385843e-01,-1.288791201675110187e+00,-1.727429023305674383e-01
8.465000000000000000e+09,4.813602146694387351e-01,4.991408315925628392e-01,-1.286040347830497366e+00,-1.723169168523602801e-01
8.470000000000000000e+09,4.813664199577020741e-01,4.991489990625523898e-01,-1.283606320935042122e+00,-1.719402187738425791e-01
8.475000000000000000e+09,4.813749344399518848e-01,4.991571175044688391e-01,-1.281489365731515395e+00,-1.716127633790606177e-01
8.480000000000000000e+09,4.813856135220362376e-01,4.991651868547518633e-01,-1.279689634790751596e+00,-1.713345024510206649e-01
8.485000000000000000e+09,4.813983156335653324e-01,4.991732070547935662e-01,-1.278207189209791483e+00,-1.711053844053653794e-01
8.490000000000000000e+09,4.814129021562454924e-01,4.991811780509113894e-01,-1.277041999249665327e+00,-1.709253544028187521e-01
8.495000000000000000e+09,4.814292373535720704e-01,4.991890997943206898e-01,-1.276193944914116418e+00,-1.707943544408143666e-01
8.500000000000000000e+09,4.814471883019296738e-01,4.991969722411065402e-01,-1.275662816470041871e+00,-1.707123234246108456e-01
8.505000000000000000e+09,4.814666248231456169e-01,4.992047953521943637e-01,-1.275448314910767378e+00,-1.706791972182339912e-01
8.510000000000000000e+09,4.814874194185861933e-01,4.992125690933204574e-01,-1.275550052363259468e+00,-1.706949086755576994e-01
8.515000000000000000e+09,4.815094472047994345e-01,4.992202934350015164e-01,-1.275967552440361530e+00,-1.707593876518113118e-01
8.520000000000000000e+09,4.815325858507885082e-01,4.992279683525033263e-01,-1.276700250539211323e+00,-1.708725609957932878e-01
8.525000000000000000e+09,4.815567155169332980e-01,4.992355938258091208e-01,-1.277747494086991509e+00,-1.710343525230464401e-01
8.530000000000000000e+09,4.815817187956083489e-01,4.992431698395871087e-01,-1.279108542735183818e+00,-1.712446829702347628e-01
8.535000000000000000e+09,4.816074806535456387e-01,4.992506963831572220e-01,-1.280782568503679997e+00,-1.715034699309710975e-01
8.540000000000000000e+09,4.816338883759430645e-01,4.992581734504576430e-01,-1.282768655875825781e+00,-1.718106277732820431e-01
8.545000000000000000e+09,4.816608315123888651e-01,4.992656010400100541e-01,-1.285065801845867384e+00,-1.721660675389402595e-01
8.550000000000000000e+09,4.816882018246170793e-01,4.992729791548852769e-01,-1.287672915920064831e+00,-1.725696968248455754e-01
8.555000000000000000e+09,4.817158932361030321e-01,4.992803078026673558e-01,-1.290588820072822607e+00,-1.730214196466326460e-01
8.560000000000000000e+09,4.817438017835644626e-01,4.992875869954175871e-01,-1.293812248659300668e+00,-1.735211362846860172e-01
8.565000000000000000e+09,4.817718255703573593e-01,4.992948167496378820e-01,-1.297341848285915367e+00,-1.740687431127185825e-01
8.570000000000000000e+09,4.817998647218036390e-01,4.993019970862339618e-01,-1.301176177640243958e+00,-1.746641324090747460e-01
8.575000000000000000e+09,4.818278213424931344e-01,4.993091280304770563e-01,-1.305313707281884339e+00,-1.753071921509095077e-01
8.580000000000000000e+09,4.818555994755386873e-01,4.993162096119664883e-01,-1.309752819395817225e+00,-1.759978057913855753e-01
8.585000000000000000e+09,4.818831050638410218e-01,4.993232418645903725e-01,-1.314491807509921228e+00,-1.767358520200335015e-01
8.590000000000000000e+09,4.819102459133762784e-01,4.993302248264870902e-01,-1.319528876178371224e+00,-1.775212045064239463e-01
8.595000000000000000e+09,4.819369316585030982e-01,4.993371585400052104e-01,-1.324862140632535823e+00,-1.783537316272758577e-01
8.600000000000000000e+09,4.819630737293432166e-01,4.993440430516637996e-01,-1.330489626401358372e+00,-1.792332961771715416e-01
8.605000000000000000e+09,4.819885853212164672e-01,4.993508784121121202e-01,-1.336409268902891911e+00,-1.801597550630005262e-01
8.610000000000000000e+09,4.820133813661797162e-01,4.993576646760882753e-01,-1.342618913008935433e+00,-1.811329589822855413e-01
8.615000000000000000e+09,4.820373785066576211e-01,4.993644019023784630e-01,-1.349116312584941024e+00,-1.821527520855820148e-01
8.620000000000000000e+09,4.820604950711978032e-01,4.993710901537752322e-01,-1.355899130006998909e+00,-1.832189716230818721e-01
8.625000000000000000e+09,4.820826510523696928e-01,4.993777294970354053e-01,-1.362964935658077525e+00,-1.843314475756079318e-01
8.630000000000000000e+09,4.821037680867966690e-01,4.993843200028378337e-01,-1.370311207405814580e+00,-1.854900022702103968e-01
8.635000000000000000e+09,4.821237694373626814e-01,4.993908617457405996e-01,-1.377935330064025798e+00,-1.866944499805546220e-01
8.640000000000000000e+09,4.821425799775992949e-01,4.993973548041381605e-01,-1.385834594840284817e+00,-1.879445965123284212e-01
8.645000000000000000e+09,4.821601261782408332e-01,4.994037992602181619e-01,-1.394006198772115068e+00,-1.892402387739299252e-01
8.650000000000000000e+09,4.821763360960046318e-01,4.994101951999174172e-01,-1.402447244154071626e+00,-1.905811643326650318e-01
8.655000000000000000e+09,4.821911393645604837e-01,4.994165427128784418e-01,-1.411154737958464578e+00,-1.919671509567720813e-01
8.660000000000000000e+09,4.822044671877363520e-01,4.994228418924049895e-01,-1.420125591252572317e+00,-1.933979661436131536e-01
8.665000000000000000e+09,4.822162523349354246e-01,4.994290928354179759e-01,-1.429356618614753049e+00,-1.948733666343236415e-01
8.670000000000000000e+09,4.822264291388063673e-01,4.994352956424104595e-01,-1.438844537552548486e+00,-1.963930979153319933e-01
8.675000000000000000e+09,4.822349334951394617e-01,4.994414504174030656e-01,-1.448585967925871687e+00,-1.979568937071826129e-01
8.680000000000000000e+09,4.822417028650170523e-01,4.994475572678986341e-01,-1.458577431377889422e+00,-1.995644754410410560e-01
8.685000000000000000e+09,4.822466762792144701e-01,4.994536163048370891e-01,-1.468815350777530337e+00,-2.012155517234935909e-01
8.690000000000000000e+09,4.822497943448343372e-01,4.994596276425499748e-01,-1.479296049676060321e+00,-2.029098177900410249e-01
8.695000000000000000e+09,4.822509992542129420e-01,4.994655913987145479e-01,-1.490015751781712527e+00,-2.046469549479665861e-01
8.700000000000000000e+09,4.822502347960526681e-01,4.994715076943083143e-01,-1.500970580455438297e+00,-2.064266300091384121e-01
8.705000000000000000e+09,4.822474463687935753e-01,4.994773766535626769e-01,-1.512156558231854131e+00,-2.082484947135033737e-01
8.710000000000000000e+09,4.822425809962341825e-01,4.994831984039170281e-01,-1.523569606368497809e+00,-2.101121851439154975e-01
8.715000000000000000e+09,4.822355873453473829e-01,4.994889730759723978e-01,-1.535205544427707958e+00,-2.120173211331704000e-01
8.720000000000000000e+09,4.822264157463147516e-01,4.994947008034452129e-01,-1.547060089894778612e+00,-2.139635056640550870e-01
8.725000000000000000e+09,4.822150182147487141e-01,4.995003817231206678e-01,-1.559128857836430626e+00,-2.159503242633336040e-01
8.730000000000000000e+09,4.822013484760733770e-01,4.995060159748062611e-01,-1.571407360603830128e+00,-2.179773443906615205e-01
8.735000000000000000e+09,4.821853619920526413e-01,4.995116037012850563e-01,-1.583891007584252719e+00,-2.200441148234596467e-01
8.740000000000000000e+09,4.821670159894188012e-01,4.995171450482689957e-01,-1.596575105005968664e+00,-2.221501650389021698e-01
8.745000000000000000e+09,4.821462694905904733e-01,4.995226401643522718e-01,-1.609454855800345641e+00,-2.242950045941405346e-01
8.750000000000000000e+09,4.821230833464205667e-01,4.995280892009641982e-01,-1.622525359526383326e+00,-2.264781225061441861e-01
8.755000000000000000e+09,4.820974202709334411e-01,4.995334923123225801e-01,-1.635781612361491000e+00,-2.286989866323653198e-01
8.760000000000000000e+09,4.820692448780170558e-01,4.995388496553868629e-01,-1.649218507164112113e+00,-2.309570430538031571e-01
8.765000000000000000e+09,4.820385237199993345e-01,4.995441613898110034e-01,-1.662830833612015891e+00,-2.332517154618074517e-01
8.770000000000000000e+09,4.820052253280444621e-01,4.995494276778968401e-01,-1.676613278422353748e+00,-2.355824045504167907e-01
8.775000000000000000e+09,4.819693202543174904e-01,4.995546486845467982e-01,-1.690560425657019694e+00,-2.379484874156639895e-01
8.780000000000000000e+09,4.819307811158370924e-01,4.995598245772174817e-01,-1.704666757119752685e+00,-2.403493169638500904e-01
8.785000000000000000e+09,4.818895826399249294e-01,4.995649555258724894e-01,-1.718926652848830727e+00,-2.427842213304195473e-01
8.790000000000000000e+09,4.818457017111635321e-01,4.995700417029356744e-01,-1.733334391711782940e+00,-2.452525033115909858e-01
8.795000000000000000e+09,4.817991174198003601e-01,4.995750832832443478e-01,-1.747884152105465327e+00,-2.477534398104472846e-01
8.800000000000000000e+09,4.817498111114263404e-01,4.995800804440025944e-01,-1.762570012769193672e+00,-2.502862813000156228e-01
8.805000000000000000e+09,4.816977664378964685e-01,4.995850333647345876e-01,-1.777385953713332745e+00,-2.528502513050396860e-01
8.810000000000000000e+09,4.816429694093001812e-01,4.995899422272380708e-01,-1.792325857271203748e+00,-2.554445459051699618e-01
8.815000000000000000e+09,4.815854084469073371e-01,4.995948072155376174e-01,-1.807383509277273426e+00,-2.580683332615322234e-01
8.820000000000000000e+09,4.815250744369037328e-01,4.995996285158385564e-01,-1.822552600378735121e+00,-2.607207531694386571e-01
8.825000000000000000e+09,4.814619607848173999e-01,4.996044063164803983e-01,-1.837826727483777400e+00,-2.634009166394202239e-01
8.830000000000000000e+09,4.813960634704342878e-01,4.996091408078907614e-01,-1.853199395353381185e+00,-2.661079055094612844e-01
8.835000000000000000e+09,4.813273811030588378e-01,4.996138321825392414e-01,-1.868664018340417732e+00,-2.688407720908594367e-01
8.840000000000000000e+09,4.812559149769674027e-01,4.996184806348913376e-01,-1.884213922280900677e+00,-2.715985388503969755e-01
8.845000000000000000e+09,4.811816691267954416e-01,4.996230863613630446e-01,-1.899842346543795468e+00,-2.743801981318629846e-01
8.850000000000000000e+09,4.811046503827629550e-01,4.996276495602745005e-01,-1.915542446241567331e+00,-2.771847119192885067e-01
8.855000000000000000e+09,4.810248684254516682e-01,4.996321704318051338e-01,-1.931307294608142655e+00,-2.800110116451188791e-01
8.860000000000000000e+09,4.809423358399676496e-01,4.996366491779478669e-01,-1.947129885547226325e+00,-2.828579980459526855e-01
8.865000000000000000e+09,4.808570681692505566e-01,4.996410860024638745e-01,-1.963003136355718548e+00,-2.857245410688508125e-01
8.870000000000000000e+09,4.807690839662918103e-01,4.996454811108379523e-01,-1.978919890626122058e+00,-2.886094798311239495e-01
8.875000000000000000e+09,4.806784048450466473e-01,4.996498347102332760e-01,-1.994872921330849369e+00,-2.915116226363737573e-01
8.880000000000000000e+09,4.805850555297614957e-01,4.996541470094468251e-01,-2.010854934092908053e+00,-2.944297470498868918e-01
8.885000000000000000e+09,4.804890639024865240e-01,4.996584182188650858e-01,-2.026858570644641588e+00,-2.973626000360046762e-01
8.890000000000000000e+09,4.803904610484910354e-01,4.996626485504194748e-01,-2.042876412478598525e+00,-3.003088981605508412e-01
8.895000000000000000e+09,4.802892812993256877e-01,4.996668382175426526e-01,-2.058900984691625080e+00,-3.032673278608705170e-01
8.900000000000000000e+09,4.801855622732485451e-01,4.996709874351242808e-01,-2.074924760024659420e+00,-3.062365457862884499e-01
8.905000000000000000e+09,4.800793449127329082e-01,4.996750964194677791e-01,-2.090940163100243776e+00,-3.092151792117087128e-01
8.910000000000000000e+09,4.799706735187779794e-01,4.996791653882465822e-01,-2.106939574857365827e+00,-3.122018265266108816e-01
8.915000000000000000e+09,4.798595957817268776e-01,4.996831945604613967e-01,-2.122915337185567353e+00,-3.151950578021034399e-01
8.920000000000000000e+09,4.797461628083017904e-01,4.996871841563967354e-01,-2.138859757757981317e+00,-3.181934154382276558e-01
8.925000000000000000e+09,4.796304291445698809e-01,4.996911343975788400e-01,-2.154765115062057035e+00,-3.211954148934839104e-01
8.930000000000000000e+09,4.795124527945305304e-01,4.996950455067327157e-01,-2.170623663628358013e+00,-3.241995454987876002e-01
8.935000000000000000e+09,4.793922952340521348e-01,4.996989177077404976e-01,-2.186427639454341154e+00,-3.272042713573261041e-01
8.940000000000000000e+09,4.792700214198488684e-01,4.997027512255991510e-01,-2.202169265621879646e+00,-3.302080323320417676e-01
8.945000000000000000e+09,4.791456997932320161e-01,4.997065462863789498e-01,-2.217840758105120269e+00,-3.332092451219440532e-01
8.950000000000000000e+09,4.790194022783336170e-01,4.997103031171823417e-01,-2.233434331765296932e+00,-3.362063044283327695e-01
8.955000000000000000e+09,4.788912042745427367e-01,4.997140219461025379e-01,-2.248942206528422361e+00,-3.391975842117406215e-01
8.960000000000000000e+09,4.787611846428834195e-01,4.997177030021830446e-01,-2.264356613740586166e+00,-3.421814390400209627e-01
8.965000000000000000e+09,4.786294256860836871e-01,4.997213465153770295e-01,-2.279669802695407643e+00,-3.451562055277975771e-01
8.970000000000000000e+09,4.784960131220869495e-01,4.997249527165070204e-01,-2.294874047327379429e+00,-3.481202038671540322e-01
8.975000000000000000e+09,4.783610360507722925e-01,4.997285218372252702e-01,-2.309961653063860254e+00,-3.510717394490530108e-01
8.980000000000000000e+09,4.782245869136808603e-01,4.997320541099739555e-01,-2.324924963827693425e+00,-3.540091045746071030e-01
8.985000000000000000e+09,4.780867614465469928e-01,4.997355497679459302e-01,-2.339756369182123485e+00,-3.569305802550389872e-01
8.990000000000000000e+09,4.779476586244447156e-01,4.997390090450459788e-01,-2.354448311608690947e+00,-3.598344380987379409e-01
8.995000000000000000e+09,4.778073805994042522e-01,4.997424321758518473e-01,-2.368993293907403874e+00,-3.627189422832940435e-01
9.000000000000000000e+09,4.776660326303704407e-01,4.997458193955761074e-01,-2.383383886709011801e+00,-3.655823516102366666e-01
9.005000000000000000e+09,4.775237230053686055e-01,4.997491709400280757e-01,-2.397612736087359142e+00,-3.684229216395684681e-01
9.010000000000000000e+09,4.773805629558103836e-01,4.997524870455763435e-01,-2.411672571259556808e+00,-3.712389069008591447e-01
9.015000000000000000e+09,4.772366665628967608e-01,4.997557679491111959e-01,-2.425556212360773234e+00,-3.740285631771925745e-01
9.020000000000000000e+09,4.770921506560402148e-01,4.997590138880076416e-01,-2.439256578280347476e+00,-3.767901498579501185e-01
9.025000000000000000e+09,4.769471347033745756e-01,4.997622251000889970e-01,-2.452766694544277204e+00,-3.795219323557910140e-01
9.030000000000000000e+09,4.768017406943341197e-01,4.997654018235903606e-01,-2.466079701229208609e+00,-3.822221845829073539e-01
9.035000000000000000e+09,4.766560930143955988e-01,4.997685442971227521e-01,-2.479188860892540980e+00,-3.848891914812353487e-01
9.040000000000000000e+09,4.765103183120740771e-01,4.997716527596374747e-01,-2.492087566502086737e+00,-3.875212516007734420e-01
9.045000000000000000e+09,4.763645453583207900e-01,4.997747274503907544e-01,-2.504769349348777041e+00,-3.901166797198810654e-01
9.050000000000000000e+09,4.762189048984760698e-01,4.997777686089091009e-01,-2.517227886925113012e+00,-3.926738095009865148e-01
9.055000000000000000e+09,4.760735294969964948e-01,4.997807764749546133e-01,-2.529457010752045321e+00,-3.951909961748587552e-01
9.060000000000000000e+09,4.759285533751998476e-01,4.997837512884907851e-01,-2.541450714135869315e+00,-3.976666192461111304e-01
9.065000000000000000e+09,4.757841122423058233e-01,4.997866932896488090e-01,-2.553203159837224234e+00,-4.000990852124536312e-01
9.070000000000000000e+09,4.756403431200812992e-01,4.997896027186939372e-01,-2.564708687633607376e+00,-4.024868302898447769e-01
9.075000000000000000e+09,4.754973841614454910e-01,4.997924798159927851e-01,-2.575961821756909575e+00,-4.048283231354872225e-01
9.080000000000000000e+09,4.753553744634360090e-01,4.997953248219803024e-01,-2.586957278186632792e+00,-4.071220675602484906e-01
9.085000000000000000e+09,4.752144538749173419e-01,4.997981379771275212e-01,-2.597689971781028895e+00,-4.093666052222294516e-01
9.090000000000000000e+09,4.750747627995191014e-01,4.998009195219098588e-01,-2.608155023226460756e+00,-4.115605182926531658e-01
9.095000000000000000e+09,4.749364419942839199e-01,4.998036696967752546e-01,-2.618347765786752213e+00,-4.137024320854205683e-01
9.100000000000000000e+09,4.747996323645036210e-01,4.998063887421131390e-01,-2.628263751834543527e+00,-4.157910176416297343e-01
9.105000000000000000e+09,4.746644747553328547e-01,4.998090768982237364e-01,-2.637898759145724359e+00,-4.178249942600844591e-01
9.110000000000000000e+09,4.745311097407040601e-01,4.998117344052874222e-01,-2.647248796940018245e+00,-4.198031319651888138e-01
9.115000000000000000e+09,4.743996774101570946e-01,4.998143615033350251e-01,-2.656310111649831107e+00,-4.217242539034108395e-01
9.120000000000000000e+09,4.742703171541869933e-01,4.998169584322178505e-01,-2.665079192400934716e+00,-4.235872386598139583e-01
9.125000000000000000e+09,4.741431674487252002e-01,4.998195254315786484e-01,-2.673552776188730995e+00,-4.253910224862476053e-01
9.130000000000000000e+09,4.740183656394091338e-01,4.998220627408229144e-01,-2.681727852734645090e+00,-4.271346014330215102e-01
9.135000000000000000e+09,4.738960477262835758e-01,4.998245705990899679e-01,-2.689601669007744000e+00,-4.288170333761265329e-01
9.140000000000000000e+09,4.737763481496036766e-01,4.998270492452254743e-01,-2.697171733398100013e+00,-4.304374399324952805e-01
9.145000000000000000e+09,4.736593995773920596e-01,4.998294989177533010e-01,-2.704435819528336005e+00,-4.319950082559531612e-01
9.150000000000000000e+09,4.735453326954270348e-01,4.998319198548484277e-01,-2.711391969691888004e+00,-4.334889927071562399e-01
9.155000000000000000e+09,4.734342760003175110e-01,4.998343122943102457e-01,-2.718038497906536843e+00,-4.349187163910392950e-01
9.160000000000000000e+09,4.733263555963377889e-01,4.998366764735358014e-01,-2.724373992573515757e+00,-4.362835725559303102e-01
9.165000000000000000e+09,4.732216949966500663e-01,4.998390126294937619e-01,-2.730397318733314371e+00,-4.375830258489394886e-01
9.170000000000000000e+09,4.731204149295680783e-01,4.998413209986990458e-01,-2.736107619910512767e+00,-4.388166134227913240e-01
9.175000000000000000e+09,4.730226331504734372e-01,4.998436018171870665e-01,-2.741504319541323564e+00,-4.399839458898838762e-01
9.180000000000000000e+09,4.729284642599805855e-01,4.998458553204892518e-01,-2.746587121978594670e+00,-4.410847081199292807e-01
9.185000000000000000e+09,4.728380195289468291e-01,4.998480817436082302e-01,-2.751356013070398898e+00,-4.421186598781858823e-01
9.190000000000000000e+09,4.727514067308360435e-01,4.998502813209941831e-01,-2.755811260309640964e+00,-4.430856363019443078e-01
9.195000000000000000e+09,4.726687299820160337e-01,4.998524542865206421e-01,-2.759953412553350471e+00,-4.439855482135793840e-01
9.200000000000000000e+09,4.725900895904100452e-01,4.998546008734615631e-01,-2.763783299311752373e+00,-4.448183822691796907e-01
9.205000000000000000e+09,4.725155819130169021e-01,4.998567213144682886e-01,-2.767302029608366354e+00,-4.455842009424113570e-01
9.210000000000000000e+09,4.724452992226716996e-01,4.998588158415472327e-01,-2.770510990413830754e+00,-4.462831423439843626e-01
9.215000000000000000e+09,4.723793295844468942e-01,4.998608846860375099e-01,-2.773411844657416747e+00,-4.469154198777581799e-01
9.220000000000000000e+09,4.723177567420294154e-01,4.998629280785895079e-01,-2.776006528821338026e+00,-4.474813217351680805e-01
9.225000000000000000e+09,4.722606600143427480e-01,4.998649462491434603e-01,-2.778297250124438733e+00,-4.479812102303555310e-01
9.230000000000000000e+09,4.722081142027085288e-01,4.998669394269085187e-01,-2.780286483302807365e+00,-4.484155209789731922e-01
9.235000000000000000e+09,4.721601895086948164e-01,4.998689078403424912e-01,-2.781976966996172251e+00,-4.487847619242811836e-01
9.240000000000000000e+09,4.721169514628537067e-01,4.998708517171314147e-01,-2.783371699750048833e+00,-4.490895122147443574e-01
9.245000000000000000e+09,4.720784608644431057e-01,4.998727712841700699e-01,-2.784473935644599329e+00,-4.493304209378816694e-01
9.250000000000000000e+09,4.720447737321998849e-01,4.998746667675425526e-01,-2.785287179562294213e+00,-4.495082057156816191e-01
9.255000000000000000e+09,4.720159412661786846e-01,4.998765383925034000e-01,-2.785815182107247878e+00,-4.496236511673492586e-01
9.260000000000000000e+09,4.719920098206498715e-01,4.998783863834592167e-01,-2.786061934190191991e+00,-4.496776072456618589e-01
9.265000000000000000e+09,4.719730208879666100e-01,4.998802109639501889e-01,-2.786031661293687733e+00,-4.496709874535818052e-01
9.270000000000000000e+09,4.719590110932951332e-01,4.998820123566325990e-01,-2.785728817432968629e+00,-4.496047669481683107e-01
9.275000000000000000e+09,4.719500122000684361e-01,4.998837907832614502e-01,-2.785158078828617434e+00,-4.494799805391842540e-01
9.280000000000000000e+09,4.719460511259431224e-01,4.998855464646734248e-01,-2.784324337307566566e+00,-4.492977205900274829e-01
9.285000000000000000e+09,4.719471499690409133e-01,4.998872796207702307e-01,-2.783232693449710915e+00,-4.490591348289048046e-01
9.290000000000000000e+09,4.719533260442159150e-01,4.998889904705026144e-01,-2.781888449497797566e+00,-4.487654240783610637e-01
9.295000000000000000e+09,4.719645919290084146e-01,4.998906792318543180e-01,-2.780297102048343127e+00,-4.484178399113590840e-01
9.300000000000000000e+09,4.719809555189988237e-01,4.998923461218268138e-01,-2.778464334542126934e+00,-4.480176822423251881e-01
9.305000000000000000e+09,4.720024200921481561e-01,4.998939913564240389e-01,-2.776396009572332790e+00,-4.475662968614846360e-01
9.310000000000000000e+09,4.720289843817676023e-01,4.998956151506379064e-01,-2.774098161029167731e+00,-4.470650729209630914e-01
9.315000000000000000e+09,4.720606426576900994e-01,4.998972177184339838e-01,-2.771576986099438145e+00,-4.465154403810140948e-01
9.320000000000000000e+09,4.720973848152014707e-01,4.998987992727373375e-01,-2.768838837139511622e+00,-4.459188674246539197e-01
9.325000000000000000e+09,4.721391964712862155e-01,4.999003600254192103e-01,-2.765890213440303391e+00,-4.452768578489471052e-01
9.330000000000000000e+09,4.721860590677169345e-01,4.999019001872837542e-01,-2.762737752902391097e+00,-4.445909484409463763e-01
9.335000000000000000e+09,4.722379499804937875e-01,4.999034199680552071e-01,-2.759388223639305693e+00,-4.438627063461564326e-01
9.340000000000000000e+09,4.722948426351584184e-01,4.999049195763652920e-01,-2.755848515526774900e+00,-4.430937264371682671e-01
9.345000000000000000e+09,4.723567066274662607e-01,4.999063992197412265e-01,-2.752125631715069520e+00,-4.422856286898121381e-01
9.350000000000000000e+09,4.724235078489258943e-01,4.999078591045941766e-01,-2.748226680121621968e+00,-4.414400555739862453e-01
9.355000000000000000e+09,4.724952086166931964e-01,4.999092994362074327e-01,-2.744158864920134722e+00,-4.405586694659185953e-01
9.360000000000000000e+09,4.725717678073217964e-01,4.999107204187257514e-01,-2.739929478042258282e+00,-4.396431500883686283e-01
9.365000000000000000e+09,4.726531409938568573e-01,4.999121222551444754e-01,-2.735545890707058447e+00,-4.386951919848726122e-01
9.370000000000000000e+09,4.727392805857897895e-01,4.999135051472993196e-01,-2.731015544993137034e+00,-4.377165020338235069e-01
9.375000000000000000e+09,4.728301359713839580e-01,4.999148692958563789e-01,-2.726345945467556486e+00,-4.367087970077855319e-01
9.380000000000000000e+09,4.729256536618824946e-01,4.999162149003023026e-01,-2.721544650884895056e+00,-4.356738011830243451e-01
9.385000000000000000e+09,4.730257774371462443e-01,4.999175421589353574e-01,-2.716619265969406172e+00,-4.346132440039116585e-01
9.390000000000000000e+09,4.731304484922522202e-01,4.999188512688561015e-01,-2.711577433291972206e+00,-4.335288578063405396e-01
9.395000000000000000e+09,4.732396055846355143e-01,4.999201424259589466e-01,-2.706426825253879898e+00,-4.324223756041158939e-01
9.400000000000000000e+09,4.733531851813297942e-01,4.999214158249239981e-01,-2.701175136187258019e+00,-4.312955289415717486e-01
9.405000000000000000e+09,4.734711216059199201e-01,4.999226716592088393e-01,-2.695830074582503233e+00,-4.301500458155298467e-01
9.410000000000000000e+09,4.735933471848045029e-01,4.999239101210409264e-01,-2.690399355451739805e+00,-4.289876486692104640e-01
9.415000000000000000e+09,4.737197923924203469e-01,4.999251314014106495e-01,-2.684890692836702897e+00,-4.278100524603307697e-01
9.420000000000000000e+09,4.738503859950581321e-01,4.999263356900637834e-01,-2.679311792468443532e+00,-4.266189628052008409e-01
9.425000000000000000e+09,4.739850551929674638e-01,4.999275231754952697e-01,-2.673670344586071668e+00,-4.254160742003723072e-01
9.430000000000000000e+09,4.741237257604284383e-01,4.999286940449427230e-01,-2.667974016920562352e+00,-4.242030683229374155e-01
9.435000000000000000e+09,4.742663221835113907e-01,4.999298484843803236e-01,-2.662230447848921155e+00,-4.229816124102315777e-01
9.440000000000000000e+09,4.744127677952685307e-01,4.999309866785131562e-01,-2.656447239723815468e+00,-4.217533577194649830e-01
9.445000000000000000e+09,4.745629849081025586e-01,4.999321088107718247e-01,-2.650631952382301204e+00,-4.205199380673295684e-01
9.450000000000000000e+09,4.747168949431116447e-01,4.999332150633071792e-01,-2.644792096837477846e+00,-4.192829684495034126e-01
9.455000000000000000e+09,4.748744185561915576e-01,4.999343056169857080e-01,-2.638935129155484116e+00,-4.180440437395369635e-01
9.460000000000000000e+09,4.750354757607402889e-01,4.999353806513848753e-01,-2.633068444520214602e+00,-4.168047374664470839e-01
9.465000000000000000e+09,4.751999860467829850e-01,4.999364403447888461e-01,-2.627199371487232149e+00,-4.155666006700473591e-01
9.470000000000000000e+09,4.753678684964052215e-01,4.999374848741846011e-01,-2.621335166427756658e+00,-4.143311608327895357e-01
9.475000000000000000e+09,4.755390418953618359e-01,4.999385144152583837e-01,-2.615483008163502099e+00,-4.130999208867802697e-01
9.480000000000000000e+09,4.757134248407633992e-01,4.999395291423920917e-01,-2.609649992791903017e+00,-4.118743582942807624e-01
9.485000000000000000e+09,4.758909358447694915e-01,4.999405292286602798e-01,-2.603843128701444076e+00,-4.106559241999643284e-01
9.490000000000000000e+09,4.760714934342131777e-01,4.999415148458274394e-01,-2.598069331776059698e+00,-4.094460426529789032e-01
9.495000000000000000e+09,4.762550162461229308e-01,4.999424861643452789e-01,-2.592335420787247102e+00,-4.082461098967398172e-01
9.500000000000000000e+09,4.764414231190968740e-01,4.999434433533505584e-01,-2.586648112971798419e+00,-4.070574937241824287e-01
9.505000000000000000e+09,4.766306331805336138e-01,4.999443865806628695e-01,-2.581014019793505199e+00,-4.058815328962614988e-01
9.510000000000000000e+09,4.768225659296921326e-01,4.999453160127832474e-01,-2.575439642885771541e+00,-4.047195366211618905e-01
9.515000000000000000e+09,4.770171413166171548e-01,4.999462318148922280e-01,-2.569931370172668039e+00,-4.035727840917961995e-01
9.520000000000000000e+09,4.772142798169382583e-01,4.999471341508487932e-01,-2.564495472165438272e+00,-4.024425240790520109e-01
9.525000000000000000e+09,4.774139025025864180e-01,4.999480231831894828e-01,-2.559138098430746577e+00,-4.013299745780902761e-01
9.530000000000000000e+09,4.776159311084668402e-01,4.999488990731273952e-01,-2.553865274227434590e+00,-4.002363225051224216e-01
9.535000000000000000e+09,4.778202880951560871e-01,4.999497619805519100e-01,-2.548682897308072182e+00,-3.991627234419891090e-01
9.540000000000000000e+09,4.780268967076668485e-01,4.999506120640282436e-01,-2.543596734881114152e+00,-3.981103014258027262e-01
9.545000000000000000e+09,4.782356810303842187e-01,4.999514494807973386e-01,-2.538612420729975394e+00,-3.970801487810358132e-01
9.550000000000000000e+09,4.784465660382226093e-01,4.999522743867764185e-01,-2.533735452484659589e+00,-3.960733259913339355e-01
9.555000000000000000e+09,4.786594776441126520e-01,4.999530869365588215e-01,-2.528971189041720358e+00,-3.950908616084014557e-01
9.560000000000000000e+09,4.788743427428985844e-01,4.999538872834153325e-01,-2.524324848128326693e+00,-3.941337521953388601e-01
9.565000000000000000e+09,4.790910892517464270e-01,4.999546755792943498e-01,-2.519801504006023762e+00,-3.932029623018311604e-01
9.570000000000000000e+09,4.793096461471700320e-01,4.999554519748236059e-01,-2.515406085309877859e+00,-3.922994244686393017e-01
9.575000000000000000e+09,4.795299434987756459e-01,4.999562166193108337e-01,-2.511143373018400737e+00,-3.914240392588529405e-01
9.580000000000000000e+09,4.797519124998274043e-01,4.999569696607458757e-01,-2.507017998550256088e+00,-3.905776753135300483e-01
9.585000000000000000e+09,4.799754854947719251e-01,4.999577112458017947e-01,-2.503034441983100322e+00,-3.897611694292717477e-01
9.590000000000000000e+09,4.802005960037866727e-01,4.999584415198373710e-01,-2.499197030390298391e+00,-3.889753266554232258e-01
9.595000000000000000e+09,4.804271787445251740e-01,4.999591606268986577e-01,-2.495509936291643971e+00,-3.882209204087216925e-01
9.600000000000000000e+09,4.806551696511302540e-01,4.999598687097216998e-01,-2.491977176213301171e+00,-3.874986926030892231e-01
9.605000000000000000e+09,4.808845058906467962e-01,4.999605659097348109e-01,-2.488602609353644635e+00,-3.868093537926241554e-01
9.610000000000000000e+09,4.811151258769519323e-01,4.999612523670611819e-01,-2.485389936350385742e+00,-3.861535833256416472e-01
9.615000000000000000e+09,4.813469692823243440e-01,4.999619282205220450e-01,-2.482342698145803883e+00,-3.855320295079666115e-01
9.620000000000000000e+09,4.815799770467424912e-01,4.999625936076393939e-01,-2.479464274945749835e+00,-3.849453097735054952e-01
9.625000000000000000e+09,4.818140913850639251e-01,4.999632486646393703e-01,-2.476757885269429416e+00,-3.843940108604589900e-01
9.630000000000000000e+09,4.820492557921572940e-01,4.999638935264555939e-01,-2.474226585086285013e+00,-3.838786889914529432e-01
9.635000000000000000e+09,4.822854150461318157e-01,4.999645283267327711e-01,-2.471873267036594601e+00,-3.833998700559870798e-01
9.640000000000000000e+09,4.825225152097598613e-01,4.999651531978303032e-01,-2.469700659733248038e+00,-3.829580497938300798e-01
9.645000000000000000e+09,4.827605036301872987e-01,4.999657682708263384e-01,-2.467711327141074662e+00,-3.825536939778237944e-01
9.650000000000000000e+09,4.829993289370669851e-01,4.999663736755216581e-01,-2.465907668031745104e+00,-3.821872385949530715e-01
9.655000000000000000e+09,4.832389410391808027e-01,4.999669695404440062e-01,-2.464291915511072961e+00,-3.818590900243470365e-01
9.660000000000000000e+09,4.834792911196889031e-01,4.999675559928524193e-01,-2.462866136616831625e+00,-3.815696252111997477e-01
9.665000000000000000e+09,4.837203316300655587e-01,4.999681331587415012e-01,-2.461632231984738794e+00,-3.813191918355496313e-01
9.670000000000000000e+09,4.839620162828521255e-01,4.999687011628464184e-01,-2.460591935580714207e+00,-3.811081084750073122e-01
9.675000000000000000e+09,4.842043000432792454e-01,4.999692601286474525e-01,-2.459746814497613787e+00,-3.809366647605947342e-01
9.680000000000000000e+09,4.844471391198946764e-01,4.999698101783749404e-01,-2.459098268815015143e+00,-3.808051215249750321e-01
9.685000000000000000e+09,4.846904909542334994e-01,4.999703514330143816e-01,-2.458647531520681273e+00,-3.807137109424283405e-01
9.690000000000000000e+09,4.849343142096490533e-01,4.999708840123116005e-01,-2.458395668492528330e+00,-3.806626366600018851e-01
9.695000000000000000e+09,4.851785687593683782e-01,4.999714080347780754e-01,-2.458343578540278962e+00,-3.806520739193970382e-01
9.700000000000000000e+09,4.854232156738534365e-01,4.999719236176963233e-01,-2.458491993506116025e+00,-3.806821696692230805e-01
9.705000000000000000e+09,4.856682172075348358e-01,4.999724308771255621e-01,-2.458841478423735349e+00,-3.807530426673148005e-01
9.710000000000000000e+09,4.859135367849993781e-01,4.999729299279072059e-01,-2.459392431735678120e+00,-3.808647835729543907e-01
9.715000000000000000e+09,4.861591389866929402e-01,4.999734208836707494e-01,-2.460145085568822942e+00,-3.810174550288870643e-01
9.720000000000000000e+09,4.864049895341969743e-01,4.999739038568397631e-01,-2.461099506068098908e+00,-3.812110917330997495e-01
9.725000000000000000e+09,4.866510552751568963e-01,4.999743789586377218e-01,-2.462255593788992947e+00,-3.814457005004836532e-01
9.730000000000000000e+09,4.868973041679011682e-01,4.999748462990941666e-01,-2.463613084149160137e+00,-3.817212603144944927e-01
9.735000000000000000e+09,4.871437052658179612e-01,4.999753059870510330e-01,-2.465171547940067764e+00,-3.820377223690958335e-01
9.740000000000000000e+09,4.873902287015505763e-01,4.999757581301687570e-01,-2.466930391899632813e+00,-3.823950101013217084e-01
9.745000000000000000e+09,4.876368456710309385e-01,4.999762028349328813e-01,-2.468888859346867637e+00,-3.827930192148532029e-01
9.750000000000000000e+09,4.878835284174392606e-01,4.999766402066603277e-01,-2.471046030880053479e+00,-3.832316176951546804e-01
9.755000000000000000e+09,4.881302502151017575e-01,4.999770703495061142e-01,-2.473400825139848713e+00,-3.837106458167344192e-01
9.760000000000000000e+09,4.883769853533867500e-01,4.999774933664701271e-01,-2.475951999639144141e+00,-3.842299161432276566e-01
9.765000000000000000e+09,4.886237091206250271e-01,4.999779093594036716e-01,-2.478698151661415494e+00,-3.847892135210354558e-01
9.770000000000000000e+09,4.888703977881047047e-01,4.999783184290162996e-01,-2.481637719229769168e+00,-3.853882950673871433e-01
9.775000000000000000e+09,4.891170285941686680e-01,4.999787206748828594e-01,-2.484768982148824357e+00,-3.860268901537373676e-01
9.780000000000000000e+09,4.893635797284470734e-01,4.999791161954504348e-01,-2.488090063121785711e+00,-3.867047003854959808e-01
9.785000000000000000e+09,4.896100303162463363e-01,4.999795050880453395e-01,-2.491598928945260472e+00,-3.874213995791838672e-01
9.790000000000000000e+09,4.898563604031423990e-01,4.999798874488802780e-01,-2.495293391784419779e+00,-3.881766337381622467e-01
9.795000000000000000e+09,4.901025509397839430e-01,4.999802633730614509e-01,-2.499171110531373419e+00,-3.889700210281923365e-01
9.800000000000000000e+09,4.903485837669320224e-01,4.999806329545959382e-01,-2.503229592249465174e+00,-3.898011517541002391e-01
9.805000000000000000e+09,4.905944416007748665e-01,4.999809962863989155e-01,-2.507466193706741731e+00,-3.906695883389805779e-01
9.810000000000000000e+09,4.908401080185091914e-01,4.999813534603010368e-01,-2.511878123001459961e+00,-3.915748653073509722e-01
9.815000000000000000e+09,4.910855674442185514e-01,4.999817045670558180e-01,-2.516462441282897977e+00,-3.925164892737991185e-01
9.820000000000000000e+09,4.913308051350783190e-01,4.999820496963472416e-01,-2.521216064570788618e+00,-3.934939389387276387e-01
9.825000000000000000e+09,4.915758071678656971e-01,4.999823889367969731e-01,-2.526135765676468026e+00,-3.945066650928106267e-01
9.830000000000000000e+09,4.918205604258226726e-01,4.999827223759723549e-01,-2.531218176229399042e+00,-3.955540906319404693e-01
9.835000000000000000e+09,4.920650525858615842e-01,4.999830501003936223e-01,-2.536459788812063909e+00,-3.966356105843613644e-01
9.840000000000000000e+09,4.923092721061090860e-01,4.999833721955418420e-01,-2.541856959206923339e+00,-3.977505921518785792e-01
9.845000000000000000e+09,4.925532082138314172e-01,4.999836887458664614e-01,-2.547405908758626936e+00,-3.988983747669828661e-01
9.850000000000000000e+09,4.927968508937099479e-01,4.999839998347929138e-01,-2.553102726854934446e+00,-4.000782701678264885e-01
9.855000000000000000e+09,4.930401908764897589e-01,4.999843055447307227e-01,-2.558943373529605658e+00,-4.012895624930054028e-01
9.860000000000000000e+09,4.932832196279839376e-01,4.999846059570809409e-01,-2.564923682190469290e+00,-4.025315083981266806e-01
9.865000000000000000e+09,4.935259293384633983e-01,4.999849011522443099e-01,-2.571039362476032597e+00,-4.038033371962284068e-01
9.870000000000000000e+09,4.937683129123947579e-01,4.999851912096288098e-01,-2.577286003243410395e+00,-4.051042510240301375e-01
9.875000000000000000e+09,4.940103639585501916e-01,4.999854762076576531e-01,-2.583659075690825979e+00,-4.064334250361403278e-01
9.880000000000000000e+09,4.942520767804662873e-01,4.999857562237772224e-01,-2.590153936617378694e+00,-4.077900076292606535e-01
9.885000000000000000e+09,4.944934463672591707e-01,4.999860313344650642e-01,-2.596765831822635207e+00,-4.091731206984400293e-01
9.890000000000000000e+09,4.947344683847798574e-01,4.999863016152375494e-01,-2.603489899648725014e+00,-4.105818599274816405e-01
9.895000000000000000e+09,4.949751391670964007e-01,4.999865671406582002e-01,-2.610321174667040278e+00,-4.120152951155151566e-01
9.900000000000000000e+09,4.952154557083132680e-01,4.999868279843452945e-01,-2.617254591511686268e+00,-4.134724705417810453e-01
9.905000000000000000e+09,4.954554156546845389e-01,4.999870842189801934e-01,-2.624284988861393941e+00,-4.149524053705937465e-01
9.910000000000000000e+09,4.956950172970419066e-01,4.999873359163150566e-01,-2.631407113571400114e+00,-4.164540940984288175e-01
9.915000000000000000e+09,4.959342595634896322e-01,4.999875831471811138e-01,-2.638615624956646588e+00,-4.179765070450466302e-01
9.920000000000000000e+09,4.961731420123871583e-01,4.999878259814963255e-01,-2.645905099226940393e+00,-4.195185908904245364e-01
9.925000000000000000e+09,4.964116648255685882e-01,4.999880644882737646e-01,-2.653270034074900252e+00,-4.210792692592981723e-01
9.930000000000000000e+09,4.966498288018027507e-01,4.999882987356294439e-01,-2.660704853416536508e+00,-4.226574433548969667e-01
9.935000000000000000e+09,4.968876353504773080e-01,4.999885287907903098e-01,-2.668203912284567991e+00,-4.242519926434960009e-01
9.940000000000000000e+09,4.971250864854714901e-01,4.999887547201024574e-01,-2.675761501873600068e+00,-4.258617755911738856e-01
9.945000000000000000e+09,4.973621848192059658e-01,4.999889765890388471e-01,-2.683371854736171791e+00,-4.274856304541044816e-01
9.950000000000000000e+09,4.975989335568594130e-01,4.999891944622076867e-01,-2.691029150128158243e+00,-4.291223761235676282e-01
9.955000000000000000e+09,4.978353364907077694e-01,4.999894084033600361e-01,-2.698727519501414207e+00,-4.307708130266768576e-01
9.960000000000000000e+09,4.980713979945907144e-01,4.999896184753981343e-01,-2.706461052141309498e+00,-4.324297240837245981e-01
9.965000000000000000e+09,4.983071230184542566e-01,4.999898247403833929e-01,-2.714223800945849696e+00,-4.340978757227712537e-01
9.970000000000000000e+09,4.985425170829642094e-01,4.999900272595440565e-01,-2.722009788343183523e+00,-4.357740189520518115e-01
9.975000000000000000e+09,4.987775862741708477e-01,4.999902260932834741e-01,-2.729813012343074607e+00,-4.374568904904361233e-01
9.980000000000000000e+09,4.990123372381786160e-01,4.999904213011880372e-01,-2.737627452717699139e+00,-4.391452139560351187e-01
9.985000000000000000e+09,4.992467771758212769e-01,4.999906129420350065e-01,-2.745447077306653494e+00,-4.408377011128483680e-01
9.990000000000000000e+09,4.994809138372983681e-01,4.999908010738004505e-01,-2.753265848440314301e+00,-4.425330531750776286e-01
9.995000000000000000e+09,4.997147555167655852e-01,4.999909857536673496e-01,-2.761077729474879394e+00,-4.442299621684442368e-01
1.000000000000000000e+10,4.999483110468364577e-01,4.999911670380332018e-01,-2.768876691432411885e+00,-4.459271123477215326e-01
1.000500000000000000e+10,5.001815897929853261e-01,4.999913449825181266e-01,-2.776656719737996326e+00,-4.476231816692997079e-01
1.001000000000000000e+10,5.004146016478259185e-01,4.999915196419725261e-01,-2.784411821045982283e+00,-4.493168433174367093e-01
1.001500000000000000e+10,5.006473570252271132e-01,4.999916910704851336e-01,-2.792136030146191050e+00,-4.510067672824669138e-01
1.002000000000000000e+10,5.008798668542677746e-01,4.999918593213906748e-01,-2.799823416941205956e+00,-4.526916219891373716e-01
1.002500000000000000e+10,5.011121425729834211e-01,4.999920244472776387e-01,-2.807468093484080107e+00,-4.543700759727067329e-01
1.003000000000000000e+10,5.013441961218949583e-01,4.999921864999961052e-01,-2.815064221066595707e+00,-4.560407996004502973e-01
1.003500000000000000e+10,5.015760399373089262e-01,4.999923455306654052e-01,-2.822606017346301233e+00,-4.577024668356383108e-01
1.004000000000000000e+10,5.018076869443404142e-01,4.999925015896818370e-01,-2.830087763501313525e+00,-4.593537570410548554e-01
1.004500000000000000e+10,5.020391505496659690e-01,4.999926547267264376e-01,-2.837503811400292175e+00,-4.609933568186147523e-01
1.005000000000000000e+10,5.022704446339797402e-01,4.999928049907724215e-01,-2.844848590775088670e+00,-4.626199618814840209e-01
1.005500000000000000e+10,5.025015835441357659e-01,4.999929524300930073e-01,-2.852116616383023384e+00,-4.642322789548253281e-01
1.006000000000000000e+10,5.027325820849580795e-01,4.999930970922687457e-01,-2.859302495145210177e+00,-4.658290277010054270e-01
1.006500000000000000e+10,5.029634555107106442e-01,4.999932390241953462e-01,-2.866400933247086336e+00,-4.674089426648810885e-01
1.007000000000000000e+10,5.031942195162187881e-01,4.999933782720909492e-01,-2.873406743186816659e+00,-4.689707752345102509e-01
1.007500000000000000e+10,5.034248902276180493e-01,4.999935148815036201e-01,-2.880314850757037970e+00,-4.705132956124410404e-01
1.008000000000000000e+10,5.036554841927338710e-01,4.999936488973190651e-01,-2.887120301945170109e+00,-4.720352947925231524e-01
1.008500000000000000e+10,5.038860183710826002e-01,4.999937803637675704e-01,-2.893818269737166826e+00,-4.735355865369716977e-01
1.009000000000000000e+10,5.041165101234911239e-01,4.999939093244316624e-01,-2.900404060809651074e+00,-4.750130093482970439e-01
1.009500000000000000e+10,5.043469772013212671e-01,4.999940358222535464e-01,-2.906873122094904449e+00,-4.764664284304807040e-01
1.010000000000000000e+10,5.045774377353188234e-01,4.999941598995419900e-01,-2.913221047203546465e+00,-4.778947376337516761e-01
1.010500000000000000e+10,5.048079102240656812e-01,4.999942815979798727e-01,-2.919443582689464023e+00,-4.792968613771563247e-01
1.011000000000000000e+10,5.050384135220574722e-01,4.999944009586312910e-01,-2.925536634141647774e+00,-4.806717565430420613e-01
1.011500000000000000e+10,5.052689668273993018e-01,4.999945180219487195e-01,-2.931496272087912747e+00,-4.820184143375817465e-01
1.012000000000000000e+10,5.054995896691321100e-01,4.999946328277802277e-01,-2.937318737695220339e+00,-4.833358621113418296e-01
1.012500000000000000e+10,5.057303018942084227e-01,4.999947454153763071e-01,-2.943000448252221624e+00,-4.846231651340575652e-01
1.013000000000000000e+10,5.059611236541046164e-01,4.999948558233971441e-01,-2.948538002419204496e+00,-4.858794283176509632e-01
1.013500000000000000e+10,5.061920753911114401e-01,4.999949640899195025e-01,-2.953928185231749382e+00,-4.871037978817694958e-01
1.014000000000000000e+10,5.064231778243015736e-01,4.999950702524437185e-01,-2.959167972844070515e+00,-4.882954629560505300e-01
1.014500000000000000e+10,5.066544519351975362e-01,4.999951743479005839e-01,-2.964254536999235246e+00,-4.894536571136156589e-01
1.015000000000000000e+10,5.068859189531517151e-01,4.999952764126580074e-01,-2.969185249213428968e+00,-4.905776598303271951e-01
1.015500000000000000e+10,5.071176003404762600e-01,4.999953764825282310e-01,-2.973957684662418721e+00,-4.916667978646201975e-01
1.016000000000000000e+10,5.073495177773252873e-01,4.999954745927741029e-01,-2.978569625758831219e+00,-4.927204465528972621e-01
1.016500000000000000e+10,5.075816931463655868e-01,4.999955707781162939e-01,-2.983019065409655113e+00,-4.937380310157435392e-01
1.017000000000000000e+10,5.078141485172603664e-01,4.999956650727395147e-01,-2.987304209944202427e+00,-4.947190272705038749e-01
1.017500000000000000e+10,5.080469061309867973e-01,4.999957575102993435e-01,-2.991423481703428422e+00,-4.956629632460425317e-01
1.018000000000000000e+10,5.082799883840197763e-01,4.999958481239288322e-01,-2.995375521282541698e+00,-4.965694196958637674e-01
1.018500000000000000e+10,5.085134178124083304e-01,4.999959369462449454e-01,-2.999159189419617899e+00,-4.974380310061011778e-01
1.019000000000000000e+10,5.087472170757727508e-01,4.999960240093550556e-01,-3.002773568523942060e+00,-4.982684858952699525e-01
1.019500000000000000e+10,5.089814089412564302e-01,4.999961093448633265e-01,-3.006217963838718088e+00,-4.990605280030557811e-01
1.020000000000000000e+10,5.092160162674519430e-01,4.999961929838770969e-01,-3.009491904233865256e+00,-4.998139563658345885e-01
1.020500000000000000e+10,5.094510619883469982e-01,4.999962749570133203e-01,-3.012595142625507094e+00,-5.005286257770160674e-01
1.021000000000000000e+10,5.096865690973017005e-01,4.999963552944047263e-01,-3.015527656019943326e+00,-5.012044470307575050e-01
1.021500000000000000e+10,5.099225606311024173e-01,4.999964340257059270e-01,-3.018289645180853409e+00,-5.018413870480260552e-01
1.022000000000000000e+10,5.101590596541140110e-01,4.999965111800998563e-01,-3.020881533919542505e+00,-5.024394688844227019e-01
1.022500000000000000e+10,5.103960892425580820e-01,4.999965867863037650e-01,-3.023303968009134479e+00,-5.029987716196455683e-01
1.023000000000000000e+10,5.106336724689449769e-01,4.999966608725751049e-01,-3.025557813724648604e+00,-5.035194301289123153e-01
1.023500000000000000e+10,5.108718323866990874e-01,4.999967334667178576e-01,-3.027644156011945586e+00,-5.040016347371039096e-01
1.024000000000000000e+10,5.111105920149766613e-01,4.999968045960884178e-01,-3.029564296289524616e+00,-5.044456307568263576e-01
1.024500000000000000e+10,5.113499743237264195e-01,4.999968742876013117e-01,-3.031319749888246484e+00,-5.048517179120373122e-01
1.025000000000000000e+10,5.115900022190068563e-01,4.999969425677353030e-01,-3.032912243134958885e+00,-5.052202496492874673e-01
1.025500000000000000e+10,5.118306985285704380e-01,4.999970094625389994e-01,-3.034343710087018309e+00,-5.055516323390381039e-01
1.026000000000000000e+10,5.120720859877574416e-01,4.999970749976368478e-01,-3.035616288925579553e+00,-5.058463243699038436e-01
1.026500000000000000e+10,5.123141872256914420e-01,4.999971391982346303e-01,-3.036732318016462706e+00,-5.061048351390542432e-01
1.027000000000000000e+10,5.125570247518143052e-01,4.999972020891251812e-01,-3.037694331648226775e+00,-5.063277239423429332e-01
1.027500000000000000e+10,5.128006209427601325e-01,4.999972636946941051e-01,-3.038505055457856763e+00,-5.065155987680700633e-01
1.028000000000000000e+10,5.130449980295853640e-01,4.999973240389251616e-01,-3.039167401555267656e+00,-5.066691149985900200e-01
1.028500000000000000e+10,5.132901780853642570e-01,4.999973831454058160e-01,-3.039684463358547806e+00,-5.067889740242614849e-01
1.029000000000000000e+10,5.135361830131635053e-01,4.999974410373327904e-01,-3.040059510152418376e+00,-5.068759217744747136e-01
1.029500000000000000e+10,5.137830345343759042e-01,4.999974977375172824e-01,-3.040295981383040136e+00,-5.069307471707167334e-01
1.030000000000000000e+10,5.140307541774593592e-01,4.999975532683905710e-01,-3.040397480702892175e+00,-5.069542805068605329e-01
1.030500000000000000e+10,5.142793632670350501e-01,4.999976076520089574e-01,-3.040367769779815266e+00,-5.069473917619924386e-01
1.031000000000000000e+10,5.145288829133749520e-01,4.999976609100592606e-01,-3.040210761884732271e+00,-5.069109888512399742e-01
1.031500000000000000e+10,5.147793340022637221e-01,4.999977130638640355e-01,-3.039930515273028266e+00,-5.068460158201890664e-01
1.032000000000000000e+10,5.150307371852259619e-01,4.999977641343864021e-01,-3.039531226374773798e+00,-5.067534509885407434e-01
1.032500000000000000e+10,5.152831128701176322e-01,4.999978141422354860e-01,-3.039017222809138552e+00,-5.066343050486861177e-01
1.033000000000000000e+10,5.155364812120624141e-01,4.999978631076713032e-01,-3.038392956238719300e+00,-5.064896191249437241e-01
1.033500000000000000e+10,5.157908621047296860e-01,4.999979110506097002e-01,-3.037662995079404737e+00,-5.063204627991502171e-01
1.034000000000000000e+10,5.160462751719332442e-01,4.999979579906272953e-01,-3.036832017081589896e+00,-5.061279321082841065e-01
1.034500000000000000e+10,5.163027397595346679e-01,4.999980039469664184e-01,-3.035904801798513297e+00,-5.059131475197318206e-01
1.035000000000000000e+10,5.165602749276402283e-01,4.999980489385398852e-01,-3.034886222957349222e+00,-5.056772518897028057e-01
1.035500000000000000e+10,5.168188994430619188e-01,4.999980929839358268e-01,-3.033781240748846031e+00,-5.054214084102450766e-01
1.036000000000000000e+10,5.170786317720280634e-01,4.999981361014222969e-01,-3.032594894050652634e+00,-5.051467985500717184e-01
1.036500000000000000e+10,5.173394900731207446e-01,4.999981783089521015e-01,-3.031332292599909106e+00,-5.048546199943999557e-01
1.037000000000000000e+10,5.176014921904129595e-01,4.999982196241673504e-01,-3.029998609129813225e+00,-5.045460845886891033e-01
1.037500000000000000e+10,5.178646556467850770e-01,4.999982600644039543e-01,-3.028599071485007066e+00,-5.042224162910822205e-01
1.038000000000000000e+10,5.181289976373902872e-01,4.999982996466963425e-01,-3.027138954730056675e+00,-5.038848491380847339e-01
1.038500000000000000e+10,5.183945350232460614e-01,4.999983383877816268e-01,-3.025623573265132649e+00,-5.035346252278491974e-01
1.039000000000000000e+10,5.186612843249257532e-01,4.999983763041043749e-01,-3.024058272962326654e+00,-5.031729927251455958e-01
1.039500000000000000e+10,5.189292617163224763e-01,4.999984134118207191e-01,-3.022448423335944323e+00,-5.028012038919296156e-01
1.040000000000000000e+10,5.191984830184452893e-01,4.999984497268028516e-01,-3.020799409759317378e+00,-5.024205131471004560e-01
1.040500000000000000e+10,5.194689636932457999e-01,4.999984852646431333e-01,-3.019116625740526416e+00,-5.020321751588627812e-01
1.041000000000000000e+10,5.197407188374177922e-01,4.999985200406585339e-01,-3.017405465268670373e+00,-5.016374429727865625e-01
1.041500000000000000e+10,5.200137631761664325e-01,4.999985540698945186e-01,-3.015671315241991834e+00,-5.012375661784529424e-01
1.042000000000000000e+10,5.202881110569024248e-01,4.999985873671295433e-01,-3.013919547988519465e+00,-5.008337891172753853e-01
1.042500000000000000e+10,5.205637764428415748e-01,4.999986199468787196e-01,-3.012155513889478886e+00,-5.004273491338622204e-01
1.043000000000000000e+10,5.208407729064884473e-01,4.999986518233982546e-01,-3.010384534115058575e+00,-5.000194748730035776e-01
1.043500000000000000e+10,5.211191136229590404e-01,4.999986830106890601e-01,-3.008611893481673683e+00,-4.996113846241277967e-01
1.044000000000000000e+10,5.213988113631435883e-01,4.999987135225010260e-01,-3.006842833439340446e+00,-4.992042847148420170e-01
1.044500000000000000e+10,5.216798784866676364e-01,4.999987433723366848e-01,-3.005082545197152122e+00,-4.987993679548958781e-01
1.045000000000000000e+10,5.219623269346300720e-01,4.999987725734550414e-01,-3.003336162994399317e+00,-4.983978121317126364e-01
1.045500000000000000e+10,5.222461682220980173e-01,4.999988011388755704e-01,-3.001608757524282911e+00,-4.980007785583741020e-01
1.046000000000000000e+10,5.225314134303498115e-01,4.999988290813817682e-01,-2.999905329516787234e+00,-4.976094106747774859e-01
1.046500000000000000e+10,5.228180731988255614e-01,4.999988564135249836e-01,-2.998230803486596763e+00,-4.972248327024271219e-01
1.047000000000000000e+10,5.231061577167849252e-01,4.999988831476279705e-01,-2.996590021651639457e+00,-4.968481483531764775e-01
1.047500000000000000e+10,5.233956767146533684e-01,4.999989092957886072e-01,-2.994987738027206525e+00,-4.964804395920205948e-01
1.048000000000000000e+10,5.236866394550282466e-01,4.999989348698832825e-01,-2.993428612700178348e+00,-4.961227654538732379e-01
1.048500000000000000e+10,5.239790547233599272e-01,4.999989598815707814e-01,-2.991917206287646014e+00,-4.957761609141551062e-01
1.049000000000000000e+10,5.242729308182756398e-01,4.999989843422952274e-01,-2.990457974583569545e+00,-4.954416358128188591e-01
1.049500000000000000e+10,5.245682755415450593e-01,4.999990082632900235e-01,-2.989055263396607209e+00,-4.951201738312830392e-01
1.050000000000000000e+10,5.248650961876804022e-01,4.999990316555809056e-01,-2.987713303582410607e+00,-4.948127315217490940e-01
1.050500000000000000e+10,5.251633995331740357e-01,4.999990545299895506e-01,-2.986436206272628624e+00,-4.945202373881124602e-01
1.051000000000000000e+10,5.254631918253640510e-01,4.999990768971366295e-01,-2.985227958303128926e+00,-4.942435910177215286e-01
1.051500000000000000e+10,5.257644787709327971e-01,4.999990987674451381e-01,-2.984092417843216438e+00,-4.939836622630614515e-01
1.052000000000000000e+10,5.260672655240375972e-01,4.999991201511437833e-01,-2.983033310227586998e+00,-4.937412904724322038e-01
1.052500000000000000e+10,5.263715566740920782e-01,4.999991410582699247e-01,-2.982054223992357755e+00,-4.935172837686038205e-01
1.053000000000000000e+10,5.266773562331866776e-01,4.999991614986728505e-01,-2.981158607116351611e+00,-4.933124183744034275e-01
1.053500000000000000e+10,5.269846676231779714e-01,4.999991814820168301e-01,-2.980349763468544300e+00,-4.931274379841529276e-01
1.054000000000000000e+10,5.272934936624549263e-01,4.999992010177841673e-01,-2.979630849462360231e+00,-4.929630531798457893e-01
1.054500000000000000e+10,5.276038365523889606e-01,4.999992201152781424e-01,-2.979004870917389969e+00,-4.928199408909611501e-01
1.055000000000000000e+10,5.279156978635044517e-01,4.999992387836261210e-01,-2.978474680128908147e+00,-4.926987438968025712e-01
1.055500000000000000e+10,5.282290785213814566e-01,4.999992570317823293e-01,-2.978042973145352157e+00,-4.926000703702473338e-01
1.056000000000000000e+10,5.285439787923150723e-01,4.999992748685309629e-01,-2.977712287253975187e+00,-4.925244934618450143e-01
1.056500000000000000e+10,5.288603982687558602e-01,4.999992923024886293e-01,-2.977484998674515104e+00,-4.924725509231819842e-01
1.057000000000000000e+10,5.291783358545950611e-01,4.999993093421076784e-01,-2.977363320461007934e+00,-4.924447447685394996e-01
1.057500000000000000e+10,5.294977897502649578e-01,4.999993259956785896e-01,-2.977349300611289884e+00,-4.924415409738112093e-01
1.058000000000000000e+10,5.298187574377629661e-01,4.999993422713328584e-01,-2.977444820384246071e+00,-4.924633692118217665e-01
1.058500000000000000e+10,5.301412356655826885e-01,4.999993581770456053e-01,-2.977651592824243743e+00,-4.925106226231185103e-01
1.059000000000000000e+10,5.304652204336299803e-01,4.999993737206383515e-01,-2.977971161492634078e+00,-4.925836576214797091e-01
1.059500000000000000e+10,5.307907069781562237e-01,4.999993889097815170e-01,-2.978404899405884265e+00,-4.926827937333830842e-01
1.060000000000000000e+10,5.311176897567613242e-01,4.999994037519970846e-01,-2.978954008179906410e+00,-4.928083134707602619e-01
1.060500000000000000e+10,5.314461624335096168e-01,4.999994182546612098e-01,-2.979619517380282190e+00,-4.929604622364633926e-01
1.061000000000000000e+10,5.317761178642316233e-01,4.999994324250065514e-01,-2.980402284077930730e+00,-4.931394482619271269e-01
1.061500000000000000e+10,5.321075480820609549e-01,4.999994462701247699e-01,-2.981302992609855540e+00,-4.933454425765984031e-01
1.062000000000000000e+10,5.324404442832514350e-01,4.999994597969691368e-01,-2.982322154544465587e+00,-4.935785790087715563e-01
1.062500000000000000e+10,5.327747968133679235e-01,4.999994730123568654e-01,-2.983460108851187620e+00,-4.938389542175860569e-01
1.063000000000000000e+10,5.331105951539072407e-01,4.999994859229712763e-01,-2.984717022273899900e+00,-4.941266277559972497e-01
1.063500000000000000e+10,5.334478279093856079e-01,4.999994985353644616e-01,-2.986092889907696168e+00,-4.944416221646054099e-01
1.064000000000000000e+10,5.337864827950324909e-01,4.999995108559593948e-01,-2.987587535978759146e+00,-4.947839230963725354e-01
1.064500000000000000e+10,5.341265466250884053e-01,4.999995228910520950e-01,-2.989200614826662772e+00,-4.951534794722405319e-01
1.065000000000000000e+10,5.344680053018473487e-01,4.999995346468141810e-01,-2.990931612088917113e+00,-4.955502036678548494e-01
1.065500000000000000e+10,5.348108438054806069e-01,4.999995461292947585e-01,-2.992779846087048945e+00,-4.959739717315649887e-01
1.066000000000000000e+10,5.351550461847441875e-01,4.999995573444226959e-01,-2.994744469413910704e+00,-4.964246236340431606e-01
1.066500000000000000e+10,5.355005955486390468e-01,4.999995682980087897e-01,-2.996824470721524136e+00,-4.969019635498556076e-01
1.067000000000000000e+10,5.358474740591253616e-01,4.999995789957478731e-01,-2.999018676708991471e+00,-4.974057601714452215e-01
1.067500000000000000e+10,5.361956629249567952e-01,4.999995894432207599e-01,-3.001325754309690730e+00,-4.979357470559940824e-01
1.068000000000000000e+10,5.365451423967357858e-01,4.999995996458965197e-01,-3.003744213077129466e+00,-4.984916230057353514e-01
1.068500000000000000e+10,5.368958917632700167e-01,4.999996096091342546e-01,-3.006272407768509680e+00,-4.990730524822860614e-01
1.069000000000000000e+10,5.372478893493245478e-01,4.999996193381851528e-01,-3.008908541125166813e+00,-4.996796660556592773e-01
1.069500000000000000e+10,5.376011125148458802e-01,4.999996288381945431e-01,-3.011650666848711300e+00,-5.003110608886045529e-01
1.070000000000000000e+10,5.379555376557616508e-01,4.999996381142035040e-01,-3.014496692771738040e+00,-5.009668012569892248e-01
1.070500000000000000e+10,5.383111402064369999e-01,4.999996471711512513e-01,-3.017444384221701359e+00,-5.016464191069285317e-01
1.071000000000000000e+10,5.386678946438673288e-01,4.999996560138765256e-01,-3.020491367576373598e+00,-5.023494146493836521e-01
1.071500000000000000e+10,5.390257744936994833e-01,4.999996646471196460e-01,-3.023635134009154957e+00,-5.030752569929533013e-01
1.072000000000000000e+10,5.393847523381801734e-01,4.999996730755241758e-01,-3.026873043422320997e+00,-5.038233848155890815e-01
1.072500000000000000e+10,5.397447998260788138e-01,4.999996813036390320e-01,-3.030202328565835934e+00,-5.045932070758918364e-01
1.073000000000000000e+10,5.401058876847011359e-01,4.999996893359197614e-01,-3.033620099339504161e+00,-5.053841037647095469e-01
1.073500000000000000e+10,5.404679857340422000e-01,4.999996971767304843e-01,-3.037123347275421992e+00,-5.061954266975987604e-01
1.074000000000000000e+10,5.408310629031742867e-01,4.999997048303457814e-01,-3.040708950197982929e+00,-5.070265003487888222e-01
1.074500000000000000e+10,5.411950872489160735e-01,4.999997123009519151e-01,-3.044373677057797156e+00,-5.078766227271047651e-01
1.075000000000000000e+10,5.415600259768702518e-01,4.999997195926488835e-01,-3.048114192936072442e+00,-5.087450662943471258e-01
1.075500000000000000e+10,5.419258454648659962e-01,4.999997267094518083e-01,-3.051927064215174568e+00,-5.096310789264315577e-01
1.076000000000000000e+10,5.422925112888814514e-01,4.999997336552924332e-01,-3.055808763911093351e+00,-5.105338849175939941e-01
1.076500000000000000e+10,5.426599882514838713e-01,4.999997404340210672e-01,-3.059755677162974585e+00,-5.114526860278139075e-01
1.077000000000000000e+10,5.430282404128162765e-01,4.999997470494076390e-01,-3.063764106874351079e+00,-5.123866625734669888e-01
1.077500000000000000e+10,5.433972311241932474e-01,4.999997535051434738e-01,-3.067830279500612267e+00,-5.133349745611688331e-01
1.078000000000000000e+10,5.437669230643015217e-01,4.999997598048429026e-01,-3.071950350976521804e+00,-5.142967628645636058e-01
1.078500000000000000e+10,5.441372782780501405e-01,4.999997659520443172e-01,-3.076120412777235025e+00,-5.152711504436895407e-01
1.079000000000000000e+10,5.445082582180477138e-01,4.999997719502120019e-01,-3.080336498105874732e+00,-5.162572436064054582e-01
1.079500000000000000e+10,5.448798237887414464e-01,4.999997778027372997e-01,-3.084594588200196164e+00,-5.172541333111910777e-01
1.080000000000000000e+10,5.452519353931811752e-01,4.999997835129401103e-01,-3.088890618750378181e+00,-5.182608965104475995e-01
1.080500000000000000e+10,5.456245529823977591e-01,4.999997890840703341e-01,-3.093220486419601567e+00,-5.192765975332720441e-01
1.081000000000000000e+10,5.459976361073698436e-01,4.999997945193088711e-01,-3.097580055458465154e+00,-5.203002895064576805e-01
1.081500000000000000e+10,5.463711439735259301e-01,4.999997998217694528e-01,-3.101965164403910791e+00,-5.213310158123043436e-01
1.082000000000000000e+10,5.467450354977390070e-01,4.999998049944994749e-01,-3.106371632852849451e+00,-5.223678115816181577e-01
1.082500000000000000e+10,5.471192693677404684e-01,4.999998100404814960e-01,-3.110795268300118543e+00,-5.234097052200610278e-01
1.083000000000000000e+10,5.474938041038810432e-01,4.999998149626346255e-01,-3.115231873030103849e+00,-5.244557199658386182e-01
1.083500000000000000e+10,5.478685981231584678e-01,4.999998197638153563e-01,-3.119677251050684941e+00,-5.255048754764557462e-01
1.084000000000000000e+10,5.482436098053883322e-01,4.999998244468191744e-01,-3.124127215058049689e+00,-5.265561894421377787e-01
1.084500000000000000e+10,5.486187975614311707e-01,4.999998290143815582e-01,-3.128577593420168945e+00,-5.276086792232301814e-01
1.085000000000000000e+10,5.489941199033341324e-01,4.999998334691791446e-01,-3.133024237166483594e+00,-5.286613635087173968e-01
1.085500000000000000e+10,5.493695355162534488e-01,4.999998378138309496e-01,-3.137463026971127888e+00,-5.297132639928410214e-01
1.086000000000000000e+10,5.497450033320141483e-01,4.999998420508994790e-01,-3.141889880116383704e+00,-5.307634070665288029e-01
1.086500000000000000e+10,5.501204826041389273e-01,4.999998461828918384e-01,-3.146300757422916927e+00,-5.318108255202051993e-01
1.087000000000000000e+10,5.504959329841822013e-01,4.999998502122607325e-01,-3.150691670133106470e+00,-5.328545602543763859e-01
1.087500000000000000e+10,5.508713145991653848e-01,4.999998541414057418e-01,-3.155058686733341666e+00,-5.338936619941712092e-01
1.088000000000000000e+10,5.512465881299609682e-01,4.999998579726742109e-01,-3.159397939701275249e+00,-5.349271930039374290e-01
1.088500000000000000e+10,5.516217148903709289e-01,4.999998617083622476e-01,-3.163705632163358761e+00,-5.359542287977261399e-01
1.089000000000000000e+10,5.519966569067190632e-01,4.999998653507159996e-01,-3.167978044448501063e+00,-5.369738598415114694e-01
1.089500000000000000e+10,5.523713769977351973e-01,4.999998689019323206e-01,-3.172211540522983597e+00,-5.379851932427384131e-01
1.090000000000000000e+10,5.527458388544740364e-01,4.999998723641599918e-01,-3.176402574292239045e+00,-5.389873544227983260e-01
1.090500000000000000e+10,5.531200071200671475e-01,4.999998757395006654e-01,-3.180547695754825543e+00,-5.399794887678803779e-01
1.091000000000000000e+10,5.534938474690325183e-01,4.999998790300095863e-01,-3.184643556994031677e+00,-5.409607632535999855e-01
1.091500000000000000e+10,5.538673266859226452e-01,4.999998822376968133e-01,-3.188686917992912928e+00,-5.419303680388067868e-01
1.092000000000000000e+10,5.542404127430278216e-01,4.999998853645280517e-01,-3.192674652258382206e+00,-5.428875180238779130e-01
1.092500000000000000e+10,5.546130748768958174e-01,4.999998884124254306e-01,-3.196603752240485541e+00,-5.438314543688571590e-01
1.093000000000000000e+10,5.549852836634223685e-01,4.999998913832685021e-01,-3.200471334533228074e+00,-5.447614459668199682e-01
1.093500000000000000e+10,5.553570110912179336e-01,4.999998942788950185e-01,-3.204274644843540631e+00,-5.456767908678481493e-01
1.094000000000000000e+10,5.557282306330268984e-01,4.999998971011018756e-01,-3.208011062715573125e+00,-5.465768176491261343e-01
1.094500000000000000e+10,5.560989173149230025e-01,4.999998998516459459e-01,-3.211678105997784805e+00,-5.474608867267078960e-01
1.095000000000000000e+10,5.564690477830332993e-01,4.999999025322448554e-01,-3.215273435040943983e+00,-5.483283916046610695e-01
1.095500000000000000e+10,5.568386003675381835e-01,4.999999051445777054e-01,-3.218794856615650346e+00,-5.491787600574120631e-01
1.096000000000000000e+10,5.572075551437125629e-01,4.999999076902860717e-01,-3.222240327538625326e+00,-5.500114552412826985e-01
1.096500000000000000e+10,5.575758939897546007e-01,4.999999101709745042e-01,-3.225607957997723041e+00,-5.508259767314038768e-01
1.097000000000000000e+10,5.579436006411802040e-01,4.999999125882116369e-01,-3.228896014566183581e+00,-5.516218614803616305e-01
1.097500000000000000e+10,5.583106607415766476e-01,4.999999149435305767e-01,-3.232102922897698960e+00,-5.523986846952282370e-01
1.098000000000000000e+10,5.586770618894736362e-01,4.999999172384299029e-01,-3.235227270094320762e+00,-5.531560606297942773e-01
1.098500000000000000e+10,5.590427936811677156e-01,4.999999194743742215e-01,-3.238267806740354970e+00,-5.538936432891481410e-01
1.099000000000000000e+10,5.594078477492854251e-01,4.999999216527949986e-01,-3.241223448596119106e+00,-5.546111270439988417e-01
1.099500000000000000e+10,5.597722177969355339e-01,4.999999237750910597e-01,-3.244093277946378251e+00,-5.553082471524422026e-01
1.100000000000000000e+10,5.601358996272725044e-01,4.999999258426295889e-01,-3.246876544599248238e+00,-5.559847801871879991e-01
1.100500000000000000e+10,5.604988911683393971e-01,4.999999278567464622e-01,-3.249572666532248633e+00,-5.566405443665816133e-01
1.101000000000000000e+10,5.608611924930648751e-01,4.999999298187471353e-01,-3.252181230183258442e+00,-5.572753997880992571e-01
1.101500000000000000e+10,5.612228058342959569e-01,4.999999317299070878e-01,-3.254701990385007626e+00,-5.578892485633191178e-01
1.102000000000000000e+10,5.615837355947805865e-01,4.999999335914727117e-01,-3.257134869942850397e+00,-5.584820348537431478e-01
1.102500000000000000e+10,5.619439883520178647e-01,4.999999354046616440e-01,-3.259479958856490445e+00,-5.590537448071712934e-01
1.103000000000000000e+10,5.623035728579311998e-01,4.999999371706635998e-01,-3.261737513187390469e+00,-5.596044063947049896e-01
1.103500000000000000e+10,5.626625000333091986e-01,4.999999388906408715e-01,-3.263907953574609611e+00,-5.601340891488066909e-01
1.104000000000000000e+10,5.630207829570078593e-01,4.999999405657288287e-01,-3.265991863402750273e+00,-5.606429038031792711e-01
1.104500000000000000e+10,5.633784368499048512e-01,4.999999421970366953e-01,-3.267989986626717691e+00,-5.611310018355901708e-01
1.105000000000000000e+10,5.637354790536340809e-01,4.999999437856479378e-01,-3.269903225259072510e+00,-5.615985749151284345e-01
1.105500000000000000e+10,5.640919290041084277e-01,4.999999453326208765e-01,-3.271732636526383686e+00,-5.620458542556368009e-01
1.106000000000000000e+10,5.644478081999246832e-01,4.999999468389892954e-01,-3.273479429702361720e+00,-5.624731098775006544e-01
1.106500000000000000e+10,5.648031401656848915e-01,4.999999483057627203e-01,-3.275144962626029166e+00,-5.628806497801781550e-01
1.107000000000000000e+10,5.651579504103472207e-01,4.999999497339273069e-01,-3.276730737914290703e+00,-5.632688190282137963e-01
1.107500000000000000e+10,5.655122663806846361e-01,4.999999511244461181e-01,-3.278238398878954296e+00,-5.636379987537296632e-01
1.108000000000000000e+10,5.658661174100152458e-01,4.999999524782595128e-01,-3.279669725159191529e+00,-5.639886050786921956e-01
1.108500000000000000e+10,5.662195346622832526e-01,4.999999537962860341e-01,-3.281026628080887075e+00,-5.643210879604234620e-01
1.109000000000000000e+10,5.665725510716943525e-01,4.999999550794224090e-01,-3.282311145755350434e+00,-5.646359299641461327e-01
1.109500000000000000e+10,5.669252012780343630e-01,4.999999563285444371e-01,-3.283525437930228552e+00,-5.649336449664779103e-01
1.110000000000000000e+10,5.672775215578602648e-01,4.999999575445071009e-01,-3.284671780606186253e+00,-5.652147767940238765e-01
1.110500000000000000e+10,5.676295497517576116e-01,4.999999587281453439e-01,-3.285752560433470748e+00,-5.654798978013675370e-01
1.111000000000000000e+10,5.679813251878436109e-01,4.999999598802742362e-01,-3.286770268902828640e+00,-5.657296073928850255e-01
1.111500000000000000e+10,5.683328886017483539e-01,4.999999610016895302e-01,-3.287727496345860700e+00,-5.659645304929588061e-01
1.112000000000000000e+10,5.686842820532774789e-01,4.999999620931681044e-01,-3.288626925760154585e+00,-5.661853159692480375e-01
1.112500000000000000e+10,5.690355488399703177e-01,4.999999631554684076e-01,-3.289471326474818103e+00,-5.663926350137269417e-01
1.113000000000000000e+10,5.693867334078160924e-01,4.999999641893306812e-01,-3.290263547672487299e+00,-5.665871794863110988e-01
1.113500000000000000e+10,5.697378812593312247e-01,4.999999651954776803e-01,-3.291006511783882260e+00,-5.667696602258651684e-01
1.114000000000000000e+10,5.700890388592521063e-01,4.999999661746147295e-01,-3.291703207771250916e+00,-5.669408053334268338e-01
1.114500000000000000e+10,5.704402535380928008e-01,4.999999671274302226e-01,-3.292356684317192528e+00,-5.671013584324815504e-01
1.115000000000000000e+10,5.707915733938031533e-01,4.999999680545962333e-01,-3.292970042935227770e+00,-5.672520769110573902e-01
1.115500000000000000e+10,5.711430471917752216e-01,4.999999689567684036e-01,-3.293546431018722132e+00,-5.673937301504070607e-01
1.116000000000000000e+10,5.714947242634627056e-01,4.999999698345868882e-01,-3.294089034844518871e+00,-5.675270977449484722e-01
1.116500000000000000e+10,5.718466544038272037e-01,4.999999706886761874e-01,-3.294601072547625797e+00,-5.676529677180577327e-01
1.117000000000000000e+10,5.721988877678901853e-01,4.999999715196457584e-01,-3.295085787083220197e+00,-5.677721347382351791e-01
1.117500000000000000e+10,5.725514747666202720e-01,4.999999723280903474e-01,-3.295546439191925359e+00,-5.678853983400258265e-01
1.118000000000000000e+10,5.729044659623918623e-01,4.999999731145902682e-01,-3.295986300384206036e+00,-5.679935611539728146e-01
1.118500000000000000e+10,5.732579119642606802e-01,4.999999738797116788e-01,-3.296408645959412631e+00,-5.680974271497465367e-01
1.119000000000000000e+10,5.736118633232916153e-01,4.999999746240070819e-01,-3.296816748074713477e+00,-5.681977998964369281e-01
1.119500000000000000e+10,5.739663704281552370e-01,4.999999753480154352e-01,-3.297213868878854814e+00,-5.682954808438647198e-01
1.120000000000000000e+10,5.743214834012313474e-01,4.999999760522625403e-01,-3.297603253725293726e+00,-5.683912676285871601e-01
1.120500000000000000e+10,5.746772519954295166e-01,4.999999767372613202e-01,-3.297988124478887784e+00,-5.684859524081256055e-01
1.121000000000000000e+10,5.750337254919383190e-01,4.999999774035122080e-01,-3.298371672929942822e+00,-5.685803202267709633e-01
1.121500000000000000e+10,5.753909525991258711e-01,4.999999780515033687e-01,-3.298757054328905092e+00,-5.686751474161368947e-01
1.122000000000000000e+10,5.757489813527596478e-01,4.999999786817108105e-01,-3.299147381054591044e+00,-5.687712000334659290e-01
1.122500000000000000e+10,5.761078590177837189e-01,4.999999792945990507e-01,-3.299545716428463393e+00,-5.688692323405430962e-01
1.123000000000000000e+10,5.764676319917911851e-01,4.999999798906210047e-01,-3.299955068686657889e+00,-5.689699853258132212e-01
1.123500000000000000e+10,5.768283457104316225e-01,4.999999804702184303e-01,-3.300378385121558900e+00,-5.690741852722729366e-01
1.124000000000000000e+10,5.771900445548618919e-01,4.999999810338222050e-01,-3.300818546403391895e+00,-5.691825423733345435e-01
1.124500000000000000e+10,5.775527717614752365e-01,4.999999815818524374e-01,-3.301278361092716551e+00,-5.692957493989143636e-01
1.125000000000000000e+10,5.779165693340200249e-01,4.999999821147188550e-01,-3.301760560353308893e+00,-5.694144804136234139e-01
1.125500000000000000e+10,5.782814779582825526e-01,4.999999826328210273e-01,-3.302267792875009711e+00,-5.695393895489266889e-01
1.126000000000000000e+10,5.786475369195062113e-01,4.999999831365485314e-01,-3.302802620015352186e+00,-5.696711098309243937e-01
1.126500000000000000e+10,5.790147840226399500e-01,4.999999836262812858e-01,-3.303367511168154635e+00,-5.698102520652352787e-01
1.127000000000000000e+10,5.793832555156079867e-01,4.999999841023896607e-01,-3.303964839366908990e+00,-5.699574037803574189e-01
1.127500000000000000e+10,5.797529860156996895e-01,4.999999845652347008e-01,-3.304596877130203669e+00,-5.701131282307385639e-01
1.128000000000000000e+10,5.801240084392211838e-01,4.999999850151685687e-01,-3.305265792555798665e+00,-5.702779634606192083e-01
1.128500000000000000e+10,5.804963539345227019e-01,4.999999854525344345e-01,-3.305973645669523897e+00,-5.704524214296213813e-01
1.129000000000000000e+10,5.808700518185281325e-01,4.999999858776668638e-01,-3.306722385034695399e+00,-5.706369872009384725e-01
1.129500000000000000e+10,5.812451295168855614e-01,4.999999862908920401e-01,-3.307513844627060884e+00,-5.708321181928288635e-01
1.130000000000000000e+10,5.816216125078148558e-01,4.999999866925278758e-01,-3.308349740979836806e+00,-5.710382434940393104e-01
1.130500000000000000e+10,5.819995242698096094e-01,4.999999870828843451e-01,-3.309231670603034026e+00,-5.712557632436994215e-01
1.131000000000000000e+10,5.823788862332368588e-01,4.999999874622634288e-01,-3.310161107680399617e+00,-5.714850480760664819e-01
1.131500000000000000e+10,5.827597177359740144e-01,4.999999878309595025e-01,-3.311139402047171387e+00,-5.717264386304883317e-01
1.132000000000000000e+10,5.831420359831613887e-01,4.999999881892595033e-01,-3.312167777451092476e+00,-5.719802451268127808e-01
1.132500000000000000e+10,5.835258560111412640e-01,4.999999885374430408e-01,-3.313247330098679111e+00,-5.722467470064036554e-01
1.133000000000000000e+10,5.839111906556991860e-01,4.999999888757826194e-01,-3.314379027488288720e+00,-5.725261926388616196e-01
1.133500000000000000e+10,5.842980505246626599e-01,4.999999892045438044e-01,-3.315563707530986282e+00,-5.728187990944524355e-01
1.134000000000000000e+10,5.846864439749493991e-01,4.999999895239852776e-01,-3.316802077959683182e+00,-5.731247519821858205e-01
1.134500000000000000e+10,5.850763770941291853e-01,4.999999898343591709e-01,-3.318094716026624535e+00,-5.734442053534238859e-01
1.135000000000000000e+10,5.854678536865728367e-01,4.999999901359112320e-01,-3.319442068488673403e+00,-5.737772816708137658e-01
1.135500000000000000e+10,5.858608752642449069e-01,4.999999904288807140e-01,-3.320844451879468195e+00,-5.741240718422959688e-01
1.136000000000000000e+10,5.862554410422140538e-01,4.999999907135008193e-01,-3.322302053066950478e+00,-5.744846353198551636e-01
1.136500000000000000e+10,5.866515479389285970e-01,4.999999909899987549e-01,-3.323814930094357134e+00,-5.748590002626401407e-01
1.137000000000000000e+10,5.870491905812891265e-01,4.999999912585958439e-01,-3.325383013302065205e+00,-5.752471637639580138e-01
1.137500000000000000e+10,5.874483613146009864e-01,4.999999915195076916e-01,-3.327006106727576018e+00,-5.756490921416779205e-01
1.138000000000000000e+10,5.878490502174058552e-01,4.999999917729442411e-01,-3.328683889779920690e+00,-5.760647212913916348e-01
1.138500000000000000e+10,5.882512451212510429e-01,4.999999920191101621e-01,-3.330415919184777529e+00,-5.764939571017224651e-01
1.139000000000000000e+10,5.886549316354013905e-01,4.999999922582046841e-01,-3.332201631195616631e+00,-5.769366759309930703e-01
1.139500000000000000e+10,5.890600931765320736e-01,4.999999924904218740e-01,-3.334040344066150574e+00,-5.773927251444894715e-01
1.140000000000000000e+10,5.894667110033879887e-01,4.999999927159507473e-01,-3.335931260778428165e+00,-5.778619237113806761e-01
1.140500000000000000e+10,5.898747642564383664e-01,4.999999929349753791e-01,-3.337873472020770116e+00,-5.783440628603488953e-01
1.141000000000000000e+10,5.902842300024797595e-01,4.999999931476750148e-01,-3.339865959408914176e+00,-5.788389067928259024e-01
1.141500000000000000e+10,5.906950832842183807e-01,4.999999933542242925e-01,-3.341907598943581803e+00,-5.793461934527133206e-01
1.142000000000000000e+10,5.911072971747536320e-01,4.999999935547932428e-01,-3.343997164696783653e+00,-5.798656353512798844e-01
1.142500000000000000e+10,5.915208428369573834e-01,4.999999937495472890e-01,-3.346133332718999487e+00,-5.803969204459031861e-01
1.143000000000000000e+10,5.919356895876882740e-01,4.999999939386477465e-01,-3.348314685158719772e+00,-5.809397130711744239e-01
1.143500000000000000e+10,5.923518049667731988e-01,4.999999941222514344e-01,-3.350539714585277551e+00,-5.814936549207718741e-01
1.144000000000000000e+10,5.927691548106699404e-01,4.999999943005112302e-01,-3.352806828505502601e+00,-5.820583660784006685e-01
1.144500000000000000e+10,5.931877033307484393e-01,4.999999944735759039e-01,-3.355114354064208104e+00,-5.826334460959858852e-01
1.145000000000000000e+10,5.936074131960656919e-01,4.999999946415902286e-01,-3.357460542918031976e+00,-5.832184751171616277e-01
1.145500000000000000e+10,5.940282456205088213e-01,4.999999948046952580e-01,-3.359843576271562604e+00,-5.838130150439646560e-01
1.146000000000000000e+10,5.944501604542015150e-01,4.999999949630281604e-01,-3.362261570064455363e+00,-5.844166107445496472e-01
1.146500000000000000e+10,5.948731162789832050e-01,4.999999951167225509e-01,-3.364712580297463340e+00,-5.850287912995411066e-01
1.147000000000000000e+10,5.952970705078413083e-01,4.999999952659084923e-01,-3.367194608485191143e+00,-5.856490712845823232e-01
1.147500000000000000e+10,5.957219794880795893e-01,4.999999954107124944e-01,-3.369705607222679866e+00,-5.862769520864261619e-01
1.148000000000000000e+10,5.961477986080336855e-01,4.999999955512578476e-01,-3.372243485852616907e+00,-5.869119232498187788e-01
1.148500000000000000e+10,5.965744824071262942e-01,4.999999956876643448e-01,-3.374806116219659646e+00,-5.875534638522885711e-01
1.149000000000000000e+10,5.970019846890404214e-01,4.999999958200487260e-01,-3.377391338497887752e+00,-5.882010439038083405e-01
1.149500000000000000e+10,5.974302586377259194e-01,4.999999959485245116e-01,-3.379996967076979608e+00,-5.888541257681387808e-01
1.150000000000000000e+10,5.978592569360179354e-01,4.999999960732022242e-01,-3.382620796492629811e+00,-5.895121656025912316e-01
1.150500000000000000e+10,5.982889318865627359e-01,4.999999961941893889e-01,-3.385260607386197940e+00,-5.901746148127600122e-01
1.151000000000000000e+10,5.987192355347610295e-01,4.999999963115905888e-01,-3.387914172478482477e+00,-5.908409215186987140e-01
1.151500000000000000e+10,5.991501197934212541e-01,4.999999964255076312e-01,-3.390579262542185113e+00,-5.915105320288700508e-01
1.152000000000000000e+10,5.995815365687933163e-01,4.999999965360396037e-01,-3.393253652357533401e+00,-5.921828923181111648e-01
1.152500000000000000e+10,6.000134378876395003e-01,4.999999966432828180e-01,-3.395935126635345469e+00,-5.928574495057559179e-01
1.153000000000000000e+10,6.004457760250047071e-01,4.999999967473310880e-01,-3.398621485891741401e+00,-5.935336533299668815e-01
1.153500000000000000e+10,6.008785036323039952e-01,4.999999968482755630e-01,-3.401310552258631770e+00,-5.942109576142511340e-01
1.154000000000000000e+10,6.013115738653600495e-01,4.999999969462050053e-01,-3.404000175214104029e+00,-5.948888217220718033e-01
1.154500000000000000e+10,6.017449405120096628e-01,4.999999970412056793e-01,-3.406688237216944248e+00,-5.955667119954317634e-01
1.155000000000000000e+10,6.021785581188705549e-01,4.999999971333615734e-01,-3.409372659229483737e+00,-5.962441031732386154e-01
1.155500000000000000e+10,6.026123821168830608e-01,4.999999972227543443e-01,-3.412051406113229657e+00,-5.969204797852714073e-01
1.156000000000000000e+10,6.030463689452117970e-01,4.999999973094634287e-01,-3.414722491881905242e+00,-5.975953375175482307e-01
1.156500000000000000e+10,6.034804761730929723e-01,4.999999973935659869e-01,-3.417383984796704688e+00,-5.982681845449058233e-01
1.157000000000000000e+10,6.039146626192209988e-01,4.999999974751372367e-01,-3.420034012288972747e+00,-5.989385428266353895e-01
1.157500000000000000e+10,6.043488884682612916e-01,4.999999975542502306e-01,-3.422670765695865924e+00,-5.996059493610803592e-01
1.158000000000000000e+10,6.047831153840582674e-01,4.999999976309759675e-01,-3.425292504794810178e+00,-6.002699573951151280e-01
1.158500000000000000e+10,6.052173066191560702e-01,4.999999977053835587e-01,-3.427897562123350284e+00,-6.009301375845970128e-01
1.159000000000000000e+10,6.056514271202108057e-01,4.999999977775402282e-01,-3.430484347071208084e+00,-6.015860791018974307e-01
1.159500000000000000e+10,6.060854436288861669e-01,4.999999978475112572e-01,-3.433051349732074708e+00,-6.022373906867843907e-01
1.160000000000000000e+10,6.065193247778732921e-01,4.999999979153601504e-01,-3.435597144503394595e+00,-6.028837016370884871e-01
1.160500000000000000e+10,6.069530411816258519e-01,4.999999979811486361e-01,-3.438120393422842813e+00,-6.035246627356798399e-01
1.161000000000000000e+10,6.073865655214553128e-01,4.999999980449368331e-01,-3.440619849231163929e+00,-6.041599471105274510e-01
1.161500000000000000e+10,6.078198726246495376e-01,4.999999981067830834e-01,-3.443094358151729040e+00,-6.047892510247780962e-01
1.162000000000000000e+10,6.082529395372524572e-01,4.999999981667440641e-01,-3.445542862377912297e+00,-6.054122945939828249e-01
1.162500000000000000e+10,6.086857455902124903e-01,4.999999982248750086e-01,-3.447964402260428329e+00,-6.060288224278729263e-01
1.163000000000000000e+10,6.091182724585938457e-01,4.999999982812295407e-01,-3.450358118187542456e+00,-6.066386041942926077e-01
1.163500000000000000e+10,6.095505042135723750e-01,4.999999983358596745e-01,-3.452723252152058553e+00,-6.072414351031667490e-01
1.164000000000000000e+10,6.099824273669700592e-01,4.999999983888161470e-01,-3.455059148999967800e+00,-6.078371363086505497e-01
1.164500000000000000e+10,6.104140309081076410e-01,4.999999984401481967e-01,-3.457365257356657562e+00,-6.084255552278921009e-01
1.165000000000000000e+10,6.108453063327652366e-01,4.999999984899036742e-01,-3.459641130227574024e+00,-6.090065657751229100e-01
1.165500000000000000e+10,6.112762476640809517e-01,4.999999985381290424e-01,-3.461886425271307299e+00,-6.095800685100951632e-01
1.166000000000000000e+10,6.117068514652455047e-01,4.999999985848694872e-01,-3.464100904744114473e+00,-6.101459907001876015e-01
1.166500000000000000e+10,6.121371168438874966e-01,4.999999986301689736e-01,-3.466284435116067097e+00,-6.107042862958367291e-01
1.167000000000000000e+10,6.125670454480410809e-01,4.999999986740701341e-01,-3.468436986359859642e+00,-6.112549358192138627e-01
1.167500000000000000e+10,6.129966414536708319e-01,4.999999987166144910e-01,-3.470558630914757359e+00,-6.117979461664604379e-01
1.168000000000000000e+10,6.134259115437147303e-01,4.999999987578422900e-01,-3.472649542328873018e+00,-6.123333503240395714e-01
1.168500000000000000e+10,6.138548648786575912e-01,4.999999987977926663e-01,-3.474709993584331968e+00,-6.128612070001346890e-01
1.169000000000000000e+10,6.142835130586838943e-01,4.999999988365037007e-01,-3.476740355110813141e+00,-6.133816001723151334e-01
1.169500000000000000e+10,6.147118700774741873e-01,4.999999988740123080e-01,-3.478741092493995879e+00,-6.138946385529953087e-01
1.170000000000000000e+10,6.151399522677689635e-01,4.999999989103543485e-01,-3.480712763886589123e+00,-6.144004549745452071e-01
1.170500000000000000e+10,6.155677782388015995e-01,4.999999989455647942e-01,-3.482656017130440596e+00,-6.148992056961581909e-01
1.171000000000000000e+10,6.159953688058140697e-01,4.999999989796774513e-01,-3.484571586599430226e+00,-6.153910696349333964e-01
1.171500000000000000e+10,6.164227469118177538e-01,4.999999990127252381e-01,-3.486460289773622989e+00,-6.158762475238515055e-01
1.172000000000000000e+10,6.168499375418422526e-01,4.999999990447400733e-01,-3.488323023556088032e+00,-6.163549609996044065e-01
1.172500000000000000e+10,6.172769676299277863e-01,4.999999990757530988e-01,-3.490160760344784396e+00,-6.168274516235150440e-01
1.173000000000000000e+10,6.177038659591470582e-01,4.999999991057943460e-01,-3.491974543872606418e+00,-6.172939798389880384e-01
1.173500000000000000e+10,6.181306630549570080e-01,4.999999991348931805e-01,-3.493765484829491008e+00,-6.177548238691641380e-01
1.174000000000000000e+10,6.185573910722349522e-01,4.999999991630779683e-01,-3.495534756281311495e+00,-6.182102785586807148e-01
1.174500000000000000e+10,6.189840836763341736e-01,4.999999991903764096e-01,-3.497283588900816476e+00,-6.186606541635883971e-01
1.175000000000000000e+10,6.194107759185694118e-01,4.999999992168152607e-01,-3.499013266026649749e+00,-6.191062750936950909e-01
1.175500000000000000e+10,6.198375041065035118e-01,4.999999992424205564e-01,-3.500725118566919924e+00,-6.195474786117149968e-01
1.176000000000000000e+10,6.202643056694941981e-01,4.999999992672176097e-01,-3.502420519764444240e+00,-6.199846134937876396e-01
1.176500000000000000e+10,6.206912190199107560e-01,4.999999992912309565e-01,-3.504100879841109517e+00,-6.204180386560027571e-01
1.177000000000000000e+10,6.211182834104891359e-01,4.999999993144844113e-01,-3.505767640539294128e+00,-6.208481217517072270e-01
1.177500000000000000e+10,6.215455387883007665e-01,4.999999993370011220e-01,-3.507422269578560403e+00,-6.212752377444210605e-01
1.178000000000000000e+10,6.219730256458161355e-01,4.999999993588036262e-01,-3.509066255046185301e+00,-6.216997674612865232e-01
1.178500000000000000e+10,6.224007848695536360e-01,4.999999993799135733e-01,-3.510701099740188180e+00,-6.221220961319835485e-01
1.179000000000000000e+10,6.228288575868280441e-01,4.999999994003522796e-01,-3.512328315483823626e+00,-6.225426119181136642e-01
1.179500000000000000e+10,6.232572850110962293e-01,4.999999994201402842e-01,-3.513949417430417554e+00,-6.229617044380222346e-01
1.180000000000000000e+10,6.236861082864416650e-01,4.999999994392974045e-01,-3.515565918377659305e+00,-6.233797632920718979e-01
1.180500000000000000e+10,6.241153683317040013e-01,4.999999994578431251e-01,-3.517179323110261713e+00,-6.237971765933205681e-01
1.181000000000000000e+10,6.245451056847729499e-01,4.999999994757962085e-01,-3.518791122789896697e+00,-6.242143295085365029e-01
1.181500000000000000e+10,6.249753603476121411e-01,4.999999994931749181e-01,-3.520402789411203326e+00,-6.246316028144403010e-01
1.182000000000000000e+10,6.254061716324865738e-01,4.999999995099968508e-01,-3.522015770342331820e+00,-6.250493714739724371e-01
1.182500000000000000e+10,6.258375780099728614e-01,4.999999995262792707e-01,-3.523631482968432760e+00,-6.254680032373449716e-01
1.183000000000000000e+10,6.262696169592387729e-01,4.999999995420388310e-01,-3.525251309455976312e+00,-6.258878572725010692e-01
1.183500000000000000e+10,6.267023248211258668e-01,4.999999995572916855e-01,-3.526876591655559334e+00,-6.263092828295329095e-01
1.184000000000000000e+10,6.271357366545574630e-01,4.999999995720535440e-01,-3.528508626160450135e+00,-6.267326179434906663e-01
1.184500000000000000e+10,6.275698860967509063e-01,4.999999995863396163e-01,-3.530148659537526878e+00,-6.271581881798657943e-01
1.185000000000000000e+10,6.280048052277729109e-01,4.999999996001647240e-01,-3.531797883746945033e+00,-6.275863054269379404e-01
1.185500000000000000e+10,6.284405244398829637e-01,4.999999996135431335e-01,-3.533457431766095613e+00,-6.280172667389747332e-01
1.186000000000000000e+10,6.288770723121810402e-01,4.999999996264887780e-01,-3.535128373433047866e+00,-6.284513532341851061e-01
1.186500000000000000e+10,6.293144754909988370e-01,4.999999996390151469e-01,-3.536811711523787594e+00,-6.288888290510976642e-01
1.187000000000000000e+10,6.297527585765085867e-01,4.999999996511353961e-01,-3.538508378077074301e+00,-6.293299403669212477e-01
1.187500000000000000e+10,6.301919440159635677e-01,4.999999996628620713e-01,-3.540219230979860576e+00,-6.297749144812243571e-01
1.188000000000000000e+10,6.306320520040380462e-01,4.999999996742076624e-01,-3.541945050825622054e+00,-6.302239589681331022e-01
1.188500000000000000e+10,6.310731003906129288e-01,4.999999996851839379e-01,-3.543686538056880941e+00,-6.306772608999842156e-01
1.189000000000000000e+10,6.315151045964580989e-01,4.999999996958026105e-01,-3.545444310402698473e+00,-6.311349861452588694e-01
1.189500000000000000e+10,6.319580775371418380e-01,4.999999997060748935e-01,-3.547218900620763282e+00,-6.315972787433485891e-01
1.190000000000000000e+10,6.324020295555449200e-01,4.999999997160116116e-01,-3.549010754552963220e+00,-6.320642603585298058e-01
1.190500000000000000e+10,6.328469683632957921e-01,4.999999997256234230e-01,-3.550820229502309910e+00,-6.325360298152951088e-01
1.191000000000000000e+10,6.332928989914375917e-01,4.999999997349205416e-01,-3.552647592938184218e+00,-6.330126627169732068e-01
1.191500000000000000e+10,6.337398237506289833e-01,4.999999997439128485e-01,-3.554493021535844566e+00,-6.334942111493364614e-01
1.192000000000000000e+10,6.341877422011210630e-01,4.999999997526100581e-01,-3.556356600555130143e+00,-6.339807034706623767e-01
1.192500000000000000e+10,6.346366511327603543e-01,4.999999997610214963e-01,-3.558238323562279870e+00,-6.344721441894796143e-01
1.193000000000000000e+10,6.350865445552313915e-01,4.999999997691561560e-01,-3.560138092497711071e+00,-6.349685139309804160e-01
1.193500000000000000e+10,6.355374136987004263e-01,4.999999997770229188e-01,-3.562055718091453826e+00,-6.354697694928159724e-01


==> fig-noise-norpm-lossy_simbierowicz_2021.csv <==
f,noise,ideal,gain_dB,limit
5.000000000000000000e+07,4.549027801519638092e-02,4.999998680185242517e-01,-1.475028756716439092e-02,-1.701076729094253004e-03
5.500000000000000000e+07,4.562053457681132518e-02,4.999998659908117538e-01,-1.612576073310201599e-02,-1.859997849951611215e-03
6.000000000000000000e+07,4.575403477227457660e-02,4.999998639347106311e-01,-1.748150842144079870e-02,-2.016689166956520118e-03
6.500000000000000000e+07,4.589081176356325092e-02,4.999998618498697756e-01,-1.881720335643984401e-02,-2.171110717702817716e-03
7.000000000000000000e+07,4.603089587323156567e-02,4.999998597359345265e-01,-2.013254408221539643e-02,-2.323225510108328784e-03
7.500000000000000000e+07,4.617431453618188464e-02,4.999998575925465594e-01,-2.142725544258547790e-02,-2.472999584159474296e-03
8.000000000000000000e+07,4.632109225529677798e-02,4.999998554193438860e-01,-2.270108902839332657e-02,-2.620402069808180912e-03
8.500000000000000000e+07,4.647125056087066108e-02,4.999998532159607989e-01,-2.395382359165459940e-02,-2.765405240925833397e-03
9.000000000000000000e+07,4.662480797403797256e-02,4.999998509820279824e-01,-2.518526542613869212e-02,-2.907984565248655784e-03
9.500000000000000000e+07,4.678177997409647959e-02,4.999998487171722905e-01,-2.639524871381868781e-02,-3.048118750231143537e-03
1.000000000000000000e+08,4.694217896994080236e-02,4.999998464210168581e-01,-2.758363583688636794e-02,-3.185789784755366227e-03
1.050000000000000000e+08,4.710601427548870290e-02,4.999998440931810451e-01,-2.875031765485053584e-02,-3.320982976622532945e-03
1.100000000000000000e+08,4.727329208923018028e-02,4.999998417332803813e-01,-2.989521374650093433e-02,-3.453686985787629560e-03
1.150000000000000000e+08,4.744401547786063905e-02,4.999998393409265662e-01,-3.101827261637572775e-02,-3.583893853279951358e-03
1.200000000000000000e+08,4.761818436411354577e-02,4.999998369157274691e-01,-3.211947186560165646e-02,-3.711599025782219563e-03
1.250000000000000000e+08,4.779579551866358633e-02,4.999998344572870179e-01,-3.319881832680496303e-02,-3.836801375821430327e-03
1.300000000000000000e+08,4.797684255626353395e-02,4.999998319652052547e-01,-3.425634816309600789e-02,-3.959503217561888277e-03
1.350000000000000000e+08,4.816131593596399002e-02,4.999998294390782250e-01,-3.529212693090844066e-02,-4.079710318165341576e-03
1.400000000000000000e+08,4.834920296553247426e-02,4.999998268784981437e-01,-3.630624960676975127e-02,-4.197431904720327900e-03
1.450000000000000000e+08,4.854048780998740376e-02,4.999998242830531181e-01,-3.729884057793664970e-02,-4.312680666726742551e-03
1.500000000000000000e+08,4.873515150424577447e-02,4.999998216523272587e-01,-3.827005359699104520e-02,-4.425472754142067977e-03
1.550000000000000000e+08,4.893317196985232792e-02,4.999998189859006237e-01,-3.922007170046722113e-02,-4.535827770994038666e-03
1.600000000000000000e+08,4.913452403577733829e-02,4.999998162833492188e-01,-4.014910709172078013e-02,-4.643768764583056097e-03
1.650000000000000000e+08,4.933917946322099318e-02,4.999998135442449976e-01,-4.105740098813986938e-02,-4.749322210284345758e-03
1.700000000000000000e+08,4.954710697438999278e-02,4.999998107681558057e-01,-4.194522343306101436e-02,-4.852517991993932078e-03
1.750000000000000000e+08,4.975827228519225792e-02,4.999998079546452145e-01,-4.281287307257852087e-02,-4.953389378242967211e-03
1.800000000000000000e+08,4.997263814178631858e-02,4.999998051032726876e-01,-4.366067689758788839e-02,-5.051972994022269070e-03
1.850000000000000000e+08,5.019016436093800410e-02,4.999998022135935805e-01,-4.448898995153423297e-02,-5.148308788377353729e-03
1.900000000000000000e+08,5.041080787410909952e-02,4.999997992851589190e-01,-4.529819500414573874e-02,-5.242439997814041241e-03
1.950000000000000000e+08,5.063452277518896288e-02,4.999997963175155657e-01,-4.608870219173179239e-02,-5.334413105586355286e-03
2.000000000000000000e+08,5.086126037181370324e-02,4.999997933102059977e-01,-4.686094862444516174e-02,-5.424277796925114359e-03
2.050000000000000000e+08,5.109096924016706676e-02,4.999997902627685287e-01,-4.761539796112791711e-02,-5.512086910285374231e-03
2.100000000000000000e+08,5.132359528319839492e-02,4.999997871747370870e-01,-4.835253995227314916e-02,-5.597896384688216820e-03
2.150000000000000000e+08,5.155908179214543918e-02,4.999997840456412157e-01,-4.907288995171781715e-02,-5.681765203237376660e-03
2.200000000000000000e+08,5.179736951126645561e-02,4.999997808750061279e-01,-4.977698839776839579e-02,-5.763755332906295159e-03
2.250000000000000000e+08,5.203839670567964037e-02,4.999997776623527068e-01,-5.046540026432878856e-02,-5.843931660673540307e-03
2.300000000000000000e+08,5.228209923222261468e-02,4.999997744071972838e-01,-5.113871448289949301e-02,-5.922361926123054232e-03
2.350000000000000000e+08,5.252841061320361049e-02,4.999997711090518604e-01,-5.179754333607192868e-02,-5.999116650593716571e-03
2.400000000000000000e+08,5.277726211292241981e-02,4.999997677674238306e-01,-5.244252182333050682e-02,-6.074269062990467205e-03
2.450000000000000000e+08,5.302858281688430098e-02,4.999997643818163140e-01,-5.307430700004382024e-02,-6.147895022371674401e-03
2.500000000000000000e+08,5.328229971355263189e-02,4.999997609517276564e-01,-5.369357729033390897e-02,-6.220072937411003089e-03
2.550000000000000000e+08,5.353833777853322928e-02,4.999997574766518182e-01,-5.430103177481536425e-02,-6.290883682862680182e-03
2.600000000000000000e+08,5.379662006107367722e-02,4.999997539560782078e-01,-5.489738945403694476e-02,-6.360410513145176026e-03
2.650000000000000000e+08,5.405706777275248731e-02,4.999997503894915707e-01,-5.548338848850659782e-02,-6.428738973159098258e-03
2.700000000000000000e+08,5.431960037821005616e-02,4.999997467763721004e-01,-5.605978541623117539e-02,-6.495956806465197353e-03
2.750000000000000000e+08,5.458413568783099939e-02,4.999997431161952721e-01,-5.662735434877708834e-02,-6.562153860954711426e-03
2.800000000000000000e+08,5.485058995223231204e-02,4.999997394084318980e-01,-5.718688614669675124e-02,-6.627421992124737926e-03
2.850000000000000000e+08,5.511887795841270005e-02,4.999997356525482939e-01,-5.773918757542900737e-02,-6.691854964104737569e-03
2.900000000000000000e+08,5.538891312745994333e-02,4.999997318480058350e-01,-5.828508044254603060e-02,-6.755548348546747128e-03
2.950000000000000000e+08,5.566060761368529786e-02,4.999997279942612338e-01,-5.882540071741346188e-02,-6.818599421520965542e-03
3.000000000000000000e+08,5.593387240502376012e-02,4.999997240907665397e-01,-5.936099763424804165e-02,-6.881107058541724442e-03
3.050000000000000000e+08,5.620861742462335969e-02,4.999997201369689726e-01,-5.989273277961295466e-02,-6.943171627859512363e-03
3.100000000000000000e+08,5.648475163343905092e-02,4.999997161323109229e-01,-6.042147916534839486e-02,-7.004894882145284996e-03
3.150000000000000000e+08,5.676218313375405722e-02,4.999997120762300074e-01,-6.094812028800518366e-02,-7.066379848703396860e-03
3.200000000000000000e+08,5.704081927346252301e-02,4.999997079681589018e-01,-6.147354917575193617e-02,-7.127730718335612004e-03
3.250000000000000000e+08,5.732056675102373960e-02,4.999997038075256195e-01,-6.199866742393543573e-02,-7.189052733002410100e-03
3.300000000000000000e+08,5.760133172091997517e-02,4.999996995937530664e-01,-6.252438422010632435e-02,-7.250452072384727664e-03
3.350000000000000000e+08,5.788301989954484916e-02,4.999996953262593746e-01,-6.305161535978627552e-02,-7.312035739499678222e-03
3.400000000000000000e+08,5.816553667137113609e-02,4.999996910044577358e-01,-6.358128225387298105e-02,-7.373911445483494198e-03
3.450000000000000000e+08,5.844878719528359690e-02,4.999996866277562901e-01,-6.411431092872267590e-02,-7.436187493663148906e-03
3.500000000000000000e+08,5.873267651095864794e-02,4.999996821955583481e-01,-6.465163101999417405e-02,-7.498972663049108256e-03
3.550000000000000000e+08,5.901710964520884284e-02,4.999996777072622245e-01,-6.519417476125753674e-02,-7.562376091367561948e-03
3.600000000000000000e+08,5.930199171811904868e-02,4.999996731622610713e-01,-6.574287596837762038e-02,-7.626507157748152466e-03
3.650000000000000000e+08,5.958722804893037961e-02,4.999996685599431001e-01,-6.629866902063821787e-02,-7.691475365181776880e-03
3.700000000000000000e+08,5.987272426151613036e-02,4.999996638996915266e-01,-6.686248783969094001e-02,-7.757390222871252128e-03
3.750000000000000000e+08,6.015838638938776628e-02,4.999996591808844593e-01,-6.743526486728229630e-02,-7.824361128582868474e-03
3.800000000000000000e+08,6.044412098009002698e-02,4.999996544028948442e-01,-6.801793004270290099e-02,-7.892497251103192113e-03
3.850000000000000000e+08,6.072983519892424797e-02,4.999996495650906314e-01,-6.861140978094903975e-02,-7.961907412912805349e-03
3.900000000000000000e+08,6.101543693187179429e-02,4.999996446668345529e-01,-6.921662595258994133e-02,-8.032699973182011455e-03
3.950000000000000000e+08,6.130083488766401023e-02,4.999996397074842336e-01,-6.983449486620962876e-02,-8.104982711184760547e-03
4.000000000000000000e+08,6.158593869887468708e-02,4.999996346863921359e-01,-7.046592625439709878e-02,-8.178862710231160627e-03
4.050000000000000000e+08,6.187065902197130818e-02,4.999996296029055043e-01,-7.111182226420416363e-02,-8.254446242216162410e-03
4.100000000000000000e+08,6.215490763624560711e-02,4.999996244563664760e-01,-7.177307645290000038e-02,-8.331838652869572037e-03
4.150000000000000000e+08,6.243859754151376285e-02,4.999996192461118594e-01,-7.245057278998179306e-02,-8.411144247802870844e-03
4.200000000000000000e+08,6.272164305456398581e-02,4.999996139714732446e-01,-7.314518466624908566e-02,-8.492466179435553819e-03
4.250000000000000000e+08,6.300395990422916204e-02,4.999996086317770594e-01,-7.385777391084659416e-02,-8.575906334888583338e-03
4.300000000000000000e+08,6.328546532503988298e-02,4.999996032263443468e-01,-7.458918981699674822e-02,-8.661565224913125860e-03
4.350000000000000000e+08,6.356607814939299606e-02,4.999995977544909320e-01,-7.534026817737220216e-02,-8.749541873947941362e-03
4.400000000000000000e+08,6.384571889815846002e-02,4.999995922155273109e-01,-7.611183032977594798e-02,-8.839933711364378333e-03
4.450000000000000000e+08,6.412430986968024882e-02,4.999995866087587060e-01,-7.690468221399372750e-02,-8.932836463980686759e-03
4.500000000000000000e+08,6.440177522710167912e-02,4.999995809334850105e-01,-7.771961344052660814e-02,-9.028344049908265667e-03
4.550000000000000000e+08,6.467804108397601226e-02,4.999995751890006779e-01,-7.855739637197159397e-02,-9.126548473798234973e-03
4.600000000000000000e+08,6.495303558808467048e-02,4.999995693745948877e-01,-7.941878521771189581e-02,-9.227539723545064021e-03
4.650000000000000000e+08,6.522668900344724685e-02,4.999995634895514351e-01,-8.030451514273484470e-02,-9.331405668520087460e-03
4.700000000000000000e+08,6.549893379045394759e-02,4.999995575331486752e-01,-8.121530139112723146e-02,-9.438231959377429980e-03
4.750000000000000000e+08,6.576970468407983272e-02,4.999995515046596339e-01,-8.215183842500928257e-02,-9.548101929498398199e-03
4.800000000000000000e+08,6.603893877014854752e-02,4.999995454033518416e-01,-8.311479907950652946e-02,-9.661096498122190290e-03
4.850000000000000000e+08,6.630657555960123295e-02,4.999995392284875551e-01,-8.410483373442342869e-02,-9.777294075216214075e-03
4.900000000000000000e+08,6.657255706073422763e-02,4.999995329793233134e-01,-8.512256950320534754e-02,-9.896770468133753162e-03
4.950000000000000000e+08,6.683682784936136045e-02,4.999995266551105488e-01,-8.616860943976464848e-02,-1.001959879010105858e-02
5.000000000000000000e+08,6.709933513689417262e-02,4.999995202550949203e-01,-8.724353176384168351e-02,-1.014584937059148650e-02
5.050000000000000000e+08,6.736002883627424664e-02,4.999995137785168131e-01,-8.834788910531002348e-02,-1.027558966761099590e-02
5.100000000000000000e+08,6.761886162576503934e-02,4.999995072246110617e-01,-8.948220776814305721e-02,-1.040888418195717868e-02
5.150000000000000000e+08,6.787578901053595293e-02,4.999995005926069491e-01,-9.064698701439527495e-02,-1.054579437347114013e-02
5.200000000000000000e+08,6.813076938205013533e-02,4.999994938817283741e-01,-9.184269836886893579e-02,-1.068637857934096047e-02
5.250000000000000000e+08,6.838376407521021272e-02,4.999994870911936284e-01,-9.306978494485151909e-02,-1.083069193447872003e-02
5.300000000000000000e+08,6.863473742324180393e-02,4.999994802202155642e-01,-9.432866079146354221e-02,-1.097878629401749517e-02
5.350000000000000000e+08,6.888365681028152387e-02,4.999994732680013709e-01,-9.561971026301374632e-02,-1.113071015795430441e-02
5.400000000000000000e+08,6.913049272168526882e-02,4.999994662337528539e-01,-9.694328741092894663e-02,-1.128650859798685513e-02
5.450000000000000000e+08,6.937521879199283481e-02,4.999994591166661007e-01,-9.829971539860182794e-02,-1.144622318657029236e-02
5.500000000000000000e+08,6.961781185053828036e-02,4.999994519159318696e-01,-9.968928593956302708e-02,-1.160989192822181604e-02
5.550000000000000000e+08,6.985825196472324194e-02,4.999994446307351459e-01,-1.011122587595076894e-01,-1.177754919312401505e-02
5.600000000000000000e+08,7.009652248087813731e-02,4.999994372602554193e-01,-1.025688610824150027e-01,-1.194922565304001871e-02
5.650000000000000000e+08,7.033261006273690275e-02,4.999994298036666840e-01,-1.040592871412896192e-01,-1.212494821959109181e-02
5.700000000000000000e+08,7.056650472749119440e-02,4.999994222601373273e-01,-1.055836977137981914e-01,-1.230473998491743437e-02
5.750000000000000000e+08,7.079819987939516002e-02,4.999994146288300190e-01,-1.071422196831847140e-01,-1.248862016475926762e-02
5.800000000000000000e+08,7.102769234093098127e-02,4.999994069089020998e-01,-1.087349456248519614e-01,-1.267660404399673091e-02
5.850000000000000000e+08,7.125498238148862684e-02,4.999993990995050264e-01,-1.103619334188997575e-01,-1.286870292467490184e-02
5.900000000000000000e+08,7.148007374356134258e-02,4.999993911997849261e-01,-1.120232058889289173e-01,-1.306492407654891164e-02
5.950000000000000000e+08,7.170297366643726966e-02,4.999993832088822088e-01,-1.137187504675102323e-01,-1.326527069019245442e-02
6.000000000000000000e+08,7.192369290734546006e-02,4.999993751259316777e-01,-1.154485188885294722e-01,-1.346974183269411540e-02
6.050000000000000000e+08,7.214224576009153900e-02,4.999993669500625848e-01,-1.172124269067433833e-01,-1.367833240598392841e-02
6.100000000000000000e+08,7.235865007109848479e-02,4.999993586803985757e-01,-1.190103540448091690e-01,-1.389103310782335843e-02
6.150000000000000000e+08,7.257292725288569391e-02,4.999993503160576891e-01,-1.208421433681287349e-01,-1.410783039550478346e-02
6.200000000000000000e+08,7.278510229494279671e-02,4.999993418561523573e-01,-1.227076012876207878e-01,-1.432870645228223605e-02
6.250000000000000000e+08,7.299520377198552568e-02,4.999993332997894613e-01,-1.246064973908841134e-01,-1.455363915659679819e-02
6.300000000000000000e+08,7.320326384957778765e-02,4.999993246460702756e-01,-1.265385643017342687e-01,-1.478260205410664163e-02
6.350000000000000000e+08,7.340931828708413542e-02,4.999993158940904681e-01,-1.285034975686596692e-01,-1.501556433260098355e-02
6.400000000000000000e+08,7.361340643795541427e-02,4.999993070429400444e-01,-1.305009555820594302e-01,-1.525249079979651423e-02
6.450000000000000000e+08,7.381557124730918351e-02,4.999992980917036256e-01,-1.325305595208247089e-01,-1.549334186410178393e-02
6.500000000000000000e+08,7.401585924679267292e-02,4.999992890394600598e-01,-1.345918933282048702e-01,-1.573807351836287172e-02
6.550000000000000000e+08,7.421432054669704903e-02,4.999992798852827547e-01,-1.366845037172839117e-01,-1.598663732665150938e-02
6.600000000000000000e+08,7.441100882532010463e-02,4.999992706282394006e-01,-1.388079002062152789e-01,-1.623898041413751603e-02
6.650000000000000000e+08,7.460598131552767520e-02,4.999992612673922476e-01,-1.409615551833852953e-01,-1.649504546009328276e-02
6.700000000000000000e+08,7.479929878852356606e-02,4.999992518017979393e-01,-1.431449040026400166e-01,-1.675477069407449449e-02
6.750000000000000000e+08,7.499102553476766353e-02,4.999992422305076234e-01,-1.453573451088075452e-01,-1.701808989533637462e-02
6.800000000000000000e+08,7.518122934207278896e-02,4.999992325525668413e-01,-1.475982401934939903e-01,-1.728493239551587290e-02
6.850000000000000000e+08,7.536998147079096433e-02,4.999992227670156386e-01,-1.498669143814872484e-01,-1.755522308465384818e-02
6.900000000000000000e+08,7.555735662612450554e-02,4.999992128728884544e-01,-1.521626564477308041e-01,-1.782888242059121886e-02
6.950000000000000000e+08,7.574343292751485601e-02,4.999992028692143986e-01,-1.544847190649351609e-01,-1.810582644178448941e-02
7.000000000000000000e+08,7.592829187508318145e-02,4.999991927550168636e-01,-1.568323190821824253e-01,-1.838596678362569570e-02
7.050000000000000000e+08,7.611201831310918098e-02,4.999991825293139125e-01,-1.592046378341320234e-01,-1.866921069826066315e-02
7.100000000000000000e+08,7.629470039053515285e-02,4.999991721911180020e-01,-1.616008214814275701e-01,-1.895546107802259517e-02
7.150000000000000000e+08,7.647642951844779713e-02,4.999991617394362597e-01,-1.640199813819269159e-01,-1.924461648248232404e-02
7.200000000000000000e+08,7.665730032456370691e-02,4.999991511732702620e-01,-1.664611944928991172e-01,-1.953657116917806302e-02
7.250000000000000000e+08,7.683741060464314987e-02,4.999991404916161453e-01,-1.689235038044499537e-01,-1.983121512810592790e-02
7.300000000000000000e+08,7.701686127087144229e-02,4.999991296934647167e-01,-1.714059188036779480e-01,-2.012843411996168008e-02
7.350000000000000000e+08,7.719575629714844900e-02,4.999991187778012880e-01,-1.739074159700553235e-01,-2.042810971824415844e-02
7.400000000000000000e+08,7.737420266129603486e-02,4.999991077436057307e-01,-1.764269393016574261e-01,-2.073011935522717231e-02
7.450000000000000000e+08,7.755231028416503802e-02,4.999990965898526984e-01,-1.789634008722386649e-01,-2.103433637185347926e-02
7.500000000000000000e+08,7.773019196562597211e-02,4.999990853155114046e-01,-1.815156814192471768e-01,-2.134063007161601799e-02
7.550000000000000000e+08,7.790796331744592740e-02,4.999990739195456779e-01,-1.840826309624230550e-01,-2.164886577843794235e-02
7.600000000000000000e+08,7.808574269302490101e-02,4.999990624009141293e-01,-1.866630694530595491e-01,-2.195890489861673789e-02
7.650000000000000000e+08,7.826365111401648034e-02,4.999990507585700406e-01,-1.892557874536762441e-01,-2.227060498685873302e-02
7.700000000000000000e+08,7.844181219379975367e-02,4.999990389914613087e-01,-1.918595468479755983e-01,-2.258381981644208558e-02
7.750000000000000000e+08,7.862035205782731684e-02,4.999990270985307239e-01,-1.944730815809038726e-01,-2.289839945354510409e-02
7.800000000000000000e+08,7.879939926085249846e-02,4.999990150787158583e-01,-1.970950984284854102e-01,-2.321419033575444768e-02
7.850000000000000000e+08,7.897908470101630551e-02,4.999990029309488992e-01,-1.997242777974506667e-01,-2.353103535481093633e-02
7.900000000000000000e+08,7.915954153084556189e-02,4.999989906541570939e-01,-2.023592745540224169e-01,-2.384877394357243219e-02
7.950000000000000000e+08,7.934090506515058261e-02,4.999989782472622490e-01,-2.049987188818734318e-01,-2.416724216724797092e-02
8.000000000000000000e+08,7.952331268583845425e-02,4.999989657091812867e-01,-2.076412171687863351e-01,-2.448627281890169982e-02
8.050000000000000000e+08,7.970690374368685771e-02,4.999989530388259662e-01,-2.102853529216599793e-01,-2.480569551923439420e-02
8.100000000000000000e+08,7.989181945708953569e-02,4.999989402351028289e-01,-2.129296877095079310e-01,-2.512533682065221097e-02
8.150000000000000000e+08,8.007820280779465172e-02,4.999989272969135312e-01,-2.155727621340542410e-01,-2.544502031562323463e-02
8.200000000000000000e+08,8.026619843370273732e-02,4.999989142231546779e-01,-2.182130968273626181e-01,-2.576456674930249768e-02
8.250000000000000000e+08,8.045595251874233800e-02,4.999989010127178779e-01,-2.208491934761949438e-01,-2.608379413643491240e-02
8.300000000000000000e+08,8.064761267986622628e-02,4.999988876644896885e-01,-2.234795358724104841e-01,-2.640251788249559084e-02
8.350000000000000000e+08,8.084132785124004128e-02,4.999988741773518375e-01,-2.261025909889844421e-01,-2.672055090906033659e-02
8.400000000000000000e+08,8.103724816566465483e-02,4.999988605501812233e-01,-2.287168100809437443e-01,-2.703770378335823565e-02
8.450000000000000000e+08,8.123552483329614382e-02,4.999988467818496929e-01,-2.313206298107335634e-01,-2.735378485198691756e-02
8.500000000000000000e+08,8.143631001773794786e-02,4.999988328712244301e-01,-2.339124733972372527e-01,-2.766860037872764799e-02
8.550000000000000000e+08,8.163975670957043795e-02,4.999988188171678449e-01,-2.364907517878639398e-01,-2.798195468642117323e-02
8.600000000000000000e+08,8.184601859740830987e-02,4.999988046185374624e-01,-2.390538648528421350e-01,-2.829365030282848803e-02
8.650000000000000000e+08,8.205524993656276855e-02,4.999987902741861445e-01,-2.416002026010961590e-01,-2.860348811042312533e-02
8.700000000000000000e+08,8.226760541540276139e-02,4.999987757829622015e-01,-2.441281464168328363e-01,-2.891126750003214507e-02
8.750000000000000000e+08,8.248324001952087037e-02,4.999987611437090584e-01,-2.466360703159588552e-01,-2.921678652823378464e-02
8.800000000000000000e+08,8.270230889379223682e-02,4.999987463552658107e-01,-2.491223422215387839e-01,-2.951984207843150188e-02
8.850000000000000000e+08,8.292496720246120279e-02,4.999987314164668351e-01,-2.515853252573355681e-01,-2.982023002549527568e-02
8.900000000000000000e+08,8.315136998734737328e-02,4.999987163261420120e-01,-2.540233790584466300e-01,-3.011774540385614429e-02
8.950000000000000000e+08,8.338167202431662206e-02,4.999987010831167811e-01,-2.564348610980983212e-01,-3.041218257894151566e-02
9.000000000000000000e+08,8.361602767813355874e-02,4.999986856862121409e-01,-2.588181280295441256e-01,-3.070333542181757913e-02
9.050000000000000000e+08,8.385459075583828747e-02,4.999986701342447049e-01,-2.611715370420309990e-01,-3.099099748690781198e-02
9.100000000000000000e+08,8.409751435878547177e-02,4.999986544260268118e-01,-2.634934472296673325e-01,-3.127496219262981825e-02
9.150000000000000000e+08,8.434495073350407879e-02,4.999986385603664152e-01,-2.657822209721305562e-01,-3.155502300480739208e-02
9.200000000000000000e+08,8.459705112151816309e-02,4.999986225360672498e-01,-2.680362253260135108e-01,-3.183097362268649810e-02
9.250000000000000000e+08,8.485396560830343882e-02,4.999986063519288870e-01,-2.702538334255635277e-01,-3.210260816738019773e-02
9.300000000000000000e+08,8.511584297153840240e-02,4.999985900067467903e-01,-2.724334258916946694e-01,-3.236972137257276838e-02
9.350000000000000000e+08,8.538283052882805757e-02,4.999985734993122044e-01,-2.745733922478134637e-01,-3.263210877726940851e-02
9.400000000000000000e+08,8.565507398506608250e-02,4.999985568284124327e-01,-2.766721323413466327e-01,-3.288956692041633545e-02
9.450000000000000000e+08,8.593271727963777695e-02,4.999985399928307817e-01,-2.787280577695094852e-01,-3.314189353716745501e-02
9.500000000000000000e+08,8.621590243363486117e-02,4.999985229913466167e-01,-2.807395933080303885e-01,-3.338888775659010211e-02
9.550000000000000000e+08,8.650476939727533288e-02,4.999985058227353618e-01,-2.827051783413550567e-01,-3.363035030057659469e-02
9.600000000000000000e+08,8.679945589774454295e-02,4.999984884857687217e-01,-2.846232682930536773e-01,-3.386608368374588451e-02
9.650000000000000000e+08,8.710009728762674319e-02,4.999984709792144599e-01,-2.864923360548385922e-01,-3.409589241407784410e-02
9.700000000000000000e+08,8.740682639416118282e-02,4.999984533018368427e-01,-2.883108734128236317e-01,-3.431958319404571078e-02
9.750000000000000000e+08,8.771977336951500281e-02,4.999984354523963614e-01,-2.900773924695597139e-01,-3.453696512199577739e-02
9.800000000000000000e+08,8.803906554228119186e-02,4.999984174296498995e-01,-2.917904270602676431e-01,-3.474784989350665487e-02
9.850000000000000000e+08,8.836482727042796470e-02,4.999983992323508430e-01,-2.934485341618245369e-01,-3.495205200247086808e-02
9.900000000000000000e+08,8.869717979590124868e-02,4.999983808592490808e-01,-2.950502952929637268e-01,-3.514938894162999983e-02
9.950000000000000000e+08,8.903624110110430756e-02,4.999983623090911156e-01,-2.965943179040949618e-01,-3.533968140228105348e-02
1.000000000000000000e+09,8.938212576747042726e-02,4.999983435806201193e-01,-2.980792367552977939e-01,-3.552275347288746943e-02
1.005000000000000000e+09,8.973494483634553154e-02,4.999983246725759889e-01,-2.995037152808065484e-01,-3.569843283630003139e-02
1.010000000000000000e+09,9.009480567240488180e-02,4.999983055836952905e-01,-3.008664469385595730e-01,-3.586655096531532472e-02
1.015000000000000000e+09,9.046181182981105628e-02,4.999982863127115373e-01,-3.021661565431373875e-01,-3.602694331627254165e-02
1.020000000000000000e+09,9.083606292134077664e-02,4.999982668583551892e-01,-3.034016015806091371e-01,-3.617944952040819118e-02
1.025000000000000000e+09,9.121765449069187126e-02,4.999982472193535976e-01,-3.045715735037030636e-01,-3.632391357267461540e-02
1.030000000000000000e+09,9.160667788818313562e-02,4.999982273944312272e-01,-3.056748990057289173e-01,-3.646018401772910256e-02
1.035000000000000000e+09,9.200322015005693577e-02,4.999982073823097117e-01,-3.067104412717925332e-01,-3.658811413281237712e-02
1.040000000000000000e+09,9.240736388159753734e-02,4.999981871817077428e-01,-3.076771012056747079e-01,-3.670756210721448642e-02
1.045000000000000000e+09,9.281918714426123929e-02,4.999981667913414030e-01,-3.085738186309454623e-01,-3.681839121805052795e-02
1.050000000000000000e+09,9.323876334702406454e-02,4.999981462099241103e-01,-3.093995734648151696e-01,-3.692047000206011287e-02
1.055000000000000000e+09,9.366616114213685562e-02,4.999981254361666738e-01,-3.101533868631750068e-01,-3.701367242313802208e-02
1.060000000000000000e+09,9.410144432548359084e-02,4.999981044687774046e-01,-3.108343223354926854e-01,-3.709787803533348693e-02
1.065000000000000000e+09,9.454467174170982924e-02,4.999980833064621155e-01,-3.114414868281373816e-01,-3.717297214104131609e-02
1.070000000000000000e+09,9.499589719432460777e-02,4.999980619479243438e-01,-3.119740317745873237e-01,-3.723884594410042936e-02
1.075000000000000000e+09,9.545516936092264537e-02,4.999980403918653504e-01,-3.124311541114249136e-01,-3.729539669756631870e-02
1.080000000000000000e+09,9.592253171368057829e-02,4.999980186369842317e-01,-3.128120972586486692e-01,-3.734252784588820706e-02
1.085000000000000000e+09,9.639802244532275077e-02,4.999979966819779187e-01,-3.131161520629507367e-01,-3.738014916123066911e-02
1.090000000000000000e+09,9.688167440065462155e-02,4.999979745255413444e-01,-3.133426577029327365e-01,-3.740817687373021450e-02
1.095000000000000000e+09,9.737351501381777408e-02,4.999979521663673876e-01,-3.134910025549824675e-01,-3.742653379544580439e-02
1.100000000000000000e+09,9.787356625140546107e-02,4.999979296031472065e-01,-3.135606250185768995e-01,-3.743514943777226378e-02
1.105000000000000000e+09,9.838184456152947177e-02,4.999979068345701827e-01,-3.135510143000534988e-01,-3.743396012212452106e-02
1.110000000000000000e+09,9.889836082896380498e-02,4.999978838593238661e-01,-3.134617111537676970e-01,-3.742290908369050317e-02
1.115000000000000000e+09,9.942312033645867020e-02,4.999978606760943634e-01,-3.132923085795644713e-01,-3.740194656805551077e-02
1.120000000000000000e+09,9.995612273227767741e-02,4.999978372835661711e-01,-3.130424524759318761e-01,-3.737102992056040573e-02
1.125000000000000000e+09,1.004973620040937876e-01,4.999978136804222872e-01,-3.127118422474695070e-01,-3.733012366817289873e-02
1.130000000000000000e+09,1.010468264592368770e-01,4.999977898653445996e-01,-3.123002313663786333e-01,-3.727919959378600545e-02
1.135000000000000000e+09,1.016044987113736697e-01,4.999977658370134970e-01,-3.118074278870149318e-01,-3.721823680278590896e-02
1.140000000000000000e+09,1.021703556736767299e-01,4.999977415941084247e-01,-3.112332949126154769e-01,-3.714722178174212353e-02
1.145000000000000000e+09,1.027443685584583516e-01,4.999977171353076066e-01,-3.105777510141013442e-01,-3.706614844918054708e-02
1.150000000000000000e+09,1.033265028833179194e-01,4.999976924592883787e-01,-3.098407705998482697e-01,-3.697501819827886393e-02
1.155000000000000000e+09,1.039167184837977709e-01,4.999976675647271884e-01,-3.090223842363532536e-01,-3.687383993146131633e-02
1.160000000000000000e+09,1.045149695325149342e-01,4.999976424502997063e-01,-3.081226789192997306e-01,-3.676263008682201239e-02
1.165000000000000000e+09,1.051212045647643839e-01,4.999976171146809367e-01,-3.071417982945028324e-01,-3.664141265631082334e-02
1.170000000000000000e+09,1.057353665105498775e-01,4.999975915565453288e-01,-3.060799428287812596e-01,-3.651021919569408247e-02
1.175000000000000000e+09,1.063573927329794777e-01,4.999975657745667768e-01,-3.049373699302264651e-01,-3.636908882623568484e-02
1.180000000000000000e+09,1.069872150729867799e-01,4.999975397674188415e-01,-3.037143940181351587e-01,-3.621806822815221150e-02
1.185000000000000000e+09,1.076247599002709832e-01,4.999975135337748622e-01,-3.024113865421977909e-01,-3.605721162581765338e-02
1.190000000000000000e+09,1.082699481704055555e-01,4.999974870723077891e-01,-3.010287759512298433e-01,-3.588658076478656866e-02
1.195000000000000000e+09,1.089226954879749520e-01,4.999974603816908503e-01,-2.995670476114714043e-01,-3.570624488067908331e-02
1.200000000000000000e+09,1.095829121756805857e-01,4.999974334605969406e-01,-2.980267436744296616e-01,-3.551628065997203265e-02
1.205000000000000000e+09,1.102505033492427455e-01,4.999974063076992881e-01,-2.964084628949402722e-01,-3.531677219283380076e-02
1.210000000000000000e+09,1.109253689979901453e-01,4.999973789216713982e-01,-2.947128603994282336e-01,-3.510781091805881271e-02
1.215000000000000000e+09,1.116074040710032245e-01,4.999973513011869986e-01,-2.929406474047689946e-01,-3.488949556022058474e-02
1.220000000000000000e+09,1.122964985686571437e-01,4.999973234449203163e-01,-2.910925908882622815e-01,-3.466193205917600384e-02
1.225000000000000000e+09,1.129925376393615677e-01,4.999972953515461893e-01,-2.891695132094897480e-01,-3.442523349209647421e-02
1.230000000000000000e+09,1.136954016813931934e-01,4.999972670197400659e-01,-2.871722916841302209e-01,-3.417951998811818992e-02
1.235000000000000000e+09,1.144049664495853380e-01,4.999972384481782828e-01,-2.851018581108018535e-01,-3.392491863583146916e-02
1.240000000000000000e+09,1.151211031667077334e-01,4.999972096355378981e-01,-2.829591982515917148e-01,-3.366156338378745172e-02
1.245000000000000000e+09,1.158436786393544637e-01,4.999971805804971914e-01,-2.807453512667590911e-01,-3.338959493417714697e-02
1.250000000000000000e+09,1.165725553780984219e-01,4.999971512817354413e-01,-2.784614091048836504e-01,-3.310916062994573306e-02
1.255000000000000000e+09,1.173075917217604319e-01,4.999971217379331478e-01,-2.761085158488873481e-01,-3.282041433549987008e-02
1.260000000000000000e+09,1.180486419655075170e-01,4.999970919477722542e-01,-2.736878670194019536e-01,-3.252351631130034892e-02
1.265000000000000000e+09,1.187955564926297669e-01,4.999970619099361469e-01,-2.712007088358369122e-01,-3.221863308249806046e-02
1.270000000000000000e+09,1.195481819097120729e-01,4.999970316231096557e-01,-2.686483374369854626e-01,-3.190593730195467881e-02
1.275000000000000000e+09,1.203063611850226089e-01,4.999970010859796088e-01,-2.660320980613141151e-01,-3.158560760778605925e-02
1.280000000000000000e+09,1.210699337898449579e-01,4.999969702972343888e-01,-2.633533841890307592e-01,-3.125782847580571566e-02
1.285000000000000000e+09,1.218387358425486455e-01,4.999969392555644876e-01,-2.606136366462621368e-01,-3.092279006703246846e-02
1.290000000000000000e+09,1.226126002551239658e-01,4.999969079596623955e-01,-2.578143426734297305e-01,-3.058068807064140415e-02
1.295000000000000000e+09,1.233913568820084461e-01,4.999968764082227679e-01,-2.549570349579977635e-01,-3.023172354250491800e-02
1.300000000000000000e+09,1.241748326708818351e-01,4.999968445999426470e-01,-2.520432906339848400e-01,-2.987610273974117270e-02
1.305000000000000000e+09,1.249628518152452877e-01,4.999968125335214064e-01,-2.490747302488882098e-01,-2.951403695147447603e-02
1.310000000000000000e+09,1.257552359085630234e-01,4.999967802076610845e-01,-2.460530166992357104e-01,-2.914574232608069249e-02
1.315000000000000000e+09,1.265518040996387317e-01,4.999967476210663841e-01,-2.429798541369183884e-01,-2.877143969530460144e-02
1.320000000000000000e+09,1.273523732491222971e-01,4.999967147724447281e-01,-2.398569868465665333e-01,-2.839135439540341199e-02
1.325000000000000000e+09,1.281567580867605805e-01,4.999966816605065922e-01,-2.366861980966164514e-01,-2.800571608576030158e-02
1.330000000000000000e+09,1.289647713692996522e-01,4.999966482839653947e-01,-2.334693089643291863e-01,-2.761475856511896865e-02
1.335000000000000000e+09,1.297762240387332899e-01,4.999966146415378287e-01,-2.302081771368061913e-01,-2.721871958580446282e-02
1.340000000000000000e+09,1.305909253806691317e-01,4.999965807319438627e-01,-2.269046956895806044e-01,-2.681784066623560392e-02
1.345000000000000000e+09,1.314086831826545287e-01,4.999965465539070175e-01,-2.235607918434615038e-01,-2.641236690192394487e-02
1.350000000000000000e+09,1.322293038921474873e-01,4.999965121061542561e-01,-2.201784257021624780e-01,-2.600254677537150449e-02
1.355000000000000000e+09,1.330525927740292547e-01,4.999964773874162605e-01,-2.167595889711117219e-01,-2.558863196502159099e-02
1.360000000000000000e+09,1.338783540673883776e-01,4.999964423964276539e-01,-2.133063036593383921e-01,-2.517087715359034306e-02
1.365000000000000000e+09,1.347063911413756698e-01,4.999964071319270009e-01,-2.098206207661401923e-01,-2.474953983608363384e-02
1.370000000000000000e+09,1.355365066499661375e-01,4.999963715926569185e-01,-2.063046189534461505e-01,-2.432488012769729036e-02
1.375000000000000000e+09,1.363685026854453697e-01,4.999963357773643535e-01,-2.027604032053083594e-01,-2.389716057186463960e-02
1.380000000000000000e+09,1.372021809303777262e-01,4.999962996848004715e-01,-1.991901034767502576e-01,-2.346664594879910304e-02
1.385000000000000000e+09,1.380373428079995080e-01,4.999962633137211565e-01,-1.955958733317109399e-01,-2.303360308457758077e-02
1.390000000000000000e+09,1.388737896307521980e-01,4.999962266628867891e-01,-1.919798885732676152e-01,-2.259830066122092695e-02
1.395000000000000000e+09,1.397113227468536056e-01,4.999961897310625791e-01,-1.883443458664091352e-01,-2.216100902786755089e-02
1.400000000000000000e+09,1.405497436848046622e-01,4.999961525170186771e-01,-1.846914613545114492e-01,-2.172200001324209317e-02
1.405000000000000000e+09,1.413888542955896166e-01,4.999961150195302850e-01,-1.810234692717004323e-01,-2.128154673973381428e-02
1.410000000000000000e+09,1.422284568925171189e-01,4.999960772373778228e-01,-1.773426205515511722e-01,-2.083992343918938950e-02
1.415000000000000000e+09,1.430683543885589992e-01,4.999960391693469286e-01,-1.736511814336840764e-01,-2.039740527065014852e-02
1.420000000000000000e+09,1.439083504310320338e-01,4.999960008142288470e-01,-1.699514320696440262e-01,-1.995426814023681938e-02
1.425000000000000000e+09,1.447482495336026020e-01,4.999959621708204294e-01,-1.662456651285101894e-01,-1.951078852326726398e-02
1.430000000000000000e+09,1.455878572054000175e-01,4.999959232379241891e-01,-1.625361844045067616e-01,-1.906724328890530007e-02
1.435000000000000000e+09,1.464269800772391439e-01,4.999958840143486349e-01,-1.588253034267607111e-01,-1.862390952737580374e-02
1.440000000000000000e+09,1.472654260248673908e-01,4.999958444989082706e-01,-1.551153440723041510e-01,-1.818106437989375213e-02
1.445000000000000000e+09,1.481030042890690290e-01,4.999958046904237619e-01,-1.514086351843816902e-01,-1.773898487155989301e-02
1.450000000000000000e+09,1.489395255927070116e-01,4.999957645877221024e-01,-1.477075111954853082e-01,-1.729794774715631700e-02
1.455000000000000000e+09,1.497748022544909685e-01,4.999957241896368365e-01,-1.440143107576704884e-01,-1.685822931014435699e-02
1.460000000000000000e+09,1.506086482995693254e-01,4.999956834950080031e-01,-1.403313753796267271e-01,-1.642010526479209531e-02
1.465000000000000000e+09,1.514408795667799013e-01,4.999956425026824691e-01,-1.366610480725158339e-01,-1.598385056165863016e-02
1.470000000000000000e+09,1.522713138126204901e-01,4.999956012115139292e-01,-1.330056720046502994e-01,-1.554973924642188976e-02
1.475000000000000000e+09,1.530997708118490008e-01,4.999955596203631836e-01,-1.293675891663015887e-01,-1.511804431218088940e-02
1.480000000000000000e+09,1.539260724547353854e-01,4.999955177280981933e-01,-1.257491390450605762e-01,-1.468903755525119426e-02
1.485000000000000000e+09,1.547500428409469553e-01,4.999954755335942469e-01,-1.221526573125004816e-01,-1.426298943450976520e-02
1.490000000000000000e+09,1.555715083700447421e-01,4.999954330357340715e-01,-1.185804745230901736e-01,-1.384016893436057494e-02
1.495000000000000000e+09,1.563902978286067225e-01,4.999953902334082212e-01,-1.150349148257702458e-01,-1.342084343132687874e-02
1.500000000000000000e+09,1.572062424740280351e-01,4.999953471255146886e-01,-1.115182946884796383e-01,-1.300527856425659490e-02
1.505000000000000000e+09,1.580191761149204732e-01,4.999953037109596821e-01,-1.080329216369426693e-01,-1.259373810824260254e-02
1.510000000000000000e+09,1.588289351882472278e-01,4.999952599886572369e-01,-1.045810930074228262e-01,-1.218648385216669627e-02
1.515000000000000000e+09,1.596353588331172468e-01,4.999952159575298261e-01,-1.011650947145324442e-01,-1.178377547993725294e-02
1.520000000000000000e+09,1.604382889613625296e-01,4.999951716165080828e-01,-9.778720003403386374e-02,-1.138587045534755759e-02
1.525000000000000000e+09,1.612375703248769276e-01,4.999951269645312446e-01,-9.444966840139080999e-02,-1.099302391057854766e-02
1.530000000000000000e+09,1.620330505797959453e-01,4.999950820005472640e-01,-9.115474422613635552e-02,-1.060548853828235938e-02
1.535000000000000000e+09,1.628245803475317222e-01,4.999950367235126980e-01,-8.790465572279469730e-02,-1.022351448726177559e-02
1.540000000000000000e+09,1.636120132727773568e-01,4.999949911323932628e-01,-8.470161375787538249e-02,-9.847349261611682003e-03
1.545000000000000000e+09,1.643952060784673597e-01,4.999949452261636673e-01,-8.154781071411952575e-02,-9.477237623383039100e-03
1.550000000000000000e+09,1.651740186178098369e-01,4.999948990038078356e-01,-7.844541937149916710e-02,-9.113421498630036588e-03
1.555000000000000000e+09,1.659483139234386728e-01,4.999948524643191838e-01,-7.539659180535154825e-02,-8.756139886802460914e-03
1.560000000000000000e+09,1.667179582537393068e-01,4.999948056067005653e-01,-7.240345830207320366e-02,-8.405628773446860436e-03
1.565000000000000000e+09,1.674828211364743913e-01,4.999947584299646031e-01,-6.946812629173555742e-02,-8.062121046056303086e-03
1.570000000000000000e+09,1.682427754096922912e-01,4.999947109331338013e-01,-6.659267929878631698e-02,-7.725846413115577960e-03
1.575000000000000000e+09,1.689976972601022198e-01,4.999946631152404897e-01,-6.377917590984871765e-02,-7.397031326137781804e-03
1.580000000000000000e+09,1.697474662589168182e-01,4.999946149753272118e-01,-6.102964875924043325e-02,-7.075898904671751311e-03
1.585000000000000000e+09,1.704919653952844949e-01,4.999945665124469474e-01,-5.834610353197425270e-02,-6.762668864162546534e-03
1.590000000000000000e+09,1.712310811073900763e-01,4.999945177256628348e-01,-5.573051798441953225e-02,-6.457557446592931960e-03
1.595000000000000000e+09,1.719647033112899071e-01,4.999944686140488370e-01,-5.318484098211624655e-02,-6.160777353750646057e-03
1.600000000000000000e+09,1.726927254275899826e-01,4.999944191766895196e-01,-5.071099155540464976e-02,-5.872537683107248441e-03
1.605000000000000000e+09,1.734150444060699736e-01,4.999943694126803839e-01,-4.831085797176563196e-02,-5.593043866084279614e-03
1.610000000000000000e+09,1.741315607482782080e-01,4.999943193211278669e-01,-4.598629682581038824e-02,-5.322497608720722084e-03
1.615000000000000000e+09,1.748421785282767149e-01,4.999942689011496744e-01,-4.373913214590258863e-02,-5.061096834529044131e-03
1.620000000000000000e+09,1.755468054115438270e-01,4.999942181518748363e-01,-4.157115451777693149e-02,-4.809035629487423691e-03
1.625000000000000000e+09,1.762453526721831920e-01,4.999941670724437626e-01,-3.948412022475602384e-02,-4.566504189027376093e-03
1.630000000000000000e+09,1.769377352084974264e-01,4.999941156620086313e-01,-3.747975040440584826e-02,-4.333688766902987766e-03
1.635000000000000000e+09,1.776238715570201410e-01,4.999940639197332226e-01,-3.555973022140727219e-02,-4.110771625823406161e-03
1.640000000000000000e+09,1.783036839051178879e-01,4.999940118447933068e-01,-3.372570805646842029e-02,-3.897930989733344731e-03
1.645000000000000000e+09,1.789770981022265617e-01,4.999939594363767559e-01,-3.197929471087598841e-02,-3.695340997603602240e-03
1.650000000000000000e+09,1.796440436698019116e-01,4.999939066936835985e-01,-3.032206262683420639e-02,-3.503171658655990228e-03
1.655000000000000000e+09,1.803044538101181149e-01,4.999938536159261315e-01,-2.875554512269548266e-02,-3.321588808827935502e-03
1.660000000000000000e+09,1.809582654139377245e-01,4.999938002023292527e-01,-2.728123564356228076e-02,-3.150754068442118694e-03
1.665000000000000000e+09,1.816054190672029833e-01,4.999937464521305719e-01,-2.590058702613868766e-02,-2.990824800861768828e-03
1.670000000000000000e+09,1.822458590567592185e-01,4.999936923645803000e-01,-2.461501077860968681e-02,-2.841954072134500464e-03
1.675000000000000000e+09,1.828795333752697150e-01,4.999936379389416929e-01,-2.342587637402093054e-02,-2.704290611359350116e-03
1.680000000000000000e+09,1.835063937253331723e-01,4.999935831744910519e-01,-2.233451055808402183e-02,-2.577978771799327440e-03
1.685000000000000000e+09,1.841263955229303084e-01,4.999935280705178897e-01,-2.134219667014904467e-02,-2.463158492510553188e-03
1.690000000000000000e+09,1.847394979002473514e-01,4.999934726263250973e-01,-2.045017397768442505e-02,-2.359965260441243551e-03
1.695000000000000000e+09,1.853456637079636260e-01,4.999934168412291102e-01,-1.965963702364270302e-02,-2.268530072850216683e-03
1.700000000000000000e+09,1.859448595170691554e-01,4.999933607145599090e-01,-1.897173498656913246e-02,-2.188979399946444637e-03
1.705000000000000000e+09,1.865370556202909369e-01,4.999933042456612964e-01,-1.838757105309152262e-02,-2.121435147629524565e-03
1.710000000000000000e+09,1.871222260331779075e-01,4.999932474338910637e-01,-1.790820180255445898e-02,-2.066014620226597209e-03
1.715000000000000000e+09,1.877003484949291978e-01,4.999931902786209914e-01,-1.753463660348978520e-02,-2.022830483114801403e-03
1.720000000000000000e+09,1.882714044690125821e-01,4.999931327792371261e-01,-1.726783702168982818e-02,-1.991990725128345296e-03
1.725000000000000000e+09,1.888353791436302997e-01,4.999930749351397807e-01,-1.710871623956864915e-02,-1.973598620641836554e-03
1.730000000000000000e+09,1.893922614321166265e-01,4.999930167457438679e-01,-1.705813848657876039e-02,-1.967752691232393936e-03
1.735000000000000000e+09,1.899420439732770194e-01,4.999929582104787884e-01,-1.711691848041611841e-02,-1.974546666821286323e-03
1.740000000000000000e+09,1.904847231317612077e-01,4.999928993287887646e-01,-1.728582087883705903e-02,-1.994069446207724638e-03
1.745000000000000000e+09,1.910202989984849109e-01,4.999928401001329514e-01,-1.756555974177376536e-02,-2.026405056894664547e-03
1.750000000000000000e+09,1.915487753911697955e-01,4.999927805239854917e-01,-1.795679800358566600e-02,-2.071632614122576044e-03
1.755000000000000000e+09,1.920701598550230982e-01,4.999927205998356827e-01,-1.846014695519876750e-02,-2.129826279024915614e-03
1.760000000000000000e+09,1.925844636636168672e-01,4.999926603271881431e-01,-1.907616573605548649e-02,-2.201055215833691570e-03
1.765000000000000000e+09,1.930917018199750368e-01,4.999925997055628124e-01,-1.980536083552319332e-02,-2.285383548040198498e-03
1.770000000000000000e+09,1.935918930579289543e-01,4.999925387344953953e-01,-2.064818560377988318e-02,-2.382870313456519895e-03
1.775000000000000000e+09,1.940850598437385832e-01,4.999924774135370842e-01,-2.160503977190581307e-02,-2.493569418094643275e-03
1.780000000000000000e+09,1.945712283780366703e-01,4.999924157422550031e-01,-2.267626898114463024e-02,-2.617529588807454566e-03
1.785000000000000000e+09,1.950504285980888264e-01,4.999923537202322632e-01,-2.386216432117809622e-02,-2.754794324626108626e-03
1.790000000000000000e+09,1.955226941804053820e-01,4.999922913470679076e-01,-2.516296187734059359e-02,-2.905401846738486782e-03
1.795000000000000000e+09,1.959880625437093737e-01,4.999922286223773549e-01,-2.657884228673031493e-02,-3.069385047059669525e-03
1.800000000000000000e+09,1.964465748522756794e-01,4.999921655457921221e-01,-2.810993030312236574e-02,-3.246771435344131262e-03
1.805000000000000000e+09,1.968982760196484605e-01,4.999921021169604907e-01,-2.975629437072865174e-02,-3.437583084802797728e-03
1.810000000000000000e+09,1.973432147127287539e-01,4.999920383355470621e-01,-3.151794620673351727e-02,-3.641836576183554719e-03
1.815000000000000000e+09,1.977814433562520846e-01,4.999919742012332580e-01,-3.339484039271474469e-02,-3.859542940292004509e-03
1.820000000000000000e+09,1.982130181376319800e-01,4.999919097137172641e-01,-3.538687397487633168e-02,-4.090707598914944398e-03
1.825000000000000000e+09,1.986379990121647787e-01,4.999918448727143083e-01,-3.749388607325176287e-02,-4.335330304134465962e-03
1.830000000000000000e+09,1.990564497085915985e-01,4.999917796779566048e-01,-3.971565750002412076e-02,-4.593405076027123890e-03
1.835000000000000000e+09,1.994684377349874582e-01,4.999917141291934652e-01,-4.205191038693938121e-02,-4.864920138720973952e-03
1.840000000000000000e+09,1.998740343849703116e-01,4.999916482261917428e-01,-4.450230782201966551e-02,-5.149857854816808356e-03
1.845000000000000000e+09,2.002733147441925210e-01,4.999915819687354435e-01,-4.706645349597007866e-02,-5.448194658202121232e-03
1.850000000000000000e+09,2.006663576970865726e-01,4.999915153566262260e-01,-4.974389135793069738e-02,-5.759900985206178881e-03
1.855000000000000000e+09,2.010532459338450761e-01,4.999914483896834572e-01,-5.253410528160795678e-02,-6.084941204205995824e-03
1.860000000000000000e+09,2.014340659575769854e-01,4.999913810677440451e-01,-5.543651874122346862e-02,-6.423273543613161607e-03
1.865000000000000000e+09,2.018089080916138367e-01,4.999913133906629947e-01,-5.845049449821241444e-02,-6.774850018346989522e-03
1.870000000000000000e+09,2.021778664869069431e-01,4.999912453583131300e-01,-6.157533429862800667e-02,-7.139616354792877040e-03
1.875000000000000000e+09,2.025410391294800716e-01,4.999911769705854270e-01,-6.481027858174492895e-02,-7.517511914306940213e-03
1.880000000000000000e+09,2.028985278478603327e-01,4.999911082273889584e-01,-6.815450620024093853e-02,-7.908469615322433199e-03
1.885000000000000000e+09,2.032504383204498111e-01,4.999910391286512268e-01,-7.160713415236517887e-02,-8.312415854120347447e-03
1.890000000000000000e+09,2.035968800827590575e-01,4.999909696743180532e-01,-7.516721732637460240e-02,-8.729270424314816701e-03
1.895000000000000000e+09,2.039379665344334680e-01,4.999908998643536884e-01,-7.883374825824711329e-02,-9.158946435194992297e-03
1.900000000000000000e+09,2.042738149460113228e-01,4.999908296987410350e-01,-8.260565690232749003e-02,-9.601350228911620377e-03
1.905000000000000000e+09,2.046045464653154511e-01,4.999907591774818139e-01,-8.648181041647087786e-02,-1.005638129672414838e-02
1.910000000000000000e+09,2.049302861234190143e-01,4.999906883005962865e-01,-9.046101296121301927e-02,-1.052393219429148541e-02
1.915000000000000000e+09,2.052511628400842114e-01,4.999906170681237549e-01,-9.454200551446260981e-02,-1.100388845622501943e-02
1.920000000000000000e+09,2.055673094285697666e-01,4.999905454801225613e-01,-9.872346570194866222e-02,-1.149612850998060765e-02
1.925000000000000000e+09,2.058788625997454158e-01,4.999904735366699771e-01,-1.030040076439919100e-01,-1.200052358921055440e-02
1.930000000000000000e+09,2.061859629653792769e-01,4.999904012378624807e-01,-1.073821818196281225e-01,-1.251693764675654297e-02
1.935000000000000000e+09,2.064887550405059002e-01,4.999903285838159239e-01,-1.118564749486948423e-01,-1.304522726742229910e-02
1.940000000000000000e+09,2.067873872447705819e-01,4.999902555746653099e-01,-1.164253098924763891e-01,-1.358524158066820586e-02
1.945000000000000000e+09,2.070820119026242079e-01,4.999901822105651816e-01,-1.210870455740259422e-01,-1.413682217343914527e-02
1.950000000000000000e+09,2.073727852422473095e-01,4.999901084916896221e-01,-1.258399769189831041e-01,-1.469980300330642198e-02
1.955000000000000000e+09,2.076598673931063788e-01,4.999900344182321987e-01,-1.306823348172592436e-01,-1.527401031206132576e-02
1.960000000000000000e+09,2.079434223819726923e-01,4.999899599904062963e-01,-1.356122861073941754e-01,-1.585926254007108405e-02
1.965000000000000000e+09,2.082236181273161013e-01,4.999898852084448397e-01,-1.406279335835696753e-01,-1.645537024150234284e-02
1.970000000000000000e+09,2.085006264318930991e-01,4.999898100726008487e-01,-1.457273160271146673e-01,-1.706213600074280023e-02
1.975000000000000000e+09,2.087746229734342984e-01,4.999897345831469941e-01,-1.509084082627351331e-01,-1.767935435016776413e-02
1.980000000000000000e+09,2.090457872932587335e-01,4.999896587403761528e-01,-1.561691212410274421e-01,-1.830681168956660443e-02
1.985000000000000000e+09,2.093143027826649960e-01,4.999895825446010744e-01,-1.615073021482113791e-01,-1.894428620747368175e-02
1.990000000000000000e+09,2.095803566669774687e-01,4.999895059961547150e-01,-1.669207345439360779e-01,-1.959154780465011125e-02
1.995000000000000000e+09,2.098441399870487334e-01,4.999894290953901810e-01,-1.724071385287878344e-01,-2.024835802006030860e-02
2.000000000000000000e+09,2.101058475781150958e-01,4.999893518426808958e-01,-1.779641709418196271e-01,-2.091446995954093779e-02
2.005000000000000000e+09,2.103656780457994757e-01,4.999892742384205446e-01,-1.835894255900751282e-01,-2.158962822756271827e-02
2.010000000000000000e+09,2.106238337391113657e-01,4.999891962830231296e-01,-1.892804335110096214e-01,-2.227356886237052969e-02
2.015000000000000000e+09,2.108805207202998078e-01,4.999891179769233029e-01,-1.950346632687086634e-01,-2.296601927478847394e-02
2.020000000000000000e+09,2.111359487313633210e-01,4.999890393205759231e-01,-2.008495212853882439e-01,-2.366669819106204109e-02
2.025000000000000000e+09,2.113903311570595744e-01,4.999889603144566652e-01,-2.067223522097069166e-01,-2.437531560011507725e-02
2.030000000000000000e+09,2.116438849842549597e-01,4.999888809590616323e-01,-2.126504393223829226e-01,-2.509157270549122742e-02
2.035000000000000000e+09,2.118968307574197740e-01,4.999888012549076888e-01,-2.186310049811617806e-01,-2.581516188243659915e-02
2.040000000000000000e+09,2.121493925301188299e-01,4.999887212025322936e-01,-2.246612111059198835e-01,-2.654576664044183687e-02
2.045000000000000000e+09,2.124017978123126094e-01,4.999886408024938333e-01,-2.307381597052433619e-01,-2.728306159163274014e-02
2.050000000000000000e+09,2.126542775132977958e-01,4.999885600553714005e-01,-2.368588934460741369e-01,-2.802671242543941510e-02
2.055000000000000000e+09,2.129070658801276439e-01,4.999884789617648484e-01,-2.430203962672271567e-01,-2.877637588988379846e-02
2.060000000000000000e+09,2.131604004313140677e-01,4.999883975222950139e-01,-2.492195940385611153e-01,-2.953169977995129258e-02
2.065000000000000000e+09,2.134145218856874915e-01,4.999883157376037168e-01,-2.554533552665957941e-01,-3.029232293340011761e-02
2.070000000000000000e+09,2.136696740861930843e-01,4.999882336083535939e-01,-2.617184918482945433e-01,-3.105787523447989251e-02
2.075000000000000000e+09,2.139261039185230140e-01,4.999881511352283758e-01,-2.680117598738059881e-01,-3.182797762592382007e-02
2.080000000000000000e+09,2.141840612243541275e-01,4.999880683189327768e-01,-2.743298604799946916e-01,-3.260224212971118973e-02
2.085000000000000000e+09,2.144437987091031006e-01,4.999879851601926051e-01,-2.806694407554650161e-01,-3.338027187696657183e-02
2.090000000000000000e+09,2.147055718440019356e-01,4.999879016597547632e-01,-2.870270946983919380e-01,-3.416166114743623972e-02
2.095000000000000000e+09,2.149696387623724059e-01,4.999878178183872479e-01,-2.933993642285164238e-01,-3.494599541899701123e-02
2.100000000000000000e+09,2.152362601499409611e-01,4.999877336368791503e-01,-2.997827402545475972e-01,-3.573285142763737987e-02
2.105000000000000000e+09,2.155056991290917601e-01,4.999876491160408221e-01,-3.061736637973623831e-01,-3.652179723825343949e-02
2.110000000000000000e+09,2.157782211368963754e-01,4.999875642567037093e-01,-3.125685271710662017e-01,-3.731239232680316764e-02
2.115000000000000000e+09,2.160540937968307984e-01,4.999874790597204632e-01,-3.189636752224114802e-01,-3.810418767417933505e-02
2.120000000000000000e+09,2.163335867840716076e-01,4.999873935259649960e-01,-3.253554066291699520e-01,-3.889672587216441713e-02
2.125000000000000000e+09,2.166169716842616944e-01,4.999873076563324248e-01,-3.317399752592250506e-01,-3.968954124198265099e-02
2.130000000000000000e+09,2.169045218456611412e-01,4.999872214517390168e-01,-3.381135915908692335e-01,-4.048215996579906939e-02
2.135000000000000000e+09,2.171965122246313773e-01,4.999871349131224108e-01,-3.444724241945955612e-01,-4.127410023149113982e-02
2.140000000000000000e+09,2.174932192243674289e-01,4.999870480414413954e-01,-3.508126012779115843e-01,-4.206487239116729615e-02
2.145000000000000000e+09,2.177949205268356891e-01,4.999869608376760755e-01,-3.571302122934917334e-01,-4.285397913375144086e-02
2.150000000000000000e+09,2.181018949178958055e-01,4.999868733028277612e-01,-3.634213096109581986e-01,-4.364091567194483545e-02
2.155000000000000000e+09,2.184144221055819846e-01,4.999867854379190235e-01,-3.696819102531900825e-01,-4.442516994394185570e-02
2.160000000000000000e+09,2.187327825315327212e-01,4.999866972439936386e-01,-3.759079976974133985e-01,-4.520622283019248844e-02
2.165000000000000000e+09,2.190572571756038978e-01,4.999866087221166988e-01,-3.820955237412830829e-01,-4.598354838548379675e-02
2.170000000000000000e+09,2.193881273536854304e-01,4.999865198733745020e-01,-3.882404104340226869e-01,-4.675661408658782214e-02
2.175000000000000000e+09,2.197256745087710350e-01,4.999864306988744955e-01,-3.943385520731924609e-01,-4.752488109577179820e-02
2.180000000000000000e+09,2.200701799953672655e-01,4.999863411997453877e-01,-4.003858172664303550e-01,-4.828780454030023872e-02
2.185000000000000000e+09,2.204219248573134338e-01,4.999862513771370920e-01,-4.063780510585913164e-01,-4.904483380817936666e-02
2.190000000000000000e+09,2.207811895991467765e-01,4.999861612322206716e-01,-4.123110771233491345e-01,-4.979541286020594537e-02
2.195000000000000000e+09,2.211482539511284706e-01,4.999860707661883397e-01,-4.181807000195805202e-01,-5.053898055852212856e-02
2.200000000000000000e+09,2.215233966280927003e-01,4.999859799802534033e-01,-4.239827075115059074e-01,-5.127497101169276039e-02
2.205000000000000000e+09,2.219068950823058495e-01,4.999858888756502640e-01,-4.297128729520802159e-01,-5.200281393636163596e-02
2.210000000000000000e+09,2.222990252505284425e-01,4.999857974536345284e-01,-4.353669577285992909e-01,-5.272193503545818949e-02
2.215000000000000000e+09,2.227000612955088166e-01,4.999857057154826201e-01,-4.409407137700372958e-01,-5.343175639296982027e-02
2.220000000000000000e+09,2.231102753421626006e-01,4.999856136624921676e-01,-4.464298861143747854e-01,-5.413169688511398903e-02
2.225000000000000000e+09,2.235299372087058978e-01,4.999855212959816719e-01,-4.518302155351861527e-01,-5.482117260784424850e-02
2.230000000000000000e+09,2.239593141330557813e-01,4.999854286172906170e-01,-4.571374412257322994e-01,-5.549959732046705341e-02
2.235000000000000000e+09,2.243986704948063848e-01,4.999853356277792482e-01,-4.623473035390088248e-01,-5.616638290514663900e-02
2.240000000000000000e+09,2.248482675331387182e-01,4.999852423288289049e-01,-4.674555467821072674e-01,-5.682093984203062664e-02
2.245000000000000000e+09,2.253083630610438481e-01,4.999851487218415769e-01,-4.724579220627497800e-01,-5.746267769963731009e-02
2.250000000000000000e+09,2.257792111762509102e-01,4.999850548082399038e-01,-4.773501901863548280e-01,-5.809100564017777302e-02
2.255000000000000000e+09,2.262610619692887182e-01,4.999849605894675086e-01,-4.821281246006665633e-01,-5.870533293928259511e-02
2.260000000000000000e+09,2.267541612291260611e-01,4.999848660669883871e-01,-4.867875143861737919e-01,-5.930506951972558394e-02
2.265000000000000000e+09,2.272587501468708859e-01,4.999847712422873514e-01,-4.913241672894350098e-01,-5.988962649855844589e-02
2.270000000000000000e+09,2.277750650180119518e-01,4.999846761168696418e-01,-4.957339127964034420e-01,-6.045841674703522628e-02
2.275000000000000000e+09,2.283033369437367510e-01,4.999845806922609825e-01,-5.000126052432050106e-01,-6.101085546271622917e-02
2.280000000000000000e+09,2.288437915318446148e-01,4.999844849700075811e-01,-5.041561269608381135e-01,-6.154636075298147713e-02
2.285000000000000000e+09,2.293966485978351788e-01,4.999843889516759066e-01,-5.081603914507769604e-01,-6.206435422921241507e-02
2.290000000000000000e+09,2.299621218667438072e-01,4.999842926388528008e-01,-5.120213465880121273e-01,-6.256426161081152237e-02
2.295000000000000000e+09,2.305404186763140295e-01,4.999841960331453117e-01,-5.157349778479202174e-01,-6.304551333817476344e-02
2.300000000000000000e+09,2.311317396821377379e-01,4.999840991361805265e-01,-5.192973115531311912e-01,-6.350754519367030060e-02
2.305000000000000000e+09,2.317362785653785673e-01,4.999840019496056831e-01,-5.227044181366501396e-01,-6.394979892965457768e-02
2.310000000000000000e+09,2.323542217437371826e-01,4.999839044750881145e-01,-5.259524154171376642e-01,-6.437172290247927808e-02
2.315000000000000000e+09,2.329857480862926600e-01,4.999838067143148046e-01,-5.290374718820490818e-01,-6.477277271138581760e-02
2.320000000000000000e+09,2.336310286329116581e-01,4.999837086689928323e-01,-5.319558099745586022e-01,-6.515241184118014672e-02
2.325000000000000000e+09,2.342902263188842704e-01,4.999836103408488719e-01,-5.347037093796804808e-01,-6.551011230748948755e-02
2.330000000000000000e+09,2.349634957054740902e-01,4.999835117316292488e-01,-5.372775103050544399e-01,-6.584535530337976006e-02
2.335000000000000000e+09,2.356509827170453764e-01,4.999834128430999391e-01,-5.396736167517705018e-01,-6.615763184607492686e-02
2.340000000000000000e+09,2.363528243854991218e-01,4.999833136770463482e-01,-5.418884997705601947e-01,-6.644644342249161895e-02
2.345000000000000000e+09,2.370691486026554606e-01,4.999832142352732545e-01,-5.439187006983782213e-01,-6.671130263224123169e-02
2.350000000000000000e+09,2.378000738812899584e-01,4.999831145196047544e-01,-5.457608343706016329e-01,-6.695173382675623230e-02
2.355000000000000000e+09,2.385457091254904183e-01,4.999830145318840402e-01,-5.474115923037978781e-01,-6.716727374315001331e-02
2.360000000000000000e+09,2.393061534110142441e-01,4.999829142739735666e-01,-5.488677458440996970e-01,-6.735747213141285439e-02
2.365000000000000000e+09,2.400814957762879009e-01,4.999828137477546064e-01,-5.501261492760597394e-01,-6.752189237351480244e-02
2.370000000000000000e+09,2.408718150247078360e-01,4.999827129551273064e-01,-5.511837428869860167e-01,-6.766011209299727103e-02
2.375000000000000000e+09,2.416771795388401034e-01,4.999826118980106870e-01,-5.520375559816284028e-01,-6.777172375360929202e-02
2.380000000000000000e+09,2.424976471071824680e-01,4.999825105783423651e-01,-5.526847098420568649e-01,-6.785633524554113283e-02
2.385000000000000000e+09,2.433332647640023549e-01,4.999824089980784980e-01,-5.531224206278353428e-01,-6.791357045784340851e-02
2.390000000000000000e+09,2.441840686428884133e-01,4.999823071591936730e-01,-5.533480022111860741e-01,-6.794306983556930302e-02
2.395000000000000000e+09,2.450500838444941154e-01,4.999822050636807957e-01,-5.533588689424083773e-01,-6.794449092026366710e-02
2.400000000000000000e+09,2.459313243190058562e-01,4.999821027135508689e-01,-5.531525383404735097e-01,-6.791750887238445777e-02
2.405000000000000000e+09,2.468277927638091729e-01,4.999820001108331580e-01,-5.527266337038723165e-01,-6.786181697428261828e-02
2.410000000000000000e+09,2.477394805367788000e-01,4.999818972575746368e-01,-5.520788866372046133e-01,-6.777712711243610855e-02
2.415000000000000000e+09,2.486663675856418954e-01,4.999817941558402645e-01,-5.512071394884144881e-01,-6.766317023757839610e-02
2.420000000000000000e+09,2.496084223936977931e-01,4.999816908077125976e-01,-5.501093476926408599e-01,-6.751969680153091513e-02
2.425000000000000000e+09,2.505656019423032621e-01,4.999815872152917895e-01,-5.487835820178780244e-01,-6.734647716947128604e-02
2.430000000000000000e+09,2.515378516903696848e-01,4.999814833806954240e-01,-5.472280307082670880e-01,-6.714330200648777058e-02
2.435000000000000000e+09,2.525251055710898695e-01,4.999813793060582379e-01,-5.454410015211971219e-01,-6.690998263734959650e-02
2.440000000000000000e+09,2.535272860061521527e-01,4.999812749935323430e-01,-5.434209236536829968e-01,-6.664635137837016110e-02
2.445000000000000000e+09,2.545443039374859495e-01,4.999811704452865602e-01,-5.411663495552122560e-01,-6.635226184050591058e-02
2.450000000000000000e+09,2.555760588767559405e-01,4.999810656635068629e-01,-5.386759566225730600e-01,-6.602758920266049714e-02
2.455000000000000000e+09,2.566224389725644817e-01,4.999809606503957671e-01,-5.359485487739888976e-01,-6.567223045444403606e-02
2.460000000000000000e+09,2.576833210953911601e-01,4.999808554081724421e-01,-5.329830578992786894e-01,-6.528610460761163914e-02
2.465000000000000000e+09,2.587585709402367984e-01,4.999807499390723775e-01,-5.297785451831783510e-01,-6.486915287550720777e-02
2.470000000000000000e+09,2.598480431468253582e-01,4.999806442453474387e-01,-5.263342022993130476e-01,-6.442133881994271949e-02
2.475000000000000000e+09,2.609515814372569409e-01,4.999805383292655336e-01,-5.226493524725077666e-01,-6.394264846501773736e-02
2.480000000000000000e+09,2.620690187708739072e-01,4.999804321931106132e-01,-5.187234514072205371e-01,-6.343309037746058809e-02
2.485000000000000000e+09,2.632001775161576518e-01,4.999803258391823380e-01,-5.145560880800813530e-01,-6.289269571314970442e-02
2.490000000000000000e+09,2.643448696391880182e-01,4.999802192697960779e-01,-5.101469853962415923e-01,-6.232151822976050859e-02
2.495000000000000000e+09,2.655028969085398982e-01,4.999801124872826907e-01,-5.054960007063603600e-01,-6.171963426516491324e-02
2.500000000000000000e+09,2.666740511160116123e-01,4.999800054939882998e-01,-5.006031261853068903e-01,-6.108714268182502405e-02
2.505000000000000000e+09,2.678581143129130648e-01,4.999798982922742385e-01,-4.954684890699468380e-01,-6.042416477699952271e-02
2.510000000000000000e+09,2.690548590612753532e-01,4.999797908845168282e-01,-4.900923517577007171e-01,-5.973084415919815982e-02
2.515000000000000000e+09,2.702640486995412372e-01,4.999796832731072116e-01,-4.844751117642969729e-01,-5.900734659095796530e-02
2.520000000000000000e+09,2.714854376221481624e-01,4.999795754604511311e-01,-4.786173015414826870e-01,-5.825385979837505168e-02
2.525000000000000000e+09,2.727187715723661254e-01,4.999794674489688173e-01,-4.725195881556274458e-01,-5.747059324790038115e-02
2.530000000000000000e+09,2.739637879477611060e-01,4.999793592410949339e-01,-4.661827728273684746e-01,-5.665777789086645644e-02
2.535000000000000000e+09,2.752202161176149353e-01,4.999792508392780221e-01,-4.596077903338036674e-01,-5.581566587643527200e-02
2.540000000000000000e+09,2.764877777515246660e-01,4.999791422459808898e-01,-4.527957082751302709e-01,-5.494453023376022482e-02
2.545000000000000000e+09,2.777661871585599407e-01,4.999790334636797784e-01,-4.457477262059702516e-01,-5.404466452399259158e-02
2.550000000000000000e+09,2.790551516360323392e-01,4.999789244948647515e-01,-4.384651746357108859e-01,-5.311638246332883728e-02
2.555000000000000000e+09,2.803543718273202590e-01,4.999788153420392511e-01,-4.309495138970114159e-01,-5.216001751767784800e-02
2.560000000000000000e+09,2.816635420876694162e-01,4.999787060077198197e-01,-4.232023328884864100e-01,-5.117592247044555620e-02
2.565000000000000000e+09,2.829823508573491297e-01,4.999785964944361005e-01,-4.152253476916998309e-01,-5.016446896421544732e-02
2.570000000000000000e+09,2.843104810412990791e-01,4.999784868047306152e-01,-4.070204000658128041e-01,-4.912604701755296510e-02
2.575000000000000000e+09,2.856476103942389155e-01,4.999783769411585421e-01,-3.985894558251944497e-01,-4.806106451843650262e-02
2.580000000000000000e+09,2.869934119106523629e-01,4.999782669062873830e-01,-3.899346031003426694e-01,-4.696994669521514787e-02
2.585000000000000000e+09,2.883475542185408580e-01,4.999781567026971296e-01,-3.810580504885780484e-01,-4.585313556679315727e-02
2.590000000000000000e+09,2.897097019762422399e-01,4.999780463329796532e-01,-3.719621250965620685e-01,-4.471108937319812071e-02
2.595000000000000000e+09,2.910795162713762929e-01,4.999779357997388152e-01,-3.626492704795396538e-01,-4.354428198806703509e-02
2.600000000000000000e+09,2.924566550211060711e-01,4.999778251055901346e-01,-3.531220444811156156e-01,-4.235320231445682815e-02
2.605000000000000000e+09,2.938407733728015114e-01,4.999777142531605656e-01,-3.433831169786755733e-01,-4.113835366555695927e-02
2.610000000000000000e+09,2.952315241043998451e-01,4.999776032450883867e-01,-3.334352675373608021e-01,-3.990025313160816545e-02
2.615000000000000000e+09,2.966285580234546693e-01,4.999774920840229231e-01,-3.232813829795929683e-01,-3.863943093484167868e-02
2.620000000000000000e+09,2.980315243642378542e-01,4.999773807726244357e-01,-3.129244548729432362e-01,-3.735642977372610751e-02
2.625000000000000000e+09,2.994400711820550676e-01,4.999772693135638435e-01,-3.023675769414716497e-01,-3.605180415808861838e-02
2.630000000000000000e+09,3.008538457439722258e-01,4.999771577095224462e-01,-2.916139424065120611e-01,-3.472611973677319774e-02
2.635000000000000000e+09,3.022724949152372220e-01,4.999770459631918129e-01,-2.806668412611735275e-01,-3.337995261927051427e-02
2.640000000000000000e+09,3.036956655407219152e-01,4.999769340772737269e-01,-2.695296574833463410e-01,-3.201388869279930827e-02
2.645000000000000000e+09,3.051230048206535761e-01,4.999768220544795749e-01,-2.582058661928237631e-01,-3.062852293639939383e-02
2.650000000000000000e+09,3.065541606800010754e-01,4.999767098975305135e-01,-2.466990307574777330e-01,-2.922445873348844536e-02
2.655000000000000000e+09,3.079887821309216234e-01,4.999765976091571362e-01,-2.350127998529596973e-01,-2.780230718424991920e-02
2.660000000000000000e+09,3.094265196275690077e-01,4.999764851920990849e-01,-2.231509044829430577e-01,-2.636268641949945923e-02
2.665000000000000000e+09,3.108670254128582666e-01,4.999763726491051608e-01,-2.111171549624717980e-01,-2.490622091710048558e-02
2.670000000000000000e+09,3.123099538566193045e-01,4.999762599829328247e-01,-1.989154378703894555e-01,-2.343354082238313651e-02
2.675000000000000000e+09,3.137549617845173389e-01,4.999761471963481418e-01,-1.865497129778136420e-01,-2.194528127409900442e-02
2.680000000000000000e+09,3.152017087975046983e-01,4.999760342921254486e-01,-1.740240101542786522e-01,-2.044208173675976514e-02
2.685000000000000000e+09,3.166498575812906058e-01,4.999759212730472968e-01,-1.613424262583401658e-01,-1.892458534079488608e-02
2.690000000000000000e+09,3.180990742053961262e-01,4.999758081419040656e-01,-1.485091220179545202e-01,-1.739343823173800097e-02
2.695000000000000000e+09,3.195490284116087043e-01,4.999756949014937946e-01,-1.355283189032341629e-01,-1.584928892928594291e-02
2.700000000000000000e+09,3.209993938913880962e-01,4.999755815546220727e-01,-1.224042959985245788e-01,-1.429278769755160106e-02
2.705000000000000000e+09,3.224498485520823632e-01,4.999754681041015947e-01,-1.091413868764346262e-01,-1.272458592726810611e-02
2.710000000000000000e+09,3.239000747716381245e-01,4.999753545527521603e-01,-9.574397647942434197e-02,-1.114533553101448859e-02
2.715000000000000000e+09,3.253497596417042614e-01,4.999752409034003420e-01,-8.221649801240518696e-02,-9.555688352229751992e-03
2.720000000000000000e+09,3.267985951989418880e-01,4.999751271588792068e-01,-6.856342985026457615e-02,-7.956295588794404239e-03
2.725000000000000000e+09,3.282462786443711700e-01,4.999750133220282056e-01,-5.478929246596021818e-02,-6.347807232111923881e-03
2.730000000000000000e+09,3.296925125508005650e-01,4.999748993956929510e-01,-4.089864538042577158e-02,-4.730871522065638324e-03
2.735000000000000000e+09,3.311370050581731173e-01,4.999747853827247734e-01,-2.689608414010347115e-02,-3.106134418715655876e-03
2.740000000000000000e+09,3.325794700569097984e-01,4.999746712859808873e-01,-1.278623732408773646e-02,-1.474239091108331401e-03
2.745000000000000000e+09,3.340196273591968801e-01,4.999745571083236695e-01,1.426236414489613852e-03,1.641745761614687993e-04
2.750000000000000000e+09,3.354572028583316934e-01,4.999744428526209372e-01,1.573665127119845686e-02,1.808470458386668422e-03
2.755000000000000000e+09,3.368919286761044019e-01,4.999743285217452815e-01,3.014029717180378640e-02,3.458016647542250244e-03
2.760000000000000000e+09,3.383235432985030045e-01,4.999742141185741229e-01,4.463244261332155460e-02,5.112185890548237577e-03
2.765000000000000000e+09,3.397517916996476428e-01,4.999740996459893783e-01,5.920833745782554114e-02,6.770356008273581416e-03
2.770000000000000000e+09,3.411764254542826724e-01,4.999739851068772944e-01,7.386321567956517786e-02,8.431910295436939595e-03
2.775000000000000000e+09,3.425972028389955293e-01,4.999738705041280040e-01,8.859229806288354547e-02,1.009623790123959086e-02
2.780000000000000000e+09,3.440138889221762142e-01,4.999737558406356364e-01,1.033907948453782200e-01,1.176273419025808398e-02
2.785000000000000000e+09,3.454262556432530218e-01,4.999736411192977070e-01,1.182539083101238203e-01,1.343080108421507157e-02
2.790000000000000000e+09,3.468340818811342929e-01,4.999735263430152843e-01,1.331768353192008814e-01,1.509984738396896731e-02
2.795000000000000000e+09,3.482371535123777173e-01,4.999734115146924340e-01,1.481547697920821693e-01,1.676928907236518995e-02
2.800000000000000000e+09,3.496352634591359254e-01,4.999732966372360532e-01,1.631829051230099248e-01,1.843854959755925060e-02
2.805000000000000000e+09,3.510282117273362257e-01,4.999731817135557588e-01,1.782564365391239580e-01,2.010706013730173547e-02
2.810000000000000000e+09,3.524158054352737324e-01,4.999730667465636658e-01,1.933705633963066217e-01,2.177425984416025972e-02
2.815000000000000000e+09,3.537978588330770169e-01,4.999729517391738320e-01,2.085204914139374144e-01,2.343959607214435303e-02
2.820000000000000000e+09,3.551741933131751239e-01,4.999728366943025359e-01,2.237014348446563772e-01,2.510252458465234149e-02
2.825000000000000000e+09,3.565446374122558382e-01,4.999727216148676101e-01,2.389086185810502250e-01,2.676250974432109464e-02
2.830000000000000000e+09,3.579090268049923695e-01,4.999726065037883860e-01,2.541372801977353491e-01,2.841902468499080125e-02
2.835000000000000000e+09,3.592672042898711338e-01,4.999724913639854718e-01,2.693826719282205739e-01,3.007155146611284469e-02
2.840000000000000000e+09,3.606190197674558062e-01,4.999723761983804193e-01,2.846400625760260317e-01,3.171958120994938790e-02
2.845000000000000000e+09,3.619643302115009842e-01,4.999722610098956688e-01,2.999047393610028145e-01,3.336261422208214311e-02
2.850000000000000000e+09,3.633029996332393097e-01,4.999721458014541042e-01,3.151720097006703858e-01,3.500016009563078345e-02
2.855000000000000000e+09,3.646348990391365952e-01,4.999720305759789429e-01,3.304372029247626963e-01,3.663173779941486519e-02
2.860000000000000000e+09,3.659599063825178522e-01,4.999719153363936242e-01,3.456956719250885435e-01,3.825687575071951008e-02
2.865000000000000000e+09,3.672779065094934348e-01,4.999718000856211431e-01,3.609427947417518379e-01,3.987511187320996742e-02
2.870000000000000000e+09,3.685887910993336236e-01,4.999716848265843838e-01,3.761739760826616208e-01,4.148599364010474577e-02
2.875000000000000000e+09,3.698924585998887293e-01,4.999715695622054534e-01,3.913846487814767183e-01,4.308907810359230428e-02
2.880000000000000000e+09,3.711888141581381473e-01,4.999714542954056817e-01,4.065702751896456135e-01,4.468393191046654556e-02
2.885000000000000000e+09,3.724777695464631666e-01,4.999713390291052884e-01,4.217263485083162511e-01,4.627013130502510840e-02
2.890000000000000000e+09,3.737592430847787583e-01,4.999712237662230496e-01,4.368483940565898171e-01,4.784726211928841400e-02
2.895000000000000000e+09,3.750331595589163070e-01,4.999711085096764651e-01,4.519319704788372638e-01,4.941491975125195113e-02
2.900000000000000000e+09,3.762994501356705657e-01,4.999709932623809805e-01,4.669726708933983339e-01,5.097270913183293839e-02
2.905000000000000000e+09,3.775580522746332379e-01,4.999708780272502651e-01,4.819661239797500829e-01,5.252024468062210794e-02
2.910000000000000000e+09,3.788089096372956321e-01,4.999707628071955456e-01,4.969079950092212261e-01,5.405715025137525220e-02
2.915000000000000000e+09,3.800519719936830132e-01,4.999706476051256621e-01,5.117939868189622654e-01,5.558305906761074056e-02
2.920000000000000000e+09,3.812871951266676440e-01,4.999705324239467896e-01,5.266198407277216109e-01,5.709761364855531207e-02
2.925000000000000000e+09,3.825145407344795467e-01,4.999704172665621060e-01,5.413813373998693779e-01,5.860046572648075491e-02
2.930000000000000000e+09,3.837339763315052443e-01,4.999703021358717914e-01,5.560742976539956306e-01,6.009127615542309009e-02
2.935000000000000000e+09,3.849454751477044967e-01,4.999701870347723620e-01,5.706945832202404700e-01,6.156971481207201835e-02
2.940000000000000000e+09,3.861490160268877259e-01,4.999700719661569481e-01,5.852380974457713769e-01,6.303546048911878863e-02
2.945000000000000000e+09,3.873445833241585534e-01,4.999699569329147941e-01,5.997007859524662310e-01,6.448820078181249915e-02
2.950000000000000000e+09,3.885321668026412434e-01,4.999698419379310921e-01,6.140786372445311558e-01,6.592763196782125412e-02
2.955000000000000000e+09,3.897117615298432147e-01,4.999697269840867042e-01,6.283676832706577287e-01,6.735345888117810764e-02
2.960000000000000000e+09,3.908833677737570955e-01,4.999696120742579408e-01,6.425639999397627644e-01,6.876539478051763021e-02
2.965000000000000000e+09,3.920469908990781294e-01,4.999694972113165603e-01,6.566637075947691082e-01,7.016316121233967529e-02
2.970000000000000000e+09,3.932026412634795909e-01,4.999693823981292140e-01,6.706629714407752463e-01,7.154648786921452563e-02
2.975000000000000000e+09,3.943503341144093399e-01,4.999692676375573352e-01,6.845580019350157031e-01,7.291511244393295010e-02
2.980000000000000000e+09,3.954900894864122884e-01,4.999691529324571393e-01,6.983450551359204894e-01,7.426878047958540563e-02
2.985000000000000000e+09,3.966219320991820618e-01,4.999690382856791238e-01,7.120204330135803117e-01,7.560724521604234027e-02
2.990000000000000000e+09,3.977458912565824400e-01,4.999689237000679021e-01,7.255804837247723516e-01,7.693026743337399997e-02
2.995000000000000000e+09,3.988620007466958106e-01,4.999688091784621480e-01,7.390216018520395780e-01,7.823761529237677204e-02
3.000000000000000000e+09,3.999702987430587831e-01,4.999686947236942069e-01,7.523402286079232670e-01,7.952906417251992544e-02
3.005000000000000000e+09,4.010708277073195549e-01,4.999685803385899296e-01,7.655328520092985478e-01,8.080439650798831863e-02
3.010000000000000000e+09,4.021636342932959907e-01,4.999684660259685609e-01,7.785960070181967563e-01,8.206340162164971197e-02
3.015000000000000000e+09,4.032487692526909306e-01,4.999683517886422957e-01,7.915262756550520695e-01,8.330587555769408681e-02
3.020000000000000000e+09,4.043262873424529613e-01,4.999682376294163344e-01,8.043202870820862493e-01,8.453162091288152213e-02
3.025000000000000000e+09,4.053962472340308931e-01,4.999681235510884392e-01,8.169747176621062756e-01,8.574044666705538109e-02
3.030000000000000000e+09,4.064587114244506694e-01,4.999680095564489890e-01,8.294862909895741598e-01,8.693216801275593930e-02
3.035000000000000000e+09,4.075137461494824920e-01,4.999678956482803693e-01,8.418517778999112799e-01,8.810660618463206362e-02
3.040000000000000000e+09,4.085614212988544769e-01,4.999677818293573051e-01,8.540679964552360115e-01,8.926358828859498606e-02
3.045000000000000000e+09,4.096018103335750116e-01,4.999676681024460834e-01,8.661318119079479683e-01,9.040294713095681223e-02
3.050000000000000000e+09,4.106349902056197765e-01,4.999675544703048313e-01,8.780401366464993806e-01,9.152452104806185762e-02
3.055000000000000000e+09,4.116610412797880314e-01,4.999674409356829607e-01,8.897899301205474121e-01,9.262815373623345394e-02
3.060000000000000000e+09,4.126800472579944534e-01,4.999673275013212237e-01,9.013781987498525883e-01,9.371369408252760991e-02
3.065000000000000000e+09,4.136920951059538387e-01,4.999672141699512684e-01,9.128019958169447667e-01,9.478099599636646833e-02
3.070000000000000000e+09,4.146972749822901427e-01,4.999671009442957503e-01,9.240584213440850014e-01,9.582991824216319232e-02
3.075000000000000000e+09,4.156956801702076376e-01,4.999669878270678325e-01,9.351446219578541941e-01,9.686032427330620864e-02
3.080000000000000000e+09,4.166874070116873274e-01,4.999668748209710745e-01,9.460577907411660270e-01,9.787208206752873174e-02
3.085000000000000000e+09,4.176725548441744262e-01,4.999667619286993769e-01,9.567951670719045953e-01,9.886506396363242688e-02
3.090000000000000000e+09,4.186512259399969293e-01,4.999666491529367041e-01,9.673540364547862369e-01,9.983914650020997428e-02
3.095000000000000000e+09,4.196235254483461352e-01,4.999665364963567504e-01,9.777317303419279515e-01,1.007942102559750697e-01
3.100000000000000000e+09,4.205895613398683563e-01,4.999664239616229411e-01,9.879256259459600065e-01,1.017301396920760603e-01
3.105000000000000000e+09,4.215494443540079850e-01,4.999663115513882095e-01,9.979331460468239268e-01,1.026468229965145640e-01
3.110000000000000000e+09,4.225032879489442061e-01,4.999661992682947753e-01,1.007751758792382546e+00,1.035441519306894431e-01
3.115000000000000000e+09,4.234512082542952749e-01,4.999660871149738672e-01,1.017378977494906689e+00,1.044220216782617561e-01
3.120000000000000000e+09,4.243933240264723405e-01,4.999659750940457781e-01,1.026812360423505321e+00,1.052803306963461805e-01
3.125000000000000000e+09,4.253297566067362201e-01,4.999658632081193654e-01,1.036049510593839873e+00,1.061189805691487020e-01
3.130000000000000000e+09,4.262606298819809902e-01,4.999657514597922736e-01,1.045088075556604768e+00,1.069378758641763016e-01
3.135000000000000000e+09,4.271860702482125349e-01,4.999656398516502676e-01,1.053925747184998096e+00,1.077369239910284104e-01
3.140000000000000000e+09,4.281062065767249347e-01,4.999655283862675104e-01,1.062560261462786260e+00,1.085160350629000847e-01
3.145000000000000000e+09,4.290211701829804714e-01,4.999654170662061192e-01,1.070989398273321402e+00,1.092751217608105563e-01
3.150000000000000000e+09,4.299310947981525577e-01,4.999653058940159989e-01,1.079210981190235508e+00,1.100140992006037322e-01
3.155000000000000000e+09,4.308361165434197448e-01,4.999651948722348971e-01,1.087222877272967292e+00,1.107328848029789925e-01
3.160000000000000000e+09,4.317363739068305062e-01,4.999650840033878496e-01,1.095022996863393105e+00,1.114313981661930741e-01
3.165000000000000000e+09,4.326320077229077743e-01,4.999649732899875132e-01,1.102609293389722023e+00,1.121095609419582861e-01
3.170000000000000000e+09,4.335231611548714947e-01,4.999648627345334440e-01,1.109979763174787193e+00,1.127672967142498983e-01
3.175000000000000000e+09,4.344099796794581581e-01,4.999647523395123194e-01,1.117132445250638817e+00,1.134045308811640340e-01
3.180000000000000000e+09,4.352926110744252397e-01,4.999646421073977720e-01,1.124065421181343893e+00,1.140211905399630132e-01
3.185000000000000000e+09,4.361712054085805645e-01,4.999645320406500004e-01,1.130776814892913817e+00,1.146172043751799707e-01
3.190000000000000000e+09,4.370459150344279675e-01,4.999644221417157142e-01,1.137264792512549416e+00,1.151925025499447863e-01
3.195000000000000000e+09,4.379168945833697979e-01,4.999643124130280225e-01,1.143527562217568239e+00,1.157470166005289958e-01
3.200000000000000000e+09,4.387843009634314062e-01,4.999642028570063235e-01,1.149563374094555890e+00,1.162806793341252809e-01
3.205000000000000000e+09,4.396482933595050602e-01,4.999640934760560262e-01,1.155370520009802560e+00,1.167934247299206030e-01
3.210000000000000000e+09,4.405090332361203398e-01,4.999639842725684402e-01,1.160947333491870959e+00,1.172851878435051121e-01
3.215000000000000000e+09,4.413666843426224951e-01,4.999638752489205529e-01,1.166292189626316089e+00,1.177559047145860238e-01
3.220000000000000000e+09,4.422214127208755619e-01,4.999637664074751964e-01,1.171403504964720010e+00,1.182055122781641154e-01
3.225000000000000000e+09,4.430733867152977234e-01,4.999636577505804369e-01,1.176279737446551898e+00,1.186339482790115807e-01
3.230000000000000000e+09,4.439227769854072747e-01,4.999635492805697967e-01,1.180919386337590860e+00,1.190411511897496166e-01
3.235000000000000000e+09,4.447697565206210069e-01,4.999634409997619211e-01,1.185320992182246513e+00,1.194270601322625081e-01
3.240000000000000000e+09,4.456145006574967482e-01,4.999633329104606339e-01,1.189483136773481053e+00,1.197916148027471372e-01
3.245000000000000000e+09,4.464571870992354308e-01,4.999632250149544377e-01,1.193404443139085780e+00,1.201347554002631934e-01
3.250000000000000000e+09,4.472979959374908665e-01,4.999631173155167918e-01,1.197083575545703216e+00,1.204564225588813375e-01
3.255000000000000000e+09,4.481371096764418249e-01,4.999630098144057788e-01,1.200519239521578019e+00,1.207565572834966572e-01
3.260000000000000000e+09,4.489747132591038747e-01,4.999629025138639382e-01,1.203710181898157927e+00,1.210351008892970870e-01
3.265000000000000000e+09,4.498109940958209263e-01,4.999627954161181553e-01,1.206655190871633199e+00,1.212919949449667856e-01
3.270000000000000000e+09,4.506461420949459673e-01,4.999626885233797169e-01,1.209353096085015178e+00,1.215271812196635492e-01
3.275000000000000000e+09,4.514803496956542039e-01,4.999625818378438669e-01,1.211802768731335744e+00,1.217406016338097863e-01
3.280000000000000000e+09,4.523138119028417004e-01,4.999624753616899175e-01,1.214003121678891350e+00,1.219321982137708815e-01
3.285000000000000000e+09,4.531467263241245602e-01,4.999623690970811385e-01,1.215953109619035910e+00,1.221019130504606975e-01
3.290000000000000000e+09,4.539792932088405619e-01,4.999622630461645345e-01,1.217651729237318348e+00,1.222496882619423797e-01
3.295000000000000000e+09,4.548117154890882752e-01,4.999621572110706791e-01,1.219098019408811240e+00,1.223754659601020700e-01
3.300000000000000000e+09,4.556441988226392903e-01,4.999620515939137699e-01,1.220291061417793976e+00,1.224791882214160132e-01
3.305000000000000000e+09,4.564769516378836545e-01,4.999619461967914624e-01,1.221229979203429128e+00,1.225607970619651543e-01
3.310000000000000000e+09,4.573101851805516649e-01,4.999618410217845921e-01,1.221913939631269264e+00,1.226202344166975600e-01
3.315000000000000000e+09,4.581441135623053884e-01,4.999617360709573410e-01,1.222342152791714653e+00,1.226574421230572365e-01
3.320000000000000000e+09,4.589789538111182510e-01,4.999616313463569051e-01,1.222513872326253637e+00,1.226723619090740458e-01
3.325000000000000000e+09,4.598149259233808017e-01,4.999615268500135490e-01,1.222428395781975263e+00,1.226649353859878833e-01
3.330000000000000000e+09,4.606522529176918512e-01,4.999614225839403292e-01,1.222085064995230619e+00,1.226351040455172514e-01
3.335000000000000000e+09,4.614911608902683149e-01,4.999613185501333157e-01,1.221483266505186238e+00,1.225828092618757026e-01
3.340000000000000000e+09,4.623318790719705973e-01,4.999612147505710369e-01,1.220622431997991697e+00,1.225079922986437864e-01
3.345000000000000000e+09,4.631746398868006320e-01,4.999611111872147573e-01,1.219502038782336095e+00,1.224105943206151292e-01
3.350000000000000000e+09,4.640196790118528702e-01,4.999610078620083109e-01,1.218121610297200563e+00,1.222905564107419907e-01
3.355000000000000000e+09,4.648672354386969019e-01,4.999609047768777681e-01,1.216480716652526883e+00,1.221478195923055843e-01
3.360000000000000000e+09,4.657175515360379436e-01,4.999608019337317688e-01,1.214578975203605582e+00,1.219823248564499973e-01
3.365000000000000000e+09,4.665708731136052889e-01,4.999606993344610784e-01,1.212416051160126296e+00,1.217940131952357508e-01
3.370000000000000000e+09,4.674274494872586727e-01,4.999605969809386430e-01,1.209991658230338496e+00,1.215828256403345686e-01
3.375000000000000000e+09,4.682875335451201493e-01,4.999604948750195343e-01,1.207305559301605768e+00,1.213487033075648647e-01
3.380000000000000000e+09,4.691513818147341475e-01,4.999603930185407830e-01,1.204357567157688713e+00,1.210915874473929010e-01
3.385000000000000000e+09,4.700192545311068226e-01,4.999602914133213782e-01,1.201147545234029668e+00,1.208114195016133929e-01
3.390000000000000000e+09,4.708914157055240080e-01,4.999601900611622129e-01,1.197675408411660536e+00,1.205081411663743163e-01
3.395000000000000000e+09,4.717681331951217860e-01,4.999600889638459722e-01,1.193941123850298380e+00,1.201816944617128402e-01
3.400000000000000000e+09,4.726496787729721483e-01,4.999599881231369114e-01,1.189944711862098492e+00,1.198320218078564592e-01
3.405000000000000000e+09,4.735363281986312289e-01,4.999598875407810783e-01,1.185686246826590073e+00,1.194590661084704575e-01
3.410000000000000000e+09,4.744283612890715651e-01,4.999597872185061465e-01,1.181165858147325665e+00,1.190627708410394447e-01
3.415000000000000000e+09,4.753260619897566319e-01,4.999596871580211377e-01,1.176383731251738007e+00,1.186430801546648484e-01
3.420000000000000000e+09,4.762297184457835453e-01,4.999595873610166996e-01,1.171340108634652877e+00,1.181999389754782581e-01
3.425000000000000000e+09,4.771396230729225696e-01,4.999594878291647726e-01,1.166035290946578984e+00,1.177332931199367994e-01
3.430000000000000000e+09,4.780560726284064921e-01,4.999593885641187563e-01,1.160469638127238134e+00,1.172430894162191928e-01
3.435000000000000000e+09,4.789793682812552023e-01,4.999592895675131210e-01,1.154643570585859536e+00,1.167292758340437997e-01
3.440000000000000000e+09,4.799098156820040262e-01,4.999591908409638519e-01,1.148557570428412111e+00,1.161918016231208162e-01
3.445000000000000000e+09,4.808477250316083307e-01,4.999590923860679492e-01,1.142212182733255421e+00,1.156306174605744030e-01
3.450000000000000000e+09,4.817934111493108462e-01,4.999589942044035396e-01,1.135608016875710113e+00,1.150456756075965981e-01
3.455000000000000000e+09,4.827471935393091163e-01,4.999588962975299866e-01,1.128745747902280883e+00,1.144369300756217234e-01
3.460000000000000000e+09,4.837093964559007753e-01,4.999587986669875583e-01,1.121626117956050495e+00,1.138043368023941571e-01
3.465000000000000000e+09,4.846803489669440634e-01,4.999587013142975933e-01,1.114249937753140518e+00,1.131478538381639476e-01
3.470000000000000000e+09,4.856603850153053958e-01,4.999586042409623898e-01,1.106618088112308218e+00,1.124674415424526397e-01
3.475000000000000000e+09,4.866498434781022508e-01,4.999585074484651503e-01,1.098731521536539413e+00,1.117630627915526809e-01
3.480000000000000000e+09,4.876490682233174390e-01,4.999584109382700370e-01,1.090591263850386516e+00,1.110346831973729187e-01
3.485000000000000000e+09,4.886584081636363708e-01,4.999583147118220605e-01,1.082198415890249121e+00,1.102822713376664931e-01
3.490000000000000000e+09,4.896782173070317601e-01,4.999582187705470249e-01,1.073554155251651654e+00,1.095057989983009850e-01
3.495000000000000000e+09,4.907088548038703313e-01,4.999581231158515826e-01,1.064659738091776386e+00,1.087052414277231982e-01
3.500000000000000000e+09,4.917506849900415977e-01,4.999580277491230684e-01,1.055516500989943429e+00,1.078805776041771858e-01
3.505000000000000000e+09,4.928040774259193624e-01,4.999579326717297767e-01,1.046125862864430545e+00,1.070317905158592042e-01
3.510000000000000000e+09,4.938694069305167300e-01,4.999578378850205174e-01,1.036489326948732081e+00,1.061588674546250499e-01
3.515000000000000000e+09,4.949470536105672336e-01,4.999577433903248935e-01,1.026608482826088187e+00,1.052618003234924160e-01
3.520000000000000000e+09,4.960374028840917049e-01,4.999576491889532459e-01,1.016485008522623135e+00,1.043405859583227957e-01
3.525000000000000000e+09,4.971408454977986890e-01,4.999575552821965418e-01,1.006120672661732884e+00,1.033952264642881147e-01
3.530000000000000000e+09,4.982577775380342411e-01,4.999574616713264863e-01,9.955173366773664156e-01,1.024257295672795220e-01
3.535000000000000000e+09,4.993886004346611562e-01,4.999573683575952998e-01,9.846769570875724131e-01,1.014321089807633802e-01
3.540000000000000000e+09,5.005337209572302548e-01,4.999572753422359961e-01,9.736015878302216597e-01,1.004143847886459495e-01
3.545000000000000000e+09,5.016935512030220590e-01,4.999571826264621044e-01,9.622933826581990813e-01,9.937258384429231706e-02
3.550000000000000000e+09,5.028685085762933937e-01,4.999570902114678361e-01,9.507545975955631334e-01,9.830674018623525301e-02
3.555000000000000000e+09,5.040590157579996067e-01,4.999569980984280848e-01,9.389875934555405035e-01,9.721689547105610840e-02
3.560000000000000000e+09,5.052655006654935832e-01,4.999569062884982595e-01,9.269948384180444201e-01,9.610309942363182145e-02
3.565000000000000000e+09,5.064883964013668916e-01,4.999568147828145070e-01,9.147789106685667582e-01,9.496541030532607008e-02
3.570000000000000000e+09,5.077281411907328401e-01,4.999567235824934897e-01,9.023425010972280225e-01,9.380389540042260998e-02
3.575000000000000000e+09,5.089851783063648050e-01,4.999566326886326073e-01,8.896884160553087950e-01,9.261863152095817231e-02
3.580000000000000000e+09,5.102599559805283125e-01,4.999565421023097755e-01,8.768195801742808548e-01,9.140970553082999883e-02
3.585000000000000000e+09,5.115529273031123036e-01,4.999564518245837585e-01,8.637390392392717553e-01,9.017721488882696201e-02
3.590000000000000000e+09,5.128645501049042821e-01,4.999563618564937251e-01,8.504499631215072242e-01,8.892126821140333703e-02
3.595000000000000000e+09,5.141952868252124276e-01,4.999562721990597480e-01,8.369556487663281086e-01,8.764198585526578045e-02
3.600000000000000000e+09,5.155456043629842444e-01,4.999561828532824159e-01,8.232595232346462399e-01,8.633950051994743191e-02
3.605000000000000000e+09,5.169159739103128537e-01,4.999560938201430549e-01,8.093651467986811010e-01,8.501395787081406086e-02
3.610000000000000000e+09,5.183068707675275721e-01,4.999560051006038397e-01,7.952762160869085717e-01,8.366551718236847623e-02
3.615000000000000000e+09,5.197187741386792847e-01,4.999559166956075162e-01,7.809965672791809865e-01,8.229435200227441793e-02
3.620000000000000000e+09,5.211521669064473894e-01,4.999558286060776235e-01,7.665301793480850945e-01,8.090065083603231733e-02
3.625000000000000000e+09,5.226075353854564565e-01,4.999557408329185493e-01,7.518811773431699486e-01,7.948461785226557108e-02
3.630000000000000000e+09,5.240853690526727782e-01,4.999556533770154743e-01,7.370538357181035671e-01,7.804647360887617680e-02
3.635000000000000000e+09,5.255861602539698696e-01,4.999555662392343724e-01,7.220525816942278130e-01,7.658645579966133488e-02
3.640000000000000000e+09,5.271104038856062601e-01,4.999554794204221220e-01,7.068819986581521553e-01,7.510482002134305501e-02
3.645000000000000000e+09,5.286585970493450359e-01,4.999553929214064496e-01,6.915468295909177332e-01,7.360184056091334526e-02
3.650000000000000000e+09,5.302312386800942523e-01,4.999553067429960973e-01,6.760519805224654011e-01,7.207781120277984011e-02
3.655000000000000000e+09,5.318288291447959004e-01,4.999552208859807112e-01,6.604025240079536285e-01,7.053304605541582673e-02
3.660000000000000000e+09,5.334518698112705737e-01,4.999551353511308971e-01,6.446037026208396581e-01,6.896788039700385564e-02
3.665000000000000000e+09,5.351008625858434398e-01,4.999550501391983315e-01,6.286609324562973944e-01,6.738267153936211562e-02
3.670000000000000000e+09,5.367763094183124473e-01,4.999549652509158726e-01,6.125798066410815812e-01,6.577779970962743805e-02
3.675000000000000000e+09,5.384787117731648642e-01,4.999548806869972828e-01,5.963660988409281716e-01,6.415366894859092506e-02
3.680000000000000000e+09,5.402085700655502309e-01,4.999547964481377282e-01,5.800257667615594803e-01,6.251070802499752999e-02
3.685000000000000000e+09,5.419663830609042776e-01,4.999547125350133348e-01,5.635649556330987187e-01,6.084937136440410343e-02
3.690000000000000000e+09,5.437526472368183761e-01,4.999546289482816874e-01,5.469900016727220482e-01,5.917013999159775883e-02
3.695000000000000000e+09,5.455678561059844611e-01,4.999545456885816086e-01,5.303074355151603525e-01,5.747352248494702609e-02
3.700000000000000000e+09,5.474124994989252313e-01,4.999544627565331023e-01,5.135239856033400052e-01,5.576005594121785647e-02
3.705000000000000000e+09,5.492870628054233872e-01,4.999543801527378539e-01,4.966465815283211960e-01,5.403030694894833674e-02
3.710000000000000000e+09,5.511920261731820814e-01,4.999542978777787861e-01,4.796823573122082629e-01,5.228487256881109158e-02
3.715000000000000000e+09,5.531278636631983270e-01,4.999542159322204471e-01,4.626386546160568547e-01,5.052438131806641364e-02
3.720000000000000000e+09,5.550950423600676809e-01,4.999541343166089002e-01,4.455230258706278645e-01,4.874949415768542460e-02
3.725000000000000000e+09,5.570940214369024535e-01,4.999540530314717235e-01,4.283432373100771740e-01,4.696090547875247934e-02
3.730000000000000000e+09,5.591252511735553821e-01,4.999539720773184537e-01,4.111072719011206189e-01,4.515934408587363169e-02
3.735000000000000000e+09,5.611891719275833301e-01,4.999538914546400314e-01,3.938233321516315666e-01,4.334557417426948556e-02
3.740000000000000000e+09,5.632862130571856252e-01,4.999538111639094673e-01,3.764998427859769237e-01,4.152039629740106319e-02
3.745000000000000000e+09,5.654167917955067457e-01,4.999537312055814531e-01,3.591454532729707605e-01,3.968464832164991796e-02
3.750000000000000000e+09,5.675813120761101782e-01,4.999536515800926950e-01,3.417690401890166596e-01,3.783920636403814708e-02
3.755000000000000000e+09,5.697801633090968654e-01,4.999535722878619137e-01,3.243797094031025119e-01,3.598498570920904971e-02
3.760000000000000000e+09,5.720137191079894823e-01,4.999534933292897887e-01,3.069867980653200323e-01,3.412294170116525471e-02
3.765000000000000000e+09,5.742823359674498196e-01,4.999534147047591803e-01,2.895998763816546306e-01,3.225407060516677360e-02
3.770000000000000000e+09,5.765863518919773778e-01,4.999533364146352410e-01,2.722287491592766950e-01,3.037941043514408301e-02
3.775000000000000000e+09,5.789260849765264227e-01,4.999532584592653039e-01,2.548834570994472637e-01,2.850004174100573273e-02
3.780000000000000000e+09,5.813018319393874478e-01,4.999531808389789389e-01,2.375742778237688591e-01,2.661708835093107295e-02
3.785000000000000000e+09,5.837138666086739702e-01,4.999531035540883406e-01,2.203117266107613714e-01,2.473171806258445127e-02
3.790000000000000000e+09,5.861624383638661673e-01,4.999530266048881066e-01,2.031065568222438777e-01,2.284514327723768945e-02
3.795000000000000000e+09,5.886477705336412569e-01,4.999529499916553488e-01,1.859697600018548891e-01,2.095862157089195543e-02
3.800000000000000000e+09,5.911700587524839623e-01,4.999528737146499147e-01,1.689125656203462889e-01,1.907345619544043025e-02
3.805000000000000000e+09,5.937294692780730188e-01,4.999527977741143325e-01,1.519464404489008769e-01,1.719099650343630659e-02
3.810000000000000000e+09,5.963261372723009934e-01,4.999527221702739221e-01,1.350830875367304285e-01,1.531263828928974835e-02
3.815000000000000000e+09,5.989601650490208318e-01,4.999526469033369613e-01,1.183344447711105751e-01,1.343982403974386397e-02
3.820000000000000000e+09,6.016316202920879430e-01,4.999525719734945750e-01,1.017126829962939072e-01,1.157404308612025590e-02
3.825000000000000000e+09,6.043405342472327746e-01,4.999524973809210682e-01,8.523020367182918000e-02,9.716831651128354785e-03
3.830000000000000000e+09,6.070868998928702354e-01,4.999524231257738149e-01,6.889963604188872881e-02,7.869772781899597724e-03
3.835000000000000000e+09,6.098706700939700021e-01,4.999523492081934806e-01,5.273383379806159676e-02,6.034496162008684550e-03
3.840000000000000000e+09,6.126917557447859597e-01,4.999522756283039104e-01,3.674587120956970127e-02,4.212677794202757120e-03
3.845000000000000000e+09,6.155500239058464551e-01,4.999522023862124631e-01,2.094903870110733854e-02,2.406039546202054513e-03
3.850000000000000000e+09,6.184452959417430229e-01,4.999521294820099548e-01,5.356837854823326417e-03,6.163485514900646223e-04
3.855000000000000000e+09,6.213773456665843131e-01,4.999520569157708261e-01,-1.001702418567333372e-02,-1.154583542832487986e-03
3.860000000000000000e+09,6.243458975038878034e-01,4.999519846875530860e-01,-2.515864092652641409e-02,-2.904901488452793501e-03
3.865000000000000000e+09,6.273506246693093535e-01,4.999519127973985899e-01,-4.005391337406762758e-02,-4.632707516522560631e-03
3.870000000000000000e+09,6.303911473839202140e-01,4.999518412453329841e-01,-5.468855753970277428e-02,-6.336062593485847216e-03
3.875000000000000000e+09,6.334670311272654342e-01,4.999517700313659829e-01,-6.904811261975707382e-02,-8.012987859365217069e-03
3.880000000000000000e+09,6.365777849389941956e-01,4.999516991554912027e-01,-8.311794986414525188e-02,-9.661466254820227917e-03
3.885000000000000000e+09,6.397228597787409932e-01,4.999516286176864943e-01,-9.688328214894696699e-02,-1.127944434314875899e-02
3.890000000000000000e+09,6.429016469547548240e-01,4.999515584179139438e-01,-1.103291742675591297e-01,-1.286483433301854884e-02
3.895000000000000000e+09,6.461134766313034739e-01,4.999514885561198718e-01,-1.234405539495371518e-01,-1.441551630667048389e-02
3.900000000000000000e+09,6.493576164256477101e-01,4.999514190322351670e-01,-1.362022236158872135e-01,-1.592934065783324638e-02
3.905000000000000000e+09,6.526332701060665320e-01,4.999513498461751748e-01,-1.485988728788058266e-01,-1.740413074298197138e-02
3.910000000000000000e+09,6.559395764019393393e-01,4.999512809978398642e-01,-1.606150917884092977e-01,-1.883768574834732146e-02
3.915000000000000000e+09,6.592756079376578260e-01,4.999512124871140495e-01,-1.722353848283111333e-01,-2.022778377435452413e-02
3.920000000000000000e+09,6.626403703019014824e-01,4.999511443138672240e-01,-1.834441856578880037e-01,-2.157218513798497828e-02
3.925000000000000000e+09,6.660328012641604234e-01,4.999510764779539485e-01,-1.942258725967034583e-01,-2.286863589250287543e-02
3.930000000000000000e+09,6.694517701505109386e-01,4.999510089792137402e-01,-2.045647848435863947e-01,-2.411487156280200939e-02
3.935000000000000000e+09,6.728960773893013503e-01,4.999509418174713504e-01,-2.144452394159988007e-01,-2.530862109292064677e-02
3.940000000000000000e+09,6.763644542397477810e-01,4.999508749925366535e-01,-2.238515487985712205e-01,-2.644761100171955093e-02
3.945000000000000000e+09,6.798555627131743773e-01,4.999508085042049799e-01,-2.327680392777746743e-01,-2.752956974030018600e-02
3.950000000000000000e+09,6.833679956984134440e-01,4.999507423522571714e-01,-2.411790699417573625e-01,-2.855223224394887183e-02
3.955000000000000000e+09,6.869002773016804619e-01,4.999506765364595262e-01,-2.490690523180425497e-01,-2.951334466956812008e-02
3.960000000000000000e+09,6.904508634103456721e-01,4.999506110565640205e-01,-2.564224706172583135e-01,-3.041066930790436995e-02
3.965000000000000000e+09,6.940181424893744344e-01,4.999505459123085305e-01,-2.632239025474387151e-01,-3.124198965832525321e-02
3.970000000000000000e+09,6.976004366196313367e-01,4.999504811034167218e-01,-2.694580406603128142e-01,-3.200511565239561040e-02
3.975000000000000000e+09,7.011960027834961418e-01,4.999504166295983265e-01,-2.751097141837324234e-01,-3.269788901048531482e-02
3.980000000000000000e+09,7.048030344059879049e-01,4.999503524905491436e-01,-2.801639112939817156e-01,-3.331818871448011254e-02
3.985000000000000000e+09,7.084196631545464085e-01,4.999502886859512052e-01,-2.846058017740456525e-01,-3.386393657763797638e-02
3.990000000000000000e+09,7.120439610024464905e-01,4.999502252154728876e-01,-2.884207600021925222e-01,-3.433310289136870530e-02
3.995000000000000000e+09,7.156739425576049696e-01,4.999501620787690781e-01,-2.915943882100699436e-01,-3.472371212707869859e-02
4.000000000000000000e+09,7.193075676576973221e-01,4.999500992754810635e-01,-2.941125399460635115e-01,-3.503384866986147816e-02
4.005000000000000000e+09,7.229427442311414653e-01,4.999500368052369192e-01,-2.959613436759065408e-01,-3.526166255948770534e-02
4.010000000000000000e+09,7.265773314212166101e-01,4.999499746676515088e-01,-2.971272264495162241e-01,-3.540537521301301283e-02
4.015000000000000000e+09,7.302091429698062131e-01,4.999499128623265398e-01,-2.975969375591198118e-01,-3.546328510217178209e-02
4.020000000000000000e+09,7.338359508543864651e-01,4.999498513888507301e-01,-2.973575721120976789e-01,-3.543377335798325589e-02
4.025000000000000000e+09,7.374554891712480353e-01,4.999497902467999744e-01,-2.963965944383583073e-01,-3.531530927413417675e-02
4.030000000000000000e+09,7.410654582550415537e-01,4.999497294357373445e-01,-2.947018612510636792e-01,-3.510645568031223185e-02
4.035000000000000000e+09,7.446635290239752569e-01,4.999496689552133111e-01,-2.922616444765470667e-01,-3.480587415618152658e-02
4.040000000000000000e+09,7.482473475369320060e-01,4.999496088047657438e-01,-2.890646536703024849e-01,-3.441233005686483715e-02
4.045000000000000000e+09,7.518145397484490289e-01,4.999495489839202444e-01,-2.851000579322094386e-01,-3.392469732056058174e-02
4.050000000000000000e+09,7.553627164443503794e-01,4.999494894921898691e-01,-2.803575072369889343e-01,-3.334196302966441205e-02
4.055000000000000000e+09,7.588894783401018973e-01,4.999494303290756836e-01,-2.748271530946609920e-01,-3.266323169719231867e-02
4.060000000000000000e+09,7.623924213223352009e-01,4.999493714940666522e-01,-2.684996684552398150e-01,-3.188772925099292443e-02
4.065000000000000000e+09,7.658691418115848304e-01,4.999493129866397489e-01,-2.613662667782817306e-01,-3.101480668996314805e-02
4.070000000000000000e+09,7.693172422244429765e-01,4.999492548062601238e-01,-2.534187201825869318e-01,-3.004394338694715838e-02
4.075000000000000000e+09,7.727343365106903450e-01,4.999491969523812140e-01,-2.446493766011773041e-01,-2.897475001549565388e-02
4.080000000000000000e+09,7.761180557407616476e-01,4.999491394244447995e-01,-2.350511758658767325e-01,-2.780697107902474485e-02
4.085000000000000000e+09,7.794660537181138382e-01,4.999490822218812802e-01,-2.246176646476730210e-01,-2.654048702275313421e-02
4.090000000000000000e+09,7.827760125896428001e-01,4.999490253441095655e-01,-2.133430101895287256e-01,-2.517531591183530537e-02
4.095000000000000000e+09,7.860456484276127087e-01,4.999489687905374624e-01,-2.012220127667361802e-01,-2.371161466079674263e-02
4.100000000000000000e+09,7.892727167559376866e-01,4.999489125605614537e-01,-1.882501168185292673e-01,-2.214967980242310563e-02
4.105000000000000000e+09,7.924550179936926675e-01,4.999488566535672529e-01,-1.744234206981456481e-01,-2.048994778676405115e-02
4.110000000000000000e+09,7.955904027887029661e-01,4.999488010689294160e-01,-1.597386849987531554e-01,-1.873299480430012931e-02
4.115000000000000000e+09,7.986767772149714339e-01,4.999487458060118961e-01,-1.441933394126092560e-01,-1.687953612952508564e-02
4.120000000000000000e+09,8.017121078079462171e-01,4.999486908641679883e-01,-1.277854880918277147e-01,-1.493042498475227742e-02
4.125000000000000000e+09,8.046944264122463109e-01,4.999486362427402741e-01,-1.105139134883338786e-01,-1.288665092728380479e-02
4.130000000000000000e+09,8.076218348182495621e-01,4.999485819410611209e-01,-9.237807865108617345e-02,-1.074933776535158536e-02
4.135000000000000000e+09,8.104925091646644209e-01,4.999485279584525155e-01,-7.337812797049218794e-02,-8.519741011814740972e-03
4.140000000000000000e+09,8.133047040856992149e-01,4.999484742942261195e-01,-5.351488636817917921e-02,-6.199244887663324377e-03
4.145000000000000000e+09,8.160567565832402837e-01,4.999484209476838248e-01,-3.278985693522058070e-02,-3.789358889954574927e-03
4.150000000000000000e+09,8.187470896063350212e-01,4.999483679181172535e-01,-1.120521702797437971e-02,-1.291713941405925326e-03
4.155000000000000000e+09,8.213742153216978537e-01,4.999483152048084245e-01,1.123618715405147114e-02,1.291941857606393462e-03
4.160000000000000000e+09,8.239367380619208037e-01,4.999482628070295309e-01,3.453084749233450990e-02,3.959747853284845132e-03
4.165000000000000000e+09,8.264333569389097356e-01,4.999482107240431628e-01,5.867460232772926665e-02,6.709735812437334079e-03
4.170000000000000000e+09,8.288628681138120458e-01,4.999481589551025840e-01,8.366264626914164670e-02,9.539835221361148143e-03
4.175000000000000000e+09,8.312241667158112302e-01,4.999481074994515106e-01,1.094895413779101712e-01,1.244787888009657451e-02
4.180000000000000000e+09,8.335162484048658227e-01,4.999480563563244995e-01,1.361492296755184572e-01,1.543160876201632448e-02
4.185000000000000000e+09,8.357382105759744162e-01,4.999480055249470589e-01,1.636350469202331459e-01,1.848868210787946165e-02
4.190000000000000000e+09,8.378892532046015029e-01,4.999479550045354825e-01,1.919397375901774339e-01,2.161667772217151784e-02
4.195000000000000000e+09,8.399686793351366365e-01,4.999479047942974597e-01,2.210554710021379043e-01,2.481310243847861807e-02
4.200000000000000000e+09,8.419758952166644939e-01,4.999478548934316868e-01,2.509738584965504615e-01,2.807539772082778828e-02
4.205000000000000000e+09,8.439104100921951401e-01,4.999478053011283674e-01,2.816859716151117743e-01,3.140094636774393155e-02
4.210000000000000000e+09,8.457718356496041201e-01,4.999477560165689893e-01,3.131823611884027025e-01,3.478707928525809345e-02
4.215000000000000000e+09,8.475598851445187432e-01,4.999477070389267697e-01,3.454530772580893805e-01,3.823108229655830526e-02
4.220000000000000000e+09,8.492743722068729628e-01,4.999476583673665986e-01,3.784876897441621368e-01,4.173020295530416313e-02
4.225000000000000000e+09,8.509152093447506227e-01,4.999476100010452062e-01,4.122753097804829348e-01,4.528165733203770582e-02
4.230000000000000000e+09,8.524824061604091563e-01,4.999475619391111625e-01,4.468046116264932088e-01,4.888263674265774794e-02
4.235000000000000000e+09,8.539760672946412612e-01,4.999475141807051548e-01,4.820638550788033383e-01,5.253031439093386323e-02
4.240000000000000000e+09,8.553963901168688544e-01,4.999474667249600990e-01,5.180409082820840450e-01,5.622185189594319787e-02
4.245000000000000000e+09,8.567436621791465479e-01,4.999474195710010282e-01,5.547232708755452935e-01,5.995440568071030984e-02
4.250000000000000000e+09,8.580182584531687029e-01,4.999473727179455373e-01,5.920980973717888673e-01,6.372513319586492475e-02
4.255000000000000000e+09,8.592206383697266192e-01,4.999473261649036715e-01,6.301522207012453247e-01,6.753119895760900659e-02
4.260000000000000000e+09,8.603513426807554154e-01,4.999472799109780374e-01,6.688721758334459366e-01,7.136978037877383940e-02
4.265000000000000000e+09,8.614109901641023859e-01,4.999472339552641365e-01,7.082442234011311344e-01,7.523807337504695436e-02
4.270000000000000000e+09,8.624002741912819570e-01,4.999471882968501424e-01,7.482543732587267904e-01,7.913329773076366314e-02
4.275000000000000000e+09,8.633199591785768456e-01,4.999471429348174012e-01,7.888884078892159923e-01,8.305270220873373077e-02
4.280000000000000000e+09,8.641708769413362079e-01,4.999470978682401534e-01,8.301319056091009951e-01,8.699356939384483844e-02
4.285000000000000000e+09,8.649539229710860866e-01,4.999470530961860337e-01,8.719702634979324962e-01,9.095322025961133372e-02
4.290000000000000000e+09,8.656700526547896901e-01,4.999470086177157935e-01,9.143887199876461480e-01,9.492901844940565548e-02
4.295000000000000000e+09,8.663202774545082363e-01,4.999469644318837447e-01,9.573723770689006596e-01,9.891837426779487297e-02
4.300000000000000000e+09,8.669056610655103690e-01,4.999469205377376491e-01,1.000906222052053263e+00,1.029187483770633849e-01
4.305000000000000000e+09,8.674273155698665194e-01,4.999468769343190511e-01,1.044975148833083622e+00,1.069276551966892863e-01
4.310000000000000000e+09,8.678863976015120940e-01,4.999468336206631114e-01,1.089563978632542174e+00,1.109426660065164771e-01
4.315000000000000000e+09,8.682841045382926337e-01,4.999467905957988845e-01,1.134657480155394804e+00,1.149614117537575697e-01
4.320000000000000000e+09,8.686216707351409605e-01,4.999467478587495961e-01,1.180240389142496182e+00,1.189815855672316514e-01
4.325000000000000000e+09,8.689003638115492256e-01,4.999467054085322548e-01,1.226297427284385622e+00,1.230009449832519253e-01
4.330000000000000000e+09,8.691214810057811269e-01,4.999466632441583736e-01,1.272813320464587061e+00,1.270173138882180197e-01
4.335000000000000000e+09,8.692863456067746464e-01,4.999466213646335255e-01,1.319772816315296415e+00,1.310285841851842048e-01
4.340000000000000000e+09,8.693963034738415585e-01,4.999465797689579549e-01,1.367160701065002648e+00,1.350327171920844282e-01
4.345000000000000000e+09,8.694527196533138325e-01,4.999465384561262438e-01,1.414961815659498523e+00,1.390277447800867261e-01
4.350000000000000000e+09,8.694569750999376900e-01,4.999464974251277560e-01,1.463161071151689585e+00,1.430117702622381026e-01
4.355000000000000000e+09,8.694104635100762257e-01,4.999464566749464156e-01,1.511743463342237970e+00,1.469829690418354984e-01
4.360000000000000000e+09,8.693145882725631379e-01,4.999464162045612614e-01,1.560694086678477976e+00,1.509395890323896317e-01
4.365000000000000000e+09,8.691707595421862553e-01,4.999463760129460588e-01,1.609998147398790103e+00,1.548799508595686270e-01
4.370000000000000000e+09,8.689803914398425144e-01,4.999463360990698546e-01,1.659640975930608331e+00,1.588024478573714093e-01
4.375000000000000000e+09,8.687448993822810550e-01,4.999462964618966998e-01,1.709608038551490905e+00,1.627055458708776547e-01
4.380000000000000000e+09,8.684656975443394433e-01,4.999462571003859823e-01,1.759884948292362417e+00,1.665877828755251144e-01
4.385000000000000000e+09,8.681441964540768108e-01,4.999462180134925382e-01,1.810457475138816719e+00,1.704477684287894479e-01
4.390000000000000000e+09,8.677818007227354746e-01,4.999461792001666516e-01,1.861311555492873193e+00,1.742841829626288752e-01
4.395000000000000000e+09,8.673799069086101099e-01,4.999461406593542212e-01,1.912433300941857928e+00,1.780957769314277517e-01
4.400000000000000000e+09,8.669399015146838083e-01,4.999461023899968160e-01,1.963809006335898388e+00,1.818813698263490597e-01
4.405000000000000000e+09,8.664631591188896031e-01,4.999460643910317859e-01,2.015425157187973326e+00,1.856398490676812174e-01
4.410000000000000000e+09,8.659510406349359979e-01,4.999460266613924841e-01,2.067268436421191069e+00,1.893701687871897632e-01
4.415000000000000000e+09,8.654048917017475029e-01,4.999459892000082117e-01,2.119325730480793091e+00,1.930713485115323480e-01
4.420000000000000000e+09,8.648260411989978635e-01,4.999459520058043283e-01,2.171584134819720013e+00,1.967424717567818893e-01
4.425000000000000000e+09,8.642157998851045519e-01,4.999459150777025851e-01,2.224030958803489000e+00,2.003826845462784445e-01
4.430000000000000000e+09,8.635754591553389536e-01,4.999458784146207924e-01,2.276653730020668842e+00,2.039911938593468310e-01
4.435000000000000000e+09,8.629062899152555310e-01,4.999458420154734295e-01,2.329440198058255529e+00,2.075672660230950539e-01
4.440000000000000000e+09,8.622095415667376805e-01,4.999458058791712567e-01,2.382378337729099460e+00,2.111102250539779734e-01
4.445000000000000000e+09,8.614864411014717671e-01,4.999457700046218145e-01,2.435456351806536635e+00,2.146194509600223843e-01
4.450000000000000000e+09,8.607381922985412048e-01,4.999457343907293128e-01,2.488662673261412106e+00,2.180943780100188523e-01
4.455000000000000000e+09,8.599659750213202170e-01,4.999456990363946862e-01,2.541985967038925764e+00,2.215344929783858441e-01
4.460000000000000000e+09,8.591709446091306823e-01,4.999456639405158720e-01,2.595415131400167219e+00,2.249393333730431710e-01
4.465000000000000000e+09,8.583542313594263451e-01,4.999456291019877541e-01,2.648939298842829082e+00,2.283084856524961181e-01
4.470000000000000000e+09,8.575169400961034638e-01,4.999455945197023854e-01,2.702547836621626232e+00,2.316415834382983818e-01
4.475000000000000000e+09,8.566601498188363140e-01,4.999455601925488768e-01,2.756230346903068451e+00,2.349383057294806565e-01
4.480000000000000000e+09,8.557849134294845950e-01,4.999455261194137301e-01,2.809976666565864978e+00,2.381983751236164681e-01
4.485000000000000000e+09,8.548922575308905980e-01,4.999454922991808936e-01,2.863776866668624521e+00,2.414215560494567536e-01
4.490000000000000000e+09,8.539831822935417538e-01,4.999454587307315401e-01,2.917621251614595401e+00,2.446076530161345186e-01
4.495000000000000000e+09,8.530586613861521617e-01,4.999454254129447328e-01,2.971500358017697518e+00,2.477565088820258832e-01
4.500000000000000000e+09,8.521196419653880305e-01,4.999453923446969261e-01,3.025404953308921563e+00,2.508680031480736705e-01
4.505000000000000000e+09,8.511670447212731361e-01,4.999453595248624649e-01,3.079326034083181174e+00,2.539420502777152144e-01
4.510000000000000000e+09,8.502017639734867904e-01,4.999453269523135845e-01,3.133254824223585810e+00,2.569785980473959786e-01
4.515000000000000000e+09,8.492246678155083162e-01,4.999452946259202446e-01,3.187182772802168440e+00,2.599776259291428637e-01
4.520000000000000000e+09,8.482365983019793942e-01,4.999452625445506837e-01,3.241101551797523683e+00,2.629391435087440332e-01
4.525000000000000000e+09,8.472383716768319140e-01,4.999452307070710311e-01,3.295003053609947052e+00,2.658631889394561520e-01
4.530000000000000000e+09,8.462307786371325857e-01,4.999451991123458061e-01,3.348879388441298843e+00,2.687498274357137396e-01
4.535000000000000000e+09,8.452145846311777122e-01,4.999451677592377519e-01,3.402722881495670926e+00,2.715991498049598607e-01
4.540000000000000000e+09,8.441905301858572130e-01,4.999451366466078905e-01,3.456526070071701540e+00,2.744112710217739837e-01
4.545000000000000000e+09,8.431593312617563507e-01,4.999451057733158010e-01,3.510281700515926140e+00,2.771863288427739436e-01
4.550000000000000000e+09,8.421216796321313591e-01,4.999450751382196745e-01,3.563982725077627478e+00,2.799244824644152585e-01
4.555000000000000000e+09,8.410782432837020650e-01,4.999450447401762032e-01,3.617622298663199842e+00,2.826259112233798221e-01
4.560000000000000000e+09,8.400296668360885954e-01,4.999450145780409138e-01,3.671193775512533009e+00,2.852908133403783131e-01
4.565000000000000000e+09,8.389765719779390674e-01,4.999449846506680561e-01,3.724690705801251944e+00,2.879194047070877671e-01
4.570000000000000000e+09,8.379195579172914465e-01,4.999449549569108253e-01,3.778106832181047814e+00,2.905119177162627242e-01
4.575000000000000000e+09,8.368592018441918245e-01,4.999449254956214173e-01,3.831436086263201979e+00,2.930686001346022307e-01
4.580000000000000000e+09,8.357960594028186474e-01,4.999448962656509732e-01,3.884672585077486140e+00,2.955897140191514616e-01
4.585000000000000000e+09,8.347306651728192417e-01,4.999448672658499127e-01,3.937810627469263025e+00,2.980755346746002399e-01
4.590000000000000000e+09,8.336635331559100193e-01,4.999448384950677116e-01,3.990844690506142101e+00,3.005263496539641310e-01
4.595000000000000000e+09,8.325951572683518709e-01,4.999448099521532907e-01,4.043769425835702869e+00,3.029424577988858447e-01
4.600000000000000000e+09,8.315260118360401353e-01,4.999447816359549046e-01,4.096579656056439589e+00,3.053241683214483748e-01
4.605000000000000000e+09,8.304565520919360289e-01,4.999447535453201974e-01,4.149270371071049013e+00,3.076717999249785618e-01
4.610000000000000000e+09,8.293872146739867945e-01,4.999447256790964800e-01,4.201836724448070548e+00,3.099856799639345017e-01
4.615000000000000000e+09,8.283184181224163556e-01,4.999446980361306192e-01,4.254274029795340972e+00,3.122661436418808778e-01
4.620000000000000000e+09,8.272505633755402599e-01,4.999446706152690934e-01,4.306577757142103557e+00,3.145135332462571931e-01
4.625000000000000000e+09,8.261840342628572476e-01,4.999446434153582697e-01,4.358743529342559597e+00,3.167281974193371652e-01
4.630000000000000000e+09,8.251191979946671529e-01,4.999446164352443489e-01,4.410767118503715167e+00,3.189104904643166316e-01
4.635000000000000000e+09,8.240564056472794441e-01,4.999445896737733097e-01,4.462644442440995896e+00,3.210607716854951832e-01
4.640000000000000000e+09,8.229959926432712791e-01,4.999445631297913528e-01,4.514371561161456547e+00,3.231794047613676391e-01
4.645000000000000000e+09,8.219382792257714510e-01,4.999445368021446234e-01,4.565944673390841757e+00,3.252667571501220989e-01
4.650000000000000000e+09,8.208835709267701120e-01,4.999445106896793223e-01,4.617360113125164922e+00,3.273231995255824756e-01
4.655000000000000000e+09,8.198321590279579185e-01,4.999444847912420942e-01,4.668614346243212587e+00,3.293491052439191380e-01
4.660000000000000000e+09,8.187843210150785866e-01,4.999444591056796394e-01,4.719703967136021028e+00,3.313448498382176588e-01
4.665000000000000000e+09,8.177403210236685593e-01,4.999444336318391580e-01,4.770625695409946410e+00,3.333108105420453660e-01
4.670000000000000000e+09,8.167004102773087748e-01,4.999444083685682383e-01,4.821376372617308448e+00,3.352473658390773270e-01
4.675000000000000000e+09,8.156648275172688756e-01,4.999443833147150240e-01,4.871952959044176801e+00,3.371548950388765231e-01
4.680000000000000000e+09,8.146337994233483482e-01,4.999443584691281584e-01,4.922352530553964378e+00,3.390337778776951749e-01
4.685000000000000000e+09,8.136075410263603480e-01,4.999443338306569506e-01,4.972572275468364111e+00,3.408843941425754864e-01
4.690000000000000000e+09,8.125862561107768389e-01,4.999443093981514319e-01,5.022609491523915004e+00,3.427071233191719135e-01
4.695000000000000000e+09,8.115701376089707875e-01,4.999442851704624102e-01,5.072461582863412310e+00,3.445023442607894060e-01
4.700000000000000000e+09,8.105593679858457135e-01,4.999442611464414155e-01,5.122126057090630624e+00,3.462704348787477571e-01
4.705000000000000000e+09,8.095541196140632056e-01,4.999442373249411431e-01,5.171600522383505094e+00,3.480117718529527893e-01
4.710000000000000000e+09,8.085545551400773467e-01,4.999442137048150658e-01,5.220882684657540906e+00,3.497267303614828848e-01
4.715000000000000000e+09,8.075608278406078977e-01,4.999441902849177666e-01,5.269970344792440642e+00,3.514156838287841866e-01
4.720000000000000000e+09,8.065730819697441989e-01,4.999441670641048829e-01,5.318861395913621948e+00,3.530790036913309393e-01
4.725000000000000000e+09,8.055914530970462728e-01,4.999441440412332183e-01,5.367553820720863733e+00,3.547170591796862116e-01
4.730000000000000000e+09,8.046160684357044346e-01,4.999441212151609637e-01,5.416045688893803778e+00,3.563302171171854327e-01
4.735000000000000000e+09,8.036470471620804634e-01,4.999440985847474206e-01,5.464335154535532979e+00,3.579188417331681249e-01
4.740000000000000000e+09,8.026845007256440123e-01,4.999440761488533336e-01,5.512420453686027955e+00,3.594832944911032779e-01
4.745000000000000000e+09,8.017285331503429813e-01,4.999440539063408351e-01,5.560299901878503981e+00,3.610239339300141959e-01
4.750000000000000000e+09,8.007792413264723796e-01,4.999440318560736118e-01,5.607971891769799377e+00,3.625411155195452650e-01
4.755000000000000000e+09,7.998367152942751357e-01,4.999440099969167384e-01,5.655434890806981585e+00,3.640351915267977523e-01
4.760000000000000000e+09,7.989010385184587282e-01,4.999439883277370655e-01,5.702687438964506583e+00,3.655065108954212993e-01
4.765000000000000000e+09,7.979722881545538993e-01,4.999439668474029985e-01,5.749728146524047290e+00,3.669554191354769124e-01
4.770000000000000000e+09,7.970505353064893939e-01,4.999439455547846078e-01,5.796555691919113684e+00,3.683822582241974564e-01
4.775000000000000000e+09,7.961358452763442894e-01,4.999439244487539624e-01,5.843168819621803678e+00,3.697873665163963208e-01
4.780000000000000000e+09,7.952282778057399026e-01,4.999439035281846855e-01,5.889566338091102082e+00,3.711710786646032489e-01
4.785000000000000000e+09,7.943278873095422910e-01,4.999438827919524542e-01,5.935747117767355974e+00,3.725337255479556076e-01
4.790000000000000000e+09,7.934347231016816160e-01,4.999438622389348330e-01,5.981710089120789497e+00,3.738756342096112295e-01
4.795000000000000000e+09,7.925488296135927424e-01,4.999438418680114959e-01,6.027454240747997183e+00,3.751971278020458933e-01
4.800000000000000000e+09,7.916702466051224185e-01,4.999438216780639488e-01,6.072978617519211753e+00,3.764985255398854425e-01
4.805000000000000000e+09,7.907990093684111876e-01,4.999438016679760288e-01,6.118282318772130246e+00,3.777801426597393597e-01
4.810000000000000000e+09,7.899351489245306501e-01,4.999437818366336272e-01,6.163364496558568106e+00,3.790422903868184701e-01
4.815000000000000000e+09,7.890786922136339143e-01,4.999437621829248557e-01,6.208224353927437100e+00,3.802852759074987210e-01
4.820000000000000000e+09,7.882296622779750850e-01,4.999437427057401018e-01,6.252861143268547472e+00,3.815094023481613861e-01
4.825000000000000000e+09,7.873880784389940546e-01,4.999437234039720290e-01,6.297274164683961395e+00,3.827149687590457594e-01
4.830000000000000000e+09,7.865539564675828599e-01,4.999437042765157990e-01,6.341462764420597864e+00,3.839022701037249075e-01
4.835000000000000000e+09,7.857273087486181806e-01,4.999436853222689048e-01,6.385426333331539972e+00,3.850715972530052711e-01
4.840000000000000000e+09,7.849081444392893570e-01,4.999436665401312818e-01,6.429164305390148826e+00,3.862232369836199330e-01
4.845000000000000000e+09,7.840964696217321839e-01,4.999436479290053637e-01,6.472676156240154910e+00,3.873574719809828037e-01
4.850000000000000000e+09,7.832922874501910826e-01,4.999436294877963038e-01,6.515961401784350571e+00,3.884745808458225369e-01
4.855000000000000000e+09,7.824955982924709508e-01,4.999436112154116985e-01,6.559019596818568054e+00,3.895748381046209019e-01
4.860000000000000000e+09,7.817063998662229229e-01,4.999435931107619746e-01,6.601850333704391005e+00,3.906585142234477170e-01
4.865000000000000000e+09,7.809246873703558078e-01,4.999435751727601129e-01,6.644453241066409888e+00,3.917258756246184137e-01
4.870000000000000000e+09,7.801504536109822308e-01,4.999435574003219807e-01,6.686827982548821936e+00,3.927771847068462496e-01
4.875000000000000000e+09,7.793836891230023767e-01,4.999435397923661095e-01,6.728974255590964404e+00,3.938126998676664270e-01
4.880000000000000000e+09,7.786243822870146936e-01,4.999435223478139734e-01,6.770891790235157970e+00,3.948326755282986489e-01
4.885000000000000000e+09,7.778725194413076416e-01,4.999435050655899881e-01,6.812580347991728402e+00,3.958373621613733295e-01
4.890000000000000000e+09,7.771280849900701337e-01,4.999434879446214564e-01,6.854039720708567707e+00,3.968270063200687314e-01
4.895000000000000000e+09,7.763910615070290788e-01,4.999434709838385671e-01,6.895269729492970789e+00,3.978018506696718859e-01
4.900000000000000000e+09,7.756614298350550385e-01,4.999434541821747291e-01,6.936270223659852796e+00,3.987621340207831433e-01
4.905000000000000000e+09,7.749391691820359807e-01,4.999434375385662377e-01,6.977041079706330251e+00,3.997080913640331801e-01
4.910000000000000000e+09,7.742242572126430966e-01,4.999434210519526078e-01,7.017582200325881203e+00,4.006399539064928184e-01
4.915000000000000000e+09,7.735166701368485498e-01,4.999434047212764631e-01,7.057893513437542232e+00,4.015579491090831010e-01
4.920000000000000000e+09,7.728163827943211883e-01,4.999433885454836468e-01,7.097974971265087696e+00,4.024623007256774576e-01
4.925000000000000000e+09,7.721233687360822273e-01,4.999433725235232218e-01,7.137826549418302413e+00,4.033532288426914247e-01
4.930000000000000000e+09,7.714376003022742623e-01,4.999433566543475260e-01,7.177448246024292544e+00,4.042309499201551248e-01
4.935000000000000000e+09,7.707590486971405142e-01,4.999433409369121728e-01,7.216840080868570872e+00,4.050956768332601987e-01
4.940000000000000000e+09,7.700876840606820650e-01,4.999433253701762170e-01,7.256002094574735217e+00,4.059476189149424652e-01
4.945000000000000000e+09,7.694234755375300994e-01,4.999433099531020441e-01,7.294934347798153418e+00,4.067869819988711444e-01
4.950000000000000000e+09,7.687663913428117723e-01,4.999432946846554815e-01,7.333636920452802244e+00,4.076139684631918669e-01
4.955000000000000000e+09,7.681163988255572672e-01,4.999432795638057980e-01,7.372109910950694456e+00,4.084287772745049949e-01
4.960000000000000000e+09,7.674734645288283641e-01,4.999432645895257599e-01,7.410353435484450912e+00,4.092316040326670068e-01
4.965000000000000000e+09,7.668375542482382956e-01,4.999432497607917969e-01,7.448367627303062122e+00,4.100226410152917333e-01
4.970000000000000000e+09,7.662086330870714335e-01,4.999432350765837252e-01,7.486152636037327390e+00,4.108020772230909223e-01
4.975000000000000000e+09,7.655866655096210671e-01,4.999432205358850800e-01,7.523708627029756180e+00,4.115700984250460492e-01
4.980000000000000000e+09,7.649716153921346518e-01,4.999432061376830605e-01,7.561035780687245023e+00,4.123268872037515465e-01
4.985000000000000000e+09,7.643634460712417367e-01,4.999431918809685294e-01,7.598134291864173662e+00,4.130726230010342559e-01
4.990000000000000000e+09,7.637621203908169232e-01,4.999431777647360131e-01,7.635004369248572509e+00,4.138074821632524714e-01
4.995000000000000000e+09,7.631676007464684997e-01,4.999431637879838686e-01,7.671646234774346595e+00,4.145316379867060030e-01
5.000000000000000000e+09,7.625798491278549252e-01,4.999431499497141163e-01,7.708060123066208469e+00,4.152452607632450832e-01
5.005000000000000000e+09,7.619988271598346907e-01,4.999431362489327180e-01,7.744246280868024357e+00,4.159485178250723614e-01
5.010000000000000000e+09,7.614244961409595280e-01,4.999431226846494658e-01,7.780204966526911292e+00,4.166415735901379258e-01
5.015000000000000000e+09,7.608568170808340803e-01,4.999431092558779266e-01,7.815936449467698388e+00,4.173245896068109029e-01
5.020000000000000000e+09,7.602957507356095102e-01,4.999430959616356640e-01,7.851441009692026185e+00,4.179977245984793921e-01
5.025000000000000000e+09,7.597412576417241770e-01,4.999430828009441830e-01,7.886718937297549026e+00,4.186611345079623847e-01
5.030000000000000000e+09,7.591932981483499043e-01,4.999430697728289297e-01,7.921770532004209997e+00,4.193149725414668794e-01
5.035000000000000000e+09,7.586518324481957842e-01,4.999430568763192917e-01,7.956596102700782325e+00,4.199593892123235084e-01
5.040000000000000000e+09,7.581168206069227589e-01,4.999430441104488754e-01,7.991195967004580680e+00,4.205945323843494066e-01
5.045000000000000000e+09,7.575882225912088375e-01,4.999430314742551729e-01,8.025570450834271341e+00,4.212205473148236123e-01
5.050000000000000000e+09,7.570659982954222045e-01,4.999430189667797841e-01,8.059719887997854215e+00,4.218375766971010910e-01
5.055000000000000000e+09,7.565501075671892117e-01,4.999430065870684725e-01,8.093644619791337647e+00,4.224457607027713446e-01
5.060000000000000000e+09,7.560405102316005710e-01,4.999429943341711646e-01,8.127344994611224394e+00,4.230452370234116244e-01
5.065000000000000000e+09,7.555371661141714323e-01,4.999429822071418950e-01,8.160821367585018749e+00,4.236361409119976940e-01
5.070000000000000000e+09,7.550400350631047974e-01,4.999429702050389723e-01,8.194074100198248445e+00,4.242186052235857874e-01
5.075000000000000000e+09,7.545490769698868228e-01,4.999429583269247579e-01,8.227103559955425638e+00,4.247927604559224024e-01
5.080000000000000000e+09,7.540642517893534347e-01,4.999429465718661092e-01,8.259910120030415470e+00,4.253587347891906179e-01
5.085000000000000000e+09,7.535855195585250410e-01,4.999429349389339916e-01,8.292494158941325466e+00,4.259166541255101635e-01
5.090000000000000000e+09,7.531128404144490363e-01,4.999429234272037004e-01,8.324856060234832711e+00,4.264666421279191266e-01
5.095000000000000000e+09,7.526461746114552209e-01,4.999429120357548606e-01,8.356996212171809546e+00,4.270088202587016823e-01
5.100000000000000000e+09,7.521854825369622688e-01,4.999429007636715383e-01,8.388915007437926619e+00,4.275433078174624701e-01
5.105000000000000000e+09,7.517307247272115855e-01,4.999428896100420183e-01,8.420612842845244472e+00,4.280702219783737439e-01
5.110000000000000000e+09,7.512818618814691707e-01,4.999428785739590819e-01,8.452090119062201978e+00,4.285896778272251795e-01
5.115000000000000000e+09,7.508388548758859748e-01,4.999428676545199512e-01,8.483347240339895734e+00,4.291017883977393810e-01
5.120000000000000000e+09,7.504016647766609260e-01,4.999428568508261783e-01,8.514384614246868210e+00,4.296066647073623068e-01
5.125000000000000000e+09,7.499702528520841849e-01,4.999428461619838671e-01,8.545202651427395324e+00,4.301044157927745304e-01
5.130000000000000000e+09,7.495445805844231923e-01,4.999428355871036733e-01,8.575801765346685812e+00,4.305951487445285886e-01
5.135000000000000000e+09,7.491246096808563681e-01,4.999428251253005828e-01,8.606182372057906704e+00,4.310789687413876248e-01
5.140000000000000000e+09,7.487103020837568845e-01,4.999428147756943552e-01,8.636344889978708750e+00,4.315559790841647092e-01
5.145000000000000000e+09,7.483016199806655777e-01,4.999428045374090246e-01,8.666289739661237945e+00,4.320262812288150900e-01
5.150000000000000000e+09,7.478985258133509229e-01,4.999427944095733989e-01,8.696017343587559623e+00,4.324899748192936877e-01
5.155000000000000000e+09,7.475009822865992248e-01,4.999427843913208935e-01,8.725528125956813597e+00,4.329471577196495335e-01
5.160000000000000000e+09,7.471089523763554396e-01,4.999427744817893093e-01,8.754822512487713482e+00,4.333979260457360705e-01
5.165000000000000000e+09,7.467223993373818258e-01,4.999427646801213876e-01,8.783900930227467541e+00,4.338423741964013702e-01
5.170000000000000000e+09,7.463412867104950443e-01,4.999427549854643105e-01,8.812763807361003288e+00,4.342805948840723906e-01
5.175000000000000000e+09,7.459655783292402642e-01,4.999427453969700341e-01,8.841411573035825811e+00,4.347126791649733035e-01
5.180000000000000000e+09,7.455952383263353411e-01,4.999427359137951221e-01,8.869844657181578995e+00,4.351387164686673636e-01
5.185000000000000000e+09,7.452302311394940482e-01,4.999427265351008565e-01,8.898063490345341719e+00,4.355587946272468924e-01
5.190000000000000000e+09,7.448705215168984761e-01,4.999427172600534042e-01,8.926068503531260134e+00,4.359729999040054538e-01
5.195000000000000000e+09,7.445160745223712295e-01,4.999427080878234286e-01,8.953860128039487165e+00,4.363814170215249422e-01
5.200000000000000000e+09,7.441668555402694007e-01,4.999426990175865337e-01,8.981438795310211276e+00,4.367841291892748390e-01
5.205000000000000000e+09,7.438228302797060820e-01,4.999426900485230973e-01,9.008804936786562578e+00,4.371812181309288614e-01
5.210000000000000000e+09,7.434839647787627737e-01,4.999426811798181602e-01,9.035958983767388375e+00,4.375727641109820043e-01
5.215000000000000000e+09,7.431502254083597325e-01,4.999426724106617037e-01,9.062901367268768382e+00,4.379588459609535800e-01
5.220000000000000000e+09,7.428215788755747617e-01,4.999426637402485385e-01,9.089632517894182584e+00,4.383395411051815849e-01
5.225000000000000000e+09,7.424979922269837607e-01,4.999426551677781938e-01,9.116152865706968811e+00,4.387149255861216846e-01
5.230000000000000000e+09,7.421794328515860517e-01,4.999426466924551393e-01,9.142462840105237021e+00,4.390850740891645287e-01
5.235000000000000000e+09,7.418658684834773531e-01,4.999426383134887297e-01,9.168562869702821416e+00,4.394500599670283503e-01
5.240000000000000000e+09,7.415572672042840541e-01,4.999426300300932602e-01,9.194453382215145965e+00,4.398099552637186327e-01
5.245000000000000000e+09,7.412535974453658971e-01,4.999426218414878553e-01,9.220134804347999591e+00,4.401648307380348624e-01
5.250000000000000000e+09,7.409548279898527934e-01,4.999426137468964693e-01,9.245607561690517784e+00,4.405147558866490121e-01
5.255000000000000000e+09,7.406609279743456842e-01,4.999426057455482186e-01,9.270872078609404099e+00,4.408597989667248362e-01
5.260000000000000000e+09,7.403718668905702183e-01,4.999425978366769385e-01,9.295928778151710148e+00,4.412000270181843931e-01
5.265000000000000000e+09,7.400876145866810418e-01,4.999425900195215711e-01,9.320778081949788074e+00,4.415355058855413573e-01
5.270000000000000000e+09,7.398081412686130509e-01,4.999425822933259433e-01,9.345420410121285215e+00,4.418663002392139716e-01
5.275000000000000000e+09,7.395334175009614652e-01,4.999425746573389895e-01,9.369856181187003585e+00,4.421924735966336617e-01
5.280000000000000000e+09,7.392634142079435033e-01,4.999425671108144731e-01,9.394085811980216860e+00,4.425140883427987060e-01
5.285000000000000000e+09,7.389981026741065939e-01,4.999425596530113203e-01,9.418109717565382510e+00,4.428312057505235377e-01
5.290000000000000000e+09,7.387374545448779362e-01,4.999425522831933977e-01,9.441928311155297848e+00,4.431438860002435698e-01
5.295000000000000000e+09,7.384814418271350434e-01,4.999425450006295679e-01,9.465542004033242307e+00,4.434521881994711867e-01
5.300000000000000000e+09,7.382300368892225073e-01,4.999425378045938562e-01,9.488951205483717288e+00,4.437561704019550302e-01
5.305000000000000000e+09,7.379832124615578470e-01,4.999425306943653391e-01,9.512156322711049938e+00,4.440558896262798427e-01
5.310000000000000000e+09,7.377409416363472916e-01,4.999425236692279784e-01,9.535157760775952340e+00,4.443514018743076055e-01
5.315000000000000000e+09,7.375031978677776268e-01,4.999425167284710647e-01,9.557955922525703585e+00,4.446427621491479409e-01
5.320000000000000000e+09,7.372699549717250944e-01,4.999425098713888294e-01,9.580551208533249152e+00,4.449300244728642828e-01
5.325000000000000000e+09,7.370411871256380421e-01,4.999425030972806105e-01,9.602944017028702817e+00,4.452132419037102551e-01
5.330000000000000000e+09,7.368168688681656642e-01,4.999424964054509091e-01,9.625134743846007979e+00,4.454924665531936889e-01
5.335000000000000000e+09,7.365969750987541032e-01,4.999424897952093882e-01,9.647123782359569688e+00,4.457677496026540287e-01
5.340000000000000000e+09,7.363814810771768249e-01,4.999424832658706519e-01,9.668911523430619326e+00,4.460391413196118093e-01
5.345000000000000000e+09,7.361703624229251064e-01,4.999424768167546884e-01,9.690498355354641546e+00,4.463066910737842896e-01
5.350000000000000000e+09,7.359635951147154298e-01,4.999424704471864822e-01,9.711884663805454565e+00,4.465704473527214446e-01
5.355000000000000000e+09,7.357611554896554829e-01,4.999424641564962357e-01,9.733070831790955779e+00,4.468304577772541641e-01
5.360000000000000000e+09,7.355630202425464947e-01,4.999424579440192584e-01,9.754057239600795626e+00,4.470867691165154034e-01
5.365000000000000000e+09,7.353691664250319171e-01,4.999424518090961334e-01,9.774844264764574575e+00,4.473394273027714863e-01
5.370000000000000000e+09,7.351795714449000929e-01,4.999424457510726061e-01,9.795432282000170687e+00,4.475884774458183668e-01
5.375000000000000000e+09,7.349942130649615990e-01,4.999424397692995292e-01,9.815821663179402634e+00,4.478339638472813578e-01
5.380000000000000000e+09,7.348130694022307896e-01,4.999424338631330289e-01,9.836012777280235042e+00,4.480759300144490087e-01
5.385000000000000000e+09,7.346361189269603464e-01,4.999424280319344494e-01,9.856005990350908519e+00,4.483144186739551618e-01
5.390000000000000000e+09,7.344633404615797945e-01,4.999424222750703528e-01,9.875801665468999957e+00,4.485494717851090662e-01
5.395000000000000000e+09,7.342947131795676263e-01,4.999424165919124641e-01,9.895400162708270386e+00,4.487811305530339800e-01
5.400000000000000000e+09,7.341302166045221567e-01,4.999424109818378925e-01,9.914801839100210401e+00,4.490094354414626565e-01
5.405000000000000000e+09,7.339698306089060820e-01,4.999424054442287435e-01,9.934007048601422696e+00,4.492344261853282728e-01
5.410000000000000000e+09,7.338135354130321808e-01,4.999423999784726180e-01,9.953016142060501892e+00,4.494561418030805222e-01
5.415000000000000000e+09,7.336613115838304111e-01,4.999423945839622241e-01,9.971829467188513263e+00,4.496746206087803288e-01
5.420000000000000000e+09,7.335131400337256968e-01,4.999423892600956543e-01,9.990447368525806837e+00,4.498899002238929690e-01
5.425000000000000000e+09,7.333690020194155723e-01,4.999423840062760527e-01,1.000887018741514645e+01,4.501020175889018371e-01
5.430000000000000000e+09,7.332288791407581829e-01,4.999423788219120590e-01,1.002709826197268406e+01,4.503110089746482636e-01
5.435000000000000000e+09,7.330927533393978290e-01,4.999423737064175310e-01,1.004513192706173719e+01,4.505169099934600019e-01
5.440000000000000000e+09,7.329606068977985167e-01,4.999423686592114890e-01,1.006297151426780268e+01,4.507197556100548952e-01
5.445000000000000000e+09,7.328324224377409379e-01,4.999423636797185044e-01,1.008061735187347274e+01,4.509195801522088987e-01
5.450000000000000000e+09,7.327081829193561324e-01,4.999423587673681446e-01,1.009806976483307395e+01,4.511164173211913431e-01
5.455000000000000000e+09,7.325878716397868917e-01,4.999423539215955281e-01,1.011532907475069720e+01,4.513103002020137922e-01
5.460000000000000000e+09,7.324714722318715898e-01,4.999423491418408805e-01,1.013239559986224236e+01,4.515012612735021524e-01
5.465000000000000000e+09,7.323589686631661877e-01,4.999423444275499784e-01,1.014926965500574596e+01,4.516893324180208946e-01
5.470000000000000000e+09,7.322503452344782948e-01,4.999423397781737055e-01,1.016595155161040864e+01,4.518745449311949991e-01
5.475000000000000000e+09,7.321455865788375483e-01,4.999423351931683301e-01,1.018244159767036194e+01,4.520569295312515945e-01
5.480000000000000000e+09,7.320446776602431704e-01,4.999423306719955606e-01,1.019874009773059953e+01,4.522365163682940392e-01
5.485000000000000000e+09,7.319476037723910977e-01,4.999423262141222679e-01,1.021484735286755985e+01,4.524133350333151560e-01
5.490000000000000000e+09,7.318543505377004266e-01,4.999423218190207630e-01,1.023076366066856657e+01,4.525874145670021331e-01
5.495000000000000000e+09,7.317649039058217175e-01,4.999423174861686858e-01,1.024648931522298767e+01,4.527587834684770329e-01
5.500000000000000000e+09,7.316792501528917025e-01,4.999423132150490057e-01,1.026202460709682285e+01,4.529274697036668185e-01
5.505000000000000000e+09,7.315973758800120574e-01,4.999423090051500762e-01,1.027736982332753257e+01,4.530935007137091297e-01
5.510000000000000000e+09,7.315192680123723257e-01,4.999423048559656357e-01,1.029252524740125097e+01,4.532569034229835259e-01
5.515000000000000000e+09,7.314449137980616467e-01,4.999423007669946961e-01,1.030749115924292170e+01,4.534177042471058128e-01
5.520000000000000000e+09,7.313743008070283658e-01,4.999422967377416538e-01,1.032226783520210489e+01,4.535759291006998262e-01
5.525000000000000000e+09,7.313074169299043081e-01,4.999422927677162898e-01,1.033685554803966333e+01,4.537316034050062896e-01
5.530000000000000000e+09,7.312442503771912072e-01,4.999422888564338252e-01,1.035125456691516987e+01,4.538847520953326331e-01
5.535000000000000000e+09,7.311847896779624101e-01,4.999422850034147547e-01,1.036546515737694030e+01,4.540353996283635341e-01
5.540000000000000000e+09,7.311290236790182195e-01,4.999422812081849576e-01,1.037948758134809957e+01,4.541835699892686207e-01
5.545000000000000000e+09,7.310769415440298014e-01,4.999422774702758088e-01,1.039332209711335331e+01,4.543292866986580747e-01
5.550000000000000000e+09,7.310285327522934029e-01,4.999422737892239565e-01,1.040696895931782784e+01,4.544725728195092018e-01
5.555000000000000000e+09,7.309837870979952745e-01,4.999422701645713785e-01,1.042042841894707550e+01,4.546134509637414500e-01
5.560000000000000000e+09,7.309426946894693744e-01,4.999422665958656586e-01,1.043370072331896736e+01,4.547519432987663368e-01
5.565000000000000000e+09,7.309052459479488117e-01,4.999422630826595992e-01,1.044678611607992025e+01,4.548880715539346253e-01
5.570000000000000000e+09,7.308714316071182049e-01,4.999422596245114980e-01,1.045968483718998954e+01,4.550218570267223206e-01
5.575000000000000000e+09,7.308412427120105637e-01,4.999422562209849263e-01,1.047239712291610125e+01,4.551533205888593225e-01
5.580000000000000000e+09,7.308146706185054686e-01,4.999422528716489511e-01,1.048492320582430537e+01,4.552824826923078660e-01
5.585000000000000000e+09,7.307917069922766906e-01,4.999422495760780794e-01,1.049726331477044639e+01,4.554093633750879166e-01
5.590000000000000000e+09,7.307723438083837397e-01,4.999422463338520917e-01,1.050941767489268308e+01,4.555339822669862704e-01
5.595000000000000000e+09,7.307565733503000871e-01,4.999422431445563753e-01,1.052138650760586458e+01,4.556563585951530215e-01
5.600000000000000000e+09,7.307443882095590038e-01,4.999422400077815909e-01,1.053317003058928947e+01,4.557765111894995225e-01
5.605000000000000000e+09,7.307357812849282208e-01,4.999422369231237839e-01,1.054476845778580341e+01,4.558944584880855744e-01
5.610000000000000000e+09,7.307307457819425256e-01,4.999422338901844953e-01,1.055618199938899160e+01,4.560102185422589827e-01
5.615000000000000000e+09,7.307292752122855894e-01,4.999422309085706506e-01,1.056741086184250378e+01,4.561238090217953900e-01
5.620000000000000000e+09,7.307313633933235630e-01,4.999422279778946709e-01,1.057845524782648639e+01,4.562352472197864772e-01
5.625000000000000000e+09,7.307370044476485527e-01,4.999422250977742510e-01,1.058931535625882425e+01,4.563445500575590286e-01
5.630000000000000000e+09,7.307461928026818265e-01,4.999422222678326366e-01,1.059999138228299564e+01,4.564517340893413655e-01
5.635000000000000000e+09,7.307589231901141513e-01,4.999422194876985137e-01,1.061048351726545924e+01,4.565568155069111289e-01
5.640000000000000000e+09,7.307751906457611302e-01,4.999422167570058417e-01,1.062079194878988631e+01,4.566598101440983992e-01
5.645000000000000000e+09,7.307949905091213338e-01,4.999422140753941313e-01,1.063091686064728592e+01,4.567607334811357722e-01
5.650000000000000000e+09,7.308183184230763185e-01,4.999422114425083885e-01,1.064085843283694821e+01,4.568596006490082129e-01
5.655000000000000000e+09,7.308451703337749406e-01,4.999422088579988377e-01,1.065061684155471511e+01,4.569564264335678194e-01
5.660000000000000000e+09,7.308755424902513287e-01,4.999422063215213652e-01,1.066019225919265168e+01,4.570512252796569697e-01
5.665000000000000000e+09,7.309094314445775398e-01,4.999422038327371309e-01,1.066958485433024251e+01,4.571440112950424517e-01
5.670000000000000000e+09,7.309468340513209927e-01,4.999422013913128460e-01,1.067879479173138790e+01,4.572347982543052414e-01
5.675000000000000000e+09,7.309877474678546649e-01,4.999421989969205504e-01,1.068782223233641915e+01,4.573235996025795669e-01
5.680000000000000000e+09,7.310321691540736522e-01,4.999421966492378355e-01,1.069666733326135599e+01,4.574104284592639402e-01
5.685000000000000000e+09,7.310800968725732485e-01,4.999421943479476216e-01,1.070533024778896269e+01,4.574952976215541089e-01
5.690000000000000000e+09,7.311315286885586850e-01,4.999421920927383800e-01,1.071381112536571933e+01,4.575782195679371500e-01
5.695000000000000000e+09,7.311864629701789742e-01,4.999421898833039113e-01,1.072211011159530436e+01,4.576592064615566113e-01
5.700000000000000000e+09,7.312448983882131603e-01,4.999421877193436226e-01,1.073022734823692659e+01,4.577382701535316345e-01
5.705000000000000000e+09,7.313068339169861432e-01,4.999421856005621390e-01,1.073816297319516622e+01,4.578154221861004958e-01
5.710000000000000000e+09,7.313722688338146760e-01,4.999421835266697478e-01,1.074591712051974390e+01,4.578906737957705864e-01
5.715000000000000000e+09,7.314412027197085830e-01,4.999421814973820100e-01,1.075348992039859120e+01,4.579640359163127394e-01
5.720000000000000000e+09,7.315136354598905655e-01,4.999421795124200929e-01,1.076088149915252323e+01,4.580355191816835037e-01
5.725000000000000000e+09,7.315895672435879238e-01,4.999421775715104932e-01,1.076809197923130057e+01,4.581051339288728097e-01
5.730000000000000000e+09,7.316689985650381978e-01,4.999421756743852030e-01,1.077512147920841379e+01,4.581728902006538817e-01
5.735000000000000000e+09,7.317519302237223133e-01,4.999421738207817101e-01,1.078197011377360681e+01,4.582387977482259012e-01
5.740000000000000000e+09,7.318383633246670072e-01,4.999421720104427758e-01,1.078863799373164412e+01,4.583028660338329674e-01
5.745000000000000000e+09,7.319282992794718945e-01,4.999421702431168790e-01,1.079512522599652158e+01,4.583651042332563819e-01
5.750000000000000000e+09,7.320217398064161607e-01,4.999421685185577169e-01,1.080143191358247279e+01,4.584255212381943556e-01
5.755000000000000000e+09,7.321186869316393953e-01,4.999421668365245930e-01,1.080755815560219446e+01,4.584841256586299485e-01
5.760000000000000000e+09,7.322191429894612247e-01,4.999421651967821401e-01,1.081350404726136638e+01,4.585409258250835451e-01
5.765000000000000000e+09,7.323231106234437959e-01,4.999421635991005974e-01,1.081926967985232224e+01,4.585959297907782339e-01
5.770000000000000000e+09,7.324305927869299015e-01,4.999421620432554780e-01,1.082485514074699395e+01,4.586491453337200319e-01
5.775000000000000000e+09,7.325415927441497610e-01,4.999421605290279014e-01,1.083026051339487950e+01,4.587005799587483557e-01
5.780000000000000000e+09,7.326561140711473907e-01,4.999421590562043716e-01,1.083548587731522161e+01,4.587502408994554304e-01
5.785000000000000000e+09,7.327741606566490207e-01,4.999421576245768328e-01,1.084053130809009602e+01,4.587981351200379199e-01
5.790000000000000000e+09,7.328957367029327319e-01,4.999421562339427250e-01,1.084539687736104874e+01,4.588442693171074782e-01
5.795000000000000000e+09,7.330208467275740603e-01,4.999421548841049279e-01,1.085008265282142048e+01,4.588886499213858938e-01
5.800000000000000000e+09,7.331494955637702926e-01,4.999421535748718171e-01,1.085458869820914707e+01,4.589312830993313996e-01
5.805000000000000000e+09,7.332816883619961423e-01,4.999421523060571526e-01,1.085891507330458872e+01,4.589721747547391151e-01
5.810000000000000000e+09,7.334174305913746528e-01,4.999421510774801902e-01,1.086306183391991453e+01,4.590113305301892210e-01
5.815000000000000000e+09,7.335567280408709090e-01,4.999421498889656812e-01,1.086702903189269520e+01,4.590487558084632713e-01
5.820000000000000000e+09,7.336995868201450222e-01,4.999421487403437059e-01,1.087081671508269665e+01,4.590844557139193705e-01
5.825000000000000000e+09,7.338460133620434700e-01,4.999421476314500068e-01,1.087442492736259148e+01,4.591184351137387321e-01
5.830000000000000000e+09,7.339960144231768568e-01,4.999421465621256000e-01,1.087785370860900613e+01,4.591506986191055684e-01
5.835000000000000000e+09,7.341495970860767439e-01,4.999421455322170527e-01,1.088110309469895221e+01,4.591812505863677174e-01
5.840000000000000000e+09,7.343067687603077598e-01,4.999421445415763721e-01,1.088417311750282934e+01,4.592100951180954072e-01
5.845000000000000000e+09,7.344675371847297907e-01,4.999421435900610611e-01,1.088706380487188774e+01,4.592372360640185613e-01
5.850000000000000000e+09,7.346319104284866341e-01,4.999421426775339516e-01,1.088977518063468963e+01,4.592626770219808696e-01
5.855000000000000000e+09,7.347998968937076159e-01,4.999421418038634823e-01,1.089230726459031118e+01,4.592864213387939376e-01
5.860000000000000000e+09,7.349715053165448708e-01,4.999421409689235318e-01,1.089466007249558643e+01,4.593084721109678137e-01
5.865000000000000000e+09,7.351467447697568325e-01,4.999421401725934189e-01,1.089683361606223855e+01,4.593288321854667733e-01
5.870000000000000000e+09,7.353256246643288252e-01,4.999421394147577913e-01,1.089882790294266890e+01,4.593475041602905762e-01
5.875000000000000000e+09,7.355081547517354768e-01,4.999421386953069590e-01,1.090064293672753770e+01,4.593644903850994665e-01
5.880000000000000000e+09,7.356943451257449418e-01,4.999421380141366722e-01,1.090227871693261363e+01,4.593797929616710851e-01
5.885000000000000000e+09,7.358842062254219440e-01,4.999421373711479544e-01,1.090373523898871966e+01,4.593934137443197452e-01
5.890000000000000000e+09,7.360777488360985554e-01,4.999421367662474913e-01,1.090501249423879493e+01,4.594053543403152085e-01
5.895000000000000000e+09,7.362749840933693335e-01,4.999421361993472979e-01,1.090611046992071209e+01,4.594156161101011770e-01
5.900000000000000000e+09,7.364759234840172475e-01,4.999421356703649399e-01,1.090702914916300159e+01,4.594242001675685194e-01
5.905000000000000000e+09,7.366805788491617157e-01,4.999421351792234236e-01,1.090776851097182210e+01,4.594311073801791712e-01
5.910000000000000000e+09,7.368889623872367789e-01,4.999421347258511950e-01,1.090832853022546622e+01,4.594363383690943103e-01
5.915000000000000000e+09,7.371010866557312635e-01,4.999421343101821402e-01,1.090870917765398573e+01,4.594398935090965863e-01
5.920000000000000000e+09,7.373169645745186740e-01,4.999421339321556967e-01,1.090891041984287391e+01,4.594417729286704444e-01
5.925000000000000000e+09,7.375366094285530361e-01,4.999421335917166309e-01,1.090893221920722134e+01,4.594419765097397246e-01
5.930000000000000000e+09,7.377600348705518618e-01,4.999421332888152603e-01,1.090877453399212449e+01,4.594405038875837843e-01
5.935000000000000000e+09,7.379872549242589841e-01,4.999421330234073979e-01,1.090843731825571261e+01,4.594373544505236939e-01
5.940000000000000000e+09,7.382182839871718194e-01,4.999421327954541860e-01,1.090792052185851801e+01,4.594325273396009379e-01
5.945000000000000000e+09,7.384531368337392543e-01,4.999421326049223180e-01,1.090722409045315899e+01,4.594260214481915572e-01
5.950000000000000000e+09,7.386918286185930604e-01,4.999421324517840381e-01,1.090634796546752838e+01,4.594178354214912829e-01
5.955000000000000000e+09,7.389343748800506484e-01,4.999421323360168645e-01,1.090529208409898843e+01,4.594079676560364756e-01
5.960000000000000000e+09,7.391807915429665643e-01,4.999421322576038662e-01,1.090405637929429083e+01,4.593964162990228917e-01
5.965000000000000000e+09,7.394310949225995078e-01,4.999421322165336079e-01,1.090264077974604895e+01,4.593831792477103271e-01
5.970000000000000000e+09,7.396853017283817611e-01,4.999421322128000389e-01,1.090104520986841585e+01,4.593682541485648030e-01
5.975000000000000000e+09,7.399434290664164138e-01,4.999421322464026596e-01,1.089926958979136096e+01,4.593516383965041694e-01
5.980000000000000000e+09,7.402054944446979645e-01,4.999421323173463549e-01,1.089731383534494213e+01,4.593333291339816160e-01
5.985000000000000000e+09,7.404715157760513033e-01,4.999421324256415056e-01,1.089517785804310179e+01,4.593133232499934104e-01
5.990000000000000000e+09,7.407415113818932584e-01,4.999421325713039876e-01,1.089286156507047565e+01,4.592916173790447254e-01
5.995000000000000000e+09,7.410154999969876810e-01,4.999421327543550619e-01,1.089036485927086773e+01,4.592682079000598994e-01
6.000000000000000000e+09,7.412935007728143066e-01,4.999421329748214848e-01,1.088768763912450055e+01,4.592430909351154500e-01
6.005000000000000000e+09,7.415755332823070756e-01,4.999421332327355083e-01,1.088482979874112644e+01,4.592162623482493045e-01
6.010000000000000000e+09,7.418616175232684018e-01,4.999421335281348244e-01,1.088179122783826180e+01,4.591877177440580882e-01
6.015000000000000000e+09,7.421517739244584133e-01,4.999421338610625654e-01,1.087857181172640075e+01,4.591574524662855317e-01
6.020000000000000000e+09,7.424460233481783300e-01,4.999421342315673034e-01,1.087517143129600861e+01,4.591254615963535901e-01
6.025000000000000000e+09,7.427443870962935346e-01,4.999421346397031618e-01,1.087158996299721281e+01,4.590917399517497888e-01
6.030000000000000000e+09,7.430468869140746113e-01,4.999421350855296486e-01,1.086782727882130928e+01,4.590562820843556713e-01
6.035000000000000000e+09,7.433535449955902541e-01,4.999421355691117674e-01,1.086388324629063007e+01,4.590190822787775793e-01
6.040000000000000000e+09,7.436643839883030349e-01,4.999421360905199618e-01,1.085975772843109155e+01,4.589801345504360142e-01
6.045000000000000000e+09,7.439794269984332242e-01,4.999421366498301156e-01,1.085545058376142613e+01,4.589394326437347127e-01
6.050000000000000000e+09,7.442986975956936702e-01,4.999421372471236635e-01,1.085096166627307213e+01,4.588969700300617460e-01
6.055000000000000000e+09,7.446222198189738073e-01,4.999421378824874251e-01,1.084629082540880773e+01,4.588527399056984146e-01
6.060000000000000000e+09,7.449500181817988453e-01,4.999421385560137154e-01,1.084143790604669100e+01,4.588067351896971124e-01
6.065000000000000000e+09,7.452821176771720069e-01,4.999421392678002896e-01,1.083640274847760665e+01,4.587589485216164720e-01
6.070000000000000000e+09,7.456185437843869668e-01,4.999421400179502872e-01,1.083118518838841382e+01,4.587093722592256451e-01
6.075000000000000000e+09,7.459593224736308370e-01,4.999421408065725103e-01,1.082578505683848391e+01,4.586579984760615902e-01
6.080000000000000000e+09,7.463044802126044264e-01,4.999421416337810342e-01,1.082020218024314140e+01,4.586048189589661539e-01
6.085000000000000000e+09,7.466540439722751943e-01,4.999421424996954300e-01,1.081443638034711441e+01,4.585498252054410195e-01
6.090000000000000000e+09,7.470080412333782727e-01,4.999421434044408752e-01,1.080848747420744438e+01,4.584930084210044887e-01
6.095000000000000000e+09,7.473664999921050267e-01,4.999421443481477656e-01,1.080235527417103825e+01,4.584343595164075968e-01
6.100000000000000000e+09,7.477294487673696866e-01,4.999421453309521590e-01,1.079603958784844941e+01,4.583738691047229974e-01
6.105000000000000000e+09,7.480969166067219511e-01,4.999421463529954424e-01,1.078954021809845187e+01,4.583115274984451704e-01
6.110000000000000000e+09,7.484689330931252327e-01,4.999421474144245536e-01,1.078285696299746022e+01,4.582473247063512112e-01
6.115000000000000000e+09,7.488455283525241590e-01,4.999421485153918709e-01,1.077598961581888659e+01,4.581812504303616751e-01
6.120000000000000000e+09,7.492267330601174447e-01,4.999421496560552125e-01,1.076893796501212819e+01,4.581132940623011685e-01
6.125000000000000000e+09,7.496125784477905007e-01,4.999421508365778366e-01,1.076170179417419703e+01,4.580434446804891868e-01
6.130000000000000000e+09,7.500030963115354998e-01,4.999421520571284416e-01,1.075428088202534838e+01,4.579716910462696133e-01
6.135000000000000000e+09,7.503983190189835728e-01,4.999421533178812771e-01,1.074667500238583884e+01,4.578980216004488457e-01
6.140000000000000000e+09,7.507982795168611778e-01,4.999421546190159771e-01,1.073888392414812287e+01,4.578224244595864856e-01
6.145000000000000000e+09,7.512030113388626917e-01,4.999421559607176713e-01,1.073090741125336756e+01,4.577448874122216904e-01
6.150000000000000000e+09,7.516125486139857426e-01,4.999421573431769295e-01,1.072274522265978192e+01,4.576653979149131191e-01
6.155000000000000000e+09,7.520269260741510031e-01,4.999421587665897615e-01,1.071439711232182113e+01,4.575839430882745473e-01
6.160000000000000000e+09,7.524461790630980751e-01,4.999421602311576174e-01,1.070586282915736831e+01,4.575005097127825548e-01
6.165000000000000000e+09,7.528703435443842018e-01,4.999421617370874982e-01,1.069714211702360274e+01,4.574150842245545689e-01
6.170000000000000000e+09,7.532994561103925069e-01,4.999421632845917340e-01,1.068823471468496322e+01,4.573276527109347844e-01
6.175000000000000000e+09,7.537335539913332383e-01,4.999421648738882618e-01,1.067914035578649568e+01,4.572382009060136365e-01
6.180000000000000000e+09,7.541726750640098675e-01,4.999421665052002917e-01,1.066985876882461781e+01,4.571467141860028338e-01
6.185000000000000000e+09,7.546168578612914013e-01,4.999421681787566407e-01,1.066038967711416596e+01,4.570531775644500194e-01
6.190000000000000000e+09,7.550661415816837252e-01,4.999421698947915105e-01,1.065073279875997692e+01,4.569575756873739403e-01
6.195000000000000000e+09,7.555205660984012361e-01,4.999421716535445426e-01,1.064088784662848575e+01,4.568598928282712190e-01
6.200000000000000000e+09,7.559801719704091205e-01,4.999421734552608743e-01,1.063085452830893551e+01,4.567601128828909229e-01
6.205000000000000000e+09,7.564450004512768277e-01,4.999421753001910829e-01,1.062063254608911755e+01,4.566582193640195686e-01
6.210000000000000000e+09,7.569150935003456926e-01,4.999421771885911858e-01,1.061022159691733435e+01,4.565541953959940114e-01
6.215000000000000000e+09,7.573904937928840342e-01,4.999421791207226407e-01,1.059962137237126711e+01,4.564480237091440573e-01
6.220000000000000000e+09,7.578712447308791900e-01,4.999421810968524005e-01,1.058883155862407577e+01,4.563396866340663216e-01
6.225000000000000000e+09,7.583573904541631716e-01,4.999421831172528030e-01,1.057785183641126103e+01,4.562291660957612516e-01
6.230000000000000000e+09,7.588489758514047612e-01,4.999421851822017371e-01,1.056668188099281913e+01,4.561164436075750839e-01
6.235000000000000000e+09,7.593460465718219199e-01,4.999421872919823651e-01,1.055532136212103289e+01,4.560015002650478211e-01
6.240000000000000000e+09,7.598486490367588608e-01,4.999421894468834560e-01,1.054376994400179157e+01,4.558843167395416618e-01
6.245000000000000000e+09,7.603568304517166476e-01,4.999421916471992189e-01,1.053202728526084186e+01,4.557648732717620166e-01
6.250000000000000000e+09,7.608706388184550695e-01,4.999421938932291920e-01,1.052009303890208614e+01,4.556431496650367174e-01
6.255000000000000000e+09,7.613901229475446009e-01,4.999421961852784091e-01,1.050796685227792970e+01,4.555191252785530942e-01
6.260000000000000000e+09,7.619153324711297470e-01,4.999421985236574550e-01,1.049564836703942206e+01,4.553927790202211834e-01
6.265000000000000000e+09,7.624463178559128806e-01,4.999422009086822438e-01,1.048313721910744611e+01,4.552640893395789590e-01
6.270000000000000000e+09,7.629831304165932693e-01,4.999422033406740740e-01,1.047043303862957231e+01,4.551330342203759871e-01
6.275000000000000000e+09,7.635258223291150337e-01,4.999422058199597951e-01,1.045753544993551643e+01,4.549995911729610154e-01
6.280000000000000000e+09,7.640744466448703420e-01,4.999422083468716971e-01,1.044444407150513499e+01,4.548637372266158274e-01
6.285000000000000000e+09,7.646290573047886951e-01,4.999422109217474541e-01,1.043115851591816323e+01,4.547254489215112883e-01
6.290000000000000000e+09,7.651897091538178985e-01,4.999422135449301807e-01,1.041767838981763283e+01,4.545847023006117094e-01
6.295000000000000000e+09,7.657564579556606077e-01,4.999422162167684314e-01,1.040400329386389799e+01,4.544414729012851151e-01
6.300000000000000000e+09,7.663293604078635912e-01,4.999422189376162562e-01,1.039013282269291594e+01,4.542957357467545254e-01
6.305000000000000000e+09,7.669084741574450081e-01,4.999422217078330344e-01,1.037606656487248813e+01,4.541474653373214210e-01
6.310000000000000000e+09,7.674938578166301539e-01,4.999422245277835852e-01,1.036180410285453135e+01,4.539966356413359105e-01
6.315000000000000000e+09,7.680855709787836050e-01,4.999422273978382791e-01,1.034734501293097964e+01,4.538432200859866539e-01
6.320000000000000000e+09,7.686836742349274498e-01,4.999422303183727045e-01,1.033268886519082486e+01,4.536871915478818407e-01
6.325000000000000000e+09,7.692882291909205472e-01,4.999422332897681676e-01,1.031783522346626825e+01,4.535285223432864443e-01
6.330000000000000000e+09,7.698992984842896181e-01,4.999422363124110813e-01,1.030278364529073443e+01,4.533671842182516176e-01
6.335000000000000000e+09,7.705169458016358774e-01,4.999422393866934655e-01,1.028753368184993455e+01,4.532031483384318382e-01
6.340000000000000000e+09,7.711412358973053216e-01,4.999422425130127801e-01,1.027208487792680991e+01,4.530363852785905809e-01
6.345000000000000000e+09,7.717722346110016396e-01,4.999422456917717583e-01,1.025643677185912317e+01,4.528668650119908601e-01
6.350000000000000000e+09,7.724100088870049508e-01,4.999422489233786293e-01,1.024058889548606999e+01,4.526945568994106828e-01
6.355000000000000000e+09,7.730546267930744619e-01,4.999422522082470621e-01,1.022454077409306983e+01,4.525194296778740077e-01
6.360000000000000000e+09,7.737061575401776858e-01,4.999422555467961660e-01,1.020829192636611893e+01,4.523414514492153926e-01
6.365000000000000000e+09,7.743646715025159777e-01,4.999422589394503236e-01,1.019184186433203365e+01,4.521605896682133197e-01
6.370000000000000000e+09,7.750302402379958266e-01,4.999422623866394133e-01,1.017519009330972679e+01,4.519768111305599301e-01
6.375000000000000000e+09,7.757029365090304385e-01,4.999422658887986981e-01,1.015833611185228236e+01,4.517900819604378504e-01
6.380000000000000000e+09,7.763828343039995694e-01,4.999422694463688810e-01,1.014127941169425462e+01,4.516003675978554899e-01
6.385000000000000000e+09,7.770700088591968591e-01,4.999422730597960496e-01,1.012401947769249411e+01,4.514076327856036408e-01
6.390000000000000000e+09,7.777645366809884386e-01,4.999422767295315650e-01,1.010655578777002717e+01,4.512118415559313034e-01
6.395000000000000000e+09,7.784664955689029053e-01,4.999422804560323952e-01,1.008888781285949676e+01,4.510129572168933287e-01
6.400000000000000000e+09,7.791759646387786953e-01,4.999422842397607258e-01,1.007101501684099176e+01,4.508109423383039327e-01
6.405000000000000000e+09,7.798930243467000478e-01,4.999422880811841829e-01,1.005293685648611479e+01,4.506057587374200923e-01
6.410000000000000000e+09,7.806177565134102547e-01,4.999422919807757770e-01,1.003465278139439576e+01,4.503973674641896241e-01
6.415000000000000000e+09,7.813502443494177996e-01,4.999422959390139587e-01,1.001616223393348193e+01,4.501857287861833479e-01
6.420000000000000000e+09,7.820905724802746928e-01,4.999422999563823966e-01,9.997464649174766294e+00,4.499708021731079755e-01
6.425000000000000000e+09,7.828388269728416837e-01,4.999423040333703105e-01,9.978559454832545583e+00,4.497525462809811581e-01
6.430000000000000000e+09,7.835950953620709480e-01,4.999423081704721383e-01,9.959446071198467365e+00,4.495309189358656088e-01
6.435000000000000000e+09,7.843594666780927538e-01,4.999423123681878689e-01,9.940123911073484919e+00,4.493058771171752896e-01
6.440000000000000000e+09,7.851320314742704642e-01,4.999423166270225982e-01,9.920592379707125374e+00,4.490773769406580795e-01
6.445000000000000000e+09,7.859128818557279406e-01,4.999423209474869734e-01,9.900850874727511908e+00,4.488453736408518080e-01
6.450000000000000000e+09,7.867021115086186844e-01,4.999423253300969705e-01,9.880898786071730555e+00,4.486098215531116873e-01
6.455000000000000000e+09,7.874998157299535340e-01,4.999423297753738948e-01,9.860735495918692806e+00,4.483706740952250192e-01
6.460000000000000000e+09,7.883060914581938583e-01,4.999423342838443252e-01,9.840360378617949877e+00,4.481278837485225264e-01
6.465000000000000000e+09,7.891210373044763582e-01,4.999423388560402803e-01,9.819772800620947706e+00,4.478814020385519235e-01
6.470000000000000000e+09,7.899447535847770041e-01,4.999423434924990528e-01,9.798972120404714659e+00,4.476311795151804995e-01
6.475000000000000000e+09,7.907773423524016021e-01,4.999423481937632641e-01,9.777957688402455716e+00,4.473771657322866413e-01
6.480000000000000000e+09,7.916189074317263596e-01,4.999423529603809757e-01,9.756728846924762166e+00,4.471193092268315183e-01
6.485000000000000000e+09,7.924695544521911383e-01,4.999423577929053564e-01,9.735284930092294786e+00,4.468575574975478526e-01
6.490000000000000000e+09,7.933293908837101283e-01,4.999423626918951258e-01,9.713625263749625205e+00,4.465918569828650764e-01
6.495000000000000000e+09,7.941985260722896900e-01,4.999423676579141662e-01,9.691749165395073362e+00,4.463221530384769986e-01
6.500000000000000000e+09,7.950770712769223980e-01,4.999423726915316890e-01,9.669655944097589995e+00,4.460483899141857722e-01
6.505000000000000000e+09,7.959651397070256484e-01,4.999423777933222346e-01,9.647344900421567004e+00,4.457705107302610270e-01
6.510000000000000000e+09,7.968628465611458100e-01,4.999423829638656169e-01,9.624815326340121047e+00,4.454884574530573182e-01
6.515000000000000000e+09,7.977703090661478758e-01,4.999423882037469236e-01,9.602066505158731502e+00,4.452021708701446867e-01
6.520000000000000000e+09,7.986876465176114825e-01,4.999423935135565711e-01,9.579097711429337636e+00,4.449115905646877089e-01
6.525000000000000000e+09,7.996149803210714779e-01,4.999423988938902497e-01,9.555908210865947439e+00,4.446166548891910542e-01
6.530000000000000000e+09,8.005524340343350698e-01,4.999424043453488120e-01,9.532497260261544980e+00,4.443173009385928962e-01
6.535000000000000000e+09,8.015001334107481057e-01,4.999424098685384954e-01,9.508864107396700405e+00,4.440134645225628507e-01
6.540000000000000000e+09,8.024582064433516404e-01,4.999424154640707552e-01,9.485007990957397439e+00,4.437050801372092179e-01
6.545000000000000000e+09,8.034267834104487083e-01,4.999424211325622647e-01,9.460928140442330658e+00,4.433920809359219728e-01
6.550000000000000000e+09,8.044059969219348183e-01,4.999424268746350264e-01,9.436623776071401792e+00,4.430743986994797878e-01
6.555000000000000000e+09,8.053959819667427800e-01,4.999424326909162053e-01,9.412094108702094175e+00,4.427519638054883688e-01
6.560000000000000000e+09,8.063968759618507232e-01,4.999424385820381844e-01,9.387338339726102987e+00,4.424247051967657995e-01
6.565000000000000000e+09,8.074088188019186152e-01,4.999424445486386204e-01,9.362355660982014882e+00,4.420925503491197617e-01
6.570000000000000000e+09,8.084319529105528090e-01,4.999424505913603323e-01,9.337145254658315352e+00,4.417554252381555857e-01
6.575000000000000000e+09,8.094664232924797531e-01,4.999424567108513573e-01,9.311706293198454887e+00,4.414132543052457502e-01
6.580000000000000000e+09,8.105123775873901426e-01,4.999424629077649507e-01,9.286037939198394042e+00,4.410659604225048436e-01
6.585000000000000000e+09,8.115699661247975927e-01,4.999424691827595302e-01,9.260139345310260950e+00,4.407134648569281943e-01
6.590000000000000000e+09,8.126393419801148932e-01,4.999424755364987316e-01,9.234009654147083523e+00,4.403556872336000794e-01
6.595000000000000000e+09,8.137206610326355172e-01,4.999424819696512978e-01,9.207647998169862902e+00,4.399925454976871819e-01
6.600000000000000000e+09,8.148140820244887950e-01,4.999424884828912452e-01,9.181053499593218703e+00,4.396239558756810939e-01
6.605000000000000000e+09,8.159197666211017719e-01,4.999424950768975862e-01,9.154225270279663818e+00,4.392498328354530468e-01
6.610000000000000000e+09,8.170378794734782790e-01,4.999425017523545511e-01,9.127162411628480854e+00,4.388700890451681658e-01
6.615000000000000000e+09,8.181685882815203925e-01,4.999425085099515886e-01,9.099864014475043561e+00,4.384846353312484291e-01
6.620000000000000000e+09,8.193120638594941774e-01,4.999425153503831432e-01,9.072329158976371488e+00,4.380933806350131299e-01
6.625000000000000000e+09,8.204684802025297152e-01,4.999425222743488217e-01,9.044556914509628953e+00,4.376962319683385672e-01
6.630000000000000000e+09,8.216380145554864622e-01,4.999425292825533940e-01,9.016546339547582889e+00,4.372930943677902915e-01
6.635000000000000000e+09,8.228208474827478636e-01,4.999425363757065699e-01,8.988296481559157058e+00,4.368838708478771649e-01
6.640000000000000000e+09,8.240171629405217413e-01,4.999425435545233332e-01,8.959806376886053414e+00,4.364684623526889351e-01
6.645000000000000000e+09,8.252271483505011496e-01,4.999425508197236079e-01,8.931075050632083290e+00,4.360467677064037151e-01
6.650000000000000000e+09,8.264509946754758918e-01,4.999425581720323697e-01,8.902101516543785564e+00,4.356186835623152009e-01
6.655000000000000000e+09,8.276888964971036433e-01,4.999425656121797568e-01,8.872884776890964886e+00,4.351841043504635076e-01
6.660000000000000000e+09,8.289410520953235384e-01,4.999425731409008478e-01,8.843423822348292163e+00,4.347429222238421431e-01
6.665000000000000000e+09,8.302076635298996088e-01,4.999425807589358284e-01,8.813717631876196279e+00,4.342950270031134541e-01
6.670000000000000000e+09,8.314889367243112339e-01,4.999425884670297693e-01,8.783765172592092441e+00,4.338403061196486332e-01
6.675000000000000000e+09,8.327850815514517002e-01,4.999425962659328482e-01,8.753565399650311107e+00,4.333786445571209400e-01
6.680000000000000000e+09,8.340963119216233679e-01,4.999426041564001832e-01,8.723117256116619700e+00,4.329099247913922865e-01
6.685000000000000000e+09,8.354228458730449391e-01,4.999426121391919442e-01,8.692419672836988909e+00,4.324340267286323480e-01
6.690000000000000000e+09,8.367649056642931793e-01,4.999426202150731857e-01,8.661471568314048852e+00,4.319508276418264625e-01
6.695000000000000000e+09,8.381227178696224467e-01,4.999426283848139030e-01,8.630271848570890469e+00,4.314602021053012271e-01
6.700000000000000000e+09,8.394965134762860659e-01,4.999426366491890317e-01,8.598819407023860606e+00,4.309620219275488440e-01
6.705000000000000000e+09,8.408865279846153840e-01,4.999426450089785590e-01,8.567113124350985487e+00,4.304561560820830968e-01
6.710000000000000000e+09,8.422930015109100221e-01,4.999426534649671350e-01,8.535151868350610016e+00,4.299424706361790194e-01
6.715000000000000000e+09,8.437161788927549644e-01,4.999426620179445724e-01,8.502934493810688110e+00,4.294208286777573824e-01
6.720000000000000000e+09,8.451563097970873351e-01,4.999426706687052913e-01,8.470459842370878789e+00,4.288910902400662750e-01
6.725000000000000000e+09,8.466136488313857900e-01,4.999426794180488742e-01,8.437726742381421730e+00,4.283531122241548972e-01
6.730000000000000000e+09,8.480884556575469801e-01,4.999426882667794003e-01,8.404734008764881636e+00,4.278067483191677622e-01
6.735000000000000000e+09,8.495809951089485779e-01,4.999426972157061666e-01,8.371480442871197525e+00,4.272518489202319358e-01
6.740000000000000000e+09,8.510915373103451476e-01,4.999427062656429110e-01,8.337964832341777210e+00,4.266882610441227186e-01
6.745000000000000000e+09,8.526203578016128271e-01,4.999427154174084231e-01,8.304185950952064132e+00,4.261158282421207977e-01
6.750000000000000000e+09,8.541677376637222263e-01,4.999427246718262663e-01,8.270142558482259432e+00,4.255343905108132652e-01
6.755000000000000000e+09,8.557339636494059043e-01,4.999427340297245559e-01,8.235833400553895345e+00,4.249437841997065757e-01
6.760000000000000000e+09,8.573193283159750155e-01,4.999427434919364033e-01,8.201257208495109197e+00,4.243438419166303266e-01
6.765000000000000000e+09,8.589241301631264092e-01,4.999427530592995272e-01,8.166412699177561407e+00,4.237343924298687114e-01
6.770000000000000000e+09,8.605486737729630686e-01,4.999427627326563095e-01,8.131298574879391339e+00,4.231152605678645262e-01
6.775000000000000000e+09,8.621932699552976587e-01,4.999427725128540168e-01,8.095913523118658972e+00,4.224862671154363536e-01
6.780000000000000000e+09,8.638582358956328200e-01,4.999427824007443566e-01,8.060256216512030392e+00,4.218472287073668503e-01
6.785000000000000000e+09,8.655438953081261433e-01,4.999427923971839216e-01,8.024325312609795091e+00,4.211979577183994072e-01
6.790000000000000000e+09,8.672505785920801014e-01,4.999428025030337452e-01,7.988119453748140586e+00,4.205382621502622431e-01
6.795000000000000000e+09,8.689786229929493677e-01,4.999428127191595239e-01,7.951637266889356681e+00,4.198679455150894357e-01
6.800000000000000000e+09,8.707283727679728802e-01,4.999428230464317280e-01,7.914877363461457094e+00,4.191868067153262656e-01
6.805000000000000000e+09,8.725001793560505092e-01,4.999428334857251022e-01,7.877838339200865292e+00,4.184946399200704104e-01
6.810000000000000000e+09,8.742944015523610446e-01,4.999428440379192762e-01,7.840518773993433221e+00,4.177912344376418230e-01
6.815000000000000000e+09,8.761114056879277801e-01,4.999428547038980986e-01,7.802917231713188073e+00,4.170763745842419601e-01
6.820000000000000000e+09,8.779515658139814827e-01,4.999428654845501918e-01,7.765032260061255798e+00,4.163498395486172621e-01
6.825000000000000000e+09,8.798152638917171586e-01,4.999428763807685638e-01,7.726862390401385561e+00,4.156114032525228819e-01
6.830000000000000000e+09,8.817028899869930880e-01,4.999428873934506634e-01,7.688406137598552625e+00,4.148608342069687871e-01
6.835000000000000000e+09,8.836148424705538851e-01,4.999428985234984357e-01,7.649661999858642147e+00,4.140978953640678806e-01
6.840000000000000000e+09,8.855515282242492070e-01,4.999429097718182113e-01,7.610628458556827347e+00,4.133223439640899555e-01
6.845000000000000000e+09,8.875133628522242635e-01,4.999429211393207617e-01,7.571303978081937558e+00,4.125339313780998496e-01
6.850000000000000000e+09,8.895007708989157713e-01,4.999429326269212992e-01,7.531687005664614354e+00,4.117324029453842127e-01
6.855000000000000000e+09,8.915141860725197542e-01,4.999429442355391995e-01,7.491775971216704022e+00,4.109174978060410321e-01
6.860000000000000000e+09,8.935540514750361929e-01,4.999429559660983902e-01,7.451569287166597277e+00,4.100889487282547430e-01
6.865000000000000000e+09,8.956208198388221353e-01,4.999429678195269622e-01,7.411065348292559918e+00,4.092464819301134815e-01
6.870000000000000000e+09,8.977149537698997372e-01,4.999429797967572808e-01,7.370262531557022712e+00,4.083898168958411956e-01
6.875000000000000000e+09,8.998369259978085122e-01,4.999429918987260968e-01,7.329159195947420713e+00,4.075186661863683946e-01
6.880000000000000000e+09,9.019872196329957736e-01,4.999430041263742686e-01,7.287753682308178327e+00,4.066327352437181797e-01
6.885000000000000000e+09,9.041663284313927740e-01,4.999430164806468735e-01,7.246044313177401719e+00,4.057317221892789427e-01
6.890000000000000000e+09,9.063747570662772368e-01,4.999430289624932078e-01,7.204029392629017536e+00,4.048153176157681110e-01
6.895000000000000000e+09,9.086130214083723011e-01,4.999430415728667310e-01,7.161707206106831869e+00,4.038832043723697418e-01
6.900000000000000000e+09,9.108816488134330314e-01,4.999430543127249549e-01,7.119076020268847671e+00,4.029350573432080029e-01
6.905000000000000000e+09,9.131811784186952830e-01,4.999430671830294992e-01,7.076134082824666827e+00,4.019705432185411986e-01
6.910000000000000000e+09,9.155121614471697367e-01,4.999430801847461470e-01,7.032879622382521845e+00,4.009893202587879735e-01
6.915000000000000000e+09,9.178751615211679926e-01,4.999430933188445669e-01,6.989310848292560330e+00,3.999910380508314711e-01
6.920000000000000000e+09,9.202707549847959356e-01,4.999431065862984802e-01,6.945425950493687495e+00,3.989753372564904810e-01
6.925000000000000000e+09,9.226995312355397161e-01,4.999431199880857157e-01,6.901223099363128277e+00,3.979418493528609768e-01
6.930000000000000000e+09,9.251620930654677055e-01,4.999431335251878772e-01,6.856700445572795566e+00,3.968901963643339803e-01
6.935000000000000000e+09,9.276590570125959889e-01,4.999431471985905096e-01,6.811856119940039811e+00,3.958199905856981671e-01
6.940000000000000000e+09,9.301910537222011222e-01,4.999431610092831546e-01,6.766688233286349607e+00,3.947308342963281591e-01
6.945000000000000000e+09,9.327587283184571865e-01,4.999431749582591289e-01,6.721194876303617782e+00,3.936223194651324309e-01
6.950000000000000000e+09,9.353627407870970245e-01,4.999431890465155792e-01,6.675374119419645425e+00,3.924940274457264233e-01
6.955000000000000000e+09,9.380037663692628591e-01,4.999432032750533716e-01,6.629224012666215415e+00,3.913455286615556417e-01
6.960000000000000000e+09,9.406824959664183972e-01,4.999432176448773135e-01,6.582742585559539172e+00,3.901763822808528293e-01
6.965000000000000000e+09,9.433996365576267085e-01,4.999432321569957094e-01,6.535927846975408073e+00,3.889861358806156466e-01
6.970000000000000000e+09,9.461559116283455584e-01,4.999432468124206386e-01,6.488777785041505375e+00,3.877743250997766067e-01
6.975000000000000000e+09,9.489520616120443730e-01,4.999432616121679551e-01,6.441290367029814057e+00,3.865404732807388721e-01
6.980000000000000000e+09,9.517888443449543656e-01,4.999432765572570103e-01,6.393463539251803773e+00,3.852840910989176471e-01
6.985000000000000000e+09,9.546670355333023439e-01,4.999432916487107081e-01,6.345295226972941016e+00,3.840046761802889397e-01
6.990000000000000000e+09,9.575874292349957351e-01,4.999433068875555608e-01,6.296783334322815229e+00,3.827017127058801593e-01
6.995000000000000000e+09,9.605508383549873352e-01,4.999433222748215777e-01,6.247925744218266964e+00,3.813746710031860054e-01
7.000000000000000000e+09,9.635580951549442830e-01,4.999433378115423210e-01,6.198720318298805765e+00,3.800230071240179308e-01
7.005000000000000000e+09,9.666100517779285806e-01,4.999433534987545724e-01,6.149164896869372399e+00,3.786461624081541855e-01
7.010000000000000000e+09,9.697075807885170429e-01,4.999433693374987775e-01,6.099257298851126663e+00,3.772435630322874545e-01
7.015000000000000000e+09,9.728515757282498733e-01,4.999433853288185459e-01,6.048995321748816600e+00,3.758146195439714399e-01
7.020000000000000000e+09,9.760429516877386913e-01,4.999434014737609289e-01,5.998376741624385389e+00,3.743587263797218956e-01
7.025000000000000000e+09,9.792826458949008828e-01,4.999434177733761420e-01,5.947399313090286022e+00,3.728752613670792693e-01
7.030000000000000000e+09,9.825716183205306375e-01,4.999434342287177868e-01,5.896060769312725824e+00,3.713635852097585399e-01
7.035000000000000000e+09,9.859108523016356651e-01,4.999434508408425737e-01,5.844358822026817002e+00,3.698230409553222575e-01
7.040000000000000000e+09,9.893013551821236984e-01,4.999434676108103770e-01,5.792291161578301484e+00,3.682529534451716158e-01
7.045000000000000000e+09,9.927441589729479876e-01,4.999434845396841798e-01,5.739855456967917213e+00,3.666526287454868749e-01
7.050000000000000000e+09,9.962403210302290812e-01,4.999435016285301292e-01,5.687049355930161809e+00,3.650213535593829217e-01
7.055000000000000000e+09,9.997909247539312760e-01,4.999435188784173145e-01,5.633870485014718987e+00,3.633583946186147440e-01
7.060000000000000000e+09,1.003397080305641342e+00,4.999435362904178226e-01,5.580316449703717652e+00,3.616629980551115953e-01
7.065000000000000000e+09,1.007059925347508988e+00,4.999435538656067379e-01,5.526384834540918334e+00,3.599343887508552053e-01
7.070000000000000000e+09,1.010780625801857235e+00,4.999435716050620315e-01,5.472073203290872101e+00,3.581717696658771599e-01
7.075000000000000000e+09,1.014560376632576366e+00,4.999435895098645055e-01,5.417379099118804220e+00,3.563743211432821578e-01
7.080000000000000000e+09,1.018400402648573788e+00,4.999436075810977931e-01,5.362300044799535037e+00,3.545412001907268795e-01
7.085000000000000000e+09,1.022301959329683818e+00,4.999436258198483585e-01,5.306833542954771943e+00,3.526715397374768357e-01
7.090000000000000000e+09,1.026266333675760034e+00,4.999436442272052195e-01,5.250977076322994819e+00,3.507644478662977905e-01
7.095000000000000000e+09,1.030294845079442911e+00,4.999436628042602249e-01,5.194728108057937277e+00,3.488190070191317105e-01
7.100000000000000000e+09,1.034388846223277758e+00,4.999436815521077770e-01,5.138084082061280533e+00,3.468342731758006225e-01
7.105000000000000000e+09,1.038549724001039287e+00,4.999437004718449429e-01,5.081042423357089888e+00,3.448092750050328892e-01
7.110000000000000000e+09,1.042778900464814917e+00,4.999437195645711762e-01,5.023600538497080770e+00,3.427430129864323938e-01
7.115000000000000000e+09,1.047077833796964175e+00,4.999437388313885400e-01,4.965755816017976443e+00,3.406344585031134131e-01
7.120000000000000000e+09,1.051448019308882431e+00,4.999437582734014285e-01,4.907505626933228449e+00,3.384825529033209657e-01
7.125000000000000000e+09,1.055890990466173074e+00,4.999437778917167341e-01,4.848847325273244913e+00,3.362862065304474957e-01
7.130000000000000000e+09,1.060408319940471911e+00,4.999437976874435141e-01,4.789778248680814698e+00,3.340442977205932973e-01
7.135000000000000000e+09,1.065001620689136175e+00,4.999438176616932683e-01,4.730295719051719416e+00,3.317556717661591659e-01
7.140000000000000000e+09,1.069672547062457513e+00,4.999438378155796614e-01,4.670397043235705148e+00,3.294191398448672592e-01
7.145000000000000000e+09,1.074422795939214970e+00,4.999438581502184675e-01,4.610079513792997297e+00,3.270334779128390990e-01
7.150000000000000000e+09,1.079254107890109005e+00,4.999438786667276258e-01,4.549340409821534870e+00,3.245974255611022152e-01
7.155000000000000000e+09,1.084168268370838906e+00,4.999438993662271846e-01,4.488176997837848958e+00,3.221096848336100216e-01
7.160000000000000000e+09,1.089167108943041251e+00,4.999439202498391910e-01,4.426586532742039282e+00,3.195689190067140251e-01
7.165000000000000000e+09,1.094252508525049628e+00,4.999439413186875236e-01,4.364566258847510483e+00,3.169737513280343477e-01
7.170000000000000000e+09,1.099426394671335405e+00,4.999439625738981707e-01,4.302113410995632492e+00,3.143227637142335107e-01
7.175000000000000000e+09,1.104690744881023257e+00,4.999439840165987858e-01,4.239225215754641063e+00,3.116144954063563288e-01
7.180000000000000000e+09,1.110047587935795832e+00,4.999440056479188543e-01,4.175898892703514775e+00,3.088474415814221885e-01
7.185000000000000000e+09,1.115499005266268107e+00,4.999440274689896935e-01,4.112131655814931896e+00,3.060200519195244162e-01
7.190000000000000000e+09,1.121047132347057218e+00,4.999440494809441193e-01,4.047920714935775877e+00,3.031307291250225910e-01
7.195000000000000000e+09,1.126694160119756427e+00,4.999440716849167243e-01,3.983263277377506295e+00,3.001778274010160064e-01
7.200000000000000000e+09,1.132442336443855169e+00,4.999440940820434887e-01,3.918156549613408757e+00,2.971596508756109145e-01
7.205000000000000000e+09,1.138293967574028231e+00,4.999441166734620579e-01,3.852597739102239238e+00,2.940744519795233103e-01
7.210000000000000000e+09,1.144251419664338298e+00,4.999441394603113542e-01,3.786584056226043771e+00,2.909204297731224909e-01
7.215000000000000000e+09,1.150317120295754059e+00,4.999441624437317988e-01,3.720112716381597906e+00,2.876957282234619551e-01
7.220000000000000000e+09,1.156493560029200562e+00,4.999441856248650340e-01,3.653180942191877278e+00,2.843984344284439247e-01
7.225000000000000000e+09,1.162783293979332111e+00,4.999442090048539233e-01,3.585785965884296544e+00,2.810265767891098054e-01
7.230000000000000000e+09,1.169188943409881221e+00,4.999442325848426627e-01,3.517925031815068326e+00,2.775781231278911521e-01
7.235000000000000000e+09,1.175713197346144545e+00,4.999442563659764471e-01,3.449595399176273336e+00,2.740509787535186370e-01
7.240000000000000000e+09,1.182358814205402897e+00,4.999442803494014709e-01,3.380794344861364653e+00,2.704429844703266639e-01
7.245000000000000000e+09,1.189128623438890697e+00,4.999443045362650939e-01,3.311519166539174108e+00,2.667519145335618402e-01
7.250000000000000000e+09,1.196025527185337056e+00,4.999443289277153979e-01,3.241767185916186733e+00,2.629754745488460665e-01
7.255000000000000000e+09,1.203052501931317408e+00,4.999443535249015191e-01,3.171535752210894010e+00,2.591112993163152689e-01
7.260000000000000000e+09,1.210212600174903175e+00,4.999443783289732046e-01,3.100822245850208603e+00,2.551569506194135695e-01
7.265000000000000000e+09,1.217508952087123619e+00,4.999444033410810340e-01,3.029624082412516906e+00,2.511099149593265523e-01
7.270000000000000000e+09,1.224944767168941295e+00,4.999444285623762529e-01,2.957938716802763324e+00,2.469676012340481508e-01
7.275000000000000000e+09,1.232523335894807559e+00,4.999444539940106624e-01,2.885763647710982482e+00,2.427273383650144223e-01
7.280000000000000000e+09,1.240248031340055901e+00,4.999444796371365074e-01,2.813096422334005808e+00,2.383863728704682106e-01
7.285000000000000000e+09,1.248122310782742606e+00,4.999445054929065324e-01,2.739934641402761439e+00,2.339418663885939886e-01
7.290000000000000000e+09,1.256149717273253863e+00,4.999445315624739261e-01,2.666275964522426101e+00,2.293908931518237049e-01
7.295000000000000000e+09,1.264333881164296347e+00,4.999445578469921547e-01,2.592118115833530467e+00,2.247304374140834393e-01
7.300000000000000000e+09,1.272678521589957201e+00,4.999445843476147400e-01,2.517458890031791352e+00,2.199573908350188067e-01
7.305000000000000000e+09,1.281187447884931441e+00,4.999446110654956477e-01,2.442296158752275570e+00,2.150685498237803195e-01
7.310000000000000000e+09,1.289864560931585968e+00,4.999446380017886771e-01,2.366627877347830200e+00,2.100606128470046685e-01
7.315000000000000000e+09,1.298713854423708014e+00,4.999446651576477940e-01,2.290452092070013546e+00,2.049301777048472828e-01
7.320000000000000000e+09,1.307739416031294066e+00,4.999446925342268533e-01,2.213766947691980569e+00,1.996737387816419629e-01
7.325000000000000000e+09,1.316945428451776978e+00,4.999447201326795986e-01,2.136570695591333724e+00,1.942876842771692480e-01
7.330000000000000000e+09,1.326336170331641195e+00,4.999447479541594963e-01,2.058861702311705510e+00,1.887682934253628875e-01
7.335000000000000000e+09,1.335916017038935477e+00,4.999447759998197349e-01,1.980638458639756738e+00,1.831117337094628206e-01
7.340000000000000000e+09,1.345689441267327258e+00,4.999448042708131701e-01,1.901899589217677322e+00,1.773140580825346979e-01
7.345000000000000000e+09,1.355661013448410390e+00,4.999448327682922688e-01,1.822643862731152087e+00,1.713712022048520245e-01
7.350000000000000000e+09,1.365835401950138861e+00,4.999448614934087765e-01,1.742870202686128245e+00,1.652789817089728164e-01
7.355000000000000000e+09,1.376217373032135649e+00,4.999448904473140498e-01,1.662577698829044159e+00,1.590330895078022611e-01
7.360000000000000000e+09,1.386811790531914390e+00,4.999449196311586130e-01,1.581765619221872976e+00,1.526290931592718114e-01
7.365000000000000000e+09,1.397623615248001716e+00,4.999449490460922685e-01,1.500433423026592328e+00,1.460624323062392760e-01
7.370000000000000000e+09,1.408657903987224236e+00,4.999449786932640971e-01,1.418580774023211699e+00,1.393284162097860324e-01
7.375000000000000000e+09,1.419919808238683689e+00,4.999450085738220140e-01,1.336207554901611916e+00,1.324222213973619278e-01
7.380000000000000000e+09,1.431414572432838650e+00,4.999450386889131570e-01,1.253313882374442967e+00,1.253388894501060169e-01
7.385000000000000000e+09,1.443147531742694945e+00,4.999450690396833874e-01,1.169900123143826409e+00,1.180733249549636987e-01
7.390000000000000000e+09,1.455124109378661768e+00,4.999450996272774561e-01,1.085966910770546523e+00,1.106202936512360457e-01
7.395000000000000000e+09,1.467349813325388164e+00,4.999451304528389484e-01,1.001515163488644555e+00,1.029744208036913466e-01
7.400000000000000000e+09,1.479830232464466544e+00,4.999451615175099506e-01,9.165461030119438357e-01,9.513018983789961469e-02
7.405000000000000000e+09,1.492571032023350064e+00,4.999451928224312725e-01,8.310612743739907993e-01,8.708194127647245208e-02
7.410000000000000000e+09,1.505577948281967782e+00,4.999452243687420028e-01,7.450625668712225202e-01,7.882387202134816251e-02
7.415000000000000000e+09,1.518856782471541766e+00,4.999452561575798426e-01,6.585522361249021017e-01,7.035003502633391248e-02
7.420000000000000000e+09,1.532413393784103128e+00,4.999452881900806611e-01,5.715329273522475884e-01,6.165433941560366504e-02
7.425000000000000000e+09,1.546253691415233611e+00,4.999453204673786622e-01,4.840076998693553234e-01,5.273055110230728815e-02
7.430000000000000000e+09,1.560383625549591091e+00,4.999453529906059956e-01,3.959800528999812275e-01,4.357229397158496331e-02
7.435000000000000000e+09,1.574809177198650545e+00,4.999453857608930352e-01,3.074539527211523904e-01,3.417305169360823625e-02
7.440000000000000000e+09,1.589536346785142884e+00,4.999454187793680449e-01,2.184338612339989383e-01,2.452617024418507485e-02
7.445000000000000000e+09,1.604571141372135745e+00,4.999454520471571239e-01,1.289247659807665203e-01,1.462486120998179873e-02
7.450000000000000000e+09,1.619919560419249116e+00,4.999454855653841512e-01,3.893221168389821019e-02,4.462205967986687671e-03
7.455000000000000000e+09,1.635587579945388725e+00,4.999455193351707294e-01,-5.153766664495024186e-02,-5.968839166679118513e-03
7.460000000000000000e+09,1.651581134971135789e+00,4.999455533576360744e-01,-1.424781089832640180e-01,-1.667543672340032757e-02
7.465000000000000000e+09,1.667906100100241318e+00,4.999455876338966820e-01,-2.338816938869188455e-01,-2.766486067577178520e-02
7.470000000000000000e+09,1.684568268101763744e+00,4.999456221650667720e-01,-3.257403003711926148e-01,-3.894448774285697024e-02
7.475000000000000000e+09,1.701573326338546410e+00,4.999456569522576221e-01,-4.180450680180500811e-01,-5.052178726204270554e-02
7.480000000000000000e+09,1.718926830886056356e+00,4.999456919965777901e-01,-5.107863552792033524e-01,-6.240430949807096450e-02
7.485000000000000000e+09,1.736634178175205268e+00,4.999457272991329471e-01,-6.039536959282365558e-01,-7.459967224095842564e-02
7.490000000000000000e+09,1.754700573989727896e+00,4.999457628610258775e-01,-6.975357536415127679e-01,-8.711554553858280592e-02
7.495000000000000000e+09,1.773130999640585514e+00,4.999457986833561463e-01,-7.915202746776579534e-01,-9.995963439802602046e-02
7.500000000000000000e+09,1.791930175135040049e+00,4.999458347672202652e-01,-8.858940386374215548e-01,-1.131396592805884449e-01
7.505000000000000000e+09,1.811102519159794699e+00,4.999458711137113598e-01,-9.806428073213062646e-01,-1.266633342096447068e-01
7.510000000000000000e+09,1.830652105682446518e+00,4.999459077239192806e-01,-1.075751271647475749e+00,-1.405383422922429348e-01
7.515000000000000000e+09,1.850582616993457385e+00,4.999459445989303807e-01,-1.171202996703891941e+00,-1.547723084605242549e-01
7.520000000000000000e+09,1.870897292993071392e+00,4.999459817398274608e-01,-1.266980364921191260e+00,-1.693727692168450760e-01
7.525000000000000000e+09,1.891598876549273056e+00,4.999460191476895465e-01,-1.363064517463911107e+00,-1.843471391732389719e-01
7.530000000000000000e+09,1.912689554742156073e+00,4.999460568235920555e-01,-1.459435293866317762e+00,-1.997026741570098185e-01
7.535000000000000000e+09,1.934170895840202853e+00,4.999460947686064638e-01,-1.556071170061761322e+00,-2.154464306658060435e-01
7.540000000000000000e+09,1.956043781848183283e+00,4.999461329838003065e-01,-1.652949194879026251e+00,-2.315852214385764052e-01
7.545000000000000000e+09,1.978308336500854692e+00,4.999461714702368997e-01,-1.750044925185476385e+00,-2.481255669219707416e-01
7.550000000000000000e+09,2.000963848594695005e+00,4.999462102289756182e-01,-1.847332359854400696e+00,-2.650736424109060296e-01
7.555000000000000000e+09,2.024008690577538516e+00,4.999462492610714515e-01,-1.944783872761500554e+00,-2.824352206485658545e-01
7.560000000000000000e+09,2.047440232359345025e+00,4.999462885675749479e-01,-2.042370145080361521e+00,-3.002156096879533553e-01
7.565000000000000000e+09,2.071254750347420348e+00,4.999463281495322153e-01,-2.140060097169765641e+00,-3.184195858314303740e-01
7.570000000000000000e+09,2.095447331763066412e+00,4.999463680079848094e-01,-2.237820820396315469e+00,-3.370513214887285169e-01
7.575000000000000000e+09,2.120011774359830348e+00,4.999464081439695673e-01,-2.335617509289927618e+00,-3.561143078247377414e-01
7.580000000000000000e+09,2.144940481732202642e+00,4.999464485585184415e-01,-2.433413394470986812e+00,-3.756112721035317348e-01
7.585000000000000000e+09,2.170224354494478369e+00,4.999464892526587212e-01,-2.531169676879760466e+00,-3.955440896878227308e-01
7.590000000000000000e+09,2.195852677689620336e+00,4.999465302274123668e-01,-2.628845463841209984e+00,-4.159136906969314040e-01
7.595000000000000000e+09,2.221813004909380940e+00,4.999465714837963981e-01,-2.726397707628339440e+00,-4.367199614048304923e-01
7.600000000000000000e+09,2.248091039714961603e+00,4.999466130228226168e-01,-2.823781147210083553e+00,-4.579616405278689184e-01
7.605000000000000000e+09,2.274670515080966737e+00,4.999466548454973847e-01,-2.920948253951174411e+00,-4.796362106425073879e-01
7.610000000000000000e+09,2.301533071735882174e+00,4.999466969528217342e-01,-3.017849182127835928e+00,-5.017397850802298720e-01
7.615000000000000000e+09,2.328658136414047508e+00,4.999467393457910913e-01,-3.114431725141473262e+00,-5.242669907492543135e-01
7.620000000000000000e+09,2.356022801222142693e+00,4.999467820253952199e-01,-3.210641278462391224e+00,-5.472108474777861442e-01
7.625000000000000000e+09,2.383601705481922295e+00,4.999468249926181107e-01,-3.306420810333582594e+00,-5.705626445986684558e-01
7.630000000000000000e+09,2.411366921608357750e+00,4.999468682484378146e-01,-3.401710841374138816e+00,-5.943118156588573786e-01
7.635000000000000000e+09,2.439287846778259272e+00,4.999469117938264984e-01,-3.496449434296333703e+00,-6.184458123072276159e-01
7.640000000000000000e+09,2.467331102328270909e+00,4.999469556297502226e-01,-3.590572194964269492e+00,-6.429499785816865653e-01
7.645000000000000000e+09,2.495460443031197073e+00,4.999469997571686641e-01,-3.684012286124868751e+00,-6.678074270173939286e-01
7.650000000000000000e+09,2.523636678577051207e+00,4.999470441770354490e-01,-3.776700455136781542e+00,-6.929989181814737442e-01
7.655000000000000000e+09,2.551817609770974826e+00,4.999470888902974308e-01,-3.868565077073950143e+00,-7.185027454440873207e-01
7.660000000000000000e+09,2.579957982119811533e+00,4.999471338978952462e-01,-3.959532214585548715e+00,-7.442946269923604863e-01
7.665000000000000000e+09,2.608009459609024638e+00,4.999471792007626481e-01,-4.049525695863525954e+00,-7.703476072797903473e-01
7.670000000000000000e+09,2.635920621578287992e+00,4.999472247998266172e-01,-4.138467212053160260e+00,-7.966319702883708498e-01
7.675000000000000000e+09,2.663636985666168133e+00,4.999472706960074175e-01,-4.226276435390777131e+00,-8.231151671449048468e-01
7.680000000000000000e+09,2.691101059787065708e+00,4.999473168902180964e-01,-4.312871159215635686e+00,-8.497617607539222906e-01
7.685000000000000000e+09,2.718252426065838723e+00,4.999473633833647068e-01,-4.398167460939518492e+00,-8.765333902268788169e-01
7.690000000000000000e+09,2.745027859513055724e+00,4.999474101763460299e-01,-4.482079888847359861e+00,-9.033887579280612812e-01
7.695000000000000000e+09,2.771361484030908429e+00,4.999474572700535191e-01,-4.564521673457672790e+00,-9.302836419763194087e-01
7.700000000000000000e+09,2.797184968027077723e+00,4.999475046653711896e-01,-4.645404963885065186e+00,-9.571709369662655398e-01
7.705000000000000000e+09,2.822427761533789159e+00,4.999475523631753404e-01,-4.724641089419121087e+00,-9.840007255563110178e-01
7.710000000000000000e+09,2.847017376228252239e+00,4.999476003643347766e-01,-4.802140846198162727e+00,-1.010720383353769236e+00
7.715000000000000000e+09,2.870879709157106774e+00,4.999476486697103650e-01,-4.877814808518699863e+00,-1.037274719235142806e+00
7.720000000000000000e+09,2.893939410268289159e+00,4.999476972801550345e-01,-4.951573663935322500e+00,-1.063606152852111464e+00
7.725000000000000000e+09,2.916120293058539481e+00,4.999477461965137759e-01,-5.023328570891766987e+00,-1.089654930593197513e+00
7.730000000000000000e+09,2.937345786765264144e+00,4.999477954196233087e-01,-5.092991537194660800e+00,-1.115359380700870817e+00
7.735000000000000000e+09,2.957539427572659196e+00,4.999478449503121369e-01,-5.160475817170517843e+00,-1.140656207575696524e+00
7.740000000000000000e+09,2.976625385302949844e+00,4.999478947894003267e-01,-5.225696324918892799e+00,-1.165480824568766671e+00
7.745000000000000000e+09,2.994529021015433390e+00,4.999479449376995621e-01,-5.288570060573340115e+00,-1.189767723736746774e+00
7.750000000000000000e+09,3.011177469907584836e+00,4.999479953960127010e-01,-5.349016546073502631e+00,-1.213450880183830849e+00
7.755000000000000000e+09,3.026500242900951321e+00,4.999480461651339969e-01,-5.406958266512563505e+00,-1.236464187712484453e+00
7.760000000000000000e+09,3.040429839360239583e+00,4.999480972458488215e-01,-5.462321112764221276e+00,-1.258741921610827541e+00
7.765000000000000000e+09,3.052902362556439542e+00,4.999481486389335538e-01,-5.515034820753813349e+00,-1.280219223519511562e+00
7.770000000000000000e+09,3.063858128796518088e+00,4.999482003451554690e-01,-5.565033402493673620e+00,-1.300832602499213397e+00
7.775000000000000000e+09,3.073242260628956224e+00,4.999482523652725718e-01,-5.612255563827698523e+00,-1.320520445678725174e+00
7.780000000000000000e+09,3.081005254231404145e+00,4.999483047000337077e-01,-5.656645103736162916e+00,-1.339223531234498665e+00
7.785000000000000000e+09,3.087103511023318703e+00,4.999483573501780076e-01,-5.698151290068143027e+00,-1.356885535973715751e+00
7.790000000000000000e+09,3.091499823741463704e+00,4.999484103164352766e-01,-5.736729206695198258e+00,-1.373453529488803060e+00
7.795000000000000000e+09,3.094163807677879241e+00,4.999484635995254944e-01,-5.772340067295082200e+00,-1.388878446733198935e+00
7.800000000000000000e+09,3.095072268514010183e+00,4.999485172001588151e-01,-5.804951491323537383e+00,-1.403115530970772129e+00
7.805000000000000000e+09,3.094209499178093736e+00,4.999485711190356230e-01,-5.834537738160797460e+00,-1.416124739360925977e+00
7.810000000000000000e+09,3.091567499385048823e+00,4.999486253568461436e-01,-5.861079895970924269e+00,-1.427871103979447387e+00
7.815000000000000000e+09,3.087146112957439126e+00,4.999486799142703330e-01,-5.884566022432049515e+00,-1.438325041813640404e+00
7.820000000000000000e+09,3.080953079633774294e+00,4.999487347919781555e-01,-5.904991235191339172e+00,-1.447462608200234424e+00
7.825000000000000000e+09,3.073003999792808472e+00,4.999487899906288613e-01,-5.922357750657846864e+00,-1.455265689271913132e+00
7.830000000000000000e+09,3.063322212302324932e+00,4.999488455108713758e-01,-5.936674870537840931e+00,-1.461722130204024861e+00
7.835000000000000000e+09,3.051938587499278377e+00,4.999489013533439663e-01,-5.947958916314455280e+00,-1.466825797365209016e+00
7.840000000000000000e+09,3.038891239023390867e+00,4.999489575186740753e-01,-5.956233112686697417e+00,-1.470576573845098212e+00
7.845000000000000000e+09,3.024225159866203327e+00,4.999490140074783207e-01,-5.961527421746208866e+00,-1.472980289193904779e+00
7.850000000000000000e+09,3.007991789430025431e+00,4.999490708203623845e-01,-5.963878330405015582e+00,-1.474048585536390510e+00
7.855000000000000000e+09,2.990248519662493720e+00,4.999491279579206804e-01,-5.963328594247387038e+00,-1.473798723461452020e+00
7.860000000000000000e+09,2.971058149317290287e+00,4.999491854207365749e-01,-5.959926941562327940e+00,-1.472253332206942877e+00
7.865000000000000000e+09,2.950488296143651379e+00,4.999492432093819438e-01,-5.953727741803747975e+00,-1.469440109623853186e+00
7.870000000000000000e+09,2.928610777258911391e+00,4.999493013244173389e-01,-5.944790643112338735e+00,-1.465391478189437935e+00
7.875000000000000000e+09,2.905500968144326457e+00,4.999493597663916544e-01,-5.933180183817362341e+00,-1.460144203931765805e+00
7.880000000000000000e+09,2.881237150601291042e+00,4.999494185358420162e-01,-5.918965383001846270e+00,-1.453738985513955306e+00
7.885000000000000000e+09,2.855899859672109464e+00,4.999494776332938928e-01,-5.902219315284814805e+00,-1.446220020915261584e+00
7.890000000000000000e+09,2.829571238953094259e+00,4.999495370592607069e-01,-5.883018674930818648e+00,-1.437634559135426704e+00
7.895000000000000000e+09,2.802334412977167233e+00,4.999495968142438906e-01,-5.861443334269863747e+00,-1.428032444162662618e+00
7.900000000000000000e+09,2.774272884418460983e+00,4.999496568987327194e-01,-5.837575901181871529e+00,-1.417465658091627390e+00
7.905000000000000000e+09,2.745469962859052870e+00,4.999497173132040895e-01,-5.811501280117998824e+00,-1.405987869796390122e+00
7.910000000000000000e+09,2.716008230753411024e+00,4.999497780581226292e-01,-5.783306240773215201e+00,-1.393653994965039722e+00
7.915000000000000000e+09,2.685969051100752125e+00,4.999498391339403658e-01,-5.753078998130810362e+00,-1.380519772627053499e+00
7.920000000000000000e+09,2.655432120194954226e+00,4.999499005410968366e-01,-5.720908807154989617e+00,-1.366641362566929807e+00
7.925000000000000000e+09,2.624475067745013490e+00,4.999499622800186449e-01,-5.686885574974099633e+00,-1.352074967265691319e+00
7.930000000000000000e+09,2.593173105603799211e+00,4.999500243511196818e-01,-5.651099492913865596e+00,-1.336876481238187697e+00
7.935000000000000000e+09,2.561598725409211408e+00,4.999500867548008487e-01,-5.613640690302434066e+00,-1.321101169896753635e+00
7.940000000000000000e+09,2.529821444571515698e+00,4.999501494914498911e-01,-5.574598911504803134e+00,-1.304803379353333792e+00
7.945000000000000000e+09,2.497907599308311521e+00,4.999502125614414538e-01,-5.534063217234783671e+00,-1.288036277918718886e+00
7.950000000000000000e+09,2.465920182787012749e+00,4.999502759651368033e-01,-5.492121710781503907e+00,-1.270851629453084275e+00
7.955000000000000000e+09,2.433918725931516924e+00,4.999503397028838836e-01,-5.448861289437386901e+00,-1.253299598198376996e+00
7.960000000000000000e+09,2.401959218035494725e+00,4.999504037750169272e-01,-5.404367421068157817e+00,-1.235428584259093521e+00
7.965000000000000000e+09,2.370094064040785042e+00,4.999504681818567331e-01,-5.358723945486567608e+00,-1.217285088520672076e+00
7.970000000000000000e+09,2.338372075144130147e+00,4.999505329237101670e-01,-5.312012900037541563e+00,-1.198913605484761113e+00
7.975000000000000000e+09,2.306838489290479632e+00,4.999505980008703832e-01,-5.264314368587061033e+00,-1.180356542260913022e+00
7.980000000000000000e+09,2.275535018082562200e+00,4.999506634136164362e-01,-5.215706352923488609e+00,-1.161654161778008509e+00
7.985000000000000000e+09,2.244499916696295561e+00,4.999507291622133365e-01,-5.166264665465172712e+00,-1.142844548175014241e+00
7.990000000000000000e+09,2.213768073471904962e+00,4.999507952469119942e-01,-5.116062842030140168e+00,-1.123963592258240496e+00
7.995000000000000000e+09,2.183371116013333335e+00,4.999508616679488870e-01,-5.065172073373246597e+00,-1.105044994908534139e+00
8.000000000000000000e+09,2.153337530803470123e+00,4.999509284255461150e-01,-5.013661154138008058e+00,-1.086120286343699171e+00
8.005000000000000000e+09,2.123692793552725000e+00,4.999509955199112898e-01,-4.961596447851353453e+00,-1.067218859201692682e+00
8.010000000000000000e+09,2.094459507717027602e+00,4.999510629512374793e-01,-4.909041866576697721e+00,-1.048368013490955875e+00
8.015000000000000000e+09,2.065657548873229388e+00,4.999511307197028187e-01,-4.856058863888812027e+00,-1.029593011570693939e+00
8.020000000000000000e+09,2.037304212850111540e+00,4.999511988254707884e-01,-4.802706439816573081e+00,-1.010917141425764498e+00
8.025000000000000000e+09,2.009414365777940858e+00,4.999512672686899362e-01,-4.749041156496647709e+00,-9.923617866494571782e-01
8.030000000000000000e+09,1.982000594429726092e+00,4.999513360494935998e-01,-4.695117163301532948e+00,-9.739465016703299227e-01
8.035000000000000000e+09,1.955073355451821815e+00,4.999514051680001847e-01,-4.640986230275768953e+00,-9.556890908997970335e-01
8.040000000000000000e+09,1.928641122292538590e+00,4.999514746243126639e-01,-4.586697788789509289e+00,-9.376056906162890670e-01
8.045000000000000000e+09,1.902710528825366287e+00,4.999515444185188007e-01,-4.532298978379588839e+00,-9.197108525314732219e-01
8.050000000000000000e+09,1.877286508844468571e+00,4.999516145506909259e-01,-4.477834698827955151e+00,-9.020176281142622265e-01
8.055000000000000000e+09,1.852372430771068057e+00,4.999516850208856611e-01,-4.423347666598819394e+00,-8.845376528689552487e-01
8.060000000000000000e+09,1.827970227052611474e+00,4.999517558291441399e-01,-4.368878474823229219e+00,-8.672812298757424099e-01
8.065000000000000000e+09,1.804080517872624023e+00,4.999518269754916755e-01,-4.314465656103973146e+00,-8.502574120113590705e-01
8.070000000000000000e+09,1.780702728899090648e+00,4.999518984599378157e-01,-4.260145747472338762e+00,-8.334740823609383398e-01
8.075000000000000000e+09,1.757835202900044802e+00,4.999519702824760659e-01,-4.205953356895286710e+00,-8.169380324204245092e-01
8.080000000000000000e+09,1.735475305143675318e+00,4.999520424430839438e-01,-4.151921230799289653e+00,-8.006550377696752818e-01
8.085000000000000000e+09,1.713619522574726606e+00,4.999521149417229804e-01,-4.098080322137698239e+00,-7.846299309675099920e-01
8.090000000000000000e+09,1.692263556818812686e+00,4.999521877783382195e-01,-4.044459858578298039e+00,-7.688666714809209157e-01
8.095000000000000000e+09,1.671402411118033227e+00,4.999522609528586070e-01,-3.991087410438977745e+00,-7.533684125157031897e-01
8.100000000000000000e+09,1.651030471348653661e+00,4.999523344651966017e-01,-3.937988958060063549e+00,-7.381375646674397384e-01
8.105000000000000000e+09,1.631141581299483834e+00,4.999524083152481757e-01,-3.885188958331240450e+00,-7.231758563487360458e-01
8.110000000000000000e+09,1.611729112417764842e+00,4.999524825028928143e-01,-3.832710410135415469e+00,-7.084843909851854526e-01
8.115000000000000000e+09,1.592786028253728947e+00,4.999525570279930720e-01,-3.780574918520955396e+00,-6.940637010057721934e-01
8.120000000000000000e+09,1.574304943840593607e+00,4.999526318903950717e-01,-3.728802757424371173e+00,-6.799137986718026827e-01
8.125000000000000000e+09,1.556278180263131805e+00,4.999527070899278947e-01,-3.677412930813986236e+00,-6.660342238141165883e-01
8.130000000000000000e+09,1.538697814672875364e+00,4.999527826264037467e-01,-3.626423232153368037e+00,-6.524240885649328359e-01
8.135000000000000000e+09,1.521555726001372122e+00,4.999528584996177916e-01,-3.575850302082640653e+00,-6.390821191769830989e-01
8.140000000000000000e+09,1.504843636634243254e+00,4.999529347093480958e-01,-3.525709684274493494e+00,-6.260066950425844379e-01
8.145000000000000000e+09,1.488553150293526084e+00,4.999530112553556283e-01,-3.476015879406873399e+00,-6.131958850234426883e-01
8.150000000000000000e+09,1.472675786377581675e+00,4.999530881373839830e-01,-3.426782397233245625e+00,-6.006474812129256602e-01
8.155000000000000000e+09,1.457203010993946668e+00,4.999531653551594901e-01,-3.378021806725291398e+00,-5.883590302502346159e-01
8.160000000000000000e+09,1.442126264923089041e+00,4.999532429083911045e-01,-3.329745784309880552e+00,-5.763278623160545955e-01
8.165000000000000000e+09,1.427436988726597189e+00,4.999533207967701287e-01,-3.281965160186110619e+00,-5.645511179272575397e-01
8.170000000000000000e+09,1.413126645215159183e+00,4.999533990199704903e-01,-3.234689962753348524e+00,-5.530257726562926024e-01
8.175000000000000000e+09,1.399186739479377772e+00,4.999534775776484086e-01,-3.187929461184428881e+00,-5.417486598974221579e-01
8.180000000000000000e+09,1.385608836668710708e+00,4.999535564694422840e-01,-3.141692206160290546e+00,-5.307164917931457282e-01
8.185000000000000000e+09,1.372384577704009345e+00,4.999536356949728089e-01,-3.095986068823853188e+00,-5.199258784395093258e-01
8.190000000000000000e+09,1.359505693089062328e+00,4.999537152538429119e-01,-3.050818277983587290e+00,-5.093733454773072822e-01
8.195000000000000000e+09,1.346964014981088864e+00,4.999537951456374252e-01,-3.006195455617155954e+00,-4.990553501759399380e-01
8.200000000000000000e+09,1.334751487671250070e+00,4.999538753699233062e-01,-2.962123650733690994e+00,-4.889682961133410277e-01
8.205000000000000000e+09,1.322860176609740090e+00,4.999539559262493604e-01,-2.918608371630869058e+00,-4.791085465450521941e-01
8.210000000000000000e+09,1.311282276108473699e+00,4.999540368141464075e-01,-2.875654616613442904e+00,-4.694724365575412284e-01
8.215000000000000000e+09,1.300010115840149139e+00,4.999541180331269485e-01,-2.833266903222124267e+00,-4.600562840917162832e-01
8.220000000000000000e+09,1.289036166245024706e+00,4.999541995826852214e-01,-2.791449296026640603e+00,-4.508563999189226790e-01
8.225000000000000000e+09,1.278353042949385898e+00,4.999542814622973119e-01,-2.750205433040342928e+00,-4.418690966478000526e-01
8.230000000000000000e+09,1.267953510290807495e+00,4.999543636714208206e-01,-2.709538550809563517e+00,-4.330906968349300667e-01
8.235000000000000000e+09,1.257830484038162000e+00,4.999544462094949182e-01,-2.669451508231006187e+00,-4.245175402679084442e-01
8.240000000000000000e+09,1.247977033387899892e+00,4.999545290759402350e-01,-2.629946809151913811e+00,-4.161459904856765757e-01
8.245000000000000000e+09,1.238386382310169953e+00,4.999546122701590822e-01,-2.591026623801025330e+00,-4.079724405955784672e-01
8.250000000000000000e+09,1.229051910315911877e+00,4.999546957915348977e-01,-2.552692809111740235e+00,-3.999933184457357127e-01
8.255000000000000000e+09,1.219967152703832713e+00,4.999547796394327448e-01,-2.514946927971624557e+00,-3.922050912020543789e-01
8.260000000000000000e+09,1.211125800348261228e+00,4.999548638131987577e-01,-2.477790267460405094e+00,-3.846042693817951497e-01
8.265000000000000000e+09,1.202521699078926032e+00,4.999549483121605298e-01,-2.441223856117535451e+00,-3.771874103880716866e-01
8.270000000000000000e+09,1.194148848699913668e+00,4.999550331356267252e-01,-2.405248480281135137e+00,-3.699511215869436542e-01
8.275000000000000000e+09,1.186001401693913326e+00,4.999551182828872453e-01,-2.369864699552457488e+00,-3.628920629685383759e-01
8.280000000000000000e+09,1.178073661648717740e+00,4.999552037532131732e-01,-2.335072861415519618e+00,-3.560069494261021150e-01
8.285000000000000000e+09,1.170360081444741462e+00,4.999552895458564961e-01,-2.300873115064173913e+00,-3.492925526890983123e-01
8.290000000000000000e+09,1.162855261234624127e+00,4.999553756600504384e-01,-2.267265424467326262e+00,-3.427457029399059163e-01
8.295000000000000000e+09,1.155553946245125641e+00,4.999554620950091288e-01,-2.234249580712086569e+00,-3.363632901434663314e-01
8.300000000000000000e+09,1.148451024429433032e+00,4.999555488499276557e-01,-2.201825213666012804e+00,-3.301422651175403011e-01
8.305000000000000000e+09,1.141541523992091633e+00,4.999556359239821224e-01,-2.169991802983250118e+00,-3.240796403662957736e-01
8.310000000000000000e+09,1.134820610810241881e+00,4.999557233163294812e-01,-2.138748688495454964e+00,-3.181724907014439330e-01
8.315000000000000000e+09,1.128283585770324837e+00,4.999558110261075328e-01,-2.108095080016367362e+00,-3.124179536712770044e-01
8.320000000000000000e+09,1.121925882037700495e+00,4.999558990524349822e-01,-2.078030066588489877e+00,-3.068132298165120453e-01
8.325000000000000000e+09,1.115743062275568187e+00,4.999559873944113275e-01,-2.048552625203067024e+00,-3.013555827710669988e-01
8.330000000000000000e+09,1.109730815826962314e+00,4.999560760511167490e-01,-2.019661629018247417e+00,-2.960423392235183027e-01
8.335000000000000000e+09,1.103884955872866502e+00,4.999561650216124420e-01,-1.991355855103326800e+00,-2.908708887544596555e-01
8.340000000000000000e+09,1.098201416577398559e+00,4.999562543049400620e-01,-1.963633991731872142e+00,-2.858386835630331024e-01
8.345000000000000000e+09,1.092676250230981028e+00,4.999563439001221687e-01,-1.936494645252066604e+00,-2.809432380959795417e-01
8.350000000000000000e+09,1.087305624398433368e+00,4.999564338061619484e-01,-1.909936346546643682e+00,-2.761821285888153010e-01
8.355000000000000000e+09,1.082085819082304834e+00,4.999565240220433249e-01,-1.883957557116361148e+00,-2.715529925318709292e-01
8.360000000000000000e+09,1.077013223906099881e+00,4.999566145467308487e-01,-1.858556674796127517e+00,-2.670535280687207358e-01
8.365000000000000000e+09,1.072084335324630544e+00,4.999567053791696969e-01,-1.833732039129085445e+00,-2.626814933368097904e-01
8.370000000000000000e+09,1.067295753866887464e+00,4.999567965182858953e-01,-1.809481936417936421e+00,-2.584347057583826768e-01
8.375000000000000000e+09,1.062644181414196254e+00,4.999568879629858187e-01,-1.785804604461566081e+00,-2.543110412873135218e-01
8.380000000000000000e+09,1.058126418520264567e+00,4.999569797121566905e-01,-1.762698237007852553e+00,-2.503084336209475680e-01
8.385000000000000000e+09,1.053739361773426753e+00,4.999570717646662499e-01,-1.740160987922299451e+00,-2.464248733801335245e-01
8.390000000000000000e+09,1.049480001206408275e+00,4.999571641193629734e-01,-1.718190975100801987e+00,-2.426584072652225865e-01
8.395000000000000000e+09,1.045345417754184547e+00,4.999572567750758534e-01,-1.696786284131380107e+00,-2.390071371913476961e-01
8.400000000000000000e+09,1.041332780762477928e+00,4.999573497306145642e-01,-1.675944971721455623e+00,-2.354692194079979206e-01
8.405000000000000000e+09,1.037439345548474723e+00,4.999574429847694068e-01,-1.655665068903693582e+00,-2.320428636069717943e-01
8.410000000000000000e+09,1.033662451014538686e+00,4.999575365363112534e-01,-1.635944584030156967e+00,-2.287263320219576901e-01
8.415000000000000000e+09,1.029999517316091850e+00,4.999576303839917690e-01,-1.616781505567542743e+00,-2.255179385232488620e-01
8.420000000000000000e+09,1.026448043584268222e+00,4.999577245265430792e-01,-1.598173804704168477e+00,-2.224160477105115996e-01
8.425000000000000000e+09,1.023005605702988374e+00,4.999578189626780467e-01,-1.580119437774992752e+00,-2.194190740055876887e-01
8.430000000000000000e+09,1.019669854142006393e+00,4.999579136910903832e-01,-1.562616348521524756e+00,-2.165254807488882216e-01
8.435000000000000000e+09,1.016438511844087733e+00,4.999580087104541493e-01,-1.545662470186106363e+00,-2.137337792998703634e-01
8.440000000000000000e+09,1.013309372167781275e+00,4.999581040194244208e-01,-1.529255727457870195e+00,-2.110425281449045398e-01
8.445000000000000000e+09,1.010280296883992346e+00,4.999581996166369002e-01,-1.513394038270585717e+00,-2.084503320128657800e-01
8.450000000000000000e+09,1.007349214227098999e+00,4.999582955007079166e-01,-1.498075315466822932e+00,-2.059558410010119411e-01
8.455000000000000000e+09,1.004514116999065898e+00,4.999583916702347586e-01,-1.483297468329930702e+00,-2.035577497114728907e-01
8.460000000000000000e+09,1.001773060726080411e+00,4.999584881237954526e-01,-1.469058403992121953e+00,-2.012547963996978995e-01
8.465000000000000000e+09,9.991241618676320879e-01,4.999585848599487625e-01,-1.455356028728556073e+00,-1.990457621363733720e-01
8.470000000000000000e+09,9.965655960760109178e-01,4.999586818772344121e-01,-1.442188249137045464e+00,-1.969294699825829831e-01
8.475000000000000000e+09,9.940955965060945809e-01,4.999587791741730292e-01,-1.429552973213214839e+00,-1.949047841795699121e-01
8.480000000000000000e+09,9.917124521743878596e-01,4.999588767492660346e-01,-1.417448111325834592e+00,-1.929706093535713540e-01
8.485000000000000000e+09,9.894145063660932937e-01,4.999589746009960312e-01,-1.405871577096481584e+00,-1.911258897360531561e-01
8.490000000000000000e+09,9.872001550892626209e-01,4.999590727278263591e-01,-1.394821288188121455e+00,-1.893696083996975199e-01
8.495000000000000000e+09,9.850678455748416162e-01,4.999591711282016515e-01,-1.384295167006893479e+00,-1.877007865104091122e-01
8.500000000000000000e+09,9.830160748219624045e-01,4.999592698005473901e-01,-1.374291141323122911e+00,-1.861184825958438482e-01
8.505000000000000000e+09,9.810433881866563732e-01,4.999593687432704048e-01,-1.364807144811917450e+00,-1.846217918300347982e-01
8.510000000000000000e+09,9.791483780137149040e-01,4.999594679547585407e-01,-1.355841117521179751e+00,-1.832098453348525169e-01
8.515000000000000000e+09,9.773296823097055164e-01,4.999595674333809359e-01,-1.347391006265993507e+00,-1.818818094976060173e-01
8.520000000000000000e+09,9.755859834567680577e-01,4.999596671774880208e-01,-1.339454764956491406e+00,-1.806368853053651469e-01
8.525000000000000000e+09,9.739160069656130903e-01,4.999597671854115744e-01,-1.332030354859701449e+00,-1.794743076955224170e-01
8.530000000000000000e+09,9.723185202668542804e-01,4.999598674554646682e-01,-1.325115744799618689e+00,-1.783933449226928758e-01
8.535000000000000000e+09,9.707923315393285346e-01,4.999599679859419443e-01,-1.318708911296843755e+00,-1.773932979415845379e-01
8.540000000000000000e+09,9.693362885745742119e-01,4.999600687751194483e-01,-1.312807838651631531e+00,-1.764734998058533622e-01
8.545000000000000000e+09,9.679492776761724482e-01,4.999601698212547962e-01,-1.307410518971590552e+00,-1.756333150825463152e-01
8.550000000000000000e+09,9.666302225928704583e-01,4.999602711225874518e-01,-1.302514952146371696e+00,-1.748721392819009290e-01
8.555000000000000000e+09,9.653780834845870906e-01,4.999603726773382828e-01,-1.298119145771808869e+00,-1.741893983022879677e-01
8.560000000000000000e+09,9.641918559201546612e-01,4.999604744837100601e-01,-1.294221115025308233e+00,-1.735845478899746830e-01
8.565000000000000000e+09,9.630705699056522073e-01,4.999605765398875135e-01,-1.290818882493370623e+00,-1.730570731132461404e-01
8.570000000000000000e+09,9.620132889424843903e-01,4.999606788440371097e-01,-1.287910477953891020e+00,-1.726064878506957667e-01
8.575000000000000000e+09,9.610191091140440900e-01,4.999607813943074408e-01,-1.285493938113914991e+00,-1.722323342931874057e-01
8.580000000000000000e+09,9.600871582001440085e-01,4.999608841888290578e-01,-1.283567306305015254e+00,-1.719341824592275358e-01
8.585000000000000000e+09,9.592165948180990664e-01,4.999609872257148036e-01,-1.282128632136918522e+00,-1.717116297232464950e-01
8.590000000000000000e+09,9.584066075895166792e-01,4.999610905030595909e-01,-1.281175971110553924e+00,-1.715643003563730451e-01
8.595000000000000000e+09,9.576564143318884170e-01,4.999611940189408466e-01,-1.280707384191800191e+00,-1.714918450793068150e-01
8.600000000000000000e+09,9.569652612741706976e-01,4.999612977714182338e-01,-1.280720937347277211e+00,-1.714939406269035960e-01
8.605000000000000000e+09,9.563324222951844478e-01,4.999614017585340964e-01,-1.281214701042025839e+00,-1.715702893238574278e-01
8.610000000000000000e+09,9.557571981841478381e-01,4.999615059783131255e-01,-1.282186749700711337e+00,-1.717206186711436322e-01
8.615000000000000000e+09,9.552389159224730086e-01,4.999616104287629703e-01,-1.283635161132987257e+00,-1.719446809427322975e-01
8.620000000000000000e+09,9.547769279858597802e-01,4.999617151078739052e-01,-1.285558015923320418e+00,-1.722422527920320912e-01
8.625000000000000000e+09,9.543706116658512428e-01,4.999618200136189961e-01,-1.287953396785903815e+00,-1.726131348675717936e-01
8.630000000000000000e+09,9.540193684101300198e-01,4.999619251439545442e-01,-1.290819387885428604e+00,-1.730571514374554809e-01
8.635000000000000000e+09,9.537226231806656962e-01,4.999620304968197537e-01,-1.294154074123913256e+00,-1.735741500220311373e-01
8.640000000000000000e+09,9.534798238288365591e-01,4.999621360701370087e-01,-1.297955540393868068e+00,-1.741640010342289102e-01
8.645000000000000000e+09,9.532904404869191328e-01,4.999622418618120401e-01,-1.302221870798376369e+00,-1.748265974270679646e-01
8.650000000000000000e+09,9.531539649749791732e-01,4.999623478697340362e-01,-1.306951147838066429e+00,-1.755618543477363014e-01
8.655000000000000000e+09,9.530699102225422825e-01,4.999624540917755877e-01,-1.312141451565305372e+00,-1.763697087976972000e-01
8.660000000000000000e+09,9.530378097041811714e-01,4.999625605257930205e-01,-1.317790858705753854e+00,-1.772501192982457452e-01
8.665000000000000000e+09,9.530572168883479911e-01,4.999626671696263402e-01,-1.323897441747203585e+00,-1.782030655608982661e-01
8.670000000000000000e+09,9.531277046986846857e-01,4.999627740210993987e-01,-1.330459267996037198e+00,-1.792285481620571330e-01
8.675000000000000000e+09,9.532488649870778374e-01,4.999628810780201160e-01,-1.337474398600933867e+00,-1.803265882212758964e-01
8.680000000000000000e+09,9.534203080177517942e-01,4.999629883381804252e-01,-1.344940887544079589e+00,-1.814972270825414569e-01
8.685000000000000000e+09,9.536416619617070767e-01,4.999630957993564939e-01,-1.352856780599599684e+00,-1.827405259978969188e-01
8.690000000000000000e+09,9.539125724007317952e-01,4.999632034593089469e-01,-1.361220114259292124e+00,-1.840565658127747417e-01
8.695000000000000000e+09,9.542327018403774508e-01,4.999633113157828102e-01,-1.370028914624962901e+00,-1.854454466522789113e-01
8.700000000000000000e+09,9.546017292311262947e-01,4.999634193665076776e-01,-1.379281196268150378e+00,-1.869072876078772261e-01
8.705000000000000000e+09,9.550193494971016550e-01,4.999635276091980440e-01,-1.388974961055901902e+00,-1.884422264236147448e-01
8.710000000000000000e+09,9.554852730716305587e-01,4.999636360415531389e-01,-1.399108196942971283e+00,-1.900504191812188992e-01
8.715000000000000000e+09,9.559992254389484412e-01,4.999637446612573144e-01,-1.409678876730173336e+00,-1.917320399833464251e-01
8.720000000000000000e+09,9.565609466814075645e-01,4.999638534659799349e-01,-1.420684956788278885e+00,-1.934872806341582097e-01
8.725000000000000000e+09,9.571701910314766026e-01,4.999639624533758764e-01,-1.432124375747151568e+00,-1.953163503164310200e-01
8.730000000000000000e+09,9.578267264278461646e-01,4.999640716210852487e-01,-1.443995053150164853e+00,-1.972194752644584881e-01
8.735000000000000000e+09,9.585303340749954382e-01,4.999641809667338399e-01,-1.456294888072768856e+00,-1.991968984317835645e-01
8.740000000000000000e+09,9.592808080055116315e-01,4.999642904879332272e-01,-1.469021757705570419e+00,-2.012488791530224752e-01
8.745000000000000000e+09,9.600779546444869750e-01,4.999644001822808326e-01,-1.482173515901125116e+00,-2.033756927988312757e-01
8.750000000000000000e+09,9.609215923753159361e-01,4.999645100473599779e-01,-1.495747991683833877e+00,-2.055776304230744200e-01
8.755000000000000000e+09,9.618115511062139689e-01,4.999646200807403851e-01,-1.509742987723267316e+00,-2.078549984013763341e-01
8.760000000000000000e+09,9.627476718367222741e-01,4.999647302799780091e-01,-1.524156278768823647e+00,-2.102081180598247556e-01
8.765000000000000000e+09,9.637298062236157037e-01,4.999648406426152047e-01,-1.538985610047759467e+00,-2.126373252932300950e-01
8.770000000000000000e+09,9.647578161453623791e-01,4.999649511661812262e-01,-1.554228695623651513e+00,-2.151429701715132925e-01
8.775000000000000000e+09,9.658315732645867957e-01,4.999650618481918940e-01,-1.569883216716254415e+00,-2.177254165333941671e-01
8.780000000000000000e+09,9.669509585877422708e-01,4.999651726861501499e-01,-1.585946819982261946e+00,-2.203850415662871320e-01
8.785000000000000000e+09,9.681158620212848565e-01,4.999652836775460574e-01,-1.602417115755455645e+00,-2.231222353711060924e-01
8.790000000000000000e+09,9.693261819236895782e-01,4.999653948198570230e-01,-1.619291676247217815e+00,-2.259374005110578176e-01
8.795000000000000000e+09,9.705818246525064197e-01,4.999655061105477416e-01,-1.636568033705678715e+00,-2.288309515430198005e-01
8.800000000000000000e+09,9.718827041058371030e-01,4.999656175470708064e-01,-1.654243678534609963e+00,-2.318033145305326004e-01
8.805000000000000000e+09,9.732287412573537022e-01,4.999657291268664872e-01,-1.672316057369254594e+00,-2.348549265367447791e-01
8.810000000000000000e+09,9.746198636842506868e-01,4.999658408473631188e-01,-1.690782571111486110e+00,-2.379862350964757622e-01
8.815000000000000000e+09,9.760560050872985061e-01,4.999659527059770459e-01,-1.709640572921665713e+00,-2.411976976656846627e-01
8.820000000000000000e+09,9.775371048023555609e-01,4.999660647001131775e-01,-1.728887366169254980e+00,-2.444897810473752875e-01
8.825000000000000000e+09,9.790631073023575714e-01,4.999661768271647655e-01,-1.748520202338310847e+00,-2.478629607919229372e-01
8.830000000000000000e+09,9.806339616892765232e-01,4.999662890845138485e-01,-1.768536278891283509e+00,-2.513177205710014350e-01
8.835000000000000000e+09,9.822496211751172712e-01,4.999664014695313630e-01,-1.788932737089146574e+00,-2.548545515233294756e-01
8.840000000000000000e+09,9.839100425512110615e-01,4.999665139795772539e-01,-1.809706659767437831e+00,-2.584739515706703239e-01
8.845000000000000000e+09,9.856151856450534599e-01,4.999666266120006974e-01,-1.830855069069151408e+00,-2.621764247027118522e-01
8.850000000000000000e+09,9.873650127638256002e-01,4.999667393641404334e-01,-1.852374924133083356e+00,-2.659624802289946022e-01
8.855000000000000000e+09,9.891594881239033077e-01,4.999668522333247100e-01,-1.874263118739100342e+00,-2.698326319965170805e-01
8.860000000000000000e+09,9.909985772655318659e-01,4.999669652168716172e-01,-1.896516478909866077e+00,-2.737873975712571406e-01
8.865000000000000000e+09,9.928822464517230717e-01,4.999670783120893081e-01,-1.919131760467512882e+00,-2.778272973816157121e-01
8.870000000000000000e+09,9.948104620509152785e-01,4.999671915162760549e-01,-1.942105646549428410e+00,-2.819528538227475956e-01
8.875000000000000000e+09,9.967831899021971642e-01,4.999673048267206377e-01,-1.965434745078664447e+00,-2.861645903191641915e-01
8.880000000000000000e+09,9.988003946626758944e-01,4.999674182407022327e-01,-1.989115586194257546e+00,-2.904630303446850137e-01
8.885000000000000000e+09,1.000862039135882009e+00,4.999675317554910792e-01,-2.013144619637179833e+00,-2.948486963970609054e-01
8.890000000000000000e+09,1.002968083580638936e+00,4.999676453683481459e-01,-2.037518212096295578e+00,-2.993221089260997836e-01
8.895000000000000000e+09,1.005118484999642847e+00,4.999677590765257418e-01,-2.062232644514446100e+00,-3.038837852133297046e-01
8.900000000000000000e+09,1.007313196406762534e+00,4.999678728772675163e-01,-2.087284109353111816e+00,-3.085342382008730011e-01
8.905000000000000000e+09,1.009552166072634316e+00,4.999679867678086809e-01,-2.112668707820622327e+00,-3.132739752683724177e-01
8.910000000000000000e+09,1.011835336747463066e+00,4.999681007453763426e-01,-2.138382447060790614e+00,-3.181034969552829494e-01
8.915000000000000000e+09,1.014162644860699292e+00,4.999682148071895038e-01,-2.164421237307792900e+00,-3.230232956274660117e-01
8.920000000000000000e+09,1.016534019696611724e+00,4.999683289504594508e-01,-2.190780889005341514e+00,-3.280338540855569640e-01
8.925000000000000000e+09,1.018949382545197846e+00,4.999684431723898093e-01,-2.217457109893279821e+00,-3.331356441134938340e-01
8.930000000000000000e+09,1.021408645827856176e+00,4.999685574701769331e-01,-2.244445502063820541e+00,-3.383291249654156729e-01
8.935000000000000000e+09,1.023911712197252966e+00,4.999686718410099595e-01,-2.271741558989969434e+00,-3.436147417891892708e-01
8.940000000000000000e+09,1.026458473610532884e+00,4.999687862820710316e-01,-2.299340662524982370e+00,-3.489929239841017550e-01
8.945000000000000000e+09,1.029048810375937872e+00,4.999689007905355753e-01,-2.327238079881940536e+00,-3.544640834922331285e-01
8.950000000000000000e+09,1.031682590171772773e+00,4.999690153635725776e-01,-2.355428960589259990e+00,-3.600286130204686241e-01
8.955000000000000000e+09,1.034359667037782815e+00,4.999691299983446413e-01,-2.383908333430322823e+00,-3.656868841925228208e-01
8.960000000000000000e+09,1.037079880338378279e+00,4.999692446920082634e-01,-2.412671103368047909e+00,-3.714392456289469235e-01
8.965000000000000000e+09,1.039843053697570241e+00,4.999693594417141118e-01,-2.441712048459282247e+00,-3.772860209539167231e-01
8.970000000000000000e+09,1.042648993905266774e+00,4.999694742446071372e-01,-2.471025816760854088e+00,-3.832275067270455304e-01
8.975000000000000000e+09,1.045497489795166324e+00,4.999695890978269053e-01,-2.500606923235465295e+00,-3.892639702997963136e-01
8.980000000000000000e+09,1.048388311093844560e+00,4.999697039985077085e-01,-2.530449746657096100e+00,-3.953956475944260252e-01
8.985000000000000000e+09,1.051321207241538325e+00,4.999698189437789542e-01,-2.560548526525372015e+00,-4.016227408054624526e-01
8.990000000000000000e+09,1.054295906184532505e+00,4.999699339307651647e-01,-2.590897359990717241e+00,-4.079454160222626413e-01
8.995000000000000000e+09,1.057312113139734722e+00,4.999700489565863104e-01,-2.621490198798290372e+00,-4.143638007725843897e-01
9.000000000000000000e+09,1.060369509331648974e+00,4.999701640183580320e-01,-2.652320846254212494e+00,-4.208779814863089497e-01
9.005000000000000000e+09,1.063467750702703940e+00,4.999702791131919732e-01,-2.683382954223707983e+00,-4.274880008798823683e-01
9.010000000000000000e+09,1.066606466597475711e+00,4.999703942381957811e-01,-2.714670020165839581e+00,-4.341938552611857016e-01
9.015000000000000000e+09,1.069785258421650953e+00,4.999705093904734388e-01,-2.746175384210811643e+00,-4.409954917549976372e-01
9.020000000000000000e+09,1.073003698277262608e+00,4.999706245671256544e-01,-2.777892226292272504e+00,-4.478928054508134471e-01
9.025000000000000000e+09,1.076261327574820292e+00,4.999707397652496943e-01,-2.809813563335190612e+00,-4.548856364724778167e-01
9.030000000000000000e+09,1.079557655624729717e+00,4.999708549819401049e-01,-2.841932246517790084e+00,-4.619737669732195684e-01
9.035000000000000000e+09,1.082892158208581090e+00,4.999709702142884904e-01,-2.874240958604279417e+00,-4.691569180552407348e-01
9.040000000000000000e+09,1.086264276133518836e+00,4.999710854593840126e-01,-2.906732211371554353e+00,-4.764347466191002356e-01
9.045000000000000000e+09,1.089673413770657850e+00,4.999712007143135573e-01,-2.939398343127175739e+00,-4.838068421428061150e-01
9.050000000000000000e+09,1.093118937580826788e+00,4.999713159761620118e-01,-2.972231516338106783e+00,-4.912727233957754347e-01
9.055000000000000000e+09,1.096600174629766666e+00,4.999714312420122098e-01,-3.005223715375541893e+00,-4.988318350901023157e-01
9.060000000000000000e+09,1.100116411096094593e+00,4.999715465089457078e-01,-3.038366744390850194e+00,-5.064835444741564441e-01
9.065000000000000000e+09,1.103666890775072185e+00,4.999716617740425084e-01,-3.071652225332770048e+00,-5.142271378729121878e-01
9.070000000000000000e+09,1.107250813581731164e+00,4.999717770343814482e-01,-3.105071596118222033e+00,-5.220618171803932395e-01
9.075000000000000000e+09,1.110867334057174860e+00,4.999718922870405313e-01,-3.138616108969842333e+00,-5.299866963103112560e-01
9.080000000000000000e+09,1.114515559882296447e+00,4.999720075290971510e-01,-3.172276828934144532e+00,-5.380007976117302526e-01
9.085000000000000000e+09,1.118194550403256882e+00,4.999721227576282012e-01,-3.206044632592966792e+00,-5.461030482568753897e-01
9.090000000000000000e+09,1.121903315173732096e+00,4.999722379697103536e-01,-3.239910206984438545e+00,-5.542922766096747278e-01
9.095000000000000000e+09,1.125640812518760470e+00,4.999723531624202799e-01,-3.273864048744799415e+00,-5.625672085830968339e-01
9.100000000000000000e+09,1.129405948126008585e+00,4.999724683328350960e-01,-3.307896463489609751e+00,-5.709264639957563059e-01
9.105000000000000000e+09,1.133197573670305491e+00,4.999725834780321954e-01,-3.341997565449345675e+00,-5.793685529381267241e-01
9.110000000000000000e+09,1.137014485477129799e+00,4.999726985950898595e-01,-3.376157277370542165e+00,-5.878918721584793783e-01
9.115000000000000000e+09,1.140855423232504329e+00,4.999728136810872581e-01,-3.410365330707112896e+00,-5.964947014827379768e-01
9.120000000000000000e+09,1.144719068745489565e+00,4.999729287331047822e-01,-3.444611266111111014e+00,-6.051752002794590357e-01
9.125000000000000000e+09,1.148604044770646038e+00,4.999730437482242107e-01,-3.478884434240921308e+00,-6.139314039840635395e-01
9.130000000000000000e+09,1.152508913898486975e+00,4.999731587235290431e-01,-3.513173996907486440e+00,-6.227612206979675769e-01
9.135000000000000000e+09,1.156432177521532045e+00,4.999732736561047219e-01,-3.547468928572402369e+00,-6.316624278773921297e-01
9.140000000000000000e+09,1.160372274884019062e+00,4.999733885430387437e-01,-3.581758018213241357e+00,-6.406326691278183549e-01
9.145000000000000000e+09,1.164327582224462976e+00,4.999735033814209917e-01,-3.616029871578667620e+00,-6.496694511227909530e-01
9.150000000000000000e+09,1.168296412019408814e+00,4.999736181683439029e-01,-3.650272913846198009e+00,-6.587701406641104374e-01
9.155000000000000000e+09,1.172277012337549662e+00,4.999737329009029119e-01,-3.684475392699530616e+00,-6.679319619023342813e-01
9.160000000000000000e+09,1.176267566313802027e+00,4.999738475761963397e-01,-3.718625381844963940e+00,-6.771519937380339194e-01
9.165000000000000000e+09,1.180266191752519678e+00,4.999739621913258381e-01,-3.752710784979629288e+00,-6.864271674232582665e-01
9.170000000000000000e+09,1.184270940869910360e+00,4.999740767433967226e-01,-3.786719340231086584e+00,-6.957542643852641095e-01
9.175000000000000000e+09,1.188279800185167545e+00,4.999741912295179724e-01,-3.820638625080810868e+00,-7.051299142934275288e-01
9.180000000000000000e+09,1.192290690570483536e+00,4.999743056468025082e-01,-3.854456061789030663e+00,-7.145505933922973174e-01
9.185000000000000000e+09,1.196301467469403024e+00,4.999744199923675803e-01,-3.888158923330915062e+00,-7.240126231223469322e-01
9.190000000000000000e+09,1.200309921294185012e+00,4.999745342633349354e-01,-3.921734339864514141e+00,-7.335121690534596173e-01
9.195000000000000000e+09,1.204313778010821734e+00,4.999746484568308169e-01,-3.955169305732837870e+00,-7.430452401516809413e-01
9.200000000000000000e+09,1.208310699922510167e+00,4.999747625699865750e-01,-3.988450687021520835e+00,-7.526076884055368232e-01
9.205000000000000000e+09,1.212298286660025592e+00,4.999748765999386113e-01,-4.021565229674319397e+00,-7.621952088331747088e-01
9.210000000000000000e+09,1.216274076388567993e+00,4.999749905438287678e-01,-4.054499568179221747e+00,-7.718033398947863333e-01
9.215000000000000000e+09,1.220235547239501450e+00,4.999751043988044374e-01,-4.087240234830279206e+00,-7.814274643327250303e-01
9.220000000000000000e+09,1.224180118975247922e+00,4.999752181620188973e-01,-4.119773669571424435e+00,-7.910628104620616163e-01
9.225000000000000000e+09,1.228105154895061446e+00,4.999753318306314198e-01,-4.152086230426589530e+00,-8.007044539336423128e-01
9.230000000000000000e+09,1.232007963988317689e+00,4.999754454018076610e-01,-4.184164204515478325e+00,-8.103473199899782209e-01
9.235000000000000000e+09,1.235885803341797429e+00,4.999755588727197164e-01,-4.215993819656872255e+00,-8.199861862346202734e-01
9.240000000000000000e+09,1.239735880806495105e+00,4.999756722405464537e-01,-4.247561256558395115e+00,-8.296156859342471712e-01
9.245000000000000000e+09,1.243555357927564442e+00,4.999757855024736797e-01,-4.278852661581396433e+00,-8.392303118688289043e-01
9.250000000000000000e+09,1.247341353141814713e+00,4.999758986556944174e-01,-4.309854160082417174e+00,-8.488244207481958625e-01
9.255000000000000000e+09,1.251090945244221153e+00,4.999760116974090729e-01,-4.340551870314991234e+00,-8.583922382068689405e-01
9.260000000000000000e+09,1.254801177124577283e+00,4.999761246248257129e-01,-4.370931917880462869e+00,-8.679278643892007761e-01
9.265000000000000000e+09,1.258469059774373511e+00,4.999762374351602312e-01,-4.400980450716272863e+00,-8.774252801353739084e-01
9.270000000000000000e+09,1.262091576561474415e+00,4.999763501256365705e-01,-4.430683654597487475e+00,-8.868783537731794731e-01
9.275000000000000000e+09,1.265665687769868208e+00,4.999764626934870559e-01,-4.460027769135359144e+00,-8.962808485211724019e-01
9.280000000000000000e+09,1.269188335399416445e+00,4.999765751359524502e-01,-4.488999104246426342e+00,-9.056264305035421902e-01
9.285000000000000000e+09,1.272656448219296133e+00,4.999766874502822867e-01,-4.517584057066606817e+00,-9.149086773751302637e-01
9.290000000000000000e+09,1.276066947066729185e+00,4.999767996337349252e-01,-4.545769129277885234e+00,-9.241210875504681788e-01
9.295000000000000000e+09,1.279416750381259016e+00,4.999769116835780514e-01,-4.573540944815937870e+00,-9.332570900283938542e-01
9.300000000000000000e+09,1.282702779962801021e+00,4.999770235970885657e-01,-4.600886267921893591e+00,-9.423100547994842646e-01
9.305000000000000000e+09,1.285921966939994832e+00,4.999771353715531386e-01,-4.627792021499040231e+00,-9.512733038199361335e-01
9.310000000000000000e+09,1.289071257933538606e+00,4.999772470042680439e-01,-4.654245305732540139e+00,-9.601401225316956722e-01
9.315000000000000000e+09,1.292147621397042645e+00,4.999773584925396586e-01,-4.680233416923965883e+00,-9.689037719035407115e-01
9.320000000000000000e+09,1.295148054117158498e+00,4.999774698336845735e-01,-4.705743866499105366e+00,-9.775575009669290605e-01
9.325000000000000000e+09,1.298069587851391704e+00,4.999775810250297603e-01,-4.730764400130290426e+00,-9.860945598115293809e-01
9.330000000000000000e+09,1.300909296082003896e+00,4.999776920639129041e-01,-4.755283016927194240e+00,-9.945082130064129000e-01
9.335000000000000000e+09,1.303664300861368419e+00,4.999778029476824037e-01,-4.779287988635267048e+00,-1.002791753404747466e+00
9.340000000000000000e+09,1.306331779723831410e+00,4.999779136736978158e-01,-4.802767878789303779e+00,-1.010938516289489941e+00
9.345000000000000000e+09,1.308908972636633417e+00,4.999780242393298546e-01,-4.825711561758611268e+00,-1.018941893810752619e+00
9.350000000000000000e+09,1.311393188961940126e+00,4.999781346419606698e-01,-4.848108241624899506e+00,-1.026795349664105350e+00
9.355000000000000000e+09,1.313781814400676984e+00,4.999782448789841238e-01,-4.869947470831367475e+00,-1.034492433955312540e+00
9.360000000000000000e+09,1.316072317887614807e+00,4.999783549478058475e-01,-4.891219168537169537e+00,-1.042026798192820625e+00
9.365000000000000000e+09,1.318262258406954102e+00,4.999784648458435732e-01,-4.911913638616809408e+00,-1.049392210348656596e+00
9.370000000000000000e+09,1.320349291696484739e+00,4.999785745705271900e-01,-4.932021587237357174e+00,-1.056582569923796067e+00
9.375000000000000000e+09,1.322331176808491104e+00,4.999786841192990217e-01,-4.951534139951206726e+00,-1.063591922953709856e+00
9.380000000000000000e+09,1.324205782495122108e+00,4.999787934896141040e-01,-4.970442858239517037e+00,-1.070414476887137978e+00
9.385000000000000000e+09,1.325971093386306920e+00,4.999789026789401847e-01,-4.988739755444252744e+00,-1.077044615270676076e+00
9.390000000000000000e+09,1.327625215928432301e+00,4.999790116847579458e-01,-5.006417312027028110e+00,-1.083476912170745488e+00
9.395000000000000000e+09,1.329166384052610894e+00,4.999791205045614473e-01,-5.023468490093155658e+00,-1.089706146263819564e+00
9.400000000000000000e+09,1.330592964542363754e+00,4.999792291358579610e-01,-5.039886747124260324e+00,-1.095727314527148000e+00
9.405000000000000000e+09,1.331903462071497790e+00,4.999793375761683589e-01,-5.055666048863455053e+00,-1.101535645462456303e+00
9.410000000000000000e+09,1.333096523884242712e+00,4.999794458230272243e-01,-5.070800881298543672e+00,-1.107126611785969938e+00
9.415000000000000000e+09,1.334170944091430222e+00,4.999795538739830736e-01,-5.085286261694261789e+00,-1.112495942520901338e+00
9.420000000000000000e+09,1.335125667558219931e+00,4.999796617265984677e-01,-5.099117748626690094e+00,-1.117639634430462658e+00
9.425000000000000000e+09,1.335959793360874670e+00,4.999797693784502894e-01,-5.112291450976575113e+00,-1.122553962732320665e+00
9.430000000000000000e+09,1.336672577792381134e+00,4.999798768271299099e-01,-5.124804035843163241e+00,-1.127235491039126458e+00
9.435000000000000000e+09,1.337263436899077007e+00,4.999799840702432441e-01,-5.136652735343172793e+00,-1.131681080473119883e+00
9.440000000000000000e+09,1.337731948533023019e+00,4.999800911054109176e-01,-5.147835352266122655e+00,-1.135887897907902344e+00
9.445000000000000000e+09,1.338077853907626791e+00,4.999801979302687105e-01,-5.158350264560036535e+00,-1.139853423294411527e+00
9.450000000000000000e+09,1.338301058646807151e+00,4.999803045424673353e-01,-5.168196428627788386e+00,-1.143575456033723015e+00
9.455000000000000000e+09,1.338401633320928097e+00,4.999804109396729368e-01,-5.177373381419396736e+00,-1.147052120364652428e+00
9.460000000000000000e+09,1.338379813465856882e+00,4.999805171195670361e-01,-5.185881241309687084e+00,-1.150281869739393947e+00
9.465000000000000000e+09,1.338235999084294026e+00,4.999806230798467532e-01,-5.193720707758330057e+00,-1.153263490167183658e+00
9.470000000000000000e+09,1.337970753631802623e+00,4.999807288182250287e-01,-5.200893059752615066e+00,-1.155996102511284596e+00
9.475000000000000000e+09,1.337584802492971736e+00,4.999808343324307347e-01,-5.207400153038966195e+00,-1.158479163730873118e+00
9.480000000000000000e+09,1.337079030955942383e+00,4.999809396202087863e-01,-5.213244416155880856e+00,-1.160712467066147058e+00
9.485000000000000000e+09,1.336454481696629282e+00,4.999810446793204188e-01,-5.218428845284882378e+00,-1.162696141170692421e+00
9.490000000000000000e+09,1.335712351786768393e+00,4.999811495075431322e-01,-5.222956997941302859e+00,-1.164430648201345564e+00
9.495000000000000000e+09,1.334853989242434924e+00,4.999812541026710244e-01,-5.226832985532372078e+00,-1.165916780882066739e+00
9.500000000000000000e+09,1.333880889132424974e+00,4.999813584625150131e-01,-5.230061464814200534e+00,-1.167155658563964860e+00
9.505000000000000000e+09,1.332794689267966071e+00,4.999814625849026140e-01,-5.232647628283876529e+00,-1.168148722309257703e+00
9.510000000000000000e+09,1.331597165497767854e+00,4.999815664676784954e-01,-5.234597193547307903e+00,-1.168897729032326138e+00
9.515000000000000000e+09,1.330290226633996653e+00,4.999816701087043680e-01,-5.235916391707156947e+00,-1.169404744735962565e+00
9.520000000000000000e+09,1.328875909036577152e+00,4.999817735058592616e-01,-5.236611954818991777e+00,-1.169672136885558045e+00
9.525000000000000000e+09,1.327356370884992032e+00,4.999818766570394146e-01,-5.236691102467054826e+00,-1.169702565968212760e+00
9.530000000000000000e+09,1.325733886167583364e+00,4.999819795601588845e-01,-5.236161527513914393e+00,-1.169498976287504766e+00
9.535000000000000000e+09,1.324010838419519054e+00,4.999820822131491038e-01,-5.235031381080754720e+00,-1.169064586047957821e+00
9.540000000000000000e+09,1.322189714241484237e+00,4.999821846139594905e-01,-5.233309256817505251e+00,-1.168402876786185818e+00
9.545000000000000000e+09,1.320273096631447540e+00,4.999822867605572263e-01,-5.231004174523620875e+00,-1.167517582207997950e+00
9.550000000000000000e+09,1.318263658161981322e+00,4.999823886509277004e-01,-5.228125563181416524e+00,-1.166412676492480482e+00
9.555000000000000000e+09,1.316164154036113976e+00,4.999824902830743434e-01,-5.224683243465849891e+00,-1.165092362125799585e+00
9.560000000000000000e+09,1.313977415053545705e+00,4.999825916550188487e-01,-5.220687409793479006e+00,-1.163561057327668680e+00
9.565000000000000000e+09,1.311706340520006009e+00,4.999826927648013952e-01,-5.216148611976548999e+00,-1.161823383134928722e+00
9.570000000000000000e+09,1.309353891129958924e+00,4.999827936104806470e-01,-5.211077736543975547e+00,-1.159884150205056752e+00
9.575000000000000000e+09,1.306923081853837321e+00,4.999828941901339197e-01,-5.205485987794511438e+00,-1.157748345403397661e+00
9.580000000000000000e+09,1.304416974858698008e+00,4.999829945018572364e-01,-5.199384868644003177e+00,-1.155421118235965938e+00
9.585000000000000000e+09,1.301838672490445159e+00,4.999830945437654384e-01,-5.192786161328436734e+00,-1.152907767188651622e+00
9.590000000000000000e+09,1.299191310344475880e+00,4.999831943139924628e-01,-5.185701908023433226e+00,-1.150213726032067285e+00
9.595000000000000000e+09,1.296478050449578756e+00,4.999832938106911762e-01,-5.178144391437685456e+00,-1.147344550148630127e+00
9.600000000000000000e+09,1.293702074589042628e+00,4.999833930320337072e-01,-5.170126115437922998e+00,-1.144305902936882946e+00
9.605000000000000000e+09,1.290866577780754421e+00,4.999834919762113361e-01,-5.161659785759514563e+00,-1.141103542344889199e+00
9.610000000000000000e+09,1.287974761936086843e+00,4.999835906414347719e-01,-5.152758290853811651e+00,-1.137743307581436714e+00
9.615000000000000000e+09,1.285029829716539229e+00,4.999836890259342081e-01,-5.143434682923776258e+00,-1.134231106051813764e+00
9.620000000000000000e+09,1.282034978603687980e+00,4.999837871279593227e-01,-5.133702159191898318e+00,-1.130572900559872362e+00
9.625000000000000000e+09,1.278993395197755900e+00,4.999838849457795553e-01,-5.123574043446843973e+00,-1.126774696816699395e+00
9.630000000000000000e+09,1.275908249757077728e+00,4.999839824776838859e-01,-5.113063767908490043e+00,-1.122842531291322610e+00
9.635000000000000000e+09,1.272782690989237686e+00,4.999840797219812782e-01,-5.102184855449284129e+00,-1.118782459435838650e+00
9.640000000000000000e+09,1.269619841103346136e+00,4.999841766770004581e-01,-5.090950902208494000e+00,-1.114600544314468866e+00
9.645000000000000000e+09,1.266422791129977021e+00,4.999842733410903017e-01,-5.079375560628974995e+00,-1.110302845661061966e+00
9.650000000000000000e+09,1.263194596514812584e+00,4.999843697126194475e-01,-5.067472522947195301e+00,-1.105895409387663175e+00
9.655000000000000000e+09,1.259938272989474584e+00,4.999844657899770173e-01,-5.055255505161166063e+00,-1.101384257562201929e+00
9.660000000000000000e+09,1.256656792721943638e+00,4.999845615715720615e-01,-5.042738231499669155e+00,-1.096775378870695095e+00
9.665000000000000000e+09,1.253353080747392490e+00,4.999846570558340031e-01,-5.029934419412963820e+00,-1.092074719576012765e+00
9.670000000000000000e+09,1.250030011678187947e+00,4.999847522412125822e-01,-5.016857765099738131e+00,-1.087288174981275279e+00
9.675000000000000000e+09,1.246690406691923103e+00,4.999848471261780780e-01,-5.003521929587750883e+00,-1.082421581404954480e+00
9.680000000000000000e+09,1.243337030793300935e+00,4.999849417092209758e-01,-4.989940525375895497e+00,-1.077480708669429355e+00
9.685000000000000000e+09,1.239972590346304804e+00,4.999850359888525220e-01,-4.976127103649466754e+00,-1.072471253104519073e+00
9.690000000000000000e+09,1.236599730870604708e+00,4.999851299636044466e-01,-4.962095142072271869e+00,-1.067398831062992270e+00
9.695000000000000000e+09,1.233221035096388141e+00,4.999852236320291854e-01,-4.947858033161399938e+00,-1.062268972944427237e+00
9.700000000000000000e+09,1.229839021269998334e+00,4.999853169926997687e-01,-4.933429073244179897e+00,-1.057087117720220348e+00
9.705000000000000000e+09,1.226456141702954916e+00,4.999854100442100435e-01,-4.918821451998592664e+00,-1.051858607952014246e+00
9.710000000000000000e+09,1.223074781555577362e+00,4.999855027851746736e-01,-4.904048242573240124e+00,-1.046588685292929588e+00
9.715000000000000000e+09,1.219697257846247718e+00,4.999855952142290838e-01,-4.889122392282795992e+00,-1.041282486460026080e+00
9.720000000000000000e+09,1.216325818676679660e+00,4.999856873300297377e-01,-4.874056713871829594e+00,-1.035945039664580847e+00
9.725000000000000000e+09,1.212962642663887536e+00,4.999857791312538047e-01,-4.858863877341598858e+00,-1.030581261486716027e+00
9.730000000000000000e+09,1.209609838567941020e+00,4.999858706165996036e-01,-4.843556402326928634e+00,-1.025195954177742674e+00
9.735000000000000000e+09,1.206269445105940807e+00,4.999859617847863258e-01,-4.828146651015874369e+00,-1.019793803375156127e+00
9.740000000000000000e+09,1.202943430941395553e+00,4.999860526345543676e-01,-4.812646821598625557e+00,-1.014379376212698469e+00
9.745000000000000000e+09,1.199633694838609266e+00,4.999861431646649423e-01,-4.797068942233327249e+00,-1.008957119808145286e+00
9.750000000000000000e+09,1.196342065971505164e+00,4.999862333739006348e-01,-4.781424865514479094e+00,-1.003531360110657467e+00
9.755000000000000000e+09,1.193070304376798507e+00,4.999863232610649022e-01,-4.765726263431121268e+00,-9.981063010900550481e-01
9.760000000000000000e+09,1.189820101540651098e+00,4.999864128249825179e-01,-4.749984622796710632e+00,-9.926860242485904262e-01
9.765000000000000000e+09,1.186593081109220016e+00,4.999865020644992941e-01,-4.734211241137748161e+00,-9.872744884377140373e-01
9.770000000000000000e+09,1.183390799712995323e+00,4.999865909784823592e-01,-4.718417223023914531e+00,-9.818755299610424370e-01
9.775000000000000000e+09,1.180214747894898997e+00,4.999866795658199359e-01,-4.702613476821671412e+00,-9.764928629447153785e-01
9.780000000000000000e+09,1.177066351133023936e+00,4.999867678254214520e-01,-4.686810711855921241e+00,-9.711300799575564024e-01
9.785000000000000000e+09,1.173946970948942070e+00,4.999868557562177629e-01,-4.671019435962936228e+00,-9.657906528633199983e-01
9.790000000000000000e+09,1.170857906092576339e+00,4.999869433571606514e-01,-4.655249953416507047e+00,-9.604779338872750927e-01
9.795000000000000000e+09,1.167800393795041858e+00,4.999870306272233278e-01,-4.639512363209520984e+00,-9.551951568799028625e-01
9.800000000000000000e+09,1.164775611081648288e+00,4.999871175654003186e-01,-4.623816557675472616e+00,-9.499454387617067841e-01
9.805000000000000000e+09,1.161784676137005423e+00,4.999872041707071890e-01,-4.608172221431257931e+00,-9.447317811325508519e-01
9.810000000000000000e+09,1.158828649714870540e+00,4.999872904421808761e-01,-4.592588830624664276e+00,-9.395570720301300582e-01
9.815000000000000000e+09,1.155908536586044200e+00,4.999873763788796333e-01,-4.577075652471406464e+00,-9.344240878231642178e-01
9.820000000000000000e+09,1.153025287017046541e+00,4.999874619798828079e-01,-4.561641745062191333e+00,-9.293354952239587519e-01
9.825000000000000000e+09,1.150179798273870180e+00,4.999875472442910640e-01,-4.546295957426468526e+00,-9.242938534075573198e-01
9.830000000000000000e+09,1.147372916144667965e+00,4.999876321712263261e-01,-4.531046929835786052e+00,-9.193016162239862066e-01
9.835000000000000000e+09,1.144605436475744753e+00,4.999877167598316130e-01,-4.515903094330735001e+00,-9.143611344909501337e-01
9.840000000000000000e+09,1.141878106716106567e+00,4.999878010092712599e-01,-4.500872675458660765e+00,-9.094746583559183417e-01
9.845000000000000000e+09,1.139191627465097501e+00,4.999878849187306962e-01,-4.485963691203803450e+00,-9.046443397152152954e-01
9.850000000000000000e+09,1.136546654019491509e+00,4.999879684874166119e-01,-4.471183954100180991e+00,-8.998722346810599237e-01
9.855000000000000000e+09,1.133943797915046625e+00,4.999880517145567360e-01,-4.456541072508683143e+00,-8.951603060850936711e-01
9.860000000000000000e+09,1.131383628459683655e+00,4.999881345993999471e-01,-4.442042452050235291e+00,-8.905104260107725711e-01
9.865000000000000000e+09,1.128866674253796054e+00,4.999882171412163290e-01,-4.427695297176751588e+00,-8.859243783441679287e-01
9.870000000000000000e+09,1.126393424695455892e+00,4.999882993392968378e-01,-4.413506612872494017e+00,-8.814038613366765862e-01
9.875000000000000000e+09,1.123964331467004918e+00,4.999883811929535793e-01,-4.399483206470783614e+00,-8.769504901710751810e-01
9.880000000000000000e+09,1.121579810000706834e+00,4.999884627015196981e-01,-4.385631689575967052e+00,-8.725657995243514264e-01
9.885000000000000000e+09,1.119240240921121066e+00,4.999885438643492663e-01,-4.371958480080077258e+00,-8.682512461209737076e-01
9.890000000000000000e+09,1.116945971461849707e+00,4.999886246808171730e-01,-4.358469804262130154e+00,-8.640082112701386041e-01
9.895000000000000000e+09,1.114697316855333797e+00,4.999887051503194568e-01,-4.345171698963260276e+00,-8.598380033825490099e-01
9.900000000000000000e+09,1.112494561693464279e+00,4.999887852722727510e-01,-4.332070013824828258e+00,-8.557418604606772394e-01
9.905000000000000000e+09,1.110337961258001105e+00,4.999888650461146722e-01,-4.319170413582910761e+00,-8.517209525587456920e-01
9.910000000000000000e+09,1.108227742819465123e+00,4.999889444713034869e-01,-4.306478380410031725e+00,-8.477763842081420531e-01
9.915000000000000000e+09,1.106164106903379629e+00,4.999890235473182232e-01,-4.293999216295620869e+00,-8.439091968044458714e-01
9.920000000000000000e+09,1.104147228523113311e+00,4.999891022736586699e-01,-4.281738045458236996e+00,-8.401203709529740937e-01
9.925000000000000000e+09,1.102177258378589375e+00,4.999891806498450997e-01,-4.269699816782318358e+00,-8.364108287698932553e-01
9.930000000000000000e+09,1.100254324020281338e+00,4.999892586754183799e-01,-4.257889306272476304e+00,-8.327814361362393392e-01
9.935000000000000000e+09,1.098378530978034728e+00,4.999893363499399723e-01,-4.246311119518863642e+00,-8.292330049025418148e-01
9.940000000000000000e+09,1.096549963854527521e+00,4.999894136729916005e-01,-4.234969694168205123e+00,-8.257662950422450798e-01
9.945000000000000000e+09,1.094768687383135930e+00,4.999894906441755826e-01,-4.223869302394639647e+00,-8.223820167521558311e-01
9.950000000000000000e+09,1.093034747450041921e+00,4.999895672631144983e-01,-4.213014053364637412e+00,-8.190808324983247513e-01
9.955000000000000000e+09,1.091348172080815804e+00,4.999896435294510777e-01,-4.202407895692397588e+00,-8.158633590065598185e-01
9.960000000000000000e+09,1.089708972391329134e+00,4.999897194428484792e-01,-4.192054619879639787e+00,-8.127301691961319463e-01
9.965000000000000000e+09,1.088117143503421147e+00,4.999897950029897897e-01,-4.181957860737041344e+00,-8.096817940563494354e-01
9.970000000000000000e+09,1.086572665425430184e+00,4.999898702095781911e-01,-4.172121099782507336e+00,-8.067187244651536915e-01
9.975000000000000000e+09,1.085075503897888316e+00,4.999899450623370156e-01,-4.162547667612558122e+00,-8.038414129493081095e-01
9.980000000000000000e+09,1.083625611204982464e+00,4.999900195610093578e-01,-4.153240746244885706e+00,-8.010502753863433245e-01
9.985000000000000000e+09,1.082222926951916797e+00,4.999900937053581296e-01,-4.144203371427261473e+00,-7.983456926476386606e-01
9.990000000000000000e+09,1.080867378808805013e+00,4.999901674951662267e-01,-4.135438434910947869e+00,-7.957280121829568564e-01
9.995000000000000000e+09,1.079558883221699128e+00,4.999902409302359740e-01,-4.126948686686659151e+00,-7.931975495467638027e-01
1.000000000000000000e+10,1.078297346090995701e+00,4.999903140103894583e-01,-4.118736737179045981e+00,-7.907545898660783834e-01
1.000500000000000000e+10,1.077082663418154951e+00,4.999903867354682507e-01,-4.110805059399734951e+00,-7.883993892508496248e-01
1.001000000000000000e+10,1.075914721921021666e+00,4.999904591053334069e-01,-4.103155991055284169e+00,-7.861321761467696678e-01
1.001500000000000000e+10,1.074793399618551248e+00,4.999905311198653002e-01,-4.095791736609539768e+00,-7.839531526313907595e-01
1.002000000000000000e+10,1.073718566385458928e+00,4.999906027789636220e-01,-4.088714369298354967e+00,-7.818624956539668158e-01
1.002500000000000000e+10,1.072690084477516681e+00,4.999906740825471041e-01,-4.081925833095776390e+00,-7.798603582197762840e-01
1.003000000000000000e+10,1.071707809028007441e+00,4.999907450305537959e-01,-4.075427944629948840e+00,-7.779468705194401146e-01
1.003500000000000000e+10,1.070771588516225448e+00,4.999908156229405654e-01,-4.069222395049054697e+00,-7.761221410043499525e-01
1.004000000000000000e+10,1.069881265208303178e+00,4.999908858596832095e-01,-4.063310751834444012e+00,-7.743862574083728578e-01
1.004500000000000000e+10,1.069036675571469974e+00,4.999909557407765104e-01,-4.057694460562847105e+00,-7.727392877173917540e-01
1.005000000000000000e+10,1.068237650661983951e+00,4.999910252662336796e-01,-4.052374846614934967e+00,-7.711812810868547974e-01
1.005500000000000000e+10,1.067484016487617149e+00,4.999910944360867471e-01,-4.047353116830995745e+00,-7.697122687085204973e-01
1.006000000000000000e+10,1.066775594345289457e+00,4.999911632503862280e-01,-4.042630361113507043e+00,-7.683322646272703338e-01
1.006500000000000000e+10,1.066112201134379767e+00,4.999912317092010117e-01,-4.038207553975629693e+00,-7.670412665086190351e-01
1.007000000000000000e+10,1.065493649646532370e+00,4.999912998126182506e-01,-4.034085556036838938e+00,-7.658392563581635226e-01
1.007500000000000000e+10,1.064919748832367175e+00,4.999913675607435271e-01,-4.030265115464652048e+00,-7.647262011935229697e-01
1.008000000000000000e+10,1.064390304045773172e+00,4.999914349537001867e-01,-4.026746869362908043e+00,-7.637020536697354256e-01
1.008500000000000000e+10,1.063905117266468414e+00,4.999915019916298387e-01,-4.023531345107589807e+00,-7.627667526591943581e-01
1.009000000000000000e+10,1.063463987301233038e+00,4.999915686746918553e-01,-4.020618961629544685e+00,-7.619202237867042093e-01
1.009500000000000000e+10,1.063066709964467060e+00,4.999916350030634282e-01,-4.018010030644894037e+00,-7.611623799206201912e-01
1.010000000000000000e+10,1.062713078238685993e+00,4.999917009769394016e-01,-4.015704757834233085e+00,-7.604931216210912837e-01
1.010500000000000000e+10,1.062402882415333538e+00,4.999917665965321056e-01,-4.013703243970180523e+00,-7.599123375459448937e-01
1.011000000000000000e+10,1.062135910216597035e+00,4.999918318620714119e-01,-4.012005485994952991e+00,-7.594199048153351672e-01
1.011500000000000000e+10,1.061911946898591808e+00,4.999918967738044562e-01,-4.010611378047815201e+00,-7.590156893357111745e-01
1.012000000000000000e+10,1.061730775336516608e+00,4.999919613319955825e-01,-4.009520712443918278e+00,-7.586995460841077232e-01
1.012500000000000000e+10,1.061592176092226669e+00,4.999920255369262323e-01,-4.008733180605185353e+00,-7.584713193534866615e-01
1.013000000000000000e+10,1.061495927464651157e+00,4.999920893888947782e-01,-4.008248373943789744e+00,-7.583308429597861444e-01
1.013500000000000000e+10,1.061441805523585025e+00,4.999921528882165234e-01,-4.008065784699923029e+00,-7.582779404116368749e-01
1.014000000000000000e+10,1.061429584127232983e+00,4.999922160352233691e-01,-4.008184806734313099e+00,-7.583124250433193048e-01
1.014500000000000000e+10,1.061459034923963207e+00,4.999922788302639254e-01,-4.008604736276767611e+00,-7.584341001117347325e-01
1.015000000000000000e+10,1.061529927338707768e+00,4.999923412737032891e-01,-4.009324772632195888e+00,-7.586427588581885484e-01
1.015500000000000000e+10,1.061642028544362848e+00,4.999924033659227662e-01,-4.010344018844752334e+00,-7.589381845355229750e-01
1.016000000000000000e+10,1.061795103418657904e+00,4.999924651073201498e-01,-4.011661482322018912e+00,-7.593201504014739367e-01
1.016500000000000000e+10,1.061988914486826863e+00,4.999925264983090534e-01,-4.013276075419986100e+00,-7.597884196787638711e-01
1.017000000000000000e+10,1.062223221850475241e+00,4.999925875393192998e-01,-4.015186615990572250e+00,-7.603427454827076382e-01
1.017500000000000000e+10,1.062497783103011129e+00,4.999926482307963660e-01,-4.017391827892796918e+00,-7.609828707169037365e-01
1.018000000000000000e+10,1.062812353232046592e+00,4.999927085732016052e-01,-4.019890341469530171e+00,-7.617085279377806550e-01
1.018500000000000000e+10,1.063166684509030624e+00,4.999927685670118027e-01,-4.022680693990694500e+00,-7.625194391884710932e-01
1.019000000000000000e+10,1.063560526366587933e+00,4.999928282127193979e-01,-4.025761330065142474e+00,-7.634153158028300634e-01
1.019500000000000000e+10,1.063993625263806253e+00,4.999928875108319293e-01,-4.029130602022347851e+00,-7.643958581801029162e-01
1.020000000000000000e+10,1.064465724539868319e+00,4.999929464618723118e-01,-4.032786770265778031e+00,-7.654607555309347333e-01
1.020500000000000000e+10,1.064976564256377101e+00,4.999930050663783931e-01,-4.036728003599693082e+00,-7.666096855953647982e-01
1.021000000000000000e+10,1.065525881028686062e+00,4.999930633249029532e-01,-4.040952379531018934e+00,-7.678423143334189849e-01
1.021500000000000000e+10,1.066113407846586147e+00,4.999931212380136492e-01,-4.045457884548139482e+00,-7.691582955889448847e-01
1.022000000000000000e+10,1.066738873884702565e+00,4.999931788062927374e-01,-4.050242414378569578e+00,-7.705572707273800059e-01
1.022500000000000000e+10,1.067402004302938856e+00,4.999932360303369072e-01,-4.055303774227288827e+00,-7.720388682480714415e-01
1.023000000000000000e+10,1.068102520037303993e+00,4.999932929107572810e-01,-4.060639678997793212e+00,-7.736027033718508861e-01
1.023500000000000000e+10,1.068840137581477112e+00,4.999933494481793028e-01,-4.066247753497767015e+00,-7.752483776045229202e-01
1.024000000000000000e+10,1.069614568759508888e+00,4.999934056432422946e-01,-4.072125532631653222e+00,-7.769754782770326162e-01
1.024500000000000000e+10,1.070425520489937110e+00,4.999934614965997892e-01,-4.078270461581942286e+00,-7.787835780629575044e-01
1.025000000000000000e+10,1.071272694541786086e+00,4.999935170089189751e-01,-4.084679895981732756e+00,-7.806722344741778841e-01
1.025500000000000000e+10,1.072155787282752737e+00,4.999935721808806965e-01,-4.091351102080244218e+00,-7.826409893353512004e-01
1.026000000000000000e+10,1.073074489420034139e+00,4.999936270131794536e-01,-4.098281256904305003e+00,-7.846893682382034552e-01
1.026500000000000000e+10,1.074028485734146887e+00,4.999936815065229578e-01,-4.105467448417345899e+00,-7.868168799762462751e-01
1.027000000000000000e+10,1.075017454806195039e+00,4.999937356616324102e-01,-4.112906675678800639e+00,-7.890230159609310512e-01
1.027500000000000000e+10,1.076041068739013173e+00,4.999937894792418347e-01,-4.120595849006417843e+00,-7.913072496201756234e-01
1.028000000000000000e+10,1.077098992872594696e+00,4.999938429600984668e-01,-4.128531790143315838e+00,-7.936690357800040285e-01
1.028500000000000000e+10,1.078190885494352269e+00,4.999938961049621988e-01,-4.136711232433293972e+00,-7.961078100305800653e-01
1.029000000000000000e+10,1.079316397544585193e+00,4.999939489146056348e-01,-4.145130821006051569e+00,-7.986229880773847434e-01
1.029500000000000000e+10,1.080475172317746146e+00,4.999940013898139246e-01,-4.153787112975605211e+00,-8.012139650788101530e-01
1.030000000000000000e+10,1.081666845160009105e+00,4.999940535313845968e-01,-4.162676577654425891e+00,-8.038801149712457850e-01
1.030500000000000000e+10,1.082891043163620948e+00,4.999941053401273372e-01,-4.171795596785794480e+00,-8.066207897827708528e-01
1.031000000000000000e+10,1.084147384858725083e+00,4.999941568168639883e-01,-4.181140464797646672e+00,-8.094353189368337365e-01
1.031500000000000000e+10,1.085435479903102740e+00,4.999942079624284386e-01,-4.190707389080198908e+00,-8.123230085470529716e-01
1.032000000000000000e+10,1.086754928770599760e+00,4.999942587776661229e-01,-4.200492490290889336e+00,-8.152831407046914336e-01
1.032500000000000000e+10,1.088105322438758904e+00,4.999943092634343000e-01,-4.210491802689091401e+00,-8.183149727600929069e-01
1.033000000000000000e+10,1.089486242076368905e+00,4.999943594206017194e-01,-4.220701274503416478e+00,-8.214177365995138924e-01
1.033500000000000000e+10,1.090897258731660324e+00,4.999944092500484549e-01,-4.231116768335365208e+00,-8.245906379191416669e-01
1.034000000000000000e+10,1.092337933021835239e+00,4.999944587526657380e-01,-4.241734061601831307e+00,-8.278328554977585352e-01
1.034500000000000000e+10,1.093807814824686142e+00,4.999945079293559025e-01,-4.252548847019486544e+00,-8.311435404697391505e-01
1.035000000000000000e+10,1.095306442973092764e+00,4.999945567810322178e-01,-4.263556733134531207e+00,-8.345218156002645049e-01
1.035500000000000000e+10,1.096833344953232592e+00,4.999946053086186670e-01,-4.274753244900793447e+00,-8.379667745645553723e-01
1.036000000000000000e+10,1.098388036607279572e+00,4.999946535130498915e-01,-4.286133824308967277e+00,-8.414774812329377518e-01
1.036500000000000000e+10,1.099970021841581769e+00,4.999947013952709129e-01,-4.297693831071251580e+00,-8.450529689640717823e-01
1.037000000000000000e+10,1.101578792341088908e+00,4.999947489562371339e-01,-4.309428543363202024e+00,-8.486922399079988022e-01
1.037500000000000000e+10,1.103213827291058990e+00,4.999947961969141708e-01,-4.321333158627070681e+00,-8.523942643214985626e-01
1.038000000000000000e+10,1.104874593106959013e+00,4.999948431182775765e-01,-4.333402794439297878e+00,-8.561579798978169453e-01
1.038500000000000000e+10,1.106560543173577882e+00,4.999948897213127852e-01,-4.345632489445664604e+00,-8.599822911131789205e-01
1.039000000000000000e+10,1.108271117594404664e+00,4.999949360070149451e-01,-4.358017204367427233e+00,-8.638660685925132476e-01
1.039500000000000000e+10,1.110005742952163699e+00,4.999949819763888081e-01,-4.370551823080482734e+00,-8.678081484964963455e-01
1.040000000000000000e+10,1.111763832081835490e+00,4.999950276304485630e-01,-4.383231153772585209e+00,-8.718073319330414961e-01
1.040500000000000000e+10,1.113544783857064457e+00,4.999950729702176133e-01,-4.396049930180398135e+00,-8.758623843954176369e-01
1.041000000000000000e+10,1.115347982991143683e+00,4.999951179967285775e-01,-4.409002812909530888e+00,-8.799720352297000225e-01
1.041500000000000000e+10,1.117172799853776377e+00,4.999951627110229002e-01,-4.422084390841440005e+00,-8.841349771345530240e-01
1.042000000000000000e+10,1.119018590304660554e+00,4.999952071141510745e-01,-4.435289182628920912e+00,-8.883498656957542483e-01
1.042500000000000000e+10,1.120884695545246945e+00,4.999952512071720867e-01,-4.448611638284392988e+00,-8.926153189587253678e-01
1.043000000000000000e+10,1.122770441989694890e+00,4.999952949911535827e-01,-4.462046140862547361e+00,-8.969299170415814260e-01
1.043500000000000000e+10,1.124675141156440850e+00,4.999953384671714796e-01,-4.475587008241391551e+00,-9.012922017920532713e-01
1.044000000000000000e+10,1.126598089581364093e+00,4.999953816363100212e-01,-4.489228495002635988e+00,-9.057006764907407081e-01
1.044500000000000000e+10,1.128538568754050786e+00,4.999954244996615560e-01,-4.502964794415932559e+00,-9.101538056043456670e-01
1.045000000000000000e+10,1.130495845078175465e+00,4.999954670583263150e-01,-4.516790040527622452e+00,-9.146500145913734059e-01
1.045500000000000000e+10,1.132469169857276858e+00,4.999955093134123563e-01,-4.530698310356625846e+00,-9.191876897634669863e-01
1.046000000000000000e+10,1.134457779307311176e+00,4.999955512660353985e-01,-4.544683626200751725e+00,-9.237651782058269312e-01
1.046500000000000000e+10,1.136460894596976967e+00,4.999955929173186542e-01,-4.558739958053566355e+00,-9.283807877591701008e-01
1.047000000000000000e+10,1.138477721917171781e+00,4.999956342683927746e-01,-4.572861226134743440e+00,-9.330327870666494938e-01
1.047500000000000000e+10,1.140507452580696857e+00,4.999956753203954052e-01,-4.587041303534985737e+00,-9.377194056885802542e-01
1.048000000000000000e+10,1.142549263153365136e+00,4.999957160744715745e-01,-4.601274018976841518e+00,-9.424388342879272962e-01
1.048500000000000000e+10,1.144602315617729182e+00,4.999957565317729724e-01,-4.615553159692946217e+00,-9.471892248895905642e-01
1.049000000000000000e+10,1.146665757570353383e+00,4.999957966934582276e-01,-4.629872474421730999e+00,-9.519686912160496561e-01
1.049500000000000000e+10,1.148738722453899186e+00,4.999958365606925192e-01,-4.644225676522425239e+00,-9.567753091025146261e-01
1.050000000000000000e+10,1.150820329824796318e+00,4.999958761346475766e-01,-4.658606447208383017e+00,-9.616071169937965291e-01
1.050500000000000000e+10,1.152909685657627747e+00,4.999959154165014574e-01,-4.673008438899879380e+00,-9.664621165257953894e-01
1.051000000000000000e+10,1.155005882686995777e+00,4.999959544074384366e-01,-4.687425278695507735e+00,-9.713382731937953984e-01
1.051500000000000000e+10,1.157108000787771429e+00,4.999959931086487841e-01,-4.701850571962274294e+00,-9.762335171100469111e-01
1.052000000000000000e+10,1.159215107394436783e+00,4.999960315213288764e-01,-4.716277906043294443e+00,-9.811457438526565156e-01
1.052500000000000000e+10,1.161326257960060504e+00,4.999960696466806409e-01,-4.730700854081055340e+00,-9.860728154074176466e-01
1.053000000000000000e+10,1.163440496455754980e+00,4.999961074859118892e-01,-4.745112978957052974e+00,-9.910125612051092769e-01
1.053500000000000000e+10,1.165556855910781842e+00,4.999961450402357066e-01,-4.759507837343284642e+00,-9.959627792548844116e-01
1.054000000000000000e+10,1.167674358993858075e+00,4.999961823108706738e-01,-4.773878983865252223e+00,-1.000921237375682615e+00
1.054500000000000000e+10,1.169792018635927855e+00,4.999962192990405341e-01,-4.788219975373541715e+00,-1.005885674526614482e+00
1.055000000000000000e+10,1.171908838694420973e+00,4.999962560059742489e-01,-4.802524375320363248e+00,-1.010853802236877153e+00
1.055500000000000000e+10,1.174023814659109766e+00,4.999962924329056091e-01,-4.816785758238300907e+00,-1.015823306135936965e+00
1.056000000000000000e+10,1.176135934399503036e+00,4.999963285810731239e-01,-4.830997714318028713e+00,-1.020791847584373357e+00
1.056500000000000000e+10,1.178244178953365529e+00,4.999963644517202432e-01,-4.845153854079395472e+00,-1.025757065404797164e+00
1.057000000000000000e+10,1.180347523356184425e+00,4.999964000460946911e-01,-4.859247813133229954e+00,-1.030716577713092219e+00
1.057500000000000000e+10,1.182444937510922278e+00,4.999964353654487992e-01,-4.873273257027671335e+00,-1.035667983848812312e+00
1.058000000000000000e+10,1.184535387097383596e+00,4.999964704110390068e-01,-4.887223886173935661e+00,-1.040608866403718080e+00
1.058500000000000000e+10,1.186617834520409254e+00,4.999965051841260277e-01,-4.901093440846212346e+00,-1.045536793347171312e+00
1.059000000000000000e+10,1.188691239895912410e+00,4.999965396859744060e-01,-4.914875706249393517e+00,-1.050449320246500173e+00
1.059500000000000000e+10,1.190754562073489842e+00,4.999965739178527380e-01,-4.928564517647559207e+00,-1.055343992579951484e+00
1.060000000000000000e+10,1.192806759694468477e+00,4.999966078810332282e-01,-4.942153765547586453e+00,-1.060218348140089972e+00
1.060500000000000000e+10,1.194846792283783321e+00,4.999966415767918004e-01,-4.955637400929507663e+00,-1.065069919524296749e+00
1.061000000000000000e+10,1.196873621374008767e+00,4.999966750064077092e-01,-4.969009440515986142e+00,-1.069896236708991033e+00
1.061500000000000000e+10,1.198886211659879075e+00,4.999967081711636507e-01,-4.982263972073931235e+00,-1.074694829704175403e+00
1.062000000000000000e+10,1.200883532181153290e+00,4.999967410723455408e-01,-4.995395159738636792e+00,-1.079463231283690705e+00
1.062500000000000000e+10,1.202864557531814427e+00,4.999967737112422927e-01,-5.008397249352829483e+00,-1.084198979786987316e+00
1.063000000000000000e+10,1.204828269093167759e+00,4.999968060891459842e-01,-5.021264573810454657e+00,-1.088899621987031718e+00
1.063500000000000000e+10,1.206773656288559815e+00,4.999968382073512463e-01,-5.033991558397513444e+00,-1.093562716019578662e+00
1.064000000000000000e+10,1.208699717856908107e+00,4.999968700671556521e-01,-5.046572726118730756e+00,-1.098185834367471747e+00
1.064500000000000000e+10,1.210605463142440996e+00,4.999969016698592172e-01,-5.059002703001355350e+00,-1.102766566894288536e+00
1.065000000000000000e+10,1.212489913397697183e+00,4.999969330167644554e-01,-5.071276223365861924e+00,-1.107302523920794979e+00
1.065500000000000000e+10,1.214352103096695057e+00,4.999969641091762673e-01,-5.083388135052580026e+00,-1.111791339337148798e+00
1.066000000000000000e+10,1.216191081255329598e+00,4.999969949484017184e-01,-5.095333404595720594e+00,-1.116230673744423640e+00
1.066500000000000000e+10,1.218005912755412146e+00,4.999970255357499282e-01,-5.107107122331417948e+00,-1.120618217616996537e+00
1.067000000000000000e+10,1.219795679669331889e+00,4.999970558725321257e-01,-5.118704507432211059e+00,-1.124951694479227049e+00
1.067500000000000000e+10,1.221559482581690892e+00,4.999970859600611495e-01,-5.130120912855364423e+00,-1.129228864087800543e+00
1.068000000000000000e+10,1.223296441904407006e+00,4.999971157996518367e-01,-5.141351830194808237e+00,-1.133447525611755102e+00
1.068500000000000000e+10,1.225005699181741070e+00,4.999971453926204124e-01,-5.152392894425990022e+00,-1.137605520801852066e+00
1.069000000000000000e+10,1.226686418381595978e+00,4.999971747402847666e-01,-5.163239888533351696e+00,-1.141700737140921129e+00
1.069500000000000000e+10,1.228337787169383244e+00,4.999972038439640665e-01,-5.173888748009095373e+00,-1.145731110966270228e+00
1.070000000000000000e+10,1.229959018160788009e+00,4.999972327049788112e-01,-5.184335565213350705e+00,-1.149694630555651464e+00
1.070500000000000000e+10,1.231549350149767408e+00,4.999972613246504993e-01,-5.194576593585559010e+00,-1.153589339168050509e+00
1.071000000000000000e+10,1.233108049307998888e+00,4.999972897043019060e-01,-5.204608251696052790e+00,-1.157413338030160777e+00
1.071500000000000000e+10,1.234634410352233536e+00,4.999973178452564726e-01,-5.214427127128972828e+00,-1.161164789260159536e+00
1.072000000000000000e+10,1.236127757675930416e+00,4.999973457488386397e-01,-5.224029980186744027e+00,-1.164841918719994096e+00
1.072500000000000000e+10,1.237587446441525296e+00,4.999973734163734584e-01,-5.233413747405909255e+00,-1.168443018787241661e+00
1.073000000000000000e+10,1.239012863630039929e+00,4.999974008491865907e-01,-5.242575544876747706e+00,-1.171966451038580104e+00
1.073500000000000000e+10,1.240403429044519612e+00,4.999974280486041422e-01,-5.251512671356933559e+00,-1.175410648836139771e+00
1.074000000000000000e+10,1.241758596264142200e+00,4.999974550159526632e-01,-5.260222611171917251e+00,-1.178774119808986720e+00
1.074500000000000000e+10,1.243077853545857314e+00,4.999974817525588699e-01,-5.268703036893892744e+00,-1.182055448221764005e+00
1.075000000000000000e+10,1.244360724670603213e+00,4.999975082597497567e-01,-5.276951811792596203e+00,-1.185253297223160862e+00
1.075500000000000000e+10,1.245606769731216312e+00,4.999975345388522063e-01,-5.284966992050470935e+00,-1.188366410966746001e+00
1.076000000000000000e+10,1.246815585859556652e+00,4.999975605911932131e-01,-5.292746828737261211e+00,-1.191393616597850924e+00
1.076500000000000000e+10,1.247986807890268723e+00,4.999975864180994933e-01,-5.300289769537549489e+00,-1.194333826099756468e+00
1.077000000000000000e+10,1.249120108959001163e+00,4.999976120208975972e-01,-5.307594460226540356e+00,-1.197186037993366092e+00
1.077500000000000000e+10,1.250215201033100021e+00,4.999976374009136859e-01,-5.314659745890205400e+00,-1.199949338885078376e+00
1.078000000000000000e+10,1.251271835372916863e+00,4.999976625594733659e-01,-5.321484671885463591e+00,-1.202622904857657105e+00
1.078500000000000000e+10,1.252289802922243567e+00,4.999976874979018548e-01,-5.328068484538087901e+00,-1.205206002699964918e+00
1.079000000000000000e+10,1.253268934626487585e+00,4.999977122175235378e-01,-5.334410631575257966e+00,-1.207697990971390301e+00
1.079500000000000000e+10,1.254209101677612681e+00,4.999977367196622446e-01,-5.340510762291762248e+00,-1.210098320897945889e+00
1.080000000000000000e+10,1.255110215684980934e+00,4.999977610056406951e-01,-5.346368727448778557e+00,-1.212406537097270309e+00
1.080500000000000000e+10,1.255972228771553345e+00,4.999977850767808873e-01,-5.351984578904515288e+00,-1.214622278130264688e+00
1.081000000000000000e+10,1.256795133595194569e+00,4.999978089344036536e-01,-5.357358568977625524e+00,-1.216745276878035131e+00
1.081500000000000000e+10,1.257578963295046037e+00,4.999978325798287715e-01,-5.362491149544341695e+00,-1.218775360743202807e+00
1.082000000000000000e+10,1.258323791363223476e+00,4.999978560143747419e-01,-5.367382970871391379e+00,-1.220712451675404431e+00
1.082500000000000000e+10,1.259029731442328659e+00,4.999978792393587335e-01,-5.372034880186661532e+00,-1.222556566021125946e+00
1.083000000000000000e+10,1.259696937049538112e+00,4.999979022560964714e-01,-5.376447919991314883e+00,-1.224307814199049993e+00
1.083500000000000000e+10,1.260325601228305503e+00,4.999979250659023489e-01,-5.380623326116884542e+00,-1.225966400202363582e+00
1.084000000000000000e+10,1.260915956128938697e+00,4.999979476700889824e-01,-5.384562525532119892e+00,-1.227532620930320117e+00
1.084500000000000000e+10,1.261468272519507661e+00,4.999979700699673790e-01,-5.388267133904123263e+00,-1.229006865351578215e+00
1.085000000000000000e+10,1.261982859228881981e+00,4.999979922668468246e-01,-5.391738952920074546e+00,-1.230389613502872681e+00
1.085500000000000000e+10,1.262460062523792725e+00,4.999980142620347179e-01,-5.394979967375395979e+00,-1.231681435326706042e+00
1.086000000000000000e+10,1.262900265422113755e+00,4.999980360568365700e-01,-5.397992342035237812e+00,-1.232882989352458436e+00
1.086500000000000000e+10,1.263303886944689536e+00,4.999980576525558384e-01,-5.400778418276707349e+00,-1.233995021225826383e+00
1.087000000000000000e+10,1.263671381308271613e+00,4.999980790504938710e-01,-5.403340710519481505e+00,-1.235018362091840682e+00
1.087500000000000000e+10,1.264003237062254703e+00,4.999981002519498507e-01,-5.405681902453141952e+00,-1.235953926837263017e+00
1.088000000000000000e+10,1.264299976172080342e+00,4.999981212582207402e-01,-5.407804843069822454e+00,-1.236802712198493470e+00
1.088500000000000000e+10,1.264562153052308124e+00,4.999981420706011703e-01,-5.409712542511229572e+00,-1.237565794741507519e+00
1.089000000000000000e+10,1.264790353552460944e+00,4.999981626903832743e-01,-5.411408167739467423e+00,-1.238244328720711440e+00
1.089500000000000000e+10,1.264985193898911842e+00,4.999981831188567427e-01,-5.412895038041228624e+00,-1.238839543823798239e+00
1.090000000000000000e+10,1.265147319596093389e+00,4.999982033573087681e-01,-5.414176620375400262e+00,-1.239352742810062136e+00
1.090500000000000000e+10,1.265277404290421348e+00,4.999982234070238230e-01,-5.415256524574174612e+00,-1.239785299049746881e+00
1.091000000000000000e+10,1.265376148600445338e+00,4.999982432692836598e-01,-5.416138498408137103e+00,-1.240138653972280736e+00
1.091500000000000000e+10,1.265444278916611598e+00,4.999982629453672556e-01,-5.416826422525680584e+00,-1.240414314431268705e+00
1.092000000000000000e+10,1.265482546174269807e+00,4.999982824365507561e-01,-5.417324305277539054e+00,-1.240613849994362416e+00
1.092500000000000000e+10,1.265491724603337698e+00,4.999983017441073652e-01,-5.417636277436970182e+00,-1.240738890166052322e+00
1.093000000000000000e+10,1.265472610458243885e+00,4.999983208693072334e-01,-5.417766586826474828e+00,-1.240791121551579668e+00
1.093500000000000000e+10,1.265426020731535983e+00,4.999983398134175694e-01,-5.417719592861577560e+00,-1.240772284970028672e+00
1.094000000000000000e+10,1.265352791854728265e+00,4.999983585777022510e-01,-5.417499761022622096e+00,-1.240684172524784357e+00
1.094500000000000000e+10,1.265253778389670902e+00,4.999983771634221585e-01,-5.417111657264886304e+00,-1.240528624639253286e+00
1.095000000000000000e+10,1.265129851713862275e+00,4.999983955718347306e-01,-5.416559942377702441e+00,-1.240307527065811266e+00
1.095500000000000000e+10,1.264981898703007479e+00,4.999984138041942416e-01,-5.415849366303162604e+00,-1.240022807875833299e+00
1.096000000000000000e+10,1.264810820413839521e+00,4.999984318617513579e-01,-5.414984762423980413e+00,-1.239676434438140573e+00
1.096500000000000000e+10,1.264617530770480114e+00,4.999984497457535260e-01,-5.413971041831286968e+00,-1.239270410393577215e+00
1.097000000000000000e+10,1.264402955257163619e+00,4.999984674574444177e-01,-5.412813187581610563e+00,-1.238806772632677466e+00
1.097500000000000000e+10,1.264168029620244882e+00,4.999984849980643742e-01,-5.411516248952723984e+00,-1.238287588283421892e+00
1.098000000000000000e+10,1.263913698582201262e+00,4.999985023688498509e-01,-5.410085335707766951e+00,-1.237714951715810807e+00
1.098500000000000000e+10,1.263640914570228313e+00,4.999985195710338060e-01,-5.408525612376448244e+00,-1.237090981569569648e+00
1.099000000000000000e+10,1.263350636461900489e+00,4.999985366058453118e-01,-5.406842292562119567e+00,-1.236417817811142683e+00
1.099500000000000000e+10,1.263043828350158382e+00,4.999985534745096660e-01,-5.405040633282962581e+00,-1.235697618825699395e+00
1.100000000000000000e+10,1.262721458329844504e+00,4.999985701782483360e-01,-5.403125929355306667e+00,-1.234932558549628023e+00
1.100500000000000000e+10,1.262384497307828424e+00,4.999985867182787924e-01,-5.401103507827011541e+00,-1.234124823648747871e+00
1.101000000000000000e+10,1.262033917838450314e+00,4.999986030958146199e-01,-5.398978722467568048e+00,-1.233276610746770308e+00
1.101500000000000000e+10,1.261670692986197162e+00,4.999986193120651845e-01,-5.396756948322636305e+00,-1.232390123708771545e+00
1.102000000000000000e+10,1.261295795216973215e+00,4.999986353682360218e-01,-5.394443576338866286e+00,-1.231467570983478366e+00
1.102500000000000000e+10,1.260910195319486782e+00,4.999986512655283377e-01,-5.392044008065488114e+00,-1.230511163008243036e+00
1.103000000000000000e+10,1.260514861357979299e+00,4.999986670051392856e-01,-5.389563650438504716e+00,-1.229523109680118909e+00
1.103500000000000000e+10,1.260110757657350922e+00,4.999986825882616337e-01,-5.387007910652532594e+00,-1.228505617895935931e+00
1.104000000000000000e+10,1.259698843821686287e+00,4.999986980160839867e-01,-5.384382191125634876e+00,-1.227460889164211810e+00
1.104500000000000000e+10,1.259280073786977816e+00,4.999987132897906750e-01,-5.381691884561531580e+00,-1.226391117291155908e+00
1.105000000000000000e+10,1.258855394908628522e+00,4.999987284105614771e-01,-5.378942369113294930e+00,-1.225298486142750054e+00
1.105500000000000000e+10,1.258425747084386703e+00,4.999987433795718417e-01,-5.376139003652749437e+00,-1.224185167484733716e+00
1.106000000000000000e+10,1.257992061913018267e+00,4.999987581979928875e-01,-5.373287123148655198e+00,-1.223053318901725639e+00
1.106500000000000000e+10,1.257555261888960052e+00,4.999987728669909592e-01,-5.370392034156833638e+00,-1.221905081796558656e+00
1.107000000000000000e+10,1.257116259633156652e+00,4.999987873877281275e-01,-5.367459010425110755e+00,-1.220742579470669220e+00
1.107500000000000000e+10,1.256675957160097168e+00,4.999988017613616886e-01,-5.364493288615510558e+00,-1.219567915286025483e+00
1.108000000000000000e+10,1.256235245180844728e+00,4.999988159890443318e-01,-5.361500064145189981e+00,-1.218383170908602819e+00
1.108500000000000000e+10,1.255795002442048336e+00,4.999988300719241385e-01,-5.358484487148706066e+00,-1.217190404633692324e+00
1.109000000000000000e+10,1.255356095100467417e+00,4.999988440111444721e-01,-5.355451658562171424e+00,-1.215991649792431017e+00
1.109500000000000000e+10,1.254919376132768605e+00,4.999988578078439216e-01,-5.352406626331172035e+00,-1.214788913239325030e+00
1.110000000000000000e+10,1.254485684779969690e+00,4.999988714631563580e-01,-5.349354381742412734e+00,-1.213584173919710851e+00
1.110500000000000000e+10,1.254055846026087551e+00,4.999988849782107669e-01,-5.346299855880278784e+00,-1.212379381516458965e+00
1.111000000000000000e+10,1.253630670110326362e+00,4.999988983541312493e-01,-5.343247916208361481e+00,-1.211176455174723277e+00
1.111500000000000000e+10,1.253210952072055573e+00,4.999989115920371319e-01,-5.340203363275661808e+00,-1.209977282303307478e+00
1.112000000000000000e+10,1.252797471327976364e+00,4.999989246930427456e-01,-5.337170927548068100e+00,-1.208783717451513695e+00
1.112500000000000000e+10,1.252390991280430077e+00,4.999989376582575362e-01,-5.334155266363493020e+00,-1.207597581259417074e+00
1.113000000000000000e+10,1.251992258956191151e+00,4.999989504887858427e-01,-5.331160961010976251e+00,-1.206420659480203383e+00
1.113500000000000000e+10,1.251602004674750024e+00,4.999989631857271188e-01,-5.328192513932536123e+00,-1.205254702072579454e+00
1.114000000000000000e+10,1.251220941745189830e+00,4.999989757501757115e-01,-5.325254346046868648e+00,-1.204101422361352203e+00
1.114500000000000000e+10,1.250849766190564649e+00,4.999989881832209160e-01,-5.322350794193181578e+00,-1.202962496263936032e+00
1.115000000000000000e+10,1.250489156499031473e+00,4.999990004859469761e-01,-5.319486108694997384e+00,-1.201839561581125926e+00
1.115500000000000000e+10,1.250139773400414711e+00,4.999990126594329176e-01,-5.316664451040958639e+00,-1.200734217349379573e+00
1.116000000000000000e+10,1.249802259667435855e+00,4.999990247047526037e-01,-5.313889891682361366e+00,-1.199648023252895435e+00
1.116500000000000000e+10,1.249477239940409268e+00,4.999990366229748462e-01,-5.311166407944913459e+00,-1.198582499092901044e+00
1.117000000000000000e+10,1.249165320574419757e+00,4.999990484151631831e-01,-5.308497882053220707e+00,-1.197539124311974845e+00
1.117500000000000000e+10,1.248867089507914363e+00,4.999990600823759346e-01,-5.305888099266025115e+00,-1.196519337571053887e+00
1.118000000000000000e+10,1.248583116151688488e+00,4.999990716256660916e-01,-5.303340746120428051e+00,-1.195524536376860958e+00
1.118500000000000000e+10,1.248313951297177482e+00,4.999990830460814828e-01,-5.300859408782720550e+00,-1.194556076757306462e+00
1.119000000000000000e+10,1.248060127043107759e+00,4.999990943446646074e-01,-5.298447571504302900e+00,-1.193615272982740727e+00
1.119500000000000000e+10,1.247822156739400556e+00,4.999991055224526360e-01,-5.296108615180018298e+00,-1.192703397330554527e+00
1.120000000000000000e+10,1.247600534947390871e+00,4.999991165804774651e-01,-5.293845816007207716e+00,-1.191821679891010177e+00
1.120500000000000000e+10,1.247395737415361916e+00,4.999991275197655516e-01,-5.291662344243148297e+00,-1.190971308412001273e+00
1.121000000000000000e+10,1.247208221068441425e+00,4.999991383413380786e-01,-5.289561263058772944e+00,-1.190153428180552142e+00
1.121500000000000000e+10,1.247038424011948976e+00,4.999991490462107335e-01,-5.287545527486690489e+00,-1.189369141938979579e+00
1.122000000000000000e+10,1.246886765547216891e+00,4.999991596353938750e-01,-5.285617983460930702e+00,-1.188619509833434007e+00
1.122500000000000000e+10,1.246753646199132648e+00,4.999991701098924213e-01,-5.283781366946981528e+00,-1.187905549393050153e+00
1.123000000000000000e+10,1.246639447754408048e+00,4.999991804707058507e-01,-5.282038303159298565e+00,-1.187228235537444165e+00
1.123500000000000000e+10,1.246544533309890568e+00,4.999991907188282014e-01,-5.280391305864794660e+00,-1.186588500610852526e+00
1.124000000000000000e+10,1.246469247330066032e+00,4.999992008552481271e-01,-5.278842776770101608e+00,-1.185987234440998739e+00
1.124500000000000000e+10,1.246413915713014520e+00,4.999992108809485636e-01,-5.277395004990488303e+00,-1.185425284420859038e+00
1.125000000000000000e+10,1.246378845864125173e+00,4.999992207969072844e-01,-5.276050166598748703e+00,-1.184903455611718615e+00
1.125500000000000000e+10,1.246364326776894016e+00,4.999992306040962342e-01,-5.274810324252127813e+00,-1.184422510865871470e+00
1.126000000000000000e+10,1.246370629120141960e+00,4.999992403034821398e-01,-5.273677426895273967e+00,-1.183983170967353393e+00
1.126500000000000000e+10,1.246398005331116776e+00,4.999992498960260656e-01,-5.272653309537924216e+00,-1.183586114789420662e+00
1.127000000000000000e+10,1.246446689713825995e+00,4.999992593826834697e-01,-5.271739693105091717e+00,-1.183231979467179507e+00
1.127500000000000000e+10,1.246516898542179064e+00,4.999992687644043698e-01,-5.270938184358712419e+00,-1.182921360584316517e+00
1.128000000000000000e+10,1.246608830167378335e+00,4.999992780421332883e-01,-5.270250275888701097e+00,-1.182654812372506692e+00
1.128500000000000000e+10,1.246722665129171626e+00,4.999992872168090852e-01,-5.269677346172409571e+00,-1.182432847922571417e+00
1.129000000000000000e+10,1.246858566270510504e+00,4.999992962893650694e-01,-5.269220659700767584e+00,-1.182255939406221756e+00
1.129500000000000000e+10,1.247016678855291660e+00,4.999993052607290545e-01,-5.268881367169923280e+00,-1.182124518307496430e+00
1.130000000000000000e+10,1.247197130688858069e+00,4.999993141318232470e-01,-5.268660505737413402e+00,-1.182038975663130209e+00
1.130500000000000000e+10,1.247400032240923773e+00,4.999993229035641917e-01,-5.268558999341238724e+00,-1.181999662310906141e+00
1.131000000000000000e+10,1.247625476770710229e+00,4.999993315768629931e-01,-5.268577659081095987e+00,-1.182006889145432948e+00
1.131500000000000000e+10,1.247873540454095931e+00,4.999993401526250381e-01,-5.268717183660842629e+00,-1.182060927380761406e+00
1.132000000000000000e+10,1.248144282512559711e+00,4.999993486317502733e-01,-5.268978159891057444e+00,-1.182162008819257037e+00
1.132500000000000000e+10,1.248437745343809357e+00,4.999993570151328726e-01,-5.269361063251016830e+00,-1.182310326126336131e+00
1.133000000000000000e+10,1.248753954654003850e+00,4.999993653036615138e-01,-5.269866258509388501e+00,-1.182506033110754640e+00
1.133500000000000000e+10,1.249092919591461293e+00,4.999993734982193239e-01,-5.270494000402829116e+00,-1.182749245010116468e+00
1.134000000000000000e+10,1.249454632881872973e+00,4.999993815996837121e-01,-5.271244434372047927e+00,-1.183040038781480785e+00
1.134500000000000000e+10,1.249839070964976706e+00,4.999993896089265921e-01,-5.272117597354705865e+00,-1.183378453396919383e+00
1.135000000000000000e+10,1.250246194132737632e+00,4.999993975268142710e-01,-5.273113418634675753e+00,-1.183764490143977666e+00
1.135500000000000000e+10,1.250675946669138394e+00,4.999994053542074490e-01,-5.274231720747494023e+00,-1.184198112931169833e+00
1.136000000000000000e+10,1.251128256991617560e+00,4.999994130919611646e-01,-5.275472220441396409e+00,-1.184679248598498935e+00
1.136500000000000000e+10,1.251603037794324580e+00,4.999994207409249602e-01,-5.276834529693932296e+00,-1.185207787233292231e+00
1.137000000000000000e+10,1.252100186193331632e+00,4.999994283019427721e-01,-5.278318156783790016e+00,-1.185783582491528820e+00
1.137500000000000000e+10,1.252619583873989084e+00,4.999994357758529295e-01,-5.279922507417812660e+00,-1.186406451925020589e+00
1.138000000000000000e+10,1.253161097240613087e+00,4.999994431634881553e-01,-5.281646885912976153e+00,-1.187076177314778214e+00
1.138500000000000000e+10,1.253724577568812615e+00,4.999994504656756766e-01,-5.283490496433550732e+00,-1.187792505011090460e+00
1.139000000000000000e+10,1.254309861160587403e+00,4.999994576832370585e-01,-5.285452444283068374e+00,-1.188555146280672048e+00
1.139500000000000000e+10,1.254916769502633311e+00,4.999994648169883704e-01,-5.287531737251542019e+00,-1.189363777661581967e+00
1.140000000000000000e+10,1.255545109427996797e+00,4.999994718677400751e-01,-5.289727287017592872e+00,-1.190218041326351228e+00
1.140500000000000000e+10,1.256194673281562313e+00,4.999994788362970843e-01,-5.292037910606040896e+00,-1.191117545454142279e+00
1.141000000000000000e+10,1.256865239089579145e+00,4.999994857234588141e-01,-5.294462331900701813e+00,-1.192061864612478095e+00
1.141500000000000000e+10,1.257556570733672219e+00,4.999994925300190185e-01,-5.296999183212712126e+00,-1.193050540149351635e+00
1.142000000000000000e+10,1.258268418129671939e+00,4.999994992567661223e-01,-5.299647006904596225e+00,-1.194083080596501256e+00
1.142500000000000000e+10,1.259000517411634990e+00,4.999995059044828327e-01,-5.302404257069986748e+00,-1.195158962084551080e+00
1.143000000000000000e+10,1.259752591121546361e+00,4.999995124739464725e-01,-5.305269301269627036e+00,-1.196277628771047041e+00
1.143500000000000000e+10,1.260524348404971073e+00,4.999995189659287020e-01,-5.308240422323216023e+00,-1.197438493281998362e+00
1.144000000000000000e+10,1.261315485213183818e+00,4.999995253811958529e-01,-5.311315820157779477e+00,-1.198640937168022003e+00
1.144500000000000000e+10,1.262125684512192647e+00,4.999995317205087053e-01,-5.314493613712492959e+00,-1.199884311375905899e+00
1.145000000000000000e+10,1.262954616499005089e+00,4.999995379846225441e-01,-5.317771842899940538e+00,-1.201167936736460495e+00
1.145500000000000000e+10,1.263801938825665161e+00,4.999995441742872138e-01,-5.321148470624167182e+00,-1.202491104469680216e+00
1.146000000000000000e+10,1.264667296831452070e+00,4.999995502902471189e-01,-5.324621384855402262e+00,-1.203853076708084835e+00
1.146500000000000000e+10,1.265550323783658948e+00,4.999995563332411130e-01,-5.328188400761494137e+00,-1.205253087039179327e+00
1.147000000000000000e+10,1.266450641127413679e+00,4.999995623040027759e-01,-5.331847262896063810e+00,-1.206690341067976346e+00
1.147500000000000000e+10,1.267367858744938180e+00,4.999995682032601918e-01,-5.335595647443231115e+00,-1.208164017000479928e+00
1.148000000000000000e+10,1.268301575224676458e+00,4.999995740317360604e-01,-5.339431164518821937e+00,-1.209673266249052137e+00
1.148500000000000000e+10,1.269251378140707098e+00,4.999995797901476413e-01,-5.343351360527827332e+00,-1.211217214060548164e+00
1.149000000000000000e+10,1.270216844342793694e+00,4.999995854792068650e-01,-5.347353720577745051e+00,-1.212794960168050107e+00
1.149500000000000000e+10,1.271197540257513747e+00,4.999995910996203330e-01,-5.351435670947598311e+00,-1.214405579467093599e+00
1.150000000000000000e+10,1.272193022200775347e+00,4.999995966520891510e-01,-5.355594581612010963e+00,-1.216048122717122926e+00
1.150500000000000000e+10,1.273202836702070906e+00,4.999996021373092625e-01,-5.359827768819851457e+00,-1.217721617268954670e+00
1.151000000000000000e+10,1.274226520840854526e+00,4.999996075559712261e-01,-5.364132497726909143e+00,-1.219425067819012387e+00
1.151500000000000000e+10,1.275263602595234635e+00,4.999996129087602714e-01,-5.368505985081650778e+00,-1.221157457190906737e+00
1.152000000000000000e+10,1.276313601203357573e+00,4.999996181963563546e-01,-5.372945401963401757e+00,-1.222917747145060519e+00
1.152500000000000000e+10,1.277376027537661107e+00,4.999996234194341027e-01,-5.377447876571833874e+00,-1.224704879216860443e+00
1.153000000000000000e+10,1.278450384492225034e+00,4.999996285786630357e-01,-5.382010497066749721e+00,-1.226517775583857439e+00
1.153500000000000000e+10,1.279536167383429568e+00,4.999996336747073444e-01,-5.386630314456942514e+00,-1.228355339962420967e+00
1.154000000000000000e+10,1.280632864364029011e+00,4.999996387082259464e-01,-5.391304345536788389e+00,-1.230216458534185708e+00
1.154500000000000000e+10,1.281739956850760809e+00,4.999996436798726518e-01,-5.396029575869004447e+00,-1.232100000902515369e+00
1.155000000000000000e+10,1.282856919965572606e+00,4.999996485902960530e-01,-5.400802962812127461e+00,-1.234004821079211167e+00
1.155500000000000000e+10,1.283983222990479067e+00,4.999996534401395243e-01,-5.405621438590818784e+00,-1.235929758501502773e+00
1.156000000000000000e+10,1.285118329836035356e+00,4.999996582300412773e-01,-5.410481913407155119e+00,-1.237873639079319910e+00
1.156500000000000000e+10,1.286261699523369773e+00,4.999996629606345833e-01,-5.415381278590835734e+00,-1.239835276272724496e+00
1.157000000000000000e+10,1.287412786679664523e+00,4.999996676325473288e-01,-5.420316409786143375e+00,-1.241813472199301049e+00
1.157500000000000000e+10,1.288571042046921189e+00,4.999996722464024601e-01,-5.425284170173306109e+00,-1.243807018771179385e+00
1.158000000000000000e+10,1.289735913003810408e+00,4.999996768028178717e-01,-5.430281413721669281e+00,-1.245814698861216208e+00
1.158500000000000000e+10,1.290906844100352835e+00,4.999996813024063513e-01,-5.435304988472252852e+00,-1.247835287497875756e+00
1.159000000000000000e+10,1.292083277605082792e+00,4.999996857457756350e-01,-5.440351739846589041e+00,-1.249867553088032546e+00
1.159500000000000000e+10,1.293264654064398611e+00,4.999996901335284072e-01,-5.445418513979171315e+00,-1.251910258667021658e+00
1.160000000000000000e+10,1.294450412873588752e+00,4.999996944662625231e-01,-5.450502161070195584e+00,-1.253962163174956013e+00
1.160500000000000000e+10,1.295639992859129563e+00,4.999996987445707308e-01,-5.455599538755437017e+00,-1.256022022758312984e+00
1.161000000000000000e+10,1.296832832871708696e+00,4.999997029690407824e-01,-5.460707515489917618e+00,-1.258088592095684799e+00
1.161500000000000000e+10,1.298028372389332663e+00,4.999997071402556559e-01,-5.465822973941593332e+00,-1.260160625746312490e+00
1.162000000000000000e+10,1.299226052129961007e+00,4.999997112587932224e-01,-5.470942814391638542e+00,-1.262236879520129307e+00
1.162500000000000000e+10,1.300425314672896571e+00,4.999997153252266902e-01,-5.476063958137356025e+00,-1.264316111867725301e+00
1.163000000000000000e+10,1.301625605088213344e+00,4.999997193401241602e-01,-5.481183350893719108e+00,-1.266397085288583968e+00
1.163500000000000000e+10,1.302826371573403641e+00,4.999997233040490707e-01,-5.486297966189601638e+00,-1.268478567755880526e+00
1.164000000000000000e+10,1.304027066096374199e+00,4.999997272175599194e-01,-5.491404808754336564e+00,-1.270559334155899167e+00
1.164500000000000000e+10,1.305227145043897030e+00,4.999997310812105411e-01,-5.496500917890432270e+00,-1.272638167740130610e+00
1.165000000000000000e+10,1.306426069874539575e+00,4.999997348955498300e-01,-5.501583370827891173e+00,-1.274713861587884134e+00
1.165500000000000000e+10,1.307623307775033439e+00,4.999997386611219619e-01,-5.506649286055687931e+00,-1.276785220077225169e+00
1.166000000000000000e+10,1.308818332319101829e+00,4.999997423784665052e-01,-5.511695826625862438e+00,-1.278851060361946956e+00
1.166500000000000000e+10,1.310010624127519341e+00,4.999997460481181988e-01,-5.516720203425292013e+00,-1.280910213852040291e+00
1.167000000000000000e+10,1.311199671528415545e+00,4.999997496706070632e-01,-5.521719678410824450e+00,-1.282961527695333004e+00
1.167500000000000000e+10,1.312384971216457696e+00,4.999997532464585115e-01,-5.526691567802417993e+00,-1.285003866257470762e+00
1.168000000000000000e+10,1.313566028909875838e+00,4.999997567761933492e-01,-5.531633245229919282e+00,-1.287036112597758519e+00
1.168500000000000000e+10,1.314742360003940513e+00,4.999997602603277191e-01,-5.536542144828343837e+00,-1.289057169938002900e+00
1.169000000000000000e+10,1.315913490219689397e+00,4.999997636993731565e-01,-5.541415764276723444e+00,-1.291065963121529325e+00
1.169500000000000000e+10,1.317078956246572785e+00,4.999997670938367000e-01,-5.546251667775738525e+00,-1.293061440059565470e+00
1.170000000000000000e+10,1.318238306377720548e+00,4.999997704442206703e-01,-5.551047488959151899e+00,-1.295042573162020094e+00
1.170500000000000000e+10,1.319391101136422995e+00,4.999997737510231133e-01,-5.555800933733977764e+00,-1.297008360749660971e+00
1.171000000000000000e+10,1.320536913892604858e+00,4.999997770147373566e-01,-5.560509783044963683e+00,-1.298957828444858631e+00
1.171500000000000000e+10,1.321675331467774495e+00,4.999997802358523424e-01,-5.565171895557973869e+00,-1.300890030537670494e+00
1.172000000000000000e+10,1.322805954727242606e+00,4.999997834148526277e-01,-5.569785210258004327e+00,-1.302804051324456314e+00
1.172500000000000000e+10,1.323928399158129210e+00,4.999997865522182172e-01,-5.574347748956816950e+00,-1.304699006415880547e+00
1.173000000000000000e+10,1.325042295431916317e+00,4.999997896484247861e-01,-5.578857618705796995e+00,-1.306574044011399094e+00
1.173500000000000000e+10,1.326147289950107888e+00,4.999997927039436241e-01,-5.583313014109334560e+00,-1.308428346137189946e+00
1.174000000000000000e+10,1.327243045371792718e+00,4.999997957192416354e-01,-5.587712219534518354e+00,-1.310261129844666916e+00
1.174500000000000000e+10,1.328329241121719795e+00,4.999997986947815054e-01,-5.592053611212804753e+00,-1.312071648366665455e+00
1.175000000000000000e+10,1.329405573877657121e+00,4.999998016310215343e-01,-5.596335659229426440e+00,-1.313859192228436168e+00
1.175500000000000000e+10,1.330471758035845387e+00,4.999998045284156922e-01,-5.600556929396884875e+00,-1.315623090310820809e+00
1.176000000000000000e+10,1.331527526153241547e+00,4.999998073874137861e-01,-5.604716085008321969e+00,-1.317362710862772346e+00
1.176500000000000000e+10,1.332572629365554207e+00,4.999998102084614038e-01,-5.608811888467580609e+00,-1.319077462460821693e+00
1.177000000000000000e+10,1.333606837779812482e+00,4.999998129919998591e-01,-5.612843202792240582e+00,-1.320766794912892506e+00
1.177500000000000000e+10,1.334629940840519557e+00,4.999998157384663577e-01,-5.616808992986454641e+00,-1.322430200104127707e+00
1.178000000000000000e+10,1.335641747668363299e+00,4.999998184482939423e-01,-5.620708327280823369e+00,-1.324067212782584768e+00
1.178500000000000000e+10,1.336642087370546017e+00,4.999998211219114919e-01,-5.624540378236201121e+00,-1.325677411282554896e+00
1.179000000000000000e+10,1.337630809321870062e+00,4.999998237597437778e-01,-5.628304423709213467e+00,-1.327260418183682456e+00
1.179500000000000000e+10,1.338607783415769692e+00,4.999998263622115746e-01,-5.631999847676954829e+00,-1.328815900903961067e+00
1.180000000000000000e+10,1.339572900284577983e+00,4.999998289297316045e-01,-5.635626140919024252e+00,-1.330343572225039406e+00
1.180500000000000000e+10,1.340526071488353566e+00,4.999998314627164819e-01,-5.639182901555066962e+00,-1.331843190748311256e+00
1.181000000000000000e+10,1.341467229671694961e+00,4.999998339615748244e-01,-5.642669835436207038e+00,-1.333314561280434019e+00
1.181500000000000000e+10,1.342396328688064910e+00,4.999998364267114193e-01,-5.646086756389417260e+00,-1.334757535147233609e+00
1.182000000000000000e+10,1.343313343691154182e+00,4.999998388585270015e-01,-5.649433586313524103e+00,-1.336172010434896418e+00
1.182500000000000000e+10,1.344218271193025060e+00,4.999998412574183648e-01,-5.652710355126508546e+00,-1.337557932157800389e+00
1.183000000000000000e+10,1.345111129088737867e+00,4.999998436237784727e-01,-5.655917200563534308e+00,-1.338915292352316655e+00
1.183500000000000000e+10,1.345991956647293764e+00,4.999998459579963472e-01,-5.659054367825592458e+00,-1.340244130096181596e+00
1.184000000000000000e+10,1.346860814468849199e+00,4.999998482604572914e-01,-5.662122209079079482e+00,-1.341544531453267020e+00
1.184500000000000000e+10,1.347717784408189567e+00,4.999998505315426667e-01,-5.665121182806645450e+00,-1.342816629343690060e+00
1.185000000000000000e+10,1.348562969464546013e+00,4.999998527716301155e-01,-5.668051853010118712e+00,-1.344060603339435556e+00
1.185500000000000000e+10,1.349396493637986749e+00,4.999998549810934501e-01,-5.670914888266624487e+00,-1.345276679385895013e+00
1.186000000000000000e+10,1.350218501752549871e+00,4.999998571603028741e-01,-5.673711060638998660e+00,-1.346465129449774478e+00
1.186500000000000000e+10,1.351029159246595501e+00,4.999998593096247057e-01,-5.676441244442350431e+00,-1.347626271094208850e+00
1.187000000000000000e+10,1.351828651930657710e+00,4.999998614294217103e-01,-5.679106414868380526e+00,-1.348760466981886674e+00
1.187500000000000000e+10,1.352617185713426595e+00,4.999998635200529340e-01,-5.681707646469734918e+00,-1.349868124307343153e+00
1.188000000000000000e+10,1.353394986296365454e+00,4.999998655818738147e-01,-5.684246111506711330e+00,-1.350949694159643055e+00
1.188500000000000000e+10,1.354162298837631617e+00,4.999998676152361266e-01,-5.686723078158878231e+00,-1.352005670816850635e+00
1.189000000000000000e+10,1.354919387586042800e+00,4.999998696204881465e-01,-5.689139908604532891e+00,-1.353036590973882847e+00
1.189500000000000000e+10,1.355666535485863688e+00,4.999998715979744879e-01,-5.691498056971071584e+00,-1.354043032905471788e+00
1.190000000000000000e+10,1.356404043753239641e+00,4.999998735480363776e-01,-5.693799067159469374e+00,-1.355025615566037400e+00
1.190500000000000000e+10,1.357132231425249858e+00,4.999998754710113236e-01,-5.696044570546536789e+00,-1.355984997628550293e+00
1.191000000000000000e+10,1.357851434882460628e+00,4.999998773672336139e-01,-5.698236283568452798e+00,-1.356921876464396881e+00
1.191500000000000000e+10,1.358562007346063361e+00,4.999998792370338174e-01,-5.700376005189657924e+00,-1.357836987066566969e+00
1.192000000000000000e+10,1.359264318350630329e+00,4.999998810807392835e-01,-5.702465614261011062e+00,-1.358731100918427970e+00
1.192500000000000000e+10,1.359958753193549308e+00,4.999998828986738642e-01,-5.704507066771448365e+00,-1.359605024810516261e+00
1.193000000000000000e+10,1.360645712362339443e+00,4.999998846911580253e-01,-5.706502392997548689e+00,-1.360459599607873882e+00
1.193500000000000000e+10,1.361325610940969266e+00,4.999998864585089020e-01,-5.708453694555467806e+00,-1.361295698970489632e+00


==> fig-noise-norpm-lossy_simbierowicz_2021_fit.csv <==
f,noise,ideal,gain_dB,limit
5.000000000000000000e+07,4.995068254573382244e-02,4.999999572822582672e-01,-1.856710582233849632e-02,-2.142192979725843216e-03
5.500000000000000000e+07,5.005559325570155954e-02,4.999999565489401943e-01,-2.045479841854583661e-02,-2.360500182086333609e-03
6.000000000000000000e+07,5.016150318449413836e-02,4.999999558040009173e-01,-2.234555155184298272e-02,-2.579256468756563336e-03
6.500000000000000000e+07,5.026848673745443197e-02,4.999999550472742360e-01,-2.423866552348437689e-02,-2.798381337028810201e-03
7.000000000000000000e+07,5.037661973687072858e-02,4.999999542785918405e-01,-2.613342599752079345e-02,-3.017792448546274819e-03
7.500000000000000000e+07,5.048597930924585836e-02,4.999999534977833116e-01,-2.802910504886199639e-02,-3.237405746518096095e-03
8.000000000000000000e+07,5.059664377031647398e-02,4.999999527046761760e-01,-2.992496223253961196e-02,-3.457135575833714114e-03
8.500000000000000000e+07,5.070869250805551398e-02,4.999999518990957958e-01,-3.182024567286542704e-02,-3.676894805943242694e-03
9.000000000000000000e+07,5.082220586366346937e-02,4.999999510808654235e-01,-3.371419317105037866e-02,-3.896594956353416350e-03
9.500000000000000000e+07,5.093726501083233743e-02,4.999999502498060910e-01,-3.560603332994746739e-02,-4.116146324600444828e-03
1.000000000000000000e+08,5.105395183336023518e-02,4.999999494057367211e-01,-3.749498669447765692e-02,-4.335458116543566831e-03
1.050000000000000000e+08,5.117234880130223929e-02,4.999999485484740158e-01,-3.938026690629965743e-02,-4.554438578825981132e-03
1.100000000000000000e+08,5.129253884580791539e-02,4.999999476778323459e-01,-4.126108187124921667e-02,-4.772995133340618423e-03
1.150000000000000000e+08,5.141460523279312717e-02,4.999999467936239728e-01,-4.313663493806799143e-02,-4.991034513536440897e-03
1.200000000000000000e+08,5.153863143564256510e-02,4.999999458956588261e-01,-4.500612608691154787e-02,-5.208462902396626681e-03
1.250000000000000000e+08,5.166470100709701085e-02,4.999999449837445598e-01,-4.686875312610633282e-02,-5.425186071914667174e-03
1.300000000000000000e+08,5.179289745049242555e-02,4.999999440576864407e-01,-4.872371289562165558e-02,-5.641109523890297517e-03
1.350000000000000000e+08,5.192330409052210022e-02,4.999999431172875153e-01,-5.057020247567333565e-02,-5.856138631864404864e-03
1.400000000000000000e+08,5.205600394372424805e-02,4.999999421623483875e-01,-5.240742039892658938e-02,-6.070178784009061523e-03
1.450000000000000000e+08,5.219107958884761089e-02,4.999999411926673853e-01,-5.423456786467772961e-02,-6.283135526781613578e-03
1.500000000000000000e+08,5.232861303728157665e-02,4.999999402080402833e-01,-5.605084995344924298e-02,-6.494914709154753218e-03
1.550000000000000000e+08,5.246868560374293167e-02,4.999999392082605798e-01,-5.785547684035761973e-02,-6.705422627222179521e-03
1.600000000000000000e+08,5.261137777738856408e-02,4.999999381931192755e-01,-5.964766500571073993e-02,-6.914566168989666473e-03
1.650000000000000000e+08,5.275676909356450534e-02,4.999999371624048172e-01,-6.142663844115593685e-02,-7.122252959144481643e-03
1.700000000000000000e+08,5.290493800634239741e-02,4.999999361159033207e-01,-6.319162984982147624e-02,-7.328391503606423996e-03
1.750000000000000000e+08,5.305596176207173775e-02,4.999999350533983478e-01,-6.494188183881710597e-02,-7.532891333654423427e-03
1.800000000000000000e+08,5.320991627408291902e-02,4.999999339746707960e-01,-6.667664810246357043e-02,-7.735663149418869899e-03
1.850000000000000000e+08,5.336687599878001814e-02,4.999999328794991760e-01,-6.839519459470864982e-02,-7.936618962542274502e-03
1.900000000000000000e+08,5.352691381328607972e-02,4.999999317676593336e-01,-7.009680068907228612e-02,-8.135672237790547712e-03
1.950000000000000000e+08,5.369010089480907161e-02,4.999999306389245057e-01,-7.178076032458043099e-02,-8.332738033413722434e-03
2.000000000000000000e+08,5.385650660196066725e-02,4.999999294930654314e-01,-7.344638313610302172e-02,-8.527733140044957416e-03
2.050000000000000000e+08,5.402619835815827831e-02,4.999999283298499630e-01,-7.509299556751039550e-02,-8.720576217927322737e-03
2.100000000000000000e+08,5.419924153732955802e-02,4.999999271490435659e-01,-7.671994196616639672e-02,-8.911187932267305989e-03
2.150000000000000000e+08,5.437569935207405003e-02,4.999999259504087634e-01,-7.832658565716750509e-02,-9.099491086499877923e-03
2.200000000000000000e+08,5.455563274448672895e-02,4.999999247337055808e-01,-7.991230999591619755e-02,-9.285410753271161610e-03
2.250000000000000000e+08,5.473910027978241832e-02,4.999999234986911012e-01,-8.147651939746267113e-02,-9.468874402923876943e-03
2.300000000000000000e+08,5.492615804291604842e-02,4.999999222451197434e-01,-8.301864034123015990e-02,-9.649812029293380888e-03
2.350000000000000000e+08,5.511685953837187207e-02,4.999999209727432614e-01,-8.453812234970431438e-02,-9.828156272614130273e-03
2.400000000000000000e+08,5.531125559323672031e-02,4.999999196813103564e-01,-8.603443893965595501e-02,-1.000384253933839229e-02
2.450000000000000000e+08,5.550939426379282449e-02,4.999999183705670647e-01,-8.750708854462119213e-02,-1.017680911868301674e-02
2.500000000000000000e+08,5.571132074570125936e-02,4.999999170402565363e-01,-8.895559540724039260e-02,-1.034699729570931481e-02
2.550000000000000000e+08,5.591707728798765709e-02,4.999999156901190345e-01,-9.037951044025922809e-02,-1.051435146075996308e-02
2.600000000000000000e+08,5.612670311093567038e-02,4.999999143198919360e-01,-9.177841205490164245e-02,-1.067881921507141119e-02
2.650000000000000000e+08,5.634023432804326215e-02,4.999999129293096201e-01,-9.315190695547383160e-02,-1.084035147239281738e-02
2.700000000000000000e+08,5.655770387215673656e-02,4.999999115181036347e-01,-9.449963089899314495e-02,-1.099890255644009329e-02
2.750000000000000000e+08,5.677914142592203894e-02,4.999999100860024193e-01,-9.582124941881409175e-02,-1.115443029403040409e-02
2.800000000000000000e+08,5.700457335666372916e-02,4.999999086327315823e-01,-9.711645851116237904e-02,-1.130689610373925014e-02
2.850000000000000000e+08,5.723402265578751702e-02,4.999999071580135679e-01,-9.838498528357644823e-02,-1.145626507993369181e-02
2.900000000000000000e+08,5.746750888283788661e-02,4.999999056615677673e-01,-9.962658856437935084e-02,-1.160250607204793560e-02
2.950000000000000000e+08,5.770504811427427938e-02,4.999999041431106850e-01,-1.008410594721643461e-01,-1.174559175895406593e-02
3.000000000000000000e+08,5.794665289706991268e-02,4.999999026023554949e-01,-1.020282219446296129e-01,-1.188549871832533800e-02
3.050000000000000000e+08,5.819233220721310718e-02,4.999999010390124288e-01,-1.031879332258603538e-01,-1.202220749085802787e-02
3.100000000000000000e+08,5.844209141316486500e-02,4.999998994527885543e-01,-1.043200843114054088e-01,-1.215570263925325190e-02
3.150000000000000000e+08,5.869593224434624390e-02,4.999998978433876640e-01,-1.054246003504742540e-01,-1.228597280185783625e-02
3.200000000000000000e+08,5.895385276470987979e-02,4.999998962105104416e-01,-1.065014410046992294e-01,-1.241301074087719503e-02
3.250000000000000000e+08,5.921584735143563955e-02,4.999998945538544071e-01,-1.075506007628963812e-01,-1.253681338507628418e-02
3.300000000000000000e+08,5.948190667876344928e-02,4.999998928731137493e-01,-1.085721092113695052e-01,-1.265738186689968625e-02
3.350000000000000000e+08,5.975201770704272053e-02,4.999998911679794378e-01,-1.095660312594086971e-01,-1.277472155395287245e-02
3.400000000000000000e+08,6.002616367694815075e-02,4.999998894381391668e-01,-1.105324673195574869e-01,-1.288884207478435684e-02
3.450000000000000000e+08,6.030432410891786721e-02,4.999998876832772998e-01,-1.114715534424766397e-01,-1.299975733893821150e-02
3.500000000000000000e+08,6.058647480779322941e-02,4.999998859030748699e-01,-1.123834614061992726e-01,-1.310748555124319203e-02
3.550000000000000000e+08,6.087258787264639148e-02,4.999998840972095793e-01,-1.132683987594639008e-01,-1.321204922029806106e-02
3.600000000000000000e+08,6.116263171178286384e-02,4.999998822653556885e-01,-1.141266088193914480e-01,-1.331347516117908913e-02
3.650000000000000000e+08,6.145657106288571203e-02,4.999998804071841274e-01,-1.149583706231793456e-01,-1.341179449233076415e-02
3.700000000000000000e+08,6.175436701826134134e-02,4.999998785223623288e-01,-1.157639988340285336e-01,-1.350704262666546640e-02
3.750000000000000000e+08,6.205597705514412366e-02,4.999998766105543391e-01,-1.165438436014841483e-01,-1.359925925689775550e-02
3.800000000000000000e+08,6.236135507100569464e-02,4.999998746714205966e-01,-1.172982903762113949e-01,-1.368848833511937535e-02
3.850000000000000000e+08,6.267045142379221168e-02,4.999998727046182645e-01,-1.180277596796113770e-01,-1.377477804667059935e-02
3.900000000000000000e+08,6.298321297702402788e-02,4.999998707098007311e-01,-1.187327068286106735e-01,-1.385818077835809792e-02
3.950000000000000000e+08,6.329958314969870437e-02,4.999998686866179431e-01,-1.194136216157896668e-01,-1.393875308104786104e-02
4.000000000000000000e+08,6.361950197086405079e-02,4.999998666347163501e-01,-1.200710279456282670e-01,-1.401655562674031241e-02
4.050000000000000000e+08,6.394290613880246332e-02,4.999998645537386266e-01,-1.207054834270803595e-01,-1.409165316016647296e-02
4.100000000000000000e+08,6.426972908470854340e-02,4.999998624433240058e-01,-1.213175789231711044e-01,-1.416411444500487171e-02
4.150000000000000000e+08,6.459990104075782891e-02,4.999998603031079458e-01,-1.219079380582644007e-01,-1.423401220481357310e-02
4.200000000000000000e+08,6.493334911243098251e-02,4.999998581327222413e-01,-1.224772166835798870e-01,-1.430142305876580533e-02
4.250000000000000000e+08,6.526999735500495226e-02,4.999998559317950231e-01,-1.230261023017746730e-01,-1.436642745230753970e-02
4.300000000000000000e+08,6.560976685403090147e-02,4.999998536999507581e-01,-1.235553134513360796e-01,-1.442910958284693290e-02
4.350000000000000000e+08,6.595257580972743727e-02,4.999998514368101388e-01,-1.240655990515198703e-01,-1.448955732058665458e-02
4.400000000000000000e+08,6.629833962508470402e-02,4.999998491419899160e-01,-1.245577377090280879e-01,-1.454786212466452344e-02
4.450000000000000000e+08,6.664697099760043264e-02,4.999998468151033437e-01,-1.250325369868344749e-01,-1.460411895467772503e-02
4.500000000000000000e+08,6.699838001442555424e-02,4.999998444557596788e-01,-1.254908326366970250e-01,-1.465842617779700152e-02
4.550000000000000000e+08,6.735247425084739392e-02,4.999998420635643481e-01,-1.259334877959390198e-01,-1.471088547156640391e-02
4.600000000000000000e+08,6.770915887187184401e-02,4.999998396381189480e-01,-1.263613921497177828e-01,-1.476160172256268943e-02
4.650000000000000000e+08,6.806833673681958463e-02,4.999998371790212448e-01,-1.267754610599334808e-01,-1.481068292107334816e-02
4.700000000000000000e+08,6.842990850671828995e-02,4.999998346858649523e-01,-1.271766346617269894e-01,-1.485824005193758790e-02
4.750000000000000000e+08,6.879377275436035499e-02,4.999998321582399541e-01,-1.275658769288796623e-01,-1.490438698172946719e-02
4.800000000000000000e+08,6.915982607682991112e-02,4.999998295957321925e-01,-1.279441747092361081e-01,-1.494924034244393685e-02
4.850000000000000000e+08,6.952796321036910920e-02,4.999998269979236132e-01,-1.283125367313148191e-01,-1.499291941185110222e-02
4.900000000000000000e+08,6.989807714737888977e-02,4.999998243643921647e-01,-1.286719925834207690e-01,-1.503554599069800712e-02
4.950000000000000000e+08,7.027005925539858699e-02,4.999998216947116325e-01,-1.290235916665345983e-01,-1.507724427693657443e-02
5.000000000000000000e+08,7.064379939789917906e-02,4.999998189884520272e-01,-1.293684021221229719e-01,-1.511814073713435569e-02
5.050000000000000000e+08,7.101918605670957951e-02,4.999998162451790851e-01,-1.297075097363916685e-01,-1.515836397527470236e-02
5.100000000000000000e+08,7.139610645591958071e-02,4.999998134644544345e-01,-1.300420168219914852e-01,-1.519804459908558059e-02
5.150000000000000000e+08,7.177444668706563224e-02,4.999998106458357627e-01,-1.303730410788728478e-01,-1.523731508411951818e-02
5.200000000000000000e+08,7.215409183546711569e-02,4.999998077888764270e-01,-1.307017144352746185e-01,-1.527630963572057521e-02
5.250000000000000000e+08,7.253492610751419156e-02,4.999998048931257877e-01,-1.310291818704514832e-01,-1.531516404908583873e-02
5.300000000000000000e+08,7.291683295876583148e-02,4.999998019581289310e-01,-1.313566002203475080e-01,-1.535401556758086983e-02
5.350000000000000000e+08,7.329969522267382187e-02,4.999997989834267242e-01,-1.316851369675817174e-01,-1.539300273948440712e-02
5.400000000000000000e+08,7.368339523980280137e-02,4.999997959685558713e-01,-1.320159690172790778e-01,-1.543226527335739284e-02
5.450000000000000000e+08,7.406781498736063341e-02,4.999997929130488017e-01,-1.323502814597950772e-01,-1.547194389216988153e-02
5.500000000000000000e+08,7.445283620889596443e-02,4.999997898164336707e-01,-1.326892663219079449e-01,-1.551218018638123031e-02
5.550000000000000000e+08,7.483834054402044300e-02,4.999997866782343037e-01,-1.330341213079083706e-01,-1.555311646614898624e-02
5.600000000000000000e+08,7.522420965799109238e-02,4.999997834979703626e-01,-1.333860485316283317e-01,-1.559489561279459036e-02
5.650000000000000000e+08,7.561032537103092033e-02,4.999997802751570131e-01,-1.337462532410136351e-01,-1.563766092971707877e-02
5.700000000000000000e+08,7.599656978722338363e-02,4.999997770093051463e-01,-1.341159425364716329e-01,-1.568155599290033120e-02
5.750000000000000000e+08,7.638282542286557730e-02,4.999997736999212128e-01,-1.344963240842901864e-01,-1.572672450116652243e-02
5.800000000000000000e+08,7.676897533413404306e-02,4.999997703465073884e-01,-1.348886048265033333e-01,-1.577331012633131913e-02
5.850000000000000000e+08,7.715490324395082866e-02,4.999997669485613527e-01,-1.352939896883628146e-01,-1.582145636339293837e-02
5.900000000000000000e+08,7.754049366790552456e-02,4.999997635055764000e-01,-1.357136802849103208e-01,-1.587130638092193458e-02
5.950000000000000000e+08,7.792563203914534831e-02,4.999997600170412726e-01,-1.361488736276047495e-01,-1.592300287175385520e-02
6.000000000000000000e+08,7.831020483208100957e-02,4.999997564824403273e-01,-1.366007608325120748e-01,-1.597668790414763507e-02
6.050000000000000000e+08,7.869409968483535855e-02,4.999997529012534248e-01,-1.370705258311876729e-01,-1.603250277353018838e-02
6.100000000000000000e+08,7.907720552030711447e-02,4.999997492729558735e-01,-1.375593440853463967e-01,-1.609058785493555632e-02
6.150000000000000000e+08,7.945941266576279916e-02,4.999997455970184856e-01,-1.380683813066775623e-01,-1.615108245628216199e-02
6.200000000000000000e+08,7.984061297084923958e-02,4.999997418729075216e-01,-1.385987921828141789e-01,-1.621412467258276369e-02
6.250000000000000000e+08,8.022069992394653681e-02,4.999997381000846342e-01,-1.391517191106821927e-01,-1.627985124120867599e-02
6.300000000000000000e+08,8.059956876677923376e-02,4.999997342780069243e-01,-1.397282909383041338e-01,-1.634839739831017713e-02
6.350000000000000000e+08,8.097711660718154292e-02,4.999997304061269410e-01,-1.403296217160972525e-01,-1.641989673648713843e-02
6.400000000000000000e+08,8.135324252996864458e-02,4.999997264838924593e-01,-1.409568094588739828e-01,-1.649448106382300772e-02
6.450000000000000000e+08,8.172784770582028346e-02,4.999997225107468135e-01,-1.416109349194113465e-01,-1.657228026435397794e-02
6.500000000000000000e+08,8.210083549812637049e-02,4.999997184861285082e-01,-1.422930603747057099e-01,-1.665342216007303922e-02
6.550000000000000000e+08,8.247211156770492546e-02,4.999997144094714963e-01,-1.430042284258868368e-01,-1.673803237454851711e-02
6.600000000000000000e+08,8.284158397536245388e-02,4.999997102802049009e-01,-1.437454608127669287e-01,-1.682623419823836564e-02
6.650000000000000000e+08,8.320916328222391356e-02,4.999997060977533492e-01,-1.445177572438959279e-01,-1.691814845556671720e-02
6.700000000000000000e+08,8.357476264777127795e-02,4.999997018615364719e-01,-1.453220942431351081e-01,-1.701389337384440203e-02
6.750000000000000000e+08,8.393829792556645186e-02,4.999996975709694591e-01,-1.461594240135487555e-01,-1.711358445408917017e-02
6.800000000000000000e+08,8.429968775660237612e-02,4.999996932254625603e-01,-1.470306733196273807e-01,-1.721733434382832773e-02
6.850000000000000000e+08,8.465885366022410374e-02,4.999996888244212512e-01,-1.479367423884235810e-01,-1.732525271191076577e-02
6.900000000000000000e+08,8.501572012260913414e-02,4.999996843672463442e-01,-1.488785038307103292e-01,-1.743744612542041938e-02
6.950000000000000000e+08,8.537021468275327041e-02,4.999996798533337117e-01,-1.498568015827738131e-01,-1.755401792872424149e-02
7.000000000000000000e+08,8.572226801594190482e-02,4.999996752820745072e-01,-1.508724498696740191e-01,-1.767506812471109079e-02
7.050000000000000000e+08,8.607181401465099913e-02,4.999996706528550550e-01,-1.519262321906747204e-01,-1.780069325826505455e-02
7.100000000000000000e+08,8.641878986689280340e-02,4.999996659650568498e-01,-1.530189003276734572e-01,-1.793098630203182609e-02
7.150000000000000000e+08,8.676313613193312180e-02,4.999996612180564459e-01,-1.541511733772003567e-01,-1.806603654450478214e-02
7.200000000000000000e+08,8.710479681339618196e-02,4.999996564112255681e-01,-1.553237368068030588e-01,-1.820592948048882498e-02
7.250000000000000000e+08,8.744371942970655120e-02,4.999996515439311673e-01,-1.565372415363599778e-01,-1.835074670396674712e-02
7.300000000000000000e+08,8.777985508186766928e-02,4.999996466155351982e-01,-1.577923030450709141e-01,-1.850056580342029910e-02
7.350000000000000000e+08,8.811315851854323311e-02,4.999996416253947307e-01,-1.590895005046777388e-01,-1.865546025963416010e-02
7.400000000000000000e+08,8.844358819844094777e-02,4.999996365728619496e-01,-1.604293759395685193e-01,-1.881549934602444463e-02
7.450000000000000000e+08,8.877110634995825922e-02,4.999996314572840994e-01,-1.618124334143151988e-01,-1.898074803152216550e-02
7.500000000000000000e+08,8.909567902809774342e-02,4.999996262780034839e-01,-1.632391382492601739e-01,-1.915126688605417460e-02
7.550000000000000000e+08,8.941727616862719941e-02,4.999996210343574665e-01,-1.647099162646781245e-01,-1.932711198864955904e-02
7.600000000000000000e+08,8.973587163945612177e-02,4.999996157256785256e-01,-1.662251530540139188e-01,-1.950833483820457737e-02
7.650000000000000000e+08,9.005144328924752362e-02,4.999996103512940326e-01,-1.677851932868754392e-01,-1.969498226695731713e-02
7.700000000000000000e+08,9.036397299321366483e-02,4.999996049105265294e-01,-1.693903400420645744e-01,-1.988709635668128861e-02
7.750000000000000000e+08,9.067344669610166719e-02,4.999995994026935620e-01,-1.710408541713410169e-01,-2.008471435765735169e-02
7.800000000000000000e+08,9.097985445235984292e-02,4.999995938271075691e-01,-1.727369536943053063e-01,-2.028786861044873380e-02
7.850000000000000000e+08,9.128319046344386678e-02,4.999995881830761046e-01,-1.744788132248817070e-01,-2.049658647051810778e-02
7.900000000000000000e+08,9.158345311227686358e-02,4.999995824699017266e-01,-1.762665634298921646e-01,-2.071089023573036147e-02
7.950000000000000000e+08,9.188064499482728742e-02,4.999995766868818858e-01,-1.781002905201233832e-01,-2.093079707677414358e-02
8.000000000000000000e+08,9.217477294878634320e-02,4.999995708333092037e-01,-1.799800357743878976e-01,-2.115631897055392230e-02
8.050000000000000000e+08,9.246584807935812056e-02,4.999995649084710836e-01,-1.819057950969328596e-01,-2.138746263658630742e-02
8.100000000000000000e+08,9.275388578208475232e-02,4.999995589116499883e-01,-1.838775186086410718e-01,-2.162422947644904170e-02
8.150000000000000000e+08,9.303890576275203328e-02,4.999995528421233293e-01,-1.858951102725255877e-01,-2.186661551634361267e-02
8.200000000000000000e+08,9.332093205430033733e-02,4.999995466991636328e-01,-1.879584275537013738e-01,-2.211461135279368939e-02
8.250000000000000000e+08,9.359999303075856869e-02,4.999995404820381517e-01,-1.900672811144439867e-01,-2.236820210155876509e-02
8.300000000000000000e+08,9.387612141813975186e-02,4.999995341900091983e-01,-1.922214345445899253e-01,-2.262736734980264064e-02
8.350000000000000000e+08,9.414935430231913260e-02,4.999995278223341444e-01,-1.944206041276951846e-01,-2.289208111157947645e-02
8.400000000000000000e+08,9.441973313381102351e-02,4.999995213782651993e-01,-1.966644586433033137e-01,-2.316231178669370117e-02
8.450000000000000000e+08,9.468730372947142815e-02,4.999995148570495762e-01,-1.989526192056339515e-01,-2.343802212299384014e-02
8.500000000000000000e+08,9.495211627106529828e-02,4.999995082579293815e-01,-2.012846591391423690e-01,-2.371916918217420456e-02
8.550000000000000000e+08,9.521422530066622758e-02,4.999995015801417253e-01,-2.036601038912147221e-01,-2.400570430914550357e-02
8.600000000000000000e+08,9.547368971287917283e-02,4.999994948229187219e-01,-2.060784309822834282e-01,-2.429757310503843915e-02
8.650000000000000000e+08,9.573057274383038606e-02,4.999994879854873786e-01,-2.085390699938183823e-01,-2.459471540392843547e-02
8.700000000000000000e+08,9.598494195690096542e-02,4.999994810670695955e-01,-2.110414025943426197e-01,-2.489706525333901244e-02
8.750000000000000000e+08,9.623686922516883069e-02,4.999994740668823323e-01,-2.135847626038903657e-01,-2.520455089861439735e-02
8.800000000000000000e+08,9.648643071050808095e-02,4.999994669841375527e-01,-2.161684360972239149e-01,-2.551709477124486369e-02
8.850000000000000000e+08,9.673370683933438241e-02,4.999994598180420580e-01,-2.187916615458836422e-01,-2.583461348120441592e-02
8.900000000000000000e+08,9.697878227493048064e-02,4.999994525677975976e-01,-2.214536299996258950e-01,-2.615701781341706056e-02
8.950000000000000000e+08,9.722174588633061831e-02,4.999994452326010919e-01,-2.241534853072514877e-01,-2.648421272841139373e-02
9.000000000000000000e+08,9.746269071371070625e-02,4.999994378116442428e-01,-2.268903243772563139e-01,-2.681609736727263993e-02
9.050000000000000000e+08,9.770171393025403606e-02,4.999994303041138122e-01,-2.296631974784642538e-01,-2.715256506097596390e-02
9.100000000000000000e+08,9.793891680045016535e-02,4.999994227091915655e-01,-2.324711085807479594e-01,-2.749350334417932640e-02
9.150000000000000000e+08,9.817440463477837553e-02,4.999994150260542169e-01,-2.353130157362911534e-01,-2.783879397359956265e-02
9.200000000000000000e+08,9.840828674074234006e-02,4.999994072538735401e-01,-2.381878315013205849e-01,-2.818831295103696455e-02
9.250000000000000000e+08,9.864067637021488311e-02,4.999993993918162571e-01,-2.410944233986622165e-01,-2.854193055116516220e-02
9.300000000000000000e+08,9.887169066304676845e-02,4.999993914390440941e-01,-2.440316144211693017e-01,-2.889951135417168082e-02
9.350000000000000000e+08,9.910145058691691156e-02,4.999993833947139477e-01,-2.469981835761256572e-01,-2.926091428334054445e-02
9.400000000000000000e+08,9.933008087335690184e-02,4.999993752579776074e-01,-2.499928664709437365e-01,-2.962599264770160445e-02
9.450000000000000000e+08,9.955770994994694867e-02,4.999993670279819780e-01,-2.530143559399413711e-01,-2.999459418980399139e-02
9.500000000000000000e+08,9.978446986862959944e-02,4.999993587038690235e-01,-2.560613027124459262e-01,-3.036656113873148488e-02
9.550000000000000000e+08,1.000104962301012201e-01,4.999993502847757121e-01,-2.591323161223402782e-01,-3.074173026846516166e-02
9.600000000000000000e+08,1.002359281042730088e-01,4.999993417698342379e-01,-2.622259648587902947e-01,-3.111993296165060929e-02
9.650000000000000000e+08,1.004609079467545796e-01,4.999993331581717992e-01,-2.653407777584503302e-01,-3.150099527889971274e-02
9.700000000000000000e+08,1.006855815113462393e-01,4.999993244489107092e-01,-2.684752446388649072e-01,-3.188473803368663262e-02
9.750000000000000000e+08,1.009100977585065118e-01,4.999993156411683959e-01,-2.716278171731156266e-01,-3.227097687293711825e-02
9.800000000000000000e+08,1.011346087597912724e-01,4.999993067340575692e-01,-2.747969098056002313e-01,-3.265952236339497716e-02
9.850000000000000000e+08,1.013592695982337005e-01,4.999992977266858873e-01,-2.779809007087819528e-01,-3.305018008383941996e-02
9.900000000000000000e+08,1.015842382646771347e-01,4.999992886181563456e-01,-2.811781327805664699e-01,-3.344275072320845865e-02
9.950000000000000000e+08,1.018096755500193656e-01,4.999992794075670544e-01,-2.843869146825828143e-01,-3.383703018475769930e-02
1.000000000000000000e+09,1.020357449334190758e-01,4.999992700940114609e-01,-2.876055219183838996e-01,-3.423280969622777281e-02
1.005000000000000000e+09,1.022626124664086922e-01,4.999992606765780723e-01,-2.908321979520189227e-01,-3.462987592617161603e-02
1.010000000000000000e+09,1.024904466529836522e-01,4.999992511543507878e-01,-2.940651553660458273e-01,-3.502801110641884375e-02
1.015000000000000000e+09,1.027194183256374682e-01,4.999992415264087331e-01,-2.973025770589460826e-01,-3.542699316076391991e-02
1.020000000000000000e+09,1.029497005173887203e-01,4.999992317918263707e-01,-3.005426174814747053e-01,-3.582659583991176788e-02
1.025000000000000000e+09,1.031814683298354907e-01,4.999992219496733337e-01,-3.037834039111970141e-01,-3.622658886267349221e-02
1.030000000000000000e+09,1.034148987972461353e-01,4.999992119990148698e-01,-3.070230377651789744e-01,-3.662673806349547867e-02
1.035000000000000000e+09,1.036501707467646083e-01,4.999992019389113418e-01,-3.102595959497458367e-01,-3.702680554626680554e-02
1.040000000000000000e+09,1.038874646547549851e-01,4.999991917684186715e-01,-3.134911322470103068e-01,-3.742654984444970800e-02
1.045000000000000000e+09,1.041269624993599319e-01,4.999991814865881179e-01,-3.167156787373932025e-01,-3.782572608750900400e-02
1.050000000000000000e+09,1.043688476093446171e-01,4.999991710924663324e-01,-3.199312472573064836e-01,-3.822408617361117145e-02
1.055000000000000000e+09,1.046133045092753067e-01,4.999991605850956367e-01,-3.231358308915150968e-01,-3.862137894859707377e-02
1.060000000000000000e+09,1.048605187611642287e-01,4.999991499635136893e-01,-3.263274054988063999e-01,-3.901735039112308456e-02
1.065000000000000000e+09,1.051106768026321553e-01,4.999991392267536527e-01,-3.295039312706397050e-01,-3.941174380398337895e-02
1.070000000000000000e+09,1.053639657817194569e-01,4.999991283738444148e-01,-3.326633543213847188e-01,-3.980430001149548591e-02
1.075000000000000000e+09,1.056205733884488795e-01,4.999991174038103114e-01,-3.358036083093225432e-01,-4.019475756288903856e-02
1.080000000000000000e+09,1.058806876832675409e-01,4.999991063156714044e-01,-3.389226160872549909e-01,-4.058285294159569290e-02
1.085000000000000000e+09,1.061444969224986101e-01,4.999990951084433144e-01,-3.420182913816733894e-01,-4.096832078034240432e-02
1.090000000000000000e+09,1.064121893809489017e-01,4.999990837811373878e-01,-3.450885404990747807e-01,-4.135089408189784876e-02
1.095000000000000000e+09,1.066839531718218326e-01,4.999990723327607522e-01,-3.481312640583886786e-01,-4.173030444536407479e-02
1.100000000000000000e+09,1.069599760641077035e-01,4.999990607623162053e-01,-3.511443587480683748e-01,-4.210628229784452170e-02
1.105000000000000000e+09,1.072404452976137429e-01,4.999990490688024369e-01,-3.541257191063649223e-01,-4.247855713130854749e-02
1.110000000000000000e+09,1.075255473958286329e-01,4.999990372512138070e-01,-3.570732393235312996e-01,-4.284685774449348283e-02
1.115000000000000000e+09,1.078154679768082713e-01,4.999990253085407899e-01,-3.599848150643203404e-01,-4.321091248963027098e-02
1.120000000000000000e+09,1.081103915622873973e-01,4.999990132397695852e-01,-3.628583453091099864e-01,-4.357044952376465385e-02
1.125000000000000000e+09,1.084105013852389859e-01,4.999990010438823407e-01,-3.656917342122477654e-01,-4.392519706447217676e-02
1.130000000000000000e+09,1.087159791960901206e-01,4.999989887198572625e-01,-3.684828929757251181e-01,-4.427488364969467405e-02
1.135000000000000000e+09,1.090270050678431857e-01,4.999989762666685600e-01,-3.712297417364733843e-01,-4.461923840144332853e-02
1.140000000000000000e+09,1.093437572003346098e-01,4.999989636832865569e-01,-3.739302114655381759e-01,-4.495799129309530073e-02
1.145000000000000000e+09,1.096664117238843050e-01,4.999989509686776357e-01,-3.765822458771979075e-01,-4.529087341998438987e-02
1.150000000000000000e+09,1.099951425025982865e-01,4.999989381218042928e-01,-3.791838033461230606e-01,-4.561761727297686253e-02
1.155000000000000000e+09,1.103301209375824182e-01,4.999989251416254166e-01,-3.817328588306362347e-01,-4.593795701471348192e-02
1.160000000000000000e+09,1.106715157703655750e-01,4.999989120270958987e-01,-3.842274058000208492e-01,-4.625162875817379060e-02
1.165000000000000000e+09,1.110194928867829500e-01,4.999988987771671334e-01,-3.866654581638189758e-01,-4.655837084721348162e-02
1.170000000000000000e+09,1.113742151216401272e-01,4.999988853907867403e-01,-3.890450522010534540e-01,-4.685792413871125994e-02
1.175000000000000000e+09,1.117358420644275069e-01,4.999988718668988419e-01,-3.913642484871970306e-01,-4.715003228594549789e-02
1.180000000000000000e+09,1.121045298664067047e-01,4.999988582044438412e-01,-3.936211338166620832e-01,-4.743444202280278077e-02
1.185000000000000000e+09,1.124804310493621451e-01,4.999988444023587553e-01,-3.958138231186992262e-01,-4.771090344843009756e-02
1.190000000000000000e+09,1.128636943163358053e-01,4.999988304595771593e-01,-3.979404613643410804e-01,-4.797917031190224169e-02
1.195000000000000000e+09,1.132544643646508642e-01,4.999988163750291315e-01,-3.999992254622067867e-01,-4.823900029649264010e-02
1.200000000000000000e+09,1.136528817015496767e-01,4.999988021476415301e-01,-4.019883261408002673e-01,-4.849015530310718525e-02
1.205000000000000000e+09,1.140590824627598920e-01,4.999987877763378274e-01,-4.039060098150421552e-01,-4.873240173244564044e-02
1.210000000000000000e+09,1.144731982343098198e-01,4.999987732600382206e-01,-4.057505604346574035e-01,-4.896551076543842473e-02
1.215000000000000000e+09,1.148953558779059747e-01,4.999987585976599092e-01,-4.075203013120931583e-01,-4.918925864150636151e-02
1.220000000000000000e+09,1.153256773602084340e-01,4.999987437881167618e-01,-4.092135969276367580e-01,-4.940342693418586784e-02
1.225000000000000000e+09,1.157642795863059737e-01,4.999987288303197053e-01,-4.108288547093491561e-01,-4.960780282365295779e-02
1.230000000000000000e+09,1.162112742377083702e-01,4.999987137231766132e-01,-4.123645267854885166e-01,-4.980217936568109849e-02
1.235000000000000000e+09,1.166667676151846994e-01,4.999986984655924172e-01,-4.138191117070919578e-01,-4.998635575656873442e-02
1.240000000000000000e+09,1.171308604867223879e-01,4.999986830564691620e-01,-4.151911561383692106e-01,-5.016013759356330315e-02
1.245000000000000000e+09,1.176036479409519053e-01,4.999986674947061172e-01,-4.164792565126326784e-01,-5.032333713032222100e-02
1.250000000000000000e+09,1.180852192462950728e-01,4.999986517791997209e-01,-4.176820606514454193e-01,-5.047577352693888297e-02
1.255000000000000000e+09,1.185756577161452552e-01,4.999986359088437471e-01,-4.187982693447280802e-01,-5.061727309407582087e-02
1.260000000000000000e+09,1.190750405803685796e-01,4.999986198825294159e-01,-4.198266378896963746e-01,-5.074766953075982023e-02
1.265000000000000000e+09,1.195834388633644912e-01,4.999986036991452276e-01,-4.207659775863189511e-01,-5.086680415537425670e-02
1.270000000000000000e+09,1.201009172689934124e-01,4.999985873575773510e-01,-4.216151571872590043e-01,-5.097452612942154904e-02
1.275000000000000000e+09,1.206275340725854739e-01,4.999985708567094567e-01,-4.223731043001260899e-01,-5.107069267361297182e-02
1.280000000000000000e+09,1.211633410202903605e-01,4.999985541954227730e-01,-4.230388067400592811e-01,-5.115516927587204776e-02
1.285000000000000000e+09,1.217083832359791840e-01,4.999985373725963633e-01,-4.236113138307603943e-01,-5.122782989085516991e-02
1.290000000000000000e+09,1.222626991359318238e-01,4.999985203871070705e-01,-4.240897376517859807e-01,-5.128855713055857635e-02
1.295000000000000000e+09,1.228263203514877999e-01,4.999985032378295169e-01,-4.244732542306353662e-01,-5.133724244567894335e-02
1.300000000000000000e+09,1.233992716598608097e-01,4.999984859236362711e-01,-4.247611046774885102e-01,-5.137378629731459423e-02
1.305000000000000000e+09,1.239815709232755803e-01,4.999984684433979032e-01,-4.249525962612507035e-01,-5.139809831870545409e-02
1.310000000000000000e+09,1.245732290365803435e-01,4.999984507959832070e-01,-4.250471034250190572e-01,-5.141009746664582103e-02
1.315000000000000000e+09,1.251742498834766404e-01,4.999984329802588667e-01,-4.250440687396104256e-01,-5.140971216228151786e-02
1.320000000000000000e+09,1.257846303014700795e-01,4.999984149950900125e-01,-4.249430037937318994e-01,-5.139688042100543086e-02
1.325000000000000000e+09,1.264043600556543634e-01,4.999983968393399980e-01,-4.247434900193529650e-01,-5.137154997116744060e-02
1.330000000000000000e+09,1.270334218214054511e-01,4.999983785118705115e-01,-4.244451794510886722e-01,-5.133367836136470963e-02
1.335000000000000000e+09,1.276717911760423818e-01,4.999983600115418536e-01,-4.240477954185544185e-01,-5.128323305609927552e-02
1.340000000000000000e+09,1.283194365995023456e-01,4.999983413372128260e-01,-4.235511331704996385e-01,-5.122019151958923100e-02
1.345000000000000000e+09,1.289763194840555238e-01,4.999983224877407317e-01,-4.229550604299319727e-01,-5.114454128757628393e-02
1.350000000000000000e+09,1.296423941530496227e-01,4.999983034619817079e-01,-4.222595178793561166e-01,-5.105628002697892853e-02
1.355000000000000000e+09,1.303176078886883471e-01,4.999982842587906706e-01,-4.214645195754952445e-01,-5.095541558327709719e-02
1.360000000000000000e+09,1.310019009687993785e-01,4.999982648770214810e-01,-4.205701532926122699e-01,-5.084196601550117212e-02
1.365000000000000000e+09,1.316952067125113923e-01,4.999982453155268347e-01,-4.195765807946245651e-01,-5.071595961884145520e-02
1.370000000000000000e+09,1.323974515348139702e-01,4.999982255731585945e-01,-4.184840380348785471e-01,-5.057743493474264884e-02
1.375000000000000000e+09,1.331085550098616843e-01,4.999982056487676796e-01,-4.172928352837778632e-01,-5.042644074852631331e-02
1.380000000000000000e+09,1.338284299429376989e-01,4.999981855412043985e-01,-4.160033571841227351e-01,-5.026303607455517852e-02
1.385000000000000000e+09,1.345569824509106338e-01,4.999981652493181161e-01,-4.146160627341335947e-01,-5.008729012897972233e-02
1.390000000000000000e+09,1.352941120510823825e-01,4.999981447719579197e-01,-4.131314851979855374e-01,-4.989928229010287541e-02
1.395000000000000000e+09,1.360397117581946813e-01,4.999981241079721750e-01,-4.115502319448066659e-01,-4.969910204655081376e-02
1.400000000000000000e+09,1.367936681894783846e-01,4.999981032562089145e-01,-4.098729842154366088e-01,-4.948684893324362122e-02
1.405000000000000000e+09,1.375558616774804621e-01,4.999980822155159488e-01,-4.081004968184003268e-01,-4.926263245544104663e-02
1.410000000000000000e+09,1.383261663904697403e-01,4.999980609847406998e-01,-4.062335977551622679e-01,-4.902657200097659818e-02
1.415000000000000000e+09,1.391044504602126086e-01,4.999980395627305896e-01,-4.042731877753370506e-01,-4.877879674087981510e-02
1.420000000000000000e+09,1.398905761168128259e-01,4.999980179483330955e-01,-4.022202398629105002e-01,-4.851944551864739719e-02
1.425000000000000000e+09,1.406843998304212473e-01,4.999979961403955286e-01,-4.000757986540189881e-01,-4.824866672836591874e-02
1.430000000000000000e+09,1.414857724594587030e-01,4.999979741377655884e-01,-3.978409797876987231e-01,-4.796661818201197747e-02
1.435000000000000000e+09,1.422945394051216561e-01,4.999979519392911964e-01,-3.955169691904985574e-01,-4.767346696619623181e-02
1.440000000000000000e+09,1.431105407718606670e-01,4.999979295438206073e-01,-3.931050222959339147e-01,-4.736938928863776432e-02
1.445000000000000000e+09,1.439336115334790833e-01,4.999979069502025197e-01,-3.906064632007278936e-01,-4.705457031478488261e-02
1.450000000000000000e+09,1.447635817046064033e-01,4.999978841572863542e-01,-3.880226837583011790e-01,-4.672920399481939047e-02
1.455000000000000000e+09,1.456002765171111601e-01,4.999978611639220305e-01,-3.853551426121820112e-01,-4.639349288156502382e-02
1.460000000000000000e+09,1.464435166012330591e-01,4.999978379689604124e-01,-3.826053641695736363e-01,-4.604764793951932056e-02
1.465000000000000000e+09,1.472931181710024351e-01,4.999978145712530853e-01,-3.797749375178971487e-01,-4.569188834555992784e-02
1.470000000000000000e+09,1.481488932136474646e-01,4.999977909696527445e-01,-3.768655152850746703e-01,-4.532644128162199859e-02
1.475000000000000000e+09,1.490106496826076043e-01,4.999977671630132514e-01,-3.738788124461241980e-01,-4.495154171987014724e-02
1.480000000000000000e+09,1.498781916938246306e-01,4.999977431501894110e-01,-3.708166050773386013e-01,-4.456743220073411393e-02
1.485000000000000000e+09,1.507513197249311376e-01,4.999977189300376379e-01,-3.676807290601377676e-01,-4.417436260427587413e-02
1.490000000000000000e+09,1.516298308169916620e-01,4.999976945014155683e-01,-3.644730787367425062e-01,-4.377258991536780997e-02
1.495000000000000000e+09,1.525135187784233959e-01,4.999976698631825034e-01,-3.611956055193961124e-01,-4.336237798310804692e-02
1.500000000000000000e+09,1.534021743907684754e-01,4.999976450141992435e-01,-3.578503164552548355e-01,-4.294399727494768726e-02
1.505000000000000000e+09,1.542955856159342054e-01,4.999976199533285315e-01,-3.544392727490592865e-01,-4.251772462600200697e-02
1.510000000000000000e+09,1.551935378045431746e-01,4.999975946794347759e-01,-3.509645882459045407e-01,-4.208384298404288515e-02
1.515000000000000000e+09,1.560958139050918625e-01,4.999975691913845499e-01,-3.474284278757217015e-01,-4.164264115057747517e-02
1.520000000000000000e+09,1.570021946734982965e-01,4.999975434880463698e-01,-3.438330060625724438e-01,-4.119441351860075873e-02
1.525000000000000000e+09,1.579124588828011988e-01,4.999975175682910278e-01,-3.401805850994988334e-01,-4.073945980731208394e-02
1.530000000000000000e+09,1.588263835325759432e-01,4.999974914309917029e-01,-3.364734734927917748e-01,-4.027808479446837175e-02
1.535000000000000000e+09,1.597437440578218237e-01,4.999974650750238503e-01,-3.327140242765183609e-01,-3.981059804666808866e-02
1.540000000000000000e+09,1.606643145369595072e-01,4.999974384992656451e-01,-3.289046333004053135e-01,-3.933731364812875775e-02
1.545000000000000000e+09,1.615878678986554795e-01,4.999974117025978160e-01,-3.250477374927197571e-01,-3.885854992834192334e-02
1.550000000000000000e+09,1.625141761271720608e-01,4.999973846839040337e-01,-3.211458131006384442e-01,-3.837462918907863507e-02
1.555000000000000000e+09,1.634430104659426730e-01,4.999973574420706890e-01,-3.172013739103005103e-01,-3.788587743118199125e-02
1.560000000000000000e+09,1.643741416191320803e-01,4.999973299759873369e-01,-3.132169694483216138e-01,-3.739262408151822203e-02
1.565000000000000000e+09,1.653073399508538377e-01,4.999973022845466408e-01,-3.091951831675975870e-01,-3.689520172058224912e-02
1.570000000000000000e+09,1.662423756818759424e-01,4.999972743666445396e-01,-3.051386306187079400e-01,-3.639394581105659388e-02
1.575000000000000000e+09,1.671790190834837042e-01,4.999972462211803581e-01,-3.010499576098255581e-01,-3.588919442780869051e-02
1.580000000000000000e+09,1.681170406683585861e-01,4.999972178470570294e-01,-2.969318383562782881e-01,-3.538128798958850574e-02
1.585000000000000000e+09,1.690562113781661491e-01,4.999971892431809284e-01,-2.927869736229103403e-01,-3.487056899292184653e-02
1.590000000000000000e+09,1.699963027677601213e-01,4.999971604084623711e-01,-2.886180888597554839e-01,-3.435738174836244774e-02
1.595000000000000000e+09,1.709370871856787377e-01,4.999971313418155594e-01,-2.844279323346364241e-01,-3.384207211963685680e-02
1.600000000000000000e+09,1.718783379508969644e-01,4.999971020421585810e-01,-2.802192732630026106e-01,-3.332498726580013226e-02
1.605000000000000000e+09,1.728198295255662098e-01,4.999970725084137424e-01,-2.759948999378885048e-01,-3.280647538682579523e-02
1.610000000000000000e+09,1.737613376836255608e-01,4.999970427395076245e-01,-2.717576178614850568e-01,-3.228688547287206223e-02
1.615000000000000000e+09,1.747026396751843458e-01,4.999970127343712489e-01,-2.675102478796640426e-01,-3.176656705743896580e-02
1.620000000000000000e+09,1.756435143864922832e-01,4.999969824919399675e-01,-2.632556243218109882e-01,-3.124586997474199102e-02
1.625000000000000000e+09,1.765837424954370127e-01,4.999969520111540167e-01,-2.589965931468712346e-01,-3.072514412144455864e-02
1.630000000000000000e+09,1.775231066224558230e-01,4.999969212909582406e-01,-2.547360100976824304e-01,-3.020473922301980529e-02
1.635000000000000000e+09,1.784613914767487763e-01,4.999968903303024792e-01,-2.504767388649795645e-01,-2.968500460492162762e-02
1.640000000000000000e+09,1.793983839977917327e-01,4.999968591281415131e-01,-2.462216492621502606e-01,-2.916628896869466470e-02
1.645000000000000000e+09,1.803338734920308939e-01,4.999968276834354519e-01,-2.419736154124529637e-01,-2.864894017322461295e-02
1.650000000000000000e+09,1.812676517647406060e-01,4.999967959951495122e-01,-2.377355139499329195e-01,-2.813330502125699351e-02
1.655000000000000000e+09,1.821995132470027867e-01,4.999967640622544618e-01,-2.335102222351870815e-01,-2.761972905129939093e-02
1.660000000000000000e+09,1.831292551177896299e-01,4.999967318837266195e-01,-2.293006165871779301e-01,-2.710855633501352280e-02
1.665000000000000000e+09,1.840566774211646606e-01,4.999966994585478552e-01,-2.251095705319709483e-01,-2.660012928015975664e-02
1.670000000000000000e+09,1.849815831785508458e-01,4.999966667857060343e-01,-2.209399530698915037e-01,-2.609478843922097280e-02
1.675000000000000000e+09,1.859037784961178330e-01,4.999966338641949615e-01,-2.167946269616480570e-01,-2.559287232371065812e-02
1.680000000000000000e+09,1.868230726673284769e-01,4.999966006930143259e-01,-2.126764470343161517e-01,-2.509471722420408835e-02
1.685000000000000000e+09,1.877392782705959440e-01,4.999965672711703113e-01,-2.085882585084229968e-01,-2.460065703616765020e-02
1.690000000000000000e+09,1.886522112621932812e-01,4.999965335976752634e-01,-2.045328953464534139e-01,-2.411102309153945189e-02
1.695000000000000000e+09,1.895616910644301045e-01,4.999964996715481336e-01,-2.005131786231839353e-01,-2.362614399602269710e-02
1.700000000000000000e+09,1.904675406490848877e-01,4.999964654918143681e-01,-1.965319149198059556e-01,-2.314634547223104466e-02
1.705000000000000000e+09,1.913695866162761217e-01,4.999964310575062965e-01,-1.925918947408433168e-01,-2.267195020846513032e-02
1.710000000000000000e+09,1.922676592687912467e-01,4.999963963676630763e-01,-1.886958909548829000e-01,-2.220327771313512777e-02
1.715000000000000000e+09,1.931615926819287288e-01,4.999963614213309149e-01,-1.848466572603545410e-01,-2.174064417486620826e-02
1.720000000000000000e+09,1.940512247689926417e-01,4.999963262175631251e-01,-1.810469266754339834e-01,-2.128436232805763773e-02
1.725000000000000000e+09,1.949363973425058960e-01,4.999962907554203473e-01,-1.772994100535321416e-01,-2.083474132395268796e-02
1.730000000000000000e+09,1.958169561712512774e-01,4.999962550339707157e-01,-1.736067946237573878e-01,-2.039208660701585796e-02
1.735000000000000000e+09,1.966927510332441287e-01,4.999962190522899141e-01,-1.699717425572488394e-01,-1.995669979660186222e-02
1.740000000000000000e+09,1.975636357647662100e-01,4.999961828094612315e-01,-1.663968895589027497e-01,-1.952887857372198610e-02
1.745000000000000000e+09,1.984294683055110864e-01,4.999961463045758947e-01,-1.628848434854840432e-01,-1.910891657289559564e-02
1.750000000000000000e+09,1.992901107400593397e-01,4.999961095367330688e-01,-1.594381829890810787e-01,-1.869710327882212475e-02
1.755000000000000000e+09,2.001454293357208536e-01,4.999960725050400789e-01,-1.560594561867918728e-01,-1.829372392784156531e-02
1.760000000000000000e+09,2.009952945769167554e-01,4.999960352086124660e-01,-1.527511793561657505e-01,-1.789905941398417522e-02
1.765000000000000000e+09,2.018395811961986031e-01,4.999959976465740974e-01,-1.495158356565435276e-01,-1.751338619948472619e-02
1.770000000000000000e+09,2.026781682020704634e-01,4.999959598180575004e-01,-1.463558738759760391e-01,-1.713697622957710553e-02
1.775000000000000000e+09,2.035109389036975913e-01,4.999959217222038066e-01,-1.432737072037134907e-01,-1.677009685142460960e-02
1.780000000000000000e+09,2.043377809326913097e-01,4.999958833581629181e-01,-1.402717120280683460e-01,-1.641301073701573188e-02
1.785000000000000000e+09,2.051585862620504963e-01,4.999958447250936189e-01,-1.373522267592478807e-01,-1.606597580983148976e-02
1.790000000000000000e+09,2.059732512224273226e-01,4.999958058221638524e-01,-1.345175506772115226e-01,-1.572924517514440179e-02
1.795000000000000000e+09,2.067816765158532188e-01,4.999957666485508323e-01,-1.317699428037558962e-01,-1.540306705370708684e-02
1.800000000000000000e+09,2.075837672270224865e-01,4.999957272034409317e-01,-1.291116207992454856e-01,-1.508768471873633832e-02
1.805000000000000000e+09,2.083794328323224643e-01,4.999956874860301825e-01,-1.265447598828026432e-01,-1.478333643590323820e-02
1.810000000000000000e+09,2.091685872067032825e-01,4.999956474955240537e-01,-1.240714917761781555e-01,-1.449025540621373676e-02
1.815000000000000000e+09,2.099511486285385309e-01,4.999956072311380062e-01,-1.216939036706186916e-01,-1.420866971155376746e-02
1.820000000000000000e+09,2.107270397825892205e-01,4.999955666920971042e-01,-1.194140372166026393e-01,-1.393880226273969125e-02
1.825000000000000000e+09,2.114961877612273333e-01,4.999955258776366818e-01,-1.172338875355699445e-01,-1.368087074983226348e-02
1.830000000000000000e+09,2.122585240640336712e-01,4.999954847870021757e-01,-1.151554022535242749e-01,-1.343508759455602775e-02
1.835000000000000000e+09,2.130139845958947953e-01,4.999954434194491815e-01,-1.131804805558906390e-01,-1.320165990461641403e-02
1.840000000000000000e+09,2.137625096637090771e-01,4.999954017742438417e-01,-1.113109722634878090e-01,-1.298078942975833261e-02
1.845000000000000000e+09,2.145040439718657876e-01,4.999953598506629016e-01,-1.095486769283901679e-01,-1.277267251928937419e-02
1.850000000000000000e+09,2.152385366165681102e-01,4.999953176479937644e-01,-1.078953429499396877e-01,-1.257750008096281125e-02
1.855000000000000000e+09,2.159659410791337220e-01,4.999952751655345473e-01,-1.063526667102289991e-01,-1.239545754101234465e-02
1.860000000000000000e+09,2.166862152184145796e-01,4.999952324025945805e-01,-1.049222917279023781e-01,-1.222672480507080994e-02
1.865000000000000000e+09,2.173993212623736293e-01,4.999951893584941298e-01,-1.036058078309810560e-01,-1.207147621993343023e-02
1.870000000000000000e+09,2.181052257990216958e-01,4.999951460325646746e-01,-1.024047503468713538e-01,-1.192988053582055841e-02
1.875000000000000000e+09,2.188038997667258734e-01,4.999951024241491848e-01,-1.013205993101258390e-01,-1.180210086908817235e-02
1.880000000000000000e+09,2.194953184440416871e-01,4.999950585326020658e-01,-1.003547786867623193e-01,-1.168829466512544268e-02
1.885000000000000000e+09,2.201794614391497928e-01,4.999950143572892691e-01,-9.950865561507239720e-02,-1.158861366131325177e-02
1.890000000000000000e+09,2.208563126789908349e-01,4.999949698975887369e-01,-9.878353966209488246e-02,-1.150320384983427591e-02
1.895000000000000000e+09,2.215258603981823393e-01,4.999949251528900684e-01,-9.818068209547010927e-02,-1.143220544018763718e-02
1.900000000000000000e+09,2.221880971277991335e-01,4.999948801225950201e-01,-9.770127517015204932e-02,-1.137575282123959308e-02
1.905000000000000000e+09,2.228430196841026945e-01,4.999948348061174497e-01,-9.734645142953493591e-02,-1.133397452264939265e-02
1.910000000000000000e+09,2.234906291572885673e-01,4.999947892028835938e-01,-9.711728302048799888e-02,-1.130699317550998284e-02
1.915000000000000000e+09,2.241309309003290673e-01,4.999947433123319573e-01,-9.701478102190326525e-02,-1.129492547205290798e-02
1.920000000000000000e+09,2.247639345179665571e-01,4.999946971339137014e-01,-9.703989478630226095e-02,-1.129788212426885430e-02
1.925000000000000000e+09,2.253896538559267970e-01,4.999946506670925883e-01,-9.719351129417919122e-02,-1.131596782130916967e-02
1.930000000000000000e+09,2.260081069904079087e-01,4.999946039113452589e-01,-9.747645452061903804e-02,-1.134928118552125387e-02
1.935000000000000000e+09,2.266193162178942178e-01,4.999945568661611217e-01,-9.788948481383641376e-02,-1.139791472698903352e-02
1.940000000000000000e+09,2.272233080453436860e-01,4.999945095310428522e-01,-9.843329828538646686e-02,-1.146195479645872872e-02
1.945000000000000000e+09,2.278201131807895963e-01,4.999944619055060602e-01,-9.910852621155669118e-02,-1.154148153651324282e-02
1.950000000000000000e+09,2.284097665243999542e-01,4.999944139890799000e-01,-9.991573444586826502e-02,-1.163656883090224969e-02
1.955000000000000000e+09,2.289923071600241111e-01,4.999943657813066822e-01,-1.008554228422456345e-01,-1.174728425190141312e-02
1.960000000000000000e+09,2.295677783472418465e-01,4.999943172817424841e-01,-1.019280246887002001e-01,-1.187368900560592522e-02
1.965000000000000000e+09,2.301362275139606783e-01,4.999942684899569278e-01,-1.031339061512942246e-01,-1.201583787506266265e-02
1.970000000000000000e+09,2.306977062495657038e-01,4.999942194055334022e-01,-1.044733657282601036e-01,-1.217377916115525149e-02
1.975000000000000000e+09,2.312522702986337109e-01,4.999941700280693402e-01,-1.059466337140441278e-01,-1.234755462115233460e-02
1.980000000000000000e+09,2.317999795552158071e-01,4.999941203571759973e-01,-1.075538716732097333e-01,-1.253719940485087392e-02
1.985000000000000000e+09,2.323408980577101324e-01,4.999940703924788954e-01,-1.092951719241660180e-01,-1.274274198825042781e-02
1.990000000000000000e+09,2.328750939842852419e-01,4.999940201336177670e-01,-1.111705570325303705e-01,-1.296420410468435147e-02
1.995000000000000000e+09,2.334026396488971811e-01,4.999939695802468331e-01,-1.131799793143589694e-01,-1.320160067338460586e-02
2.000000000000000000e+09,2.339236114978262560e-01,4.999939187320345813e-01,-1.153233203489802683e-01,-1.345493972540212635e-02
2.005000000000000000e+09,2.344380901067667500e-01,4.999938675886643202e-01,-1.176003905017500989e-01,-1.372422232687831034e-02
2.010000000000000000e+09,2.349461601784098574e-01,4.999938161498339584e-01,-1.200109284567120460e-01,-1.400944249962809973e-02
2.015000000000000000e+09,2.354479105405127282e-01,4.999937644152561700e-01,-1.225546007592916431e-01,-1.431058713901423030e-02
2.020000000000000000e+09,2.359434341443928662e-01,4.999937123846587839e-01,-1.252310013693158086e-01,-1.462763592912019739e-02
2.025000000000000000e+09,2.364328280638398616e-01,4.999936600577844503e-01,-1.280396512244640905e-01,-1.496056125520583979e-02
2.030000000000000000e+09,2.369161934943654069e-01,4.999936074343910852e-01,-1.309799978145837762e-01,-1.530932811348073574e-02
2.035000000000000000e+09,2.373936357527517971e-01,4.999935545142518700e-01,-1.340514147669510658e-01,-1.567389401818686245e-02
2.040000000000000000e+09,2.378652642768510073e-01,4.999935012971553072e-01,-1.372532014430758174e-01,-1.605420890605147033e-02
2.045000000000000000e+09,2.383311926255514690e-01,4.999934477829053869e-01,-1.405845825474330291e-01,-1.645021503815313757e-02
2.050000000000000000e+09,2.387915384788500961e-01,4.999933939713216979e-01,-1.440447077482980565e-01,-1.686184689922010094e-02
2.055000000000000000e+09,2.392464236379628628e-01,4.999933398622395386e-01,-1.476326513116362760e-01,-1.728903109448254316e-02
2.060000000000000000e+09,2.396959740253780113e-01,4.999932854555099171e-01,-1.513474117481855286e-01,-1.773168624410703664e-02
2.065000000000000000e+09,2.401403196847715915e-01,4.999932307509997731e-01,-1.551879114746270161e-01,-1.818972287533937582e-02
2.070000000000000000e+09,2.405795947806904089e-01,4.999931757485919781e-01,-1.591529964893098337e-01,-1.866304331243651138e-02
2.075000000000000000e+09,2.410139375979096776e-01,4.999931204481855573e-01,-1.632414360632863382e-01,-1.915154156451037704e-02
2.080000000000000000e+09,2.414434905403427534e-01,4.999930648496956342e-01,-1.674519224475716772e-01,-1.965510321143371097e-02
2.085000000000000000e+09,2.418684001294152675e-01,4.999930089530535970e-01,-1.717830705969473903e-01,-2.017360528789113872e-02
2.090000000000000000e+09,2.422888170017683529e-01,4.999929527582073208e-01,-1.762334179119106892e-01,-2.070691616582309713e-02
2.095000000000000000e+09,2.427048959061743061e-01,4.999928962651209452e-01,-1.808014239988839644e-01,-2.125489543534009318e-02
2.100000000000000000e+09,2.431167956995396451e-01,4.999928394737753190e-01,-1.854854704502903739e-01,-2.181739378436942101e-02
2.105000000000000000e+09,2.435246793418542333e-01,4.999927823841678332e-01,-1.902838606449611669e-01,-2.239425287717100588e-02
2.110000000000000000e+09,2.439287138899549345e-01,4.999927249963125875e-01,-1.951948195703936406e-01,-2.298530523199460163e-02
2.115000000000000000e+09,2.443290704899415411e-01,4.999926673102405017e-01,-2.002164936677940377e-01,-2.359037409808706354e-02
2.120000000000000000e+09,2.447259243681190743e-01,4.999926093259994264e-01,-2.053469507007833761e-01,-2.420927333226530198e-02
2.125000000000000000e+09,2.451194548202812185e-01,4.999925510436541432e-01,-2.105841796495192542e-01,-2.484180727538287670e-02
2.130000000000000000e+09,2.455098451991960529e-01,4.999924924632864753e-01,-2.159260906311148975e-01,-2.548777062892493284e-02
2.135000000000000000e+09,2.458972829001067062e-01,4.999924335849954549e-01,-2.213705148477830842e-01,-2.614694833204300739e-02
2.140000000000000000e+09,2.462819593440913613e-01,4.999923744088971556e-01,-2.269152045639696302e-01,-2.681911543933135356e-02
2.145000000000000000e+09,2.466640699590917363e-01,4.999923149351251372e-01,-2.325578331141814337e-01,-2.750403699971371019e-02
2.150000000000000000e+09,2.470438141584366254e-01,4.999922551638302237e-01,-2.382959949425836332e-01,-2.820146793674038754e-02
2.155000000000000000e+09,2.474213953166559676e-01,4.999921950951806138e-01,-2.441272056762202602e-01,-2.891115293070722903e-02
2.160000000000000000e+09,2.477970207424300408e-01,4.999921347293621032e-01,-2.500489022329667188e-01,-2.963282630292540798e-02
2.165000000000000000e+09,2.481709016484311969e-01,4.999920740665780294e-01,-2.560584429665145878e-01,-3.036621190263044667e-02
2.170000000000000000e+09,2.485432531178946580e-01,4.999920131070493823e-01,-2.621531078492671529e-01,-3.111102299685741812e-02
2.175000000000000000e+09,2.489142940677062099e-01,4.999919518510147487e-01,-2.683300986952381617e-01,-3.186696216377238322e-02
2.180000000000000000e+09,2.492842472077856919e-01,4.999918902987307012e-01,-2.745865394246825852e-01,-3.263372118991370030e-02
2.185000000000000000e+09,2.496533389965858163e-01,4.999918284504714650e-01,-2.809194763719951027e-01,-3.341098097179229232e-02
2.190000000000000000e+09,2.500217995924660652e-01,4.999917663065291951e-01,-2.873258786390167074e-01,-3.419841142238377873e-02
2.195000000000000000e+09,2.503898628007533711e-01,4.999917038672140879e-01,-2.938026384948960179e-01,-3.499567138293591118e-02
2.200000000000000000e+09,2.507577660162637612e-01,4.999916411328542143e-01,-3.003465718252921191e-01,-3.580240854073268864e-02
2.205000000000000000e+09,2.511257501610620335e-01,4.999915781037957418e-01,-3.069544186319917434e-01,-3.661825935325535575e-02
2.210000000000000000e+09,2.514940596172733356e-01,4.999915147804031013e-01,-3.136228435851485807e-01,-3.744284897933758405e-02
2.215000000000000000e+09,2.518629421547028402e-01,4.999914511630586533e-01,-3.203484366299314545e-01,-3.827579121786661709e-02
2.220000000000000000e+09,2.522326488530562960e-01,4.999913872521631886e-01,-3.271277136499692872e-01,-3.911668845467752842e-02
2.225000000000000000e+09,2.526034340185727700e-01,4.999913230481355941e-01,-3.339571171885105660e-01,-3.996513161811032777e-02
2.230000000000000000e+09,2.529755550948209475e-01,4.999912585514131314e-01,-3.408330172305715222e-01,-4.082070014400951408e-02
2.235000000000000000e+09,2.533492725674983959e-01,4.999911937624514913e-01,-3.477517120464789224e-01,-4.168296195059806308e-02
2.240000000000000000e+09,2.537248498629918192e-01,4.999911286817246836e-01,-3.547094291003574651e-01,-4.255147342406095934e-02
2.245000000000000000e+09,2.541025532405281062e-01,4.999910633097250923e-01,-3.617023260238808602e-01,-4.342577941528225072e-02
2.250000000000000000e+09,2.544826516777146663e-01,4.999909976469636419e-01,-3.687264916585962782e-01,-4.430541324856185348e-02
2.255000000000000000e+09,2.548654167492840905e-01,4.999909316939697979e-01,-3.757779471676105931e-01,-4.518989674283191427e-02
2.260000000000000000e+09,2.552511224988760485e-01,4.999908654512914552e-01,-3.828526472190791896e-01,-4.607874024611036123e-02
2.265000000000000000e+09,2.556400453036765663e-01,4.999907989194951607e-01,-3.899464812430856187e-01,-4.697144268382613674e-02
2.270000000000000000e+09,2.560324637317599183e-01,4.999907320991661130e-01,-3.970552747638370628e-01,-4.786749162170311767e-02
2.275000000000000000e+09,2.564286583920084572e-01,4.999906649909079404e-01,-4.041747908085029373e-01,-4.876636334381734272e-02
2.280000000000000000e+09,2.568289117764196439e-01,4.999905975953430892e-01,-4.113007313952883326e-01,-4.966752294660681244e-02
2.285000000000000000e+09,2.572335080947552033e-01,4.999905299131127134e-01,-4.184287391007026624e-01,-5.057042444928505631e-02
2.290000000000000000e+09,2.576427331013583788e-01,4.999904619448764520e-01,-4.255543987092037517e-01,-5.147451092151478225e-02
2.295000000000000000e+09,2.580568739140789436e-01,4.999903936913128177e-01,-4.326732389460936079e-01,-5.237921462891070856e-02
2.300000000000000000e+09,2.584762188252261450e-01,4.999903251531190862e-01,-4.397807342941703612e-01,-5.328395719688916454e-02
2.305000000000000000e+09,2.589010571044931264e-01,4.999902563310110737e-01,-4.468723068968316614e-01,-5.418814979365749185e-02
2.310000000000000000e+09,2.593316787938005907e-01,4.999901872257235813e-01,-4.539433285477729174e-01,-5.509119333280843023e-02
2.315000000000000000e+09,2.597683744940649797e-01,4.999901178380100619e-01,-4.609891227685243287e-01,-5.599247869611545525e-02
2.320000000000000000e+09,2.602114351438700179e-01,4.999900481686427312e-01,-4.680049669748517771e-01,-5.689138697709039683e-02
2.325000000000000000e+09,2.606611517900835895e-01,4.999899782184125674e-01,-4.749860947329720973e-01,-5.778728974584412814e-02
2.330000000000000000e+09,2.611178153504534194e-01,4.999899079881294228e-01,-4.819276981059433251e-01,-5.867954933570207476e-02
2.335000000000000000e+09,2.615817163682877533e-01,4.999898374786218569e-01,-4.888249300902045014e-01,-5.956751915196245584e-02
2.340000000000000000e+09,2.620531447592692742e-01,4.999897666907371363e-01,-4.956729071442429468e-01,-6.045054400342331213e-02
2.345000000000000000e+09,2.625323895505862204e-01,4.999896956253415126e-01,-5.024667118075620831e-01,-6.132796045679977937e-02
2.350000000000000000e+09,2.630197386124950576e-01,4.999896242833198334e-01,-5.092013954112887264e-01,-6.219909721453409368e-02
2.355000000000000000e+09,2.635154783825170988e-01,4.999895526655757094e-01,-5.158719808795729778e-01,-6.306327551619683724e-02
2.360000000000000000e+09,2.640198935824845661e-01,4.999894807730316248e-01,-5.224734656218212869e-01,-6.391980956376652756e-02
2.365000000000000000e+09,2.645332669286740157e-01,4.999894086066287158e-01,-5.290008245146439192e-01,-6.476800697089446501e-02
2.370000000000000000e+09,2.650558788353154505e-01,4.999893361673268255e-01,-5.354490129731873660e-01,-6.560716923633291842e-02
2.375000000000000000e+09,2.655880071117666663e-01,4.999892634561045601e-01,-5.418129701105621754e-01,-6.643659224154596643e-02
2.380000000000000000e+09,2.661299266537273667e-01,4.999891904739591775e-01,-5.480876219842087949e-01,-6.725556677250366100e-02
2.385000000000000000e+09,2.666819091288310517e-01,4.999891172219066426e-01,-5.542678849274023101e-01,-6.806337906553783235e-02
2.390000000000000000e+09,2.672442226570568291e-01,4.999890437009815169e-01,-5.603486689650070129e-01,-6.885931137721568174e-02
2.395000000000000000e+09,2.678171314863781460e-01,4.999889699122369580e-01,-5.663248813104118096e-01,-6.964264257785957035e-02
2.400000000000000000e+09,2.684008956641492638e-01,4.999888958567448305e-01,-5.721914299421608785e-01,-7.041264876850350518e-02
2.405000000000000000e+09,2.689957707047122559e-01,4.999888215355954846e-01,-5.779432272577326168e-01,-7.116860392088986131e-02
2.410000000000000000e+09,2.696020072537923529e-01,4.999887469498977000e-01,-5.835751938012654350e-01,-7.190978053997776342e-02
2.415000000000000000e+09,2.702198507502453495e-01,4.999886721007788526e-01,-5.890822620629314610e-01,-7.263545034849772097e-02
2.420000000000000000e+09,2.708495410857678087e-01,4.999885969893848037e-01,-5.944593803461352133e-01,-7.334488499283953189e-02
2.425000000000000000e+09,2.714913122632105491e-01,4.999885216168796775e-01,-5.997015166991986890e-01,-7.403735676956735290e-02
2.430000000000000000e+09,2.721453920541667126e-01,4.999884459844461393e-01,-6.048036629078877846e-01,-7.471213937176279796e-02
2.435000000000000000e+09,2.728120016565331318e-01,4.999883700932850616e-01,-6.097608385443784584e-01,-7.536850865423927459e-02
2.440000000000000000e+09,2.734913553527696939e-01,4.999882939446156360e-01,-6.145680950688230393e-01,-7.600574341669197320e-02
2.445000000000000000e+09,2.741836601696241438e-01,4.999882175396752615e-01,-6.192205199784096559e-01,-7.662312620361966253e-02
2.450000000000000000e+09,2.748891155400766673e-01,4.999881408797194893e-01,-6.237132409994254889e-01,-7.721994411988430951e-02
2.455000000000000000e+09,2.756079129683326467e-01,4.999880639660220782e-01,-6.280414303171710788e-01,-7.779548966062477255e-02
2.460000000000000000e+09,2.763402356986643937e-01,4.999879867998747729e-01,-6.322003088382579516e-01,-7.834906155414766982e-02
2.465000000000000000e+09,2.770862583889598385e-01,4.999879093825873033e-01,-6.361851504798593515e-01,-7.887996561636478887e-02
2.470000000000000000e+09,2.778461467898093451e-01,4.999878317154874963e-01,-6.399912864799635059e-01,-7.938751561522439104e-02
2.475000000000000000e+09,2.786200574300276012e-01,4.999877537999208310e-01,-6.436141097226883989e-01,-7.987103414353358133e-02
2.480000000000000000e+09,2.794081373094616239e-01,4.999876756372508280e-01,-6.470490790723830710e-01,-8.032985349846966106e-02
2.485000000000000000e+09,2.802105236000166921e-01,4.999875972288585491e-01,-6.502917237101702996e-01,-8.076331656602597775e-02
2.490000000000000000e+09,2.810273433556955691e-01,4.999875185761429308e-01,-6.533376474659213784e-01,-8.117077770849590035e-02
2.495000000000000000e+09,2.818587132326703104e-01,4.999874396805203958e-01,-6.561825331394500749e-01,-8.155160365316926896e-02
2.500000000000000000e+09,2.827047392201494369e-01,4.999873605434249080e-01,-6.588221468034087813e-01,-8.190517438019329077e-02
2.505000000000000000e+09,2.835655163830104741e-01,4.999872811663079175e-01,-6.612523420811609043e-01,-8.223088400762579298e-02
2.510000000000000000e+09,2.844411286170169806e-01,4.999872015506381939e-01,-6.634690643921543618e-01,-8.252814167157118685e-02
2.515000000000000000e+09,2.853316484174670542e-01,4.999871216979019373e-01,-6.654683551576856537e-01,-8.279637239931070258e-02
2.520000000000000000e+09,2.862371366621963009e-01,4.999870416096023340e-01,-6.672463559594198346e-01,-8.303501797324630562e-02
2.525000000000000000e+09,2.871576424095915181e-01,4.999869612872598901e-01,-6.687993126434215174e-01,-8.324353778350657151e-02
2.530000000000000000e+09,2.880932027125938655e-01,4.999868807324120978e-01,-6.701235793619637615e-01,-8.342140966698730065e-02
2.535000000000000000e+09,2.890438424492864922e-01,4.999867999466133250e-01,-6.712156225457466263e-01,-8.356813073063484865e-02
2.540000000000000000e+09,2.900095741708865194e-01,4.999867189314349258e-01,-6.720720247989397933e-01,-8.368321815675294761e-02
2.545000000000000000e+09,2.909903979678148955e-01,4.999866376884647967e-01,-6.726894887094565512e-01,-8.376620998810890839e-02
2.550000000000000000e+09,2.919863013544452546e-01,4.999865562193077095e-01,-6.730648405672655654e-01,-8.381666589068137441e-02
2.555000000000000000e+09,2.929972591732252774e-01,4.999864745255848675e-01,-6.731950339828963736e-01,-8.383416789181630246e-02
2.560000000000000000e+09,2.940232335186011570e-01,4.999863926089340160e-01,-6.730771533995151268e-01,-8.381832109174003342e-02
2.565000000000000000e+09,2.950641736813668925e-01,4.999863104710091655e-01,-6.727084174908638525e-01,-8.376875434626285255e-02
2.570000000000000000e+09,2.961200161138219378e-01,4.999862281134807018e-01,-6.720861824382172722e-01,-8.368512091865032421e-02
2.575000000000000000e+09,2.971906844161338324e-01,4.999861455380349984e-01,-6.712079450797694413e-01,-8.356709909871329334e-02
2.580000000000000000e+09,2.982760893442508721e-01,4.999860627463745266e-01,-6.700713459255636106e-01,-8.341439278717233119e-02
2.585000000000000000e+09,2.993761288396320497e-01,4.999859797402178008e-01,-6.686741720315902970e-01,-8.322673204347064146e-02
2.590000000000000000e+09,3.004906880809632419e-01,4.999858965212988782e-01,-6.670143597272402136e-01,-8.300387359533833997e-02
2.595000000000000000e+09,3.016196395580681422e-01,4.999858130913677479e-01,-6.650899971896175877e-01,-8.274560130838426453e-02
2.600000000000000000e+09,3.027628431680277621e-01,4.999857294521898865e-01,-6.628993268596068411e-01,-8.245172661423916249e-02
2.605000000000000000e+09,3.039201463334678111e-01,4.999856456055460918e-01,-6.604407476946071442e-01,-8.212208889585237426e-02
2.610000000000000000e+09,3.050913841430696882e-01,4.999855615532327047e-01,-6.577128172521891081e-01,-8.175655582852892067e-02
2.615000000000000000e+09,3.062763795140270862e-01,4.999854772970611094e-01,-6.547142536010244207e-01,-8.135502367565494719e-02
2.620000000000000000e+09,3.074749433763254158e-01,4.999853928388578450e-01,-6.514439370542317587e-01,-8.091741753798131764e-02
2.625000000000000000e+09,3.086868748784978855e-01,4.999853081804643828e-01,-6.479009117217947589e-01,-8.044369155562702822e-02
2.630000000000000000e+09,3.099119616145636913e-01,4.999852233237369048e-01,-6.440843868781156445e-01,-7.993382906197177284e-02
2.635000000000000000e+09,3.111499798716767518e-01,4.999851382705464697e-01,-6.399937381421045846e-01,-7.938784268887999485e-02
2.640000000000000000e+09,3.124006948979702880e-01,4.999850530227784584e-01,-6.356285084677164576e-01,-7.880577442286185175e-02
2.645000000000000000e+09,3.136638611901655382e-01,4.999849675823329065e-01,-6.309884089410233710e-01,-7.818769561162874915e-02
2.650000000000000000e+09,3.149392228001186567e-01,4.999848819511238940e-01,-6.260733193847751732e-01,-7.753370692124594843e-02
2.655000000000000000e+09,3.162265136598145787e-01,4.999847961310797673e-01,-6.208832887667978806e-01,-7.684393824357038660e-02
2.660000000000000000e+09,3.175254579239273900e-01,4.999847101241428060e-01,-6.154185354132225561e-01,-7.611854855437527601e-02
2.665000000000000000e+09,3.188357703291884171e-01,4.999846239322691677e-01,-6.096794470253661391e-01,-7.535772572237120492e-02
2.670000000000000000e+09,3.201571565697821642e-01,4.999845375574287210e-01,-6.036665805001815155e-01,-7.456168626957482282e-02
2.675000000000000000e+09,3.214893136876655899e-01,4.999844510016048238e-01,-5.973806615565057099e-01,-7.373067508387354252e-02
2.680000000000000000e+09,3.228319304771165577e-01,4.999843642667942123e-01,-5.908225841658523159e-01,-7.286496508426754115e-02
2.685000000000000000e+09,3.241846879022624028e-01,4.999842773550070563e-01,-5.839934097918091371e-01,-7.196485684005693440e-02
2.690000000000000000e+09,3.255472595267836500e-01,4.999841902682663486e-01,-5.768943664377410574e-01,-7.103067814475427788e-02
2.695000000000000000e+09,3.269193119545448223e-01,4.999841030086082383e-01,-5.695268475071268988e-01,-7.006278354619077664e-02
2.700000000000000000e+09,3.283005052801449830e-01,4.999840155780815865e-01,-5.618924104786658935e-01,-6.906155383407253101e-02
2.705000000000000000e+09,3.296904935483128685e-01,4.999839279787478552e-01,-5.539927753987701209e-01,-6.802739548637792844e-02
2.710000000000000000e+09,3.310889252208425448e-01,4.999838402126809411e-01,-5.458298231971501213e-01,-6.696074007646024562e-02
2.715000000000000000e+09,3.324954436501548760e-01,4.999837522819671753e-01,-5.374055938268900157e-01,-6.586204364221137642e-02
2.720000000000000000e+09,3.339096875580828683e-01,4.999836641887048794e-01,-5.287222842362827580e-01,-6.473178601947204847e-02
2.725000000000000000e+09,3.353312915188721988e-01,4.999835759350044762e-01,-5.197822461753588419e-01,-6.357047014134920015e-02
2.730000000000000000e+09,3.367598864451745166e-01,4.999834875229881015e-01,-5.105879838430795736e-01,-6.237862130554605589e-02
2.735000000000000000e+09,3.381951000758529613e-01,4.999833989547895485e-01,-5.011421513807813310e-01,-6.115678641179167485e-02
2.740000000000000000e+09,3.396365574644952812e-01,4.999833102325541012e-01,-4.914475502171599675e-01,-5.990553317144986512e-02
2.745000000000000000e+09,3.410838814674258535e-01,4.999832213584383123e-01,-4.815071262717210421e-01,-5.862544929162238905e-02
2.750000000000000000e+09,3.425366932301704415e-01,4.999831323346098921e-01,-4.713239670221048838e-01,-5.731714163587897648e-02
2.755000000000000000e+09,3.439946126711540542e-01,4.999830431632475425e-01,-4.609012984434267546e-01,-5.598123536411037104e-02
2.760000000000000000e+09,3.454572589617891376e-01,4.999829538465406231e-01,-4.502424818232015902e-01,-5.461837305341332716e-02
2.765000000000000000e+09,3.469242510015490555e-01,4.999828643866892075e-01,-4.393510104640340197e-01,-5.322921380302114702e-02
2.770000000000000000e+09,3.483952078874186786e-01,4.999827747859036386e-01,-4.282305062752738145e-01,-5.181443232487015216e-02
2.775000000000000000e+09,3.498697493764397759e-01,4.999826850464047512e-01,-4.168847162655842098e-01,-5.037471802275683697e-02
2.780000000000000000e+09,3.513474963405585627e-01,4.999825951704231497e-01,-4.053175089415617105e-01,-4.891077406214194845e-02
2.785000000000000000e+09,3.528280712128683549e-01,4.999825051601995418e-01,-3.935328706201809412e-01,-4.742331643296959776e-02
2.790000000000000000e+09,3.543110984243851846e-01,4.999824150179841276e-01,-3.815349016630087964e-01,-4.591307300785363310e-02
2.795000000000000000e+09,3.557962048306118064e-01,4.999823247460368769e-01,-3.693278126384908489e-01,-4.438078259773814427e-02
2.800000000000000000e+09,3.572830201269949768e-01,4.999822343466268082e-01,-3.569159204227061455e-01,-4.282719400760826023e-02
2.805000000000000000e+09,3.587711772528159315e-01,4.999821438220322101e-01,-3.443036442421640309e-01,-4.125306509392201448e-02
2.810000000000000000e+09,3.602603127826137230e-01,4.999820531745403085e-01,-3.314955016700441570e-01,-3.965916182636231024e-02
2.815000000000000000e+09,3.617500673047917559e-01,4.999819624064471002e-01,-3.184961045799435952e-01,-3.804625735552968901e-02
2.820000000000000000e+09,3.632400857866885380e-01,4.999818715200571306e-01,-3.053101550670462294e-01,-3.641513108887284300e-02
2.825000000000000000e+09,3.647300179257115804e-01,4.999817805176832164e-01,-2.919424413431192522e-01,-3.476656777664344222e-02
2.830000000000000000e+09,3.662195184860899122e-01,4.999816894016465563e-01,-2.783978336123882902e-01,-3.310135660968294147e-02
2.835000000000000000e+09,3.677082476210027373e-01,4.999815981742761206e-01,-2.646812799335063748e-01,-3.142029033055149245e-02
2.840000000000000000e+09,3.691958711794492975e-01,4.999815068379088734e-01,-2.507978020798127261e-01,-2.972416436029845510e-02
2.845000000000000000e+09,3.706820609979799008e-01,4.999814153948891615e-01,-2.367524913979785484e-01,-2.801377594161214013e-02
2.850000000000000000e+09,3.721664951768594021e-01,4.999813238475689925e-01,-2.225505046755701377e-01,-2.628992330029855662e-02
2.855000000000000000e+09,3.736488583405028763e-01,4.999812321983072572e-01,-2.081970600238187974e-01,-2.455340482644108313e-02
2.860000000000000000e+09,3.751288418821795423e-01,4.999811404494701184e-01,-1.936974327799396989e-01,-2.280501827628311773e-02
2.865000000000000000e+09,3.766061441929159370e-01,4.999810486034304557e-01,-1.790569514351723623e-01,-2.104555999602852889e-02
2.870000000000000000e+09,3.780804708744770481e-01,4.999809566625676438e-01,-1.642809935965353352e-01,-1.927582416889606076e-02
2.875000000000000000e+09,3.795515349366526126e-01,4.999808646292676073e-01,-1.493749819837328074e-01,-1.749660208590431143e-02
2.880000000000000000e+09,3.810190569786972015e-01,4.999807725059223773e-01,-1.343443804714800627e-01,-1.570868144185155746e-02
2.885000000000000000e+09,3.824827653553884987e-01,4.999806802949299800e-01,-1.191946901752705817e-01,-1.391284565642236792e-02
2.890000000000000000e+09,3.839423963274675167e-01,4.999805879986943813e-01,-1.039314455931922287e-01,-1.210987322202206062e-02
2.895000000000000000e+09,3.853976941969621262e-01,4.999804956196249317e-01,-8.856021080262599376e-02,-1.030053707823408438e-02
2.900000000000000000e+09,3.868484114276222186e-01,4.999804031601364773e-01,-7.308657571579353640e-02,-8.485604013346303987e-03
2.905000000000000000e+09,3.882943087504667212e-01,4.999803106226490268e-01,-5.751615240400769630e-02,-6.665834094020217648e-03
2.910000000000000000e+09,3.897351552551620579e-01,4.999802180095875292e-01,-4.185457148568229313e-02,-4.841980122377576023e-03
2.915000000000000000e+09,3.911707284672373275e-01,4.999801253233818188e-01,-2.610747858792610357e-02,-3.014787121458861741e-03
2.920000000000000000e+09,3.926008144116203691e-01,4.999800325664661149e-01,-1.028053088273992235e-02,-1.184991848921512769e-03
2.925000000000000000e+09,3.940252076629074951e-01,4.999799397412791335e-01,5.620606300324263935e-03,6.466776611077085235e-04
2.930000000000000000e+09,3.954437113827487527e-01,4.999798468502636428e-01,2.159026278169266441e-02,2.479502527979404736e-03
2.935000000000000000e+09,3.968561373447019869e-01,4.999797538958664633e-01,3.762276675600525339e-02,4.312773426256966136e-03
2.940000000000000000e+09,3.982623059471777083e-01,4.999796608805379683e-01,5.371244793452543270e-02,6.145790959834973588e-03
2.945000000000000000e+09,3.996620462147226771e-01,4.999795678067322502e-01,6.985364059923901414e-02,7.977866008162970424e-03
2.950000000000000000e+09,4.010551957882821372e-01,4.999794746769066212e-01,8.604068657176608403e-02,9.808320045429308465e-03
2.955000000000000000e+09,4.024416009047698251e-01,4.999793814935214464e-01,1.022679380910576641e-01,1.163648543254797163e-02
2.960000000000000000e+09,4.038211163666523551e-01,4.999792882590400889e-01,1.185297606048756613e-01,1.346170568306948034e-02
2.965000000000000000e+09,4.051936055017417160e-01,4.999791949759285203e-01,1.348205354667341704e-01,1.528333570265566488e-02
2.970000000000000000e+09,4.065589401139974024e-01,4.999791016466551552e-01,1.511346625449830894e-01,1.710074200347205808e-02
2.975000000000000000e+09,4.079170004256436055e-01,4.999790082736908503e-01,1.674665627385501510e-01,1.891330289349929528e-02
2.980000000000000000e+09,4.092676750111394757e-01,4.999789148595083499e-01,1.838106804008373119e-01,2.072040864156660112e-02
2.985000000000000000e+09,4.106108607235791630e-01,4.999788214065822300e-01,2.001614856725318914e-01,2.252146161883716857e-02
2.990000000000000000e+09,4.119464626139482943e-01,4.999787279173888432e-01,2.165134767228863999e-01,2.431587641735061256e-02
2.995000000000000000e+09,4.132743938437350995e-01,4.999786343944058187e-01,2.328611818985608650e-01,2.610307994618576988e-02
3.000000000000000000e+09,4.145945755914065556e-01,4.999785408401120623e-01,2.491991617824677874e-01,2.788251150617976348e-02
3.005000000000000000e+09,4.159069369532529259e-01,4.999784472569875349e-01,2.655220111627616397e-01,2.965362284388728398e-02
3.010000000000000000e+09,4.172114148390015931e-01,4.999783536475129186e-01,2.818243609115378412e-01,3.141587818540059196e-02
3.015000000000000000e+09,4.185079538627632934e-01,4.999782600141695066e-01,2.981008797761667828e-01,3.316875425101639685e-02
3.020000000000000000e+09,4.197965062296413752e-01,4.999781663594389247e-01,3.143462760817619106e-01,3.491174025124882396e-02
3.025000000000000000e+09,4.210770316186404072e-01,4.999780726858030211e-01,3.305552993501449377e-01,3.664433786542237170e-02
3.030000000000000000e+09,4.223494970620579325e-01,4.999779789957435883e-01,3.467227418308498343e-01,3.836606120301316869e-02
3.035000000000000000e+09,4.236138768220164552e-01,4.999778852917420857e-01,3.628434399512542319e-01,4.007643674913830001e-02
3.040000000000000000e+09,4.248701522644200423e-01,4.999777915762796399e-01,3.789122756843057993e-01,4.177500329465289042e-02
3.045000000000000000e+09,4.261183117306906465e-01,4.999776978518365445e-01,3.949241778341795461e-01,4.346131185150903242e-02
3.050000000000000000e+09,4.273583504078268813e-01,4.999776041208924271e-01,4.108741232459442450e-01,4.513492555462045308e-02
3.055000000000000000e+09,4.285902701970247808e-01,4.999775103859256387e-01,4.267571379374809903e-01,4.679541955063126757e-02
3.060000000000000000e+09,4.298140795811944970e-01,4.999774166494132532e-01,4.425682981550421169e-01,4.844238087430763340e-02
3.065000000000000000e+09,4.310297934918647655e-01,4.999773229138309572e-01,4.583027313580106954e-01,5.007540831368817447e-02
3.070000000000000000e+09,4.322374331756260180e-01,4.999772291816526049e-01,4.739556171307082177e-01,5.169411226430292716e-02
3.075000000000000000e+09,4.334370260605655556e-01,4.999771354553502190e-01,4.895221880262484726e-01,5.329811457350036585e-02
3.080000000000000000e+09,4.346286056228758632e-01,4.999770417373936016e-01,5.049977303421990804e-01,5.488704837535618442e-02
3.085000000000000000e+09,4.358122112539802862e-01,4.999769480302503899e-01,5.203775848309868390e-01,5.646055791694942760e-02
3.090000000000000000e+09,4.369878881285138572e-01,4.999768543363854456e-01,5.356571473494363689e-01,5.801829837691541147e-02
3.095000000000000000e+09,4.381556870732259412e-01,4.999767606582611323e-01,5.508318694443319341e-01,5.955993567640005537e-02
3.100000000000000000e+09,4.393156644372361308e-01,4.999766669983367606e-01,5.658972588813125926e-01,6.108514628358341358e-02
3.105000000000000000e+09,4.404678819637510845e-01,4.999765733590685324e-01,5.808488801160331949e-01,6.259361701206567208e-02
3.110000000000000000e+09,4.416124066635072065e-01,4.999764797429092078e-01,5.956823547107966688e-01,6.408504481382210072e-02
3.115000000000000000e+09,4.427493106901604913e-01,4.999763861523081609e-01,6.103933617001688905e-01,6.555913656744388751e-02
3.120000000000000000e+09,4.438786712176896465e-01,4.999762925897108801e-01,6.249776379034995832e-01,6.701560886179697141e-02
3.125000000000000000e+09,4.450005703201659335e-01,4.999761990575589676e-01,6.394309781917704161e-01,6.845418777616940620e-02
3.130000000000000000e+09,4.461150948539270300e-01,4.999761055582899183e-01,6.537492357078849015e-01,6.987460865711803137e-02
3.135000000000000000e+09,4.472223363422984654e-01,4.999760120943368413e-01,6.679283220413967381e-01,7.127661589240102957e-02
3.140000000000000000e+09,4.483223908630989962e-01,4.999759186681282941e-01,6.819642073632516954e-01,7.265996268281610382e-02
3.145000000000000000e+09,4.494153589389962566e-01,4.999758252820880600e-01,6.958529205206470669e-01,7.402441081219984786e-02
3.150000000000000000e+09,4.505013454307541521e-01,4.999757319386350929e-01,7.095905490918958947e-01,7.536973041580896648e-02
3.155000000000000000e+09,4.515804594336713107e-01,4.999756386401831842e-01,7.231732394085742532e-01,7.669569974801143664e-02
3.160000000000000000e+09,4.526528141771079539e-01,4.999755453891407408e-01,7.365971965419888523e-01,7.800210494919113113e-02
3.165000000000000000e+09,4.537185269273137922e-01,4.999754521879107849e-01,7.498586842584171741e-01,7.928873981248157898e-02
3.170000000000000000e+09,4.547777188935778758e-01,4.999753590388903990e-01,7.629540249446292721e-01,8.055540555063761543e-02
3.175000000000000000e+09,4.558305151377913256e-01,4.999752659444711145e-01,7.758795995051246397e-01,8.180191056333374622e-02
3.180000000000000000e+09,4.568770444874964420e-01,4.999751729070380235e-01,7.886318472343811781e-01,8.302807020533947702e-02
3.185000000000000000e+09,4.579174394524295755e-01,4.999750799289702230e-01,8.012072656632265311e-01,8.423370655560552533e-02
3.190000000000000000e+09,4.589518361446582317e-01,4.999749870126401485e-01,8.136024103843353394e-01,8.541864818784816737e-02
3.195000000000000000e+09,4.599803742023410580e-01,4.999748941604137964e-01,8.258138948573552351e-01,8.658272994277094181e-02
3.200000000000000000e+09,4.610031967170719058e-01,4.999748013746501130e-01,8.378383901930541722e-01,8.772579270194547085e-02
3.205000000000000000e+09,4.620204501649702866e-01,4.999747086577012167e-01,8.496726249232413597e-01,8.884768316406538302e-02
3.210000000000000000e+09,4.630322843414151901e-01,4.999746160119118432e-01,8.613133847535738852e-01,8.994825362335129304e-02
3.215000000000000000e+09,4.640388522994680631e-01,4.999745234396196225e-01,8.727575123021984460e-01,9.102736175043724121e-02
3.220000000000000000e+09,4.650403102920787068e-01,4.999744309431543021e-01,8.840019068282302106e-01,9.208487037614970783e-02
3.225000000000000000e+09,4.660368177179465832e-01,4.999743385248381355e-01,8.950435239476186577e-01,9.312064727797519925e-02
3.230000000000000000e+09,4.670285370711387274e-01,4.999742461869853272e-01,9.058793753413183492e-01,9.413456496969763165e-02
3.235000000000000000e+09,4.680156338943897154e-01,4.999741539319021433e-01,9.165065284546751734e-01,9.512650049411142117e-02
3.240000000000000000e+09,4.689982767361881577e-01,4.999740617618864125e-01,9.269221061928134553e-01,9.609633521926036481e-02
3.245000000000000000e+09,4.699766371114817431e-01,4.999739696792276922e-01,9.371232866094553193e-01,9.704395463795478793e-02
3.250000000000000000e+09,4.709508894660917599e-01,4.999738776862067136e-01,9.471073025929027667e-01,9.796924817090468807e-02
3.255000000000000000e+09,4.719212111448452540e-01,4.999737857850957146e-01,9.568714415517385330e-01,9.887210897368575724e-02
3.260000000000000000e+09,4.728877823632846034e-01,4.999736939781577183e-01,9.664130450982187925e-01,9.975243374732584156e-02
3.265000000000000000e+09,4.738507861830573153e-01,4.999736022676468106e-01,9.757295087334589834e-01,1.006101225528627796e-01
3.270000000000000000e+09,4.748104084908927880e-01,4.999735106558077513e-01,9.848182815352952701e-01,1.014450786299199714e-01
3.275000000000000000e+09,4.757668379811149650e-01,4.999734191448758636e-01,9.936768658476879956e-01,1.022572082191578469e-01
3.280000000000000000e+09,4.767202661417818677e-01,4.999733277370767559e-01,1.002302816977616917e+00,1.030464203891052755e-01
3.285000000000000000e+09,4.776708872442668175e-01,4.999732364346264890e-01,1.010693742895332869e+00,1.038126268669462005e-01
3.290000000000000000e+09,4.786188983363268146e-01,4.999731452397309650e-01,1.018847303942675753e+00,1.045557418736458022e-01
3.295000000000000000e+09,4.795644992386882688e-01,4.999730541545861495e-01,1.026761212550515223e+00,1.052756819634610985e-01
3.300000000000000000e+09,4.805078925449402516e-01,4.999729631813776831e-01,1.034433232963811067e+00,1.059723658676469671e-01
3.305000000000000000e+09,4.814492836248744356e-01,4.999728723222809368e-01,1.041861180978384871e+00,1.066457143426767229e-01
3.310000000000000000e+09,4.823888806311678046e-01,4.999727815794606234e-01,1.049042923689576412e+00,1.072956500229370058e-01
3.315000000000000000e+09,4.833268945092676905e-01,4.999726909550706866e-01,1.055976379251822195e+00,1.079220972777553689e-01
3.320000000000000000e+09,4.842635390106541093e-01,4.999726004512544120e-01,1.062659516654403058e+00,1.085249820731784554e-01
3.325000000000000000e+09,4.851990307092300947e-01,4.999725100701439273e-01,1.069090355510019741e+00,1.091042318381434395e-01
3.330000000000000000e+09,4.861335890209046440e-01,4.999724198138603137e-01,1.075266965859942303e+00,1.096597753353250604e-01
3.335000000000000000e+09,4.870674362263266444e-01,4.999723296845132725e-01,1.081187467996545859e+00,1.101915425366766788e-01
3.340000000000000000e+09,4.880007974966455442e-01,4.999722396842011807e-01,1.086850032302469238e+00,1.106994645035426217e-01
3.345000000000000000e+09,4.889339009223723220e-01,4.999721498150108134e-01,1.092252879109792074e+00,1.111834732715952234e-01
3.350000000000000000e+09,4.898669775451534036e-01,4.999720600790171221e-01,1.097394278578145865e+00,1.116435017404476260e-01
3.355000000000000000e+09,4.908002613925656066e-01,4.999719704782832896e-01,1.102272550594323386e+00,1.120794835681246382e-01
3.360000000000000000e+09,4.917339895157250562e-01,4.999718810148606196e-01,1.106886064693193727e+00,1.124913530703275377e-01
3.365000000000000000e+09,4.926684020297788513e-01,4.999717916907880921e-01,1.111233240001428202e+00,1.128790451245840765e-01
3.370000000000000000e+09,4.936037421571847772e-01,4.999717025080925858e-01,1.115312545205222827e+00,1.132424950793489149e-01
3.375000000000000000e+09,4.945402562736818108e-01,4.999716134687885449e-01,1.119122498541915922e+00,1.135816386680086332e-01
3.380000000000000000e+09,4.954781939570011007e-01,4.999715245748779235e-01,1.122661667818217968e+00,1.138964119279990417e-01
3.385000000000000000e+09,4.964178080381345670e-01,4.999714358283499638e-01,1.125928670453879121e+00,1.141867511249008427e-01
3.390000000000000000e+09,4.973593546552197431e-01,4.999713472311812512e-01,1.128922173553717823e+00,1.144525926817481776e-01
3.395000000000000000e+09,4.983030933098810400e-01,4.999712587853354373e-01,1.131640894007390985e+00,1.146938731134731215e-01
3.400000000000000000e+09,4.992492869260722332e-01,4.999711704927631839e-01,1.134083598619044730e+00,1.149105289666604302e-01
3.405000000000000000e+09,5.001982019111823607e-01,4.999710823554019967e-01,1.136249104266676468e+00,1.151024967645849495e-01
3.410000000000000000e+09,5.011501082195966017e-01,4.999709943751761698e-01,1.138136278093472731e+00,1.152697129577274215e-01
3.415000000000000000e+09,5.021052794183507029e-01,4.999709065539966746e-01,1.139744037730603399e+00,1.154121138797211121e-01
3.420000000000000000e+09,5.030639927550595303e-01,4.999708188937608822e-01,1.141071351553836877e+00,1.155296357089444226e-01
3.425000000000000000e+09,5.040265292278338638e-01,4.999707313963527300e-01,1.142117238973710203e+00,1.156222144357470505e-01
3.430000000000000000e+09,5.049931736572910168e-01,4.999706440636424443e-01,1.142880770761343312e+00,1.156897858355125930e-01
3.435000000000000000e+09,5.059642147603989892e-01,4.999705568974863734e-01,1.143361069409845276e+00,1.157322854475773544e-01
3.440000000000000000e+09,5.069399452262211003e-01,4.999704698997269881e-01,1.143557309533188793e+00,1.157496485602026448e-01
3.445000000000000000e+09,5.079206617933635926e-01,4.999703830721928810e-01,1.143468718302988796e+00,1.157418102016783967e-01
3.450000000000000000e+09,5.089066653290483799e-01,4.999702964166983232e-01,1.143094575924315182e+00,1.157087051377040932e-01
3.455000000000000000e+09,5.098982609097253427e-01,4.999702099350435414e-01,1.142434216151694493e+00,1.156502678752036051e-01
3.460000000000000000e+09,5.108957579031597751e-01,4.999701236290143846e-01,1.141487026846308872e+00,1.155664326727250391e-01
3.465000000000000000e+09,5.118994700517303098e-01,4.999700375003823249e-01,1.140252450575196530e+00,1.154571335575689806e-01
3.470000000000000000e+09,5.129097155569735111e-01,4.999699515509044012e-01,1.138729985253831511e+00,1.153223043498455835e-01
3.475000000000000000e+09,5.139268171651611983e-01,4.999698657823229420e-01,1.136919184832963170e+00,1.151618786936277061e-01
3.480000000000000000e+09,5.149511022538002525e-01,4.999697801963656763e-01,1.134819660030800481e+00,1.149757900953953249e-01
3.485000000000000000e+09,5.159829029188849336e-01,4.999696947947456227e-01,1.132431079111687167e+00,1.147639719699793948e-01
3.490000000000000000e+09,5.170225560627645933e-01,4.999696095791608674e-01,1.129753168712341438e+00,1.145263576942198713e-01
3.495000000000000000e+09,5.180704034824498150e-01,4.999695245512945641e-01,1.126785714716787012e+00,1.142628806685657694e-01
3.500000000000000000e+09,5.191267919581964430e-01,4.999694397128149892e-01,1.123528563181070083e+00,1.139734743868537348e-01
3.505000000000000000e+09,5.201920733421421250e-01,4.999693550653750984e-01,1.119981621309054320e+00,1.136580725145301396e-01
3.510000000000000000e+09,5.212666046468883430e-01,4.999692706106129148e-01,1.116144858479992008e+00,1.133166089755412997e-01
3.515000000000000000e+09,5.223507481336673308e-01,4.999691863501510847e-01,1.112018307329813771e+00,1.129490180482368711e-01
3.520000000000000000e+09,5.234448714000430325e-01,4.999691022855969336e-01,1.107602064886378912e+00,1.125552344704943142e-01
3.525000000000000000e+09,5.245493474667339839e-01,4.999690184185425212e-01,1.102896293760818658e+00,1.121351935544523393e-01
3.530000000000000000e+09,5.256645548634576448e-01,4.999689347505643089e-01,1.097901223395345571e+00,1.116888313110967479e-01
3.535000000000000000e+09,5.267908777134810983e-01,4.999688512832233256e-01,1.092617151368884043e+00,1.112160845850435620e-01
3.540000000000000000e+09,5.279287058164721103e-01,4.999687680180650018e-01,1.087044444762560014e+00,1.107168911999383276e-01
3.545000000000000000e+09,5.290784347295383050e-01,4.999686849566190028e-01,1.081183541585046370e+00,1.101911901147220596e-01
3.550000000000000000e+09,5.302404658460515563e-01,4.999686021003995062e-01,1.075034952259446452e+00,1.096389215911787729e-01
3.555000000000000000e+09,5.314152064718354884e-01,4.999685194509047026e-01,1.068599261173496906e+00,1.090600273732029168e-01
3.560000000000000000e+09,5.326030698984876022e-01,4.999684370096170727e-01,1.061877128293347461e+00,1.084544508781026817e-01
3.565000000000000000e+09,5.338044754734208031e-01,4.999683547780032211e-01,1.054869290842491036e+00,1.078221374003891508e-01
3.570000000000000000e+09,5.350198486660722175e-01,4.999682727575137098e-01,1.047576565047814601e+00,1.071630343285501774e-01
3.575000000000000000e+09,5.362496211301728266e-01,4.999681909495832799e-01,1.039999847951749379e+00,1.064770913750550663e-01
3.580000000000000000e+09,5.374942307611557668e-01,4.999681093556304634e-01,1.032140119295310576e+00,1.057642608203754331e-01
3.585000000000000000e+09,5.387541217487692435e-01,4.999680279770578051e-01,1.023998443468660202e+00,1.050244977710858008e-01
3.590000000000000000e+09,5.400297446238693233e-01,4.999679468152517514e-01,1.015575971534515620e+00,1.042577604329096852e-01
3.595000000000000000e+09,5.413215562992381713e-01,4.999678658715824842e-01,1.006873943322594389e+00,1.034640103989455384e-01
3.600000000000000000e+09,5.426300201036132753e-01,4.999677851474040868e-01,9.978936895978829380e-01,1.026432129537410698e-01
3.605000000000000000e+09,5.439556058085253110e-01,4.999677046440542671e-01,9.886366343022451320e-01,1.017953373936003603e-01
3.610000000000000000e+09,5.452987896470953277e-01,4.999676243628545236e-01,9.791042968721558326e-01,1.009203573638235985e-01
3.615000000000000000e+09,5.466600543243436139e-01,4.999675443051100898e-01,9.692982946317280080e-01,1.000182512132626322e-01
3.620000000000000000e+09,5.480398890181314986e-01,4.999674644721097683e-01,9.592203452633172311e-01,9.908900236687634422e-02
3.625000000000000000e+09,5.494387893701453418e-01,4.999673848651259300e-01,9.488722693550266651e-01,9.813259971671123294e-02
3.630000000000000000e+09,5.508572574659713617e-01,4.999673054854145704e-01,9.382559930279515958e-01,9.714903803207225463e-02
3.635000000000000000e+09,5.522958018036459027e-01,4.999672263342153644e-01,9.273735506414347851e-01,9.613831838923880824e-02
3.640000000000000000e+09,5.537549372496913813e-01,4.999671474127513893e-01,9.162270875782627666e-01,9.510044862143224309e-02
3.645000000000000000e+09,5.552351849817140916e-01,4.999670687222291798e-01,9.048188631108039504e-01,9.403544378966816053e-02
3.650000000000000000e+09,5.567370724167950424e-01,4.999669902638389507e-01,8.931512533462614423e-01,9.294332667487215094e-02
3.655000000000000000e+09,5.582611331244096142e-01,4.999669120387542076e-01,8.812267542545125787e-01,9.182412829214431360e-02
3.660000000000000000e+09,5.598079067231380712e-01,4.999668340481320250e-01,8.690479847752040632e-01,9.067788842742763311e-02
3.665000000000000000e+09,5.613779387599612258e-01,4.999667562931128795e-01,8.566176900056250432e-01,8.950465619729719435e-02
3.670000000000000000e+09,5.629717805708045475e-01,4.999666787748206498e-01,8.439387444715420461e-01,8.830449063265682907e-02
3.675000000000000000e+09,5.645899891216490385e-01,4.999666014943626169e-01,8.310141554745658077e-01,8.707746128631910221e-02
3.680000000000000000e+09,5.662331268284184205e-01,4.999665244528295194e-01,8.178470665226568181e-01,8.582364886567694917e-02
3.685000000000000000e+09,5.679017613548500432e-01,4.999664476512954425e-01,8.044407608369887885e-01,8.454314589040845540e-02
3.690000000000000000e+09,5.695964653866999461e-01,4.999663710908179293e-01,7.907986649380644995e-01,8.323605737606754040e-02
3.695000000000000000e+09,5.713178163809691235e-01,4.999662947724378137e-01,7.769243523090256787e-01,8.190250154393963200e-02
3.700000000000000000e+09,5.730663962889983587e-01,4.999662186971793321e-01,7.628215471319590435e-01,8.054261055732164776e-02
3.705000000000000000e+09,5.748427912516016480e-01,4.999661428660501228e-01,7.484941280990182744e-01,7.915653128495026003e-02
3.710000000000000000e+09,5.766475912647102131e-01,4.999660672800412820e-01,7.339461322967979484e-01,7.774442609196430265e-02
3.715000000000000000e+09,5.784813898145027000e-01,4.999659919401271413e-01,7.191817591551930011e-01,7.630647365806503268e-02
3.720000000000000000e+09,5.803447834795982807e-01,4.999659168472655457e-01,7.042053744671188387e-01,7.484286982397791999e-02
3.725000000000000000e+09,5.822383714993044634e-01,4.999658420023976868e-01,6.890215144688626170e-01,7.335382846568100357e-02
3.730000000000000000e+09,5.841627553059507427e-01,4.999657674064481028e-01,6.736348899806785528e-01,7.183958239678189805e-02
3.735000000000000000e+09,5.861185380195230721e-01,4.999656930603249005e-01,6.580503906036974104e-01,7.030038429903928687e-02
3.740000000000000000e+09,5.881063239029626910e-01,4.999656189649194782e-01,6.422730889680449140e-01,6.873650768086275731e-02
3.745000000000000000e+09,5.901267177761997385e-01,4.999655451211067470e-01,6.263082450281869384e-01,6.714824786367790121e-02
3.750000000000000000e+09,5.921803243871994749e-01,4.999654715297450203e-01,6.101613103990948250e-01,6.553592299574406699e-02
3.755000000000000000e+09,5.942677477380122752e-01,4.999653981916761247e-01,5.938379327292180321e-01,6.389987509317901493e-02
3.760000000000000000e+09,5.963895903641402985e-01,4.999653251077254001e-01,5.773439601016741030e-01,6.224047110741270927e-02
3.765000000000000000e+09,5.985464525651396084e-01,4.999652522787015885e-01,5.606854454590501913e-01,6.055810401860356462e-02
3.770000000000000000e+09,6.007389315846680677e-01,4.999651797053971669e-01,5.438686510430448262e-01,5.885319395404042808e-02
3.775000000000000000e+09,6.029676207382301811e-01,4.999651073885879593e-01,5.269000528395830774e-01,5.712618933038648983e-02
3.780000000000000000e+09,6.052331084864059907e-01,4.999650353290334692e-01,5.097863450240567307e-01,5.537756801891374758e-02
3.785000000000000000e+09,6.075359774520020517e-01,4.999649635274768245e-01,4.925344443942713535e-01,5.360783853204120764e-02
3.790000000000000000e+09,6.098768033793866561e-01,4.999648919846447770e-01,4.751514947805418054e-01,5.181754122953524666e-02
3.795000000000000000e+09,6.122561540338673503e-01,4.999648207012477585e-01,4.576448714251077354e-01,5.000724954287044666e-02
3.800000000000000000e+09,6.146745880400282802e-01,4.999647496779798805e-01,4.400221853142443629e-01,4.817757121518584373e-02
3.805000000000000000e+09,6.171326536565518994e-01,4.999646789155189897e-01,4.222912874575410758e-01,4.632914955524869427e-02
3.810000000000000000e+09,6.196308874871335748e-01,4.999646084145267233e-01,4.044602730912829625e-01,4.446266470184101482e-02
3.815000000000000000e+09,6.221698131250552599e-01,4.999645381756485096e-01,3.865374858009121284e-01,4.257883489666020038e-02
3.820000000000000000e+09,6.247499397307372249e-01,4.999644681995136231e-01,3.685315215418407675e-01,4.067841776199077053e-02
3.825000000000000000e+09,6.273717605410542575e-01,4.999643984867352398e-01,3.504512325438295939e-01,3.876221157980097587e-02
3.830000000000000000e+09,6.300357513094305695e-01,4.999643290379103822e-01,3.323057310818702259e-01,3.683105656844898323e-02
3.835000000000000000e+09,6.327423686758206767e-01,4.999642598536201965e-01,3.141043930973284048e-01,3.488583615303159080e-02
3.840000000000000000e+09,6.354920484666002345e-01,4.999641909344296198e-01,2.958568616453933764e-01,3.292747822433139682e-02
3.845000000000000000e+09,6.382852039234029329e-01,4.999641222808878793e-01,2.775730501553221874e-01,3.095695638216411361e-02
3.850000000000000000e+09,6.411222238613842883e-01,4.999640538935281597e-01,2.592631454780079947e-01,2.897529115737856875e-02
3.855000000000000000e+09,6.440034707573574213e-01,4.999639857728677694e-01,2.409376106986848010e-01,2.698355120681850128e-02
3.860000000000000000e+09,6.469292787676883538e-01,4.999639179194083627e-01,2.226071876974239638e-01,2.498285447578713070e-02
3.865000000000000000e+09,6.498999516782990593e-01,4.999638503336356621e-01,2.042828994236496609e-01,2.297436932047219882e-02
3.870000000000000000e+09,6.529157607867852597e-01,4.999637830160198471e-01,1.859760518707848642e-01,2.095931558463315358e-02
3.875000000000000000e+09,6.559769427194753755e-01,4.999637159670153874e-01,1.676982357174470195e-01,1.893896562239949510e-02
3.880000000000000000e+09,6.590836971856901538e-01,4.999636491870611543e-01,1.494613276100526800e-01,1.691464525962016463e-02
3.885000000000000000e+09,6.622361846712994105e-01,4.999635826765805313e-01,1.312774910636834158e-01,1.488773468611287454e-02
3.890000000000000000e+09,6.654345240760369817e-01,4.999635164359813588e-01,1.131591769457958585e-01,1.285966926948600708e-02
3.895000000000000000e+09,6.686787902978054143e-01,4.999634504656561007e-01,9.511912351850806968e-02,1.083194028211909021e-02
3.900000000000000000e+09,6.719690117684651298e-01,4.999633847659818442e-01,7.717035600976665521e-02,8.806095531986246616e-03
3.905000000000000000e+09,6.753051679469219692e-01,4.999633193373204110e-01,5.932618567920158736e-02,6.783739887198991791e-03
3.910000000000000000e+09,6.786871867746576692e-01,4.999632541800184127e-01,4.160020835222472124e-02,4.766535684729289457e-03
3.915000000000000000e+09,6.821149421009026215e-01,4.999631892944071954e-01,2.400630238698870864e-02,2.756203012502234095e-03
3.920000000000000000e+09,6.855882510840625166e-01,4.999631246808030061e-01,6.558626046873719008e-03,7.545198547114773113e-04
3.925000000000000000e+09,6.891068715780072074e-01,4.999630603395072148e-01,-1.072838575694752550e-02,-1.236677910928074553e-03
3.930000000000000000e+09,6.926704995118327934e-01,4.999629962708060371e-01,-2.784002538317149195e-02,-3.215496674883189243e-03
3.935000000000000000e+09,6.962787662724435611e-01,4.999629324749708115e-01,-4.476131706859843434e-02,-5.179985427504418816e-03
3.940000000000000000e+09,6.999312361007516969e-01,4.999628689522581659e-01,-6.147702226047740276e-02,-7.128136272251839323e-03
3.945000000000000000e+09,7.036274035124675530e-01,4.999628057029097961e-01,-7.797164570218592661e-02,-9.057885131538823131e-03
3.950000000000000000e+09,7.073666907552492722e-01,4.999627427271527980e-01,-9.422944230131811982e-02,-1.096711265627581255e-02
3.955000000000000000e+09,7.111484453156293739e-01,4.999626800251996683e-01,-1.102344248120794845e-01,-1.285364535048805212e-02
3.960000000000000000e+09,7.149719374887993917e-01,4.999626175972482489e-01,-1.259703723571646561e-01,-1.471525692148789588e-02
3.965000000000000000e+09,7.188363580257149943e-01,4.999625554434820596e-01,-1.414208398161907188e-01,-1.654966986612171898e-02
3.970000000000000000e+09,7.227408158727705034e-01,4.999624935640700762e-01,-1.565691681059662721e-01,-1.835455730316015721e-02
3.975000000000000000e+09,7.266843360195763823e-01,4.999624319591669530e-01,-1.713984953740932127e-01,-2.012754506111635866e-02
3.980000000000000000e+09,7.306658574717763699e-01,4.999623706289132996e-01,-1.858917691285630613e-01,-2.186621403051003387e-02
3.985000000000000000e+09,7.346842313652055534e-01,4.999623095734353484e-01,-2.000317593182103504e-01,-2.356810278816134918e-02
3.990000000000000000e+09,7.387382192394026381e-01,4.999622487928452319e-01,-2.138010723811389346e-01,-2.523071050077696498e-02
3.995000000000000000e+09,7.428264914885880366e-01,4.999621882872413159e-01,-2.271821662734616332e-01,-2.685150011383241608e-02
4.000000000000000000e+09,7.469476260078273810e-01,4.999621280567077553e-01,-2.401573664848004330e-01,-2.842790183026211448e-02
4.005000000000000000e+09,7.511001070532126178e-01,4.999620681013150492e-01,-2.527088830465833436e-01,-2.995731688253278069e-02
4.010000000000000000e+09,7.552823243348614213e-01,4.999620084211198745e-01,-2.648188285341879777e-01,-3.143712160009493051e-02
4.015000000000000000e+09,7.594925723607638401e-01,4.999619490161651969e-01,-2.764692370577003233e-01,-3.286467177236263026e-02
4.020000000000000000e+09,7.637290500504487767e-01,4.999618898864803818e-01,-2.876420842346286144e-01,-3.423730730602292383e-02
4.025000000000000000e+09,7.679898606361139635e-01,4.999618310320814163e-01,-2.983193081299870819e-01,-3.555235717324023437e-02
4.030000000000000000e+09,7.722730118687555212e-01,4.999617724529707430e-01,-3.084828311456218053e-01,-3.680714464553414000e-02
4.035000000000000000e+09,7.765764165465305346e-01,4.999617141491374817e-01,-3.181145828353342253e-01,-3.799899280601748419e-02
4.040000000000000000e+09,7.808978933808394807e-01,4.999616561205574850e-01,-3.271965236154699141e-01,-3.912523033033132869e-02
4.045000000000000000e+09,7.852351682155261914e-01,4.999615983671935604e-01,-3.357106693362237881e-01,-4.018319752449517335e-02
4.050000000000000000e+09,7.895858756125040401e-01,4.999615408889953594e-01,-3.436391166717316925e-01,-4.117025260538498266e-02
4.055000000000000000e+09,7.939475608161145059e-01,4.999614836858994882e-01,-3.509640692817186935e-01,-4.208377820723929741e-02
4.060000000000000000e+09,7.983176821071128471e-01,4.999614267578297855e-01,-3.576678646911573556e-01,-4.292118809513201239e-02
4.065000000000000000e+09,8.026936135542559470e-01,4.999613701046972669e-01,-3.637330018275908849e-01,-4.367993406382197907e-02
4.070000000000000000e+09,8.070726481713034195e-01,4.999613137264001250e-01,-3.691421691505680225e-01,-4.435751299807466630e-02
4.075000000000000000e+09,8.114520014821992033e-01,4.999612576228241179e-01,-3.738782733004253345e-01,-4.495147406801780487e-02
4.080000000000000000e+09,8.158288154983915907e-01,4.999612017938422914e-01,-3.779244681886539392e-01,-4.545942603088581890e-02
4.085000000000000000e+09,8.202001631059279152e-01,4.999611462393154238e-01,-3.812641844455639806e-01,-4.587904460819292041e-02
4.090000000000000000e+09,8.245630528601547438e-01,4.999610909590918029e-01,-3.838811591357574327e-01,-4.620807990531838882e-02
4.095000000000000000e+09,8.289144341814089767e-01,4.999610359530076709e-01,-3.857594656466156735e-01,-4.644436383853844941e-02
4.100000000000000000e+09,8.332512029428008615e-01,4.999609812208869464e-01,-3.868835436496729230e-01,-4.658581753273627335e-02
4.105000000000000000e+09,8.375702074375801498e-01,4.999609267625416131e-01,-3.872382290311259800e-01,-4.663045865159343162e-02
4.110000000000000000e+09,8.418682547108333747e-01,4.999608725777715534e-01,-3.868087836835735205e-01,-4.657640862076839472e-02
4.115000000000000000e+09,8.461421172377283639e-01,4.999608186663649922e-01,-3.855809250461244009e-01,-4.642189970336607630e-02
4.120000000000000000e+09,8.503885399259271116e-01,4.999607650280982196e-01,-3.835408552798535986e-01,-4.616528188664625887e-02
4.125000000000000000e+09,8.546042474182858895e-01,4.999607116627359793e-01,-3.806752899609088803e-01,-4.580502953822829237e-02
4.130000000000000000e+09,8.587859516673660432e-01,4.999606585700313577e-01,-3.769714861754253632e-01,-4.533974779044747105e-02
4.135000000000000000e+09,8.629303597528887870e-01,4.999606057497260614e-01,-3.724172698930299785e-01,-4.476817861101844986e-02
4.140000000000000000e+09,8.670341819068452249e-01,4.999605532015503617e-01,-3.670010625069511367e-01,-4.408920652029402198e-02
4.145000000000000000e+09,8.710941397126594765e-01,4.999605009252232612e-01,-3.607119064161686817e-01,-4.330186391481172237e-02
4.150000000000000000e+09,8.751069744389242677e-01,4.999604489204526048e-01,-3.535394895386536618e-01,-4.240533595982243220e-02
4.155000000000000000e+09,8.790694554682021433e-01,4.999603971869352459e-01,-3.454741686414118940e-01,-4.139896501462936307e-02
4.160000000000000000e+09,8.829783887795696895e-01,4.999603457243569360e-01,-3.365069913740295626e-01,-4.028225455653466902e-02
4.165000000000000000e+09,8.868306254407175571e-01,4.999602945323926573e-01,-3.266297169063165362e-01,-3.905487257302620030e-02
4.170000000000000000e+09,8.906230700660593413e-01,4.999602436107065673e-01,-3.158348350655830750e-01,-3.771665439355020855e-02
4.175000000000000000e+09,8.943526891959797664e-01,4.999601929589521654e-01,-3.041155838780847942e-01,-3.626760493592051660e-02
4.180000000000000000e+09,8.980165195511754517e-01,4.999601425767724039e-01,-2.914659654325956750e-01,-3.470790034685755643e-02
4.185000000000000000e+09,9.016116761177079830e-01,4.999600924637997434e-01,-2.778807599801869643e-01,-3.303788901862558802e-02
4.190000000000000000e+09,9.051353600174224523e-01,4.999600426196563752e-01,-2.633555382033363479e-01,-3.125809196919415722e-02
4.195000000000000000e+09,9.085848661205341292e-01,4.999599930439540540e-01,-2.478866715868033310e-01,-2.936920257647857024e-02
4.200000000000000000e+09,9.119575903574987930e-01,4.999599437362944876e-01,-2.314713408394189487e-01,-2.737208566255833198e-02
4.205000000000000000e+09,9.152510366893419347e-01,4.999598946962693913e-01,-2.141075423250814180e-01,-2.526777592821494167e-02
4.210000000000000000e+09,9.184628236983818361e-01,4.999598459234603220e-01,-1.957940924623662038e-01,-2.305747574159211499e-02
4.215000000000000000e+09,9.215906907624289435e-01,4.999597974174392889e-01,-1.765306300780154769e-01,-2.074255229121568789e-02
4.220000000000000000e+09,9.246325037795900537e-01,4.999597491777681979e-01,-1.563176166975577819e-01,-1.832453411655432518e-02
4.225000000000000000e+09,9.275862604133486844e-01,4.999597012039996291e-01,-1.351563347701986439e-01,-1.580510703407078665e-02
4.230000000000000000e+09,9.304500948307925512e-01,4.999596534956764482e-01,-1.130488838430561693e-01,-1.318610948178544628e-02
4.235000000000000000e+09,9.332222819111900547e-01,4.999596060523320840e-01,-8.999817469692125704e-02,-1.046952730775785323e-02
4.240000000000000000e+09,9.359012409049218828e-01,4.999595588734907503e-01,-6.600792148522766079e-02,-7.657488033902981606e-03
4.245000000000000000e+09,9.384855385279422535e-01,4.999595119586672243e-01,-4.108263190517719848e-02,-4.752254627295782186e-03
4.250000000000000000e+09,9.409738914799358200e-01,4.999594653073674011e-01,-1.522759546027561972e-02,-1.756218816668431160e-03
4.255000000000000000e+09,9.433651683789817666e-01,4.999594189190879612e-01,1.155113012445633039e-02,1.328106006323381827e-03
4.260000000000000000e+09,9.456583911099368800e-01,4.999593727933167586e-01,3.924673427318960822e-02,4.498092260116104413e-03
4.265000000000000000e+09,9.478527355870728366e-01,4.999593269295328768e-01,6.785167062935021365e-02,7.751005975658198377e-03
4.270000000000000000e+09,9.499475319363269721e-01,4.999592813272065173e-01,9.735767574167183969e-02,1.108401488308274896e-02
4.275000000000000000e+09,9.519422641059923640e-01,4.999592359857993884e-01,1.277557892799852379e-01,1.449419673680374387e-02
4.280000000000000000e+09,9.538365689183785356e-01,4.999591909047647609e-01,1.590363756674470219e-01,1.797854783016877844e-02
4.285000000000000000e+09,9.556302345789436936e-01,4.999591460835473566e-01,1.911891470453779829e-01,2.153399165447977825e-02
4.290000000000000000e+09,9.573231986620285294e-01,4.999591015215837375e-01,2.242031874417461101e-01,2.515738765279185163e-02
4.295000000000000000e+09,9.589155455960426400e-01,4.999590572183021386e-01,2.580669780427001792e-01,2.884554002309019927e-02
4.300000000000000000e+09,9.604075036732235837e-01,4.999590131731228571e-01,2.927684234536664931e-01,3.259520652524772188e-02
4.305000000000000000e+09,9.617994416118144096e-01,4.999589693854580297e-01,3.282948788166096810e-01,3.640310724556738986e-02
4.310000000000000000e+09,9.630918647004407251e-01,4.999589258547120774e-01,3.646331776911652112e-01,4.026593327896416108e-02
4.315000000000000000e+09,9.642854105564273581e-01,4.999588825802815384e-01,4.017696605529292309e-01,4.418035528494934638e-02
4.320000000000000000e+09,9.653808445311722330e-01,4.999588395615552905e-01,4.396902038095424903e-01,4.814303188089691377e-02
4.325000000000000000e+09,9.663790547966589761e-01,4.999587967979147174e-01,4.783802492192049671e-01,5.215061783664143302e-02
4.330000000000000000e+09,9.672810471484423189e-01,4.999587542887335978e-01,5.178248335697923643e-01,5.619977203421372414e-02
4.335000000000000000e+09,9.680879395602863813e-01,4.999587120333784385e-01,5.580086185450349179e-01,6.028716516621318577e-02
4.340000000000000000e+09,9.688009565260974343e-01,4.999586700312085297e-01,5.989159206404564006e-01,6.440948714226740757e-02
4.345000000000000000e+09,9.694214232248649088e-01,4.999586282815758342e-01,6.405307410307320426e-01,6.856345417978859658e-02
4.350000000000000000e+09,9.699507595432133034e-01,4.999585867838253761e-01,6.828367952953617870e-01,7.274581555837889013e-02
4.355000000000000000e+09,9.703904739902948773e-01,4.999585455372952403e-01,7.258175428923819839e-01,7.695336001816216465e-02
4.360000000000000000e+09,9.707421575379996392e-01,4.999585045413165729e-01,7.694562163032502289e-01,8.118292178826175265e-02
4.365000000000000000e+09,9.710074774187729130e-01,4.999584637952138588e-01,8.137358497568635274e-01,8.543138623262425124e-02
4.370000000000000000e+09,9.711881709122305306e-01,4.999584232983048659e-01,8.586393074443819939e-01,8.969569510323743833e-02
4.375000000000000000e+09,9.712860391490149015e-01,4.999583830499008119e-01,9.041493111765299684e-01,9.397285139693117850e-02
4.380000000000000000e+09,9.713029409606039888e-01,4.999583430493064751e-01,9.502484673795437153e-01,9.825992380882386801e-02
4.385000000000000000e+09,9.712407868000265676e-01,4.999583032958203610e-01,9.969192934013494378e-01,1.025540507847256255e-01
4.390000000000000000e+09,9.711015327578419454e-01,4.999582637887345915e-01,1.044144243056924992e+00,1.068524441726038110e-01
4.395000000000000000e+09,9.708871746957614679e-01,4.999582245273352377e-01,1.091905731352300402e+00,1.111523924760299264e-01
4.400000000000000000e+09,9.705997425168992887e-01,4.999581855109023198e-01,1.140186158382047177e+00,1.154512637191067448e-01
4.405000000000000000e+09,9.702412945921743415e-01,4.999581467387099187e-01,1.188967932313833131e+00,1.197465079263731469e-01
4.410000000000000000e+09,9.698139123575066911e-01,4.999581082100261198e-01,1.238233491473257342e+00,1.240356592314396100e-01
4.415000000000000000e+09,9.693196950971681991e-01,4.999580699241135129e-01,1.287965325465114663e+00,1.283163376222333230e-01
4.420000000000000000e+09,9.687607549240112581e-01,4.999580318802288592e-01,1.338145995351708528e+00,1.325862503390798919e-01
4.425000000000000000e+09,9.681392119682273867e-01,4.999579940776233689e-01,1.388758152833543758e+00,1.368431929359711363e-01
4.430000000000000000e+09,9.674571897819024269e-01,4.999579565155429228e-01,1.439784558451238095e+00,1.410850500223332915e-01
4.435000000000000000e+09,9.667168109666905984e-01,4.999579191932279620e-01,1.491208098786575009e+00,1.453097956994715556e-01
4.440000000000000000e+09,9.659201930288551230e-01,4.999578821099135983e-01,1.543011802681794942e+00,1.495154937096005443e-01
4.445000000000000000e+09,9.650694444660661286e-01,4.999578452648300031e-01,1.595178856449901650e+00,1.537002973116745053e-01
4.450000000000000000e+09,9.641666610864825238e-01,4.999578086572020186e-01,1.647692618120992325e+00,1.578624489041759449e-01
4.455000000000000000e+09,9.632139225621262346e-01,4.999577722862497686e-01,1.700536630696266593e+00,1.620002794089302478e-01
4.460000000000000000e+09,9.622132892139773075e-01,4.999577361511882700e-01,1.753694634467115820e+00,1.661122074367029633e-01
4.465000000000000000e+09,9.611667990287057206e-01,4.999577002512279877e-01,1.807150578371045313e+00,1.701967382482104107e-01
4.470000000000000000e+09,9.600764649024240427e-01,4.999576645855746126e-01,1.860888630442909752e+00,1.742524625306389185e-01
4.475000000000000000e+09,9.589442721085635890e-01,4.999576291534291173e-01,1.914893187355627635e+00,1.782780550042576961e-01
4.480000000000000000e+09,9.577721759841424376e-01,4.999575939539882552e-01,1.969148883096952574e+00,1.822722728772342426e-01
4.485000000000000000e+09,9.565620998297837962e-01,4.999575589864441727e-01,2.023640596785644785e+00,1.862339541628961204e-01
4.490000000000000000e+09,9.553159330161820062e-01,4.999575242499847971e-01,2.078353459678416559e+00,1.901620158766553770e-01
4.495000000000000000e+09,9.540355292911411045e-01,4.999574897437938925e-01,2.133272861374834850e+00,1.940554521258694987e-01
4.500000000000000000e+09,9.527227052795216311e-01,4.999574554670509485e-01,2.188384455259947625e+00,1.979133321076491092e-01
4.505000000000000000e+09,9.513792391681304972e-01,4.999574214189316246e-01,2.243674163220560125e+00,2.017347980285812414e-01
4.510000000000000000e+09,9.500068695683284714e-01,4.999573875986075278e-01,2.299128179652322412e+00,2.055190629583112383e-01
4.515000000000000000e+09,9.486072945474219864e-01,4.999573540052464904e-01,2.354732974803048773e+00,2.092654086301877214e-01
4.520000000000000000e+09,9.471821708210921287e-01,4.999573206380125145e-01,2.410475297473658074e+00,2.129731831997675462e-01
4.525000000000000000e+09,9.457331130983470668e-01,4.999572874960660496e-01,2.466342177109005274e+00,2.166417989720371140e-01
4.530000000000000000e+09,9.442616935698711078e-01,4.999572545785639366e-01,2.522320925325761021e+00,2.202707301084488312e-01
4.535000000000000000e+09,9.427694415327048105e-01,4.999572218846594640e-01,2.578399136877751907e+00,2.238595103210995196e-01
4.540000000000000000e+09,9.412578431410097979e-01,4.999571894135027006e-01,2.634564690132119580e+00,2.274077305654810255e-01
4.545000000000000000e+09,9.397283412769141808e-01,4.999571571642402179e-01,2.690805747036138840e+00,2.309150367364998790e-01
4.550000000000000000e+09,9.381823355311611490e-01,4.999571251360155899e-01,2.747110752653822541e+00,2.343811273782280824e-01
4.555000000000000000e+09,9.366211822869603409e-01,4.999570933279691154e-01,2.803468434269592358e+00,2.378057514119779614e-01
4.560000000000000000e+09,9.350461948992780936e-01,4.999570617392380401e-01,2.859867800092180445e+00,2.411887058890495594e-01
4.565000000000000000e+09,9.334586439608119068e-01,4.999570303689567785e-01,2.916298137609613761e+00,2.445298337749532425e-01
4.570000000000000000e+09,9.318597576495958323e-01,4.999569992162568588e-01,2.972749011578273759e+00,2.478290217672992624e-01
4.575000000000000000e+09,9.302507221488914846e-01,4.999569682802669779e-01,3.029210261721697606e+00,2.510861981546246846e-01
4.580000000000000000e+09,9.286326821341998050e-01,4.999569375601131127e-01,3.085672000129055625e+00,2.543013307178101368e-01
4.585000000000000000e+09,9.270067413208871177e-01,4.999569070549187977e-01,3.142124608383519480e+00,2.574744246777583290e-01
4.590000000000000000e+09,9.253739630652074721e-01,4.999568767638049027e-01,3.198558734463972542e+00,2.606055206932872403e-01
4.595000000000000000e+09,9.237353710142246488e-01,4.999568466858898552e-01,3.254965289413771057e+00,2.636946929099884263e-01
4.600000000000000000e+09,9.220919497983153246e-01,4.999568168202898621e-01,3.311335443817698287e+00,2.667420470631565177e-01
4.605000000000000000e+09,9.204446457613099097e-01,4.999567871661186880e-01,3.367660624096773692e+00,2.697477186357905010e-01
4.610000000000000000e+09,9.187943677230832051e-01,4.999567577224880988e-01,3.423932508650791018e+00,2.727118710734848794e-01
4.615000000000000000e+09,9.171419877705625501e-01,4.999567284885075291e-01,3.480143023848707440e+00,2.756346940561615888e-01
4.620000000000000000e+09,9.154883420718051834e-01,4.999566994632846373e-01,3.536284339910189978e+00,2.785164018286462873e-01
4.625000000000000000e+09,9.138342317102248202e-01,4.999566706459249166e-01,3.592348866666482010e+00,2.813572315889537601e-01
4.630000000000000000e+09,9.121804235343053957e-01,4.999566420355321394e-01,3.648329249237025618e+00,2.841574419354947478e-01
4.635000000000000000e+09,9.105276510196160800e-01,4.999566136312083020e-01,3.704218363628170696e+00,2.869173113726483093e-01
4.640000000000000000e+09,9.088766151400096138e-01,4.999565854320535130e-01,3.760009312263728809e+00,2.896371368741953445e-01
4.645000000000000000e+09,9.072279852444317116e-01,4.999565574371664933e-01,3.815695419472673322e+00,2.923172325047281861e-01
4.650000000000000000e+09,9.055823999374716937e-01,4.999565296456442987e-01,3.871270226927527425e+00,2.949579280974695683e-01
4.655000000000000000e+09,9.039404679597506931e-01,4.999565020565824858e-01,3.926727489069494759e+00,2.975595679888989320e-01
4.660000000000000000e+09,9.023027690676880264e-01,4.999564746690752237e-01,3.982061168495857117e+00,3.001225098075872566e-01
4.665000000000000000e+09,9.006698549083975713e-01,4.999564474822155158e-01,4.037265431359324808e+00,3.026471233181028397e-01
4.670000000000000000e+09,8.990422498893080316e-01,4.999564204950948665e-01,4.092334642759242413e+00,3.051337893174673743e-01
4.675000000000000000e+09,8.974204520404978069e-01,4.999563937068038921e-01,4.147263362136353493e+00,3.075828985831344786e-01
4.680000000000000000e+09,8.958049338668816475e-01,4.999563671164318768e-01,4.202046338708163020e+00,3.099948508725176577e-01
4.685000000000000000e+09,8.941961431916626291e-01,4.999563407230672163e-01,4.256678506887093150e+00,3.123700539698345269e-01
4.690000000000000000e+09,8.925945039859990437e-01,4.999563145257973629e-01,4.311154981775897177e+00,3.147089227827977176e-01
4.695000000000000000e+09,8.910004171871467316e-01,4.999562885237088250e-01,4.365471054668227602e+00,3.170118784842693715e-01
4.700000000000000000e+09,8.894142615024936971e-01,4.999562627158873895e-01,4.419622188594573231e+00,3.192793476990033463e-01
4.705000000000000000e+09,8.878363941982547747e-01,4.999562371014181217e-01,4.473604013931817391e+00,3.215117617345480960e-01
4.710000000000000000e+09,8.862671518737474941e-01,4.999562116793853650e-01,4.527412324038419200e+00,3.237095558530569961e-01
4.715000000000000000e+09,8.847068512185435329e-01,4.999561864488729079e-01,4.581043070968576103e+00,3.258731685846024129e-01
4.720000000000000000e+09,8.831557897538814261e-01,4.999561614089640393e-01,4.634492361225506230e+00,3.280030410787175832e-01
4.725000000000000000e+09,8.816142465565360853e-01,4.999561365587416040e-01,4.687756451589196516e+00,3.300996164940306343e-01
4.730000000000000000e+09,8.800824829656850312e-01,4.999561118972881135e-01,4.740831744998751596e+00,3.321633394236196968e-01
4.735000000000000000e+09,8.785607432719755305e-01,4.999560874236855801e-01,4.793714786507100811e+00,3.341946553552753718e-01
4.740000000000000000e+09,8.770492553888770138e-01,4.999560631370161268e-01,4.846402259301751059e+00,3.361940101649206758e-01
4.745000000000000000e+09,8.755482315058997766e-01,4.999560390363613216e-01,4.898890980801009931e+00,3.381618496420943920e-01
4.750000000000000000e+09,8.740578687245275091e-01,4.999560151208028991e-01,4.951177898806287558e+00,3.400986190453512137e-01
4.755000000000000000e+09,8.725783496752920199e-01,4.999559913894224827e-01,5.003260087747413820e+00,3.420047626875953317e-01
4.760000000000000000e+09,8.711098431174559842e-01,4.999559678413016961e-01,5.055134744991722329e+00,3.438807235488970937e-01
4.765000000000000000e+09,8.696525045209270166e-01,4.999559444755222737e-01,5.106799187223338699e+00,3.457269429157602270e-01
4.770000000000000000e+09,8.682064766302182157e-01,4.999559212911660611e-01,5.158250846906087261e+00,3.475438600460701855e-01
4.775000000000000000e+09,8.667718900108792868e-01,4.999558982873152368e-01,5.209487268821155759e+00,3.493319118581817984e-01
4.780000000000000000e+09,8.653488635790484995e-01,4.999558754630521462e-01,5.260506106669549986e+00,3.510915326426390370e-01
4.785000000000000000e+09,8.639375051131796823e-01,4.999558528174595229e-01,5.311305119769400562e+00,3.528231537964523490e-01
4.790000000000000000e+09,8.625379117498127579e-01,4.999558303496206557e-01,5.361882169806335696e+00,3.545272035773954777e-01
4.795000000000000000e+09,8.611501704618593767e-01,4.999558080586190001e-01,5.412235217681815591e+00,3.562041068788308618e-01
4.800000000000000000e+09,8.597743585214958628e-01,4.999557859435388441e-01,5.462362320416065842e+00,3.578542850225801542e-01
4.805000000000000000e+09,8.584105439466035437e-01,4.999557640034649197e-01,5.512261628137142822e+00,3.594781555699556597e-01
4.810000000000000000e+09,8.570587859316025625e-01,4.999557422374826254e-01,5.561931381143654818e+00,3.610761321496023246e-01
4.815000000000000000e+09,8.557191352633750636e-01,4.999557206446781366e-01,5.611369907031087401e+00,3.626486243009506838e-01
4.820000000000000000e+09,8.543916347216622409e-01,4.999556992241382947e-01,5.660575617907035451e+00,3.641960373332536749e-01
4.825000000000000000e+09,8.530763194657769999e-01,4.999556779749508850e-01,5.709547007652356676e+00,3.657187721980295070e-01
4.830000000000000000e+09,8.517732174059858830e-01,4.999556568962045255e-01,5.758282649284113930e+00,3.672172253759125038e-01
4.835000000000000000e+09,8.504823495620822404e-01,4.999556359869887223e-01,5.806781192359161459e+00,3.686917887752512168e-01
4.840000000000000000e+09,8.492037304078152715e-01,4.999556152463941472e-01,5.855041360464667832e+00,3.701428496432077608e-01
4.845000000000000000e+09,8.479373682024693437e-01,4.999555946735124157e-01,5.903061948769167344e+00,3.715707904878645662e-01
4.850000000000000000e+09,8.466832653097247086e-01,4.999555742674362535e-01,5.950841821638007900e+00,3.729759890108340636e-01
4.855000000000000000e+09,8.454414185040923790e-01,4.999555540272596077e-01,5.998379910315493113e+00,3.743588180498347295e-01
4.860000000000000000e+09,8.442118192651655306e-01,4.999555339520775910e-01,6.045675210677496914e+00,3.757196455307653116e-01
4.865000000000000000e+09,8.429944540607156034e-01,4.999555140409867038e-01,6.092726781030285643e+00,3.770588344280287885e-01
4.870000000000000000e+09,8.417893046179050209e-01,4.999554942930846679e-01,6.139533739989832206e+00,3.783767427335834599e-01
4.875000000000000000e+09,8.405963481839302531e-01,4.999554747074705929e-01,6.186095264409352978e+00,3.796737234332949740e-01
4.880000000000000000e+09,8.394155577762505427e-01,4.999554552832451426e-01,6.232410587362719134e+00,3.809501244903587547e-01
4.885000000000000000e+09,8.382469024218630604e-01,4.999554360195103131e-01,6.278478996204008844e+00,3.822062888359057942e-01
4.890000000000000000e+09,8.370903473876939449e-01,4.999554169153698213e-01,6.324299830656853416e+00,3.834425543650945012e-01
4.895000000000000000e+09,8.359458544005800018e-01,4.999553979699287720e-01,6.369872480979489993e+00,3.846592539395643495e-01
4.900000000000000000e+09,8.348133818583043375e-01,4.999553791822941018e-01,6.415196386180035404e+00,3.858567153951675821e-01
4.905000000000000000e+09,8.336928850319740292e-01,4.999553605515743016e-01,6.460271032272830283e+00,3.870352615543961594e-01
4.910000000000000000e+09,8.325843162593913327e-01,4.999553420768796941e-01,6.505095950599466548e+00,3.881952102437989938e-01
4.915000000000000000e+09,8.314876251302549814e-01,4.999553237573223785e-01,6.549670716195160836e+00,3.893368743155588563e-01
4.920000000000000000e+09,8.304027586635036595e-01,4.999553055920162303e-01,6.593994946200878005e+00,3.904605616729507900e-01
4.925000000000000000e+09,8.293296614767460273e-01,4.999552875800770679e-01,6.638068298327461925e+00,3.915665752995652338e-01
4.930000000000000000e+09,8.282682759483942503e-01,4.999552697206225971e-01,6.681890469363454876e+00,3.926552132918195714e-01
4.935000000000000000e+09,8.272185423725764153e-01,4.999552520127725219e-01,6.725461193728389020e+00,3.937267688945599309e-01
4.940000000000000000e+09,8.261803991070865161e-01,4.999552344556486561e-01,6.768780242074599052e+00,3.947815305395933616e-01
4.945000000000000000e+09,8.251537827149011406e-01,4.999552170483747560e-01,6.811847419923475755e+00,3.958197818865888951e-01
4.950000000000000000e+09,8.241386280990828928e-01,4.999551997900767986e-01,6.854662566351182207e+00,3.968418018665114122e-01
4.955000000000000000e+09,8.231348686318139540e-01,4.999551826798828147e-01,6.897225552709156382e+00,3.978478647270408119e-01
4.960000000000000000e+09,8.221424362771172500e-01,4.999551657169231111e-01,6.939536281392482131e+00,3.988382400801091521e-01
4.965000000000000000e+09,8.211612617083826615e-01,4.999551489003302707e-01,6.981594684636008630e+00,3.998131929509107785e-01
4.970000000000000000e+09,8.201912744202057848e-01,4.999551322292390410e-01,7.023400723352924757e+00,4.007729838285816193e-01
4.975000000000000000e+09,8.192324028348992870e-01,4.999551157027867232e-01,7.064954386014069776e+00,4.017178687183516894e-01
4.980000000000000000e+09,8.182845744041155056e-01,4.999550993201127280e-01,7.106255687556420675e+00,4.026480991947706256e-01
4.985000000000000000e+09,8.173477157056867615e-01,4.999550830803590751e-01,7.147304668327198129e+00,4.035639224560278460e-01
4.990000000000000000e+09,8.164217525357000405e-01,4.999550669826701710e-01,7.188101393062844124e+00,4.044655813792317200e-01
4.995000000000000000e+09,8.155066099963000914e-01,4.999550510261929759e-01,7.228645949896485234e+00,4.053533145763941747e-01
5.000000000000000000e+09,8.146022125788656698e-01,4.999550352100768924e-01,7.268938449409095170e+00,4.062273564513528834e-01
5.005000000000000000e+09,8.137084842436392851e-01,4.999550195334739322e-01,7.308979023690596932e+00,4.070879372567947629e-01
5.010000000000000000e+09,8.128253484950196395e-01,4.999550039955388825e-01,7.348767825450375213e+00,4.079352831521579903e-01
5.015000000000000000e+09,8.119527284531908862e-01,4.999549885954289175e-01,7.388305027146351733e+00,4.087696162616558659e-01
5.020000000000000000e+09,8.110905469223546049e-01,4.999549733323040979e-01,7.427590820140248518e+00,4.095911547325183921e-01
5.025000000000000000e+09,8.102387264550365842e-01,4.999549582053271490e-01,7.466625413892757024e+00,4.104001127936675042e-01
5.030000000000000000e+09,8.093971894138425327e-01,4.999549432136635718e-01,7.505409035164360532e+00,4.111967008140444690e-01
5.035000000000000000e+09,8.085658580292208741e-01,4.999549283564816982e-01,7.543941927263513314e+00,4.119811253614014124e-01
5.040000000000000000e+09,8.077446544547306484e-01,4.999549136329526910e-01,7.582224349305896283e+00,4.127535892607470114e-01
5.045000000000000000e+09,8.069335008193478931e-01,4.999548990422506001e-01,7.620256575499016805e+00,4.135142916526975965e-01
5.050000000000000000e+09,8.061323192767223533e-01,4.999548845835523614e-01,7.658038894458114143e+00,4.142634280518036061e-01
5.055000000000000000e+09,8.053410320522274013e-01,4.999548702560378532e-01,7.695571608530446639e+00,4.150011904043534039e-01
5.060000000000000000e+09,8.045595614870004741e-01,4.999548560588899515e-01,7.732855033158401170e+00,4.157277671462228930e-01
5.065000000000000000e+09,8.037878300798022568e-01,4.999548419912945851e-01,7.769889496252978311e+00,4.164433432601710172e-01
5.070000000000000000e+09,8.030257605266780674e-01,4.999548280524407362e-01,7.806675337585538443e+00,4.171481003327134340e-01
5.075000000000000000e+09,8.022732757580628427e-01,4.999548142415203844e-01,7.843212908212800372e+00,4.178422166108331504e-01
5.080000000000000000e+09,8.015302989740458184e-01,4.999548005577286736e-01,7.879502569904545339e+00,4.185258670579158347e-01
5.085000000000000000e+09,8.007967536775918438e-01,4.999547870002639671e-01,7.915544694601414299e+00,4.191992234094165104e-01
5.090000000000000000e+09,8.000725637055445816e-01,4.999547735683277372e-01,7.951339663889781306e+00,4.198624542279851823e-01
5.095000000000000000e+09,7.993576532582140626e-01,4.999547602611246755e-01,7.986887868487504427e+00,4.205157249579239420e-01
5.100000000000000000e+09,7.986519469268084093e-01,4.999547470778627489e-01,8.022189707755266852e+00,4.211591979792341789e-01
5.105000000000000000e+09,7.979553697194571305e-01,4.999547340177530885e-01,8.057245589217419734e+00,4.217930326609436453e-01
5.110000000000000000e+09,7.972678470855296684e-01,4.999547210800103225e-01,8.092055928101448359e+00,4.224173854138738582e-01
5.115000000000000000e+09,7.965893049382892777e-01,4.999547082638522433e-01,8.126621146897647918e+00,4.230324097428633801e-01
5.120000000000000000e+09,7.959196696764512247e-01,4.999546955685000849e-01,8.160941674920493938e+00,4.236382562981118038e-01
5.125000000000000000e+09,7.952588682037413648e-01,4.999546829931785230e-01,8.195017947906213962e+00,4.242350729262537312e-01
5.130000000000000000e+09,7.946068279479139296e-01,4.999546705371155086e-01,8.228850407596816297e+00,4.248230047202762871e-01
5.135000000000000000e+09,7.939634768778314200e-01,4.999546581995426009e-01,8.262439501362282002e+00,4.254021940691941062e-01
5.140000000000000000e+09,7.933287435195433002e-01,4.999546459796946896e-01,8.295785681825858404e+00,4.259727807068586225e-01
5.145000000000000000e+09,7.927025569715521192e-01,4.999546338768103282e-01,8.328889406493853897e+00,4.265349017599353032e-01
5.150000000000000000e+09,7.920848469183816576e-01,4.999546218901315120e-01,8.361751137416922219e+00,4.270886917955118989e-01
5.155000000000000000e+09,7.914755436436732294e-01,4.999546100189037334e-01,8.394371340842765150e+00,4.276342828676530372e-01
5.160000000000000000e+09,7.908745780417940630e-01,4.999545982623762042e-01,8.426750486900541404e+00,4.281718045635904413e-01
5.165000000000000000e+09,7.902818816290055892e-01,4.999545866198016886e-01,8.458889049274656458e+00,4.287013840488403948e-01
5.170000000000000000e+09,7.896973865534000492e-01,4.999545750904365593e-01,8.490787504907769900e+00,4.292231461119203617e-01
5.175000000000000000e+09,7.891210256038678761e-01,4.999545636735408527e-01,8.522446333709634558e+00,4.297372132082769025e-01
5.180000000000000000e+09,7.885527322188188304e-01,4.999545523683783799e-01,8.553866018264276505e+00,4.302437055033153657e-01
5.185000000000000000e+09,7.879924404935146898e-01,4.999545411742165602e-01,8.585047043565429803e+00,4.307427409150232922e-01
5.190000000000000000e+09,7.874400851870068108e-01,4.999545300903265876e-01,8.615989896747359822e+00,4.312344351556614552e-01
5.195000000000000000e+09,7.868956017282966453e-01,4.999545191159834312e-01,8.646695066832666754e+00,4.317189017728795264e-01
5.200000000000000000e+09,7.863589262219499165e-01,4.999545082504657789e-01,8.677163044483354071e+00,4.321962521900451493e-01
5.205000000000000000e+09,7.858299954527909748e-01,4.999544974930562047e-01,8.707394321767447209e+00,4.326665957459898126e-01
5.210000000000000000e+09,7.853087468904171864e-01,4.999544868430411126e-01,8.737389391924876847e+00,4.331300397339247765e-01
5.215000000000000000e+09,7.847951186928332490e-01,4.999544762997106817e-01,8.767148749150884157e+00,4.335866894398215377e-01
5.220000000000000000e+09,7.842890497097019242e-01,4.999544658623590321e-01,8.796672888378198607e+00,4.340366481799756704e-01
5.225000000000000000e+09,7.837904794849672729e-01,4.999544555302841142e-01,8.825962305077087677e+00,4.344800173380579666e-01
5.230000000000000000e+09,7.832993482593089141e-01,4.999544453027878754e-01,8.855017495050503840e+00,4.349168964013142569e-01
5.235000000000000000e+09,7.828155969717655038e-01,4.999544351791760932e-01,8.883838954245199204e+00,4.353473829962443142e-01
5.240000000000000000e+09,7.823391672611178516e-01,4.999544251587585975e-01,8.912427178569915398e+00,4.357715729236307789e-01
5.245000000000000000e+09,7.818700014669608400e-01,4.999544152408491593e-01,8.940782663711889455e+00,4.361895601928018618e-01
5.250000000000000000e+09,7.814080426302489890e-01,4.999544054247655467e-01,8.968905904967330756e+00,4.366014370553711887e-01
5.255000000000000000e+09,7.809532344935403714e-01,4.999543957098295244e-01,8.996797397077186176e+00,4.370072940383345483e-01
5.260000000000000000e+09,7.805055215009615299e-01,4.999543860953669649e-01,9.024457634064669165e+00,4.374072199764850177e-01
5.265000000000000000e+09,7.800648487976962198e-01,4.999543765807077378e-01,9.051887109085184235e+00,4.378013020443117242e-01
5.270000000000000000e+09,7.796311622294417321e-01,4.999543671651857646e-01,9.079086314273176583e+00,4.381896257871678579e-01
5.275000000000000000e+09,7.792044083413430799e-01,4.999543578481390749e-01,9.106055740601133763e+00,4.385722751519418594e-01
5.280000000000000000e+09,7.787845343767978434e-01,4.999543486289099170e-01,9.132795877742234225e+00,4.389493325171159865e-01
5.285000000000000000e+09,7.783714882759849019e-01,4.999543395068444807e-01,9.159307213936759950e+00,4.393208787222285250e-01
5.290000000000000000e+09,7.779652186740908526e-01,4.999543304812932853e-01,9.185590235866623487e+00,4.396869930968091422e-01
5.295000000000000000e+09,7.775656748995630752e-01,4.999543215516108474e-01,9.211645428526068713e+00,4.400477534886333975e-01
5.300000000000000000e+09,7.771728069718787379e-01,4.999543127171559576e-01,9.237473275108568416e+00,4.404032362915856758e-01
5.305000000000000000e+09,7.767865655992686191e-01,4.999543039772916808e-01,9.263074256888913283e+00,4.407535164728482724e-01
5.310000000000000000e+09,7.764069021763133627e-01,4.999542953313850790e-01,9.288448853115408355e+00,4.410986675996346751e-01
5.315000000000000000e+09,7.760337687812187690e-01,4.999542867788076550e-01,9.313597540901456640e+00,4.414387618653299317e-01
5.320000000000000000e+09,7.756671181732015530e-01,4.999542783189350748e-01,9.338520795124388485e+00,4.417738701151561198e-01
5.325000000000000000e+09,7.753069037894013693e-01,4.999542699511472232e-01,9.363219088327557671e+00,4.421040618713186765e-01
5.330000000000000000e+09,7.749530797419692529e-01,4.999542616748283153e-01,9.387692890626995634e+00,4.424294053576607322e-01
5.335000000000000000e+09,7.746056008149728722e-01,4.999542534893668955e-01,9.411942669613338808e+00,4.427499675237135945e-01
5.340000000000000000e+09,7.742644224610826242e-01,4.999542453941557274e-01,9.435968890270768128e+00,4.430658140684417545e-01
5.345000000000000000e+09,7.739295007980649954e-01,4.999542373885919044e-01,9.459772014895346359e+00,4.433770094634558179e-01
5.350000000000000000e+09,7.736007926057811845e-01,4.999542294720769608e-01,9.483352502999867539e+00,4.436836169755387083e-01
5.355000000000000000e+09,7.732782553221477784e-01,4.999542216440166498e-01,9.506710811255189242e+00,4.439856986891467239e-01
5.360000000000000000e+09,7.729618470400345664e-01,4.999542139038211652e-01,9.529847393397233191e+00,4.442833155279703461e-01
5.365000000000000000e+09,7.726515265032976032e-01,4.999542062509050866e-01,9.552762700165015275e+00,4.445765272764166665e-01
5.370000000000000000e+09,7.723472531032495869e-01,4.999541986846873232e-01,9.575457179228317628e+00,4.448653926004832448e-01
5.375000000000000000e+09,7.720489868749224049e-01,4.999541912045912251e-01,9.597931275118225969e+00,4.451499690682060861e-01
5.380000000000000000e+09,7.717566884931965632e-01,4.999541838100445834e-01,9.620185429168683910e+00,4.454303131697929241e-01
5.385000000000000000e+09,7.714703192689817968e-01,4.999541765004795746e-01,9.642220079449252523e+00,4.457064803371989514e-01
5.390000000000000000e+09,7.711898411454530811e-01,4.999541692753328159e-01,9.664035660707867237e+00,4.459785249633925197e-01
5.395000000000000000e+09,7.709152166941052320e-01,4.999541621340454212e-01,9.685632604315072669e+00,4.462465004212111119e-01
5.400000000000000000e+09,7.706464091110087899e-01,4.999541550760629449e-01,9.707011338204017292e+00,4.465104590817448038e-01
5.405000000000000000e+09,7.703833822126211484e-01,4.999541481008353827e-01,9.728172286825563120e+00,4.467704523324966259e-01
5.410000000000000000e+09,7.701261004321473536e-01,4.999541412078172820e-01,9.749115871090365815e+00,4.470265305949781554e-01
5.415000000000000000e+09,7.698745288155152133e-01,4.999541343964676865e-01,9.769842508325826458e+00,4.472787433420943315e-01
5.420000000000000000e+09,7.696286330174566537e-01,4.999541276662501366e-01,9.790352612225461826e+00,4.475271391150478228e-01
5.425000000000000000e+09,7.693883792976432545e-01,4.999541210166326688e-01,9.810646592804832977e+00,4.477717655399450769e-01
5.430000000000000000e+09,7.691537345166848949e-01,4.999541144470878162e-01,9.830724856361308994e+00,4.480126693440768526e-01
5.435000000000000000e+09,7.689246661324049548e-01,4.999541079570928304e-01,9.850587805429636745e+00,4.482498963717843621e-01
5.440000000000000000e+09,7.687011421958421797e-01,4.999541015461292925e-01,9.870235838743219858e+00,4.484834916000380867e-01
5.445000000000000000e+09,7.684831313474078662e-01,4.999540952136834471e-01,9.889669351196932467e+00,4.487134991536853579e-01
5.450000000000000000e+09,7.682706028132304521e-01,4.999540889592462567e-01,9.908888733808090876e+00,4.489399623203337297e-01
5.455000000000000000e+09,7.680635264010209351e-01,4.999540827823129585e-01,9.927894373685075990e+00,4.491629235649905461e-01
5.460000000000000000e+09,7.678618724966768117e-01,4.999540766823836746e-01,9.946686653992056648e+00,4.493824245443269749e-01
5.465000000000000000e+09,7.676656120603018163e-01,4.999540706589629679e-01,9.965265953912208374e+00,4.495985061206040911e-01
5.470000000000000000e+09,7.674747166225273087e-01,4.999540647115600089e-01,9.983632648628345763e+00,4.498112083754863266e-01
5.475000000000000000e+09,7.672891582809551192e-01,4.999540588396886864e-01,1.000178710928020820e+01,4.500205706232744407e-01
5.480000000000000000e+09,7.671089096964832654e-01,4.999540530428674967e-01,1.001972970294486132e+01,4.502266314241045730e-01
5.485000000000000000e+09,7.669339440895538429e-01,4.999540473206194324e-01,1.003746079260627155e+01,4.504294285967254119e-01
5.490000000000000000e+09,7.667642352369603564e-01,4.999540416724723713e-01,1.005498073712703899e+01,4.506289992310102965e-01
5.495000000000000000e+09,7.665997574680132320e-01,4.999540360979585762e-01,1.007228989122942231e+01,4.508253797002910179e-01
5.500000000000000000e+09,7.664404856612989647e-01,4.999540305966152509e-01,1.008938860546325955e+01,4.510186056732630178e-01
5.505000000000000000e+09,7.662863952412037882e-01,4.999540251679840397e-01,1.010627722619168445e+01,4.512087121258206435e-01
5.510000000000000000e+09,7.661374621745740132e-01,4.999540198116114165e-01,1.012295609556152698e+01,4.513957333524506454e-01
5.515000000000000000e+09,7.659936629673843589e-01,4.999540145270484071e-01,1.013942555148640956e+01,4.515797029775067695e-01
5.520000000000000000e+09,7.658549746616392095e-01,4.999540093138508667e-01,1.015568592762701350e+01,4.517606539661960241e-01
5.525000000000000000e+09,7.657213748320244040e-01,4.999540041715792027e-01,1.017173755336567886e+01,4.519386186352494228e-01
5.530000000000000000e+09,7.655928415828749944e-01,4.999539990997987626e-01,1.018758075379769679e+01,4.521136286635323298e-01
5.535000000000000000e+09,7.654693535451060349e-01,4.999539940980793351e-01,1.020321584970267637e+01,4.522857151021911770e-01
5.540000000000000000e+09,7.653508898731771204e-01,4.999539891659955937e-01,1.021864315753547814e+01,4.524549083847806408e-01
5.545000000000000000e+09,7.652374302421350860e-01,4.999539843031268749e-01,1.023386298940677896e+01,4.526212383370431525e-01
5.550000000000000000e+09,7.651289548448081401e-01,4.999539795090573446e-01,1.024887565306589465e+01,4.527847341864862374e-01
5.555000000000000000e+09,7.650254443889155098e-01,4.999539747833758319e-01,1.026368145188832770e+01,4.529454245717881578e-01
5.560000000000000000e+09,7.649268800943501700e-01,4.999539701256758839e-01,1.027828068485898250e+01,4.531033375519374351e-01
5.565000000000000000e+09,7.648332436904257126e-01,4.999539655355558221e-01,1.029267364656106309e+01,4.532585006152197171e-01
5.570000000000000000e+09,7.647445174134226420e-01,4.999539610126187972e-01,1.030686062715926177e+01,4.534109406879321402e-01
5.575000000000000000e+09,7.646606840037583064e-01,4.999539565564726229e-01,1.032084191238942594e+01,4.535606841429618563e-01
5.580000000000000000e+09,7.645817267038246268e-01,4.999539521667299979e-01,1.033461778354324068e+01,4.537077568081084311e-01
5.585000000000000000e+09,7.645076292553649733e-01,4.999539478430082839e-01,1.034818851746126356e+01,4.538521839742974961e-01
5.590000000000000000e+09,7.644383758970141329e-01,4.999539435849296720e-01,1.036155438651766225e+01,4.539939904035107943e-01
5.595000000000000000e+09,7.643739513624177029e-01,4.999539393921212382e-01,1.037471565860905720e+01,4.541332003365693426e-01
5.600000000000000000e+09,7.643143408775880943e-01,4.999539352642146106e-01,1.038767259714635394e+01,4.542698375007613310e-01
5.605000000000000000e+09,7.642595301592061130e-01,4.999539312008464131e-01,1.040042546104094079e+01,4.544039251172264926e-01
5.610000000000000000e+09,7.642095054121482711e-01,4.999539272016580993e-01,1.041297450469862440e+01,4.545354859082415544e-01
5.615000000000000000e+09,7.641642533276626903e-01,4.999539232662957300e-01,1.042531997800776722e+01,4.546645421042681545e-01
5.620000000000000000e+09,7.641237610815478920e-01,4.999539193944103621e-01,1.043746212633030801e+01,4.547911154508572085e-01
5.625000000000000000e+09,7.640880163323082730e-01,4.999539155856578265e-01,1.044940119049378779e+01,4.549152272153930698e-01
5.630000000000000000e+09,7.640570072191507078e-01,4.999539118396986725e-01,1.046113740678165982e+01,4.550368981936528390e-01
5.635000000000000000e+09,7.640307223607202269e-01,4.999539081561984455e-01,1.047267100692338815e+01,4.551561487161989161e-01
5.640000000000000000e+09,7.640091508528953357e-01,4.999539045348273536e-01,1.048400221809167121e+01,4.552729986546842356e-01
5.645000000000000000e+09,7.639922822679263703e-01,4.999539009752605456e-01,1.049513126288630538e+01,4.553874674278604595e-01
5.650000000000000000e+09,7.639801066524615214e-01,4.999538974771780553e-01,1.050605835933405174e+01,4.554995740075960531e-01
5.655000000000000000e+09,7.639726145264637003e-01,4.999538940402645792e-01,1.051678372087767244e+01,4.556093369246292379e-01
5.660000000000000000e+09,7.639697968817689144e-01,4.999538906642097547e-01,1.052730755636572724e+01,4.557167742741790595e-01
5.665000000000000000e+09,7.639716451807798681e-01,4.999538873487081592e-01,1.053763007005138874e+01,4.558219037215009983e-01
5.670000000000000000e+09,7.639781513556913595e-01,4.999538840934591444e-01,1.054775146158035781e+01,4.559247425071852322e-01
5.675000000000000000e+09,7.639893078070227883e-01,4.999538808981668359e-01,1.055767192598457704e+01,4.560253074523721861e-01
5.680000000000000000e+09,7.640051074027820466e-01,4.999538777625403552e-01,1.056739165367904398e+01,4.561236149638583925e-01
5.685000000000000000e+09,7.640255434776650478e-01,4.999538746862936534e-01,1.057691083044964486e+01,4.562196810389733681e-01
5.690000000000000000e+09,7.640506098321385720e-01,4.999538716691455109e-01,1.058622963745074763e+01,4.563135212704192978e-01
5.695000000000000000e+09,7.640803007316139261e-01,4.999538687108195933e-01,1.059534825119477119e+01,4.564051508508961685e-01
5.700000000000000000e+09,7.641146109060548142e-01,4.999538658110443956e-01,1.060426684354797366e+01,4.564945845776577360e-01
5.705000000000000000e+09,7.641535355491293480e-01,4.999538629695534642e-01,1.061298558172383366e+01,4.565818368569134478e-01
5.710000000000000000e+09,7.641970703179721269e-01,4.999538601860849529e-01,1.062150462827604436e+01,4.566669217080995824e-01
5.715000000000000000e+09,7.642452113323748852e-01,4.999538574603821783e-01,1.062982414108955886e+01,4.567498527680043385e-01
5.720000000000000000e+09,7.642979551751276635e-01,4.999538547921931197e-01,1.063794427337951731e+01,4.568306432948484597e-01
5.725000000000000000e+09,7.643552988910760071e-01,4.999538521812708081e-01,1.064586517367832030e+01,4.569093061721253846e-01
5.730000000000000000e+09,7.644172399874997748e-01,4.999538496273730481e-01,1.065358698583287378e+01,4.569858539124226349e-01
5.735000000000000000e+09,7.644837764337539809e-01,4.999538471302625853e-01,1.066110984899813729e+01,4.570602986610872720e-01
5.740000000000000000e+09,7.645549066614003575e-01,4.999538446897071053e-01,1.066843389762822980e+01,4.571326521997507442e-01
5.745000000000000000e+09,7.646306295643330309e-01,4.999538423054791236e-01,1.067555926147013068e+01,4.572029259497641385e-01
5.750000000000000000e+09,7.647109444989825811e-01,4.999538399773560404e-01,1.068248606555807889e+01,4.572711309755259079e-01
5.755000000000000000e+09,7.647958512846169121e-01,4.999538377051202520e-01,1.068921443020697737e+01,4.573372779876877514e-01
5.760000000000000000e+09,7.648853502034558272e-01,4.999538354885589841e-01,1.069574447100299430e+01,4.574013773462219934e-01
5.765000000000000000e+09,7.649794420017222984e-01,4.999538333274644031e-01,1.070207629879833711e+01,4.574634390634200742e-01
5.770000000000000000e+09,7.650781278895454340e-01,4.999538312216335600e-01,1.070821001970316821e+01,4.575234728067551493e-01
5.775000000000000000e+09,7.651814095420744755e-01,4.999538291708685023e-01,1.071414573508104340e+01,4.575814879016715797e-01
5.780000000000000000e+09,7.652892891000908637e-01,4.999538271749760510e-01,1.071988354153590883e+01,4.576374933341862961e-01
5.785000000000000000e+09,7.654017691707579729e-01,4.999538252337680788e-01,1.072542353091018796e+01,4.576914977534941587e-01
5.790000000000000000e+09,7.655188528286285266e-01,4.999538233470612325e-01,1.073076579027273070e+01,4.577435094743700916e-01
5.795000000000000000e+09,7.656405436166380252e-01,4.999538215146772657e-01,1.073591040191600676e+01,4.577935364795595041e-01
5.800000000000000000e+09,7.657668455474303526e-01,4.999538197364427061e-01,1.074085744334028369e+01,4.578415864219399500e-01
5.805000000000000000e+09,7.658977631041382628e-01,4.999538180121889663e-01,1.074560698725444396e+01,4.578876666267446272e-01
5.810000000000000000e+09,7.660333012420238452e-01,4.999538163417526215e-01,1.075015910156163201e+01,4.579317840935381856e-01
5.815000000000000000e+09,7.661734653900038605e-01,4.999538147249749098e-01,1.075451384935170296e+01,4.579739454981603952e-01
5.820000000000000000e+09,7.663182614517531910e-01,4.999538131617020653e-01,1.075867128889415270e+01,4.580141571945763879e-01
5.825000000000000000e+09,7.664676958077251134e-01,4.999538116517854291e-01,1.076263147362761252e+01,4.580524252165961152e-01
5.830000000000000000e+09,7.666217753164314974e-01,4.999538101950810054e-01,1.076639445215167257e+01,4.580887552795203654e-01
5.835000000000000000e+09,7.667805073167944796e-01,4.999538087914499607e-01,1.076996026821593588e+01,4.581231527816640448e-01
5.840000000000000000e+09,7.669438996295905309e-01,4.999538074407582355e-01,1.077332896071313151e+01,4.581556228058234481e-01
5.845000000000000000e+09,7.671119605597589430e-01,4.999538061428767666e-01,1.077650056366722353e+01,4.581861701206009219e-01
5.850000000000000000e+09,7.672846988984856065e-01,4.999538048976814308e-01,1.077947510622294658e+01,4.582147991816491461e-01
5.855000000000000000e+09,7.674621239251340210e-01,4.999538037050529904e-01,1.078225261263689916e+01,4.582415141328371466e-01
5.860000000000000000e+09,7.676442454099828838e-01,4.999538025648772588e-01,1.078483310226843628e+01,4.582663188073208826e-01
5.865000000000000000e+09,7.678310736165299133e-01,4.999538014770449346e-01,1.078721658956429685e+01,4.582892167284614571e-01
5.870000000000000000e+09,7.680226193041816973e-01,4.999538004414515457e-01,1.078940308405006832e+01,4.583102111107166809e-01
5.875000000000000000e+09,7.682188937303338072e-01,4.999537994579977274e-01,1.079139259032258202e+01,4.583293048604493158e-01
5.880000000000000000e+09,7.684199086542278234e-01,4.999537985265889439e-01,1.079318510803106967e+01,4.583465005765363087e-01
5.885000000000000000e+09,7.686256763386600799e-01,4.999537976471356560e-01,1.079478063186861903e+01,4.583618005509850213e-01
5.890000000000000000e+09,7.688362095537811802e-01,4.999537968195532645e-01,1.079617915156309493e+01,4.583752067694530363e-01
5.895000000000000000e+09,7.690515215799993420e-01,4.999537960437621109e-01,1.079738065186006324e+01,4.583867209116007646e-01
5.900000000000000000e+09,7.692716262112695436e-01,4.999537953196874218e-01,1.079838511251110234e+01,4.583963443514041947e-01
5.905000000000000000e+09,7.694965377584257471e-01,4.999537946472594752e-01,1.079919250826180566e+01,4.584040781573736623e-01
5.910000000000000000e+09,7.697262710524246376e-01,4.999537940264134894e-01,1.079980280884072030e+01,4.584099230926913515e-01
5.915000000000000000e+09,7.699608414484639951e-01,4.999537934570894571e-01,1.080021597893746232e+01,4.584138796151533968e-01
5.920000000000000000e+09,7.702002648293218012e-01,4.999537929392325331e-01,1.080043197819682277e+01,4.584159478771746010e-01
5.925000000000000000e+09,7.704445576092018300e-01,4.999537924727927019e-01,1.080045076120065950e+01,4.584161277255848765e-01
5.930000000000000000e+09,7.706937367381574422e-01,4.999537920577248884e-01,1.080027227745450524e+01,4.584144187013794447e-01
5.935000000000000000e+09,7.709478197054562276e-01,4.999537916939890692e-01,1.079989647137223940e+01,4.584108200393591792e-01
5.940000000000000000e+09,7.712068245447734061e-01,4.999537913815501056e-01,1.079932328225774008e+01,4.584053306676500461e-01
5.945000000000000000e+09,7.714707698378018286e-01,4.999537911203777441e-01,1.079855264429388484e+01,4.583979492072010054e-01
5.950000000000000000e+09,7.717396747191127560e-01,4.999537909104467825e-01,1.079758448652292913e+01,4.583886739711064973e-01
5.955000000000000000e+09,7.720135588806436022e-01,4.999537907517369040e-01,1.079641873283037334e+01,4.583775029638701426e-01
5.960000000000000000e+09,7.722924425768267209e-01,4.999537906442327317e-01,1.079505530192892948e+01,4.583644338805754614e-01
5.965000000000000000e+09,7.725763466290243020e-01,4.999537905879239408e-01,1.079349410734259607e+01,4.583494641059642216e-01
5.970000000000000000e+09,7.728652924311838479e-01,4.999537905828050910e-01,1.079173505738364192e+01,4.583325907133523058e-01
5.975000000000000000e+09,7.731593019544203971e-01,4.999537906288756273e-01,1.078977805513939714e+01,4.583138104635449128e-01
5.980000000000000000e+09,7.734583977531933607e-01,4.999537907261399905e-01,1.078762299845286066e+01,4.582931198035964937e-01
5.985000000000000000e+09,7.737626029700670482e-01,4.999537908746076731e-01,1.078526977990286895e+01,4.582705148654705463e-01
5.990000000000000000e+09,7.740719413415326766e-01,4.999537910742929414e-01,1.078271828678316169e+01,4.582459914645919952e-01
5.995000000000000000e+09,7.743864372047211120e-01,4.999537913252151689e-01,1.077996840108692389e+01,4.582195450983537199e-01
6.000000000000000000e+09,7.747061155020824597e-01,4.999537916273986138e-01,1.077701999948030931e+01,4.581911709444190794e-01
6.005000000000000000e+09,7.750310017883614844e-01,4.999537919808723641e-01,1.077387295328803063e+01,4.581608638590411453e-01
6.010000000000000000e+09,7.753611222367539080e-01,4.999537923856707256e-01,1.077052712846913707e+01,4.581286183751861474e-01
6.015000000000000000e+09,7.756965036454637197e-01,4.999537928418327226e-01,1.076698238559401588e+01,4.580944287005683790e-01
6.020000000000000000e+09,7.760371734440729696e-01,4.999537933494023756e-01,1.076323857982644583e+01,4.580582887156303684e-01
6.025000000000000000e+09,7.763831597008761243e-01,4.999537939084287008e-01,1.075929556089521455e+01,4.580201919713189906e-01
6.030000000000000000e+09,7.767344911291901299e-01,4.999537945189657107e-01,1.075515317307709218e+01,4.579801316868664651e-01
6.035000000000000000e+09,7.770911970952931735e-01,4.999537951810722469e-01,1.075081125517078462e+01,4.579381007473781739e-01
6.040000000000000000e+09,7.774533076255851771e-01,4.999537958948121474e-01,1.074626964047047295e+01,4.578940917013091805e-01
6.045000000000000000e+09,7.778208534133844720e-01,4.999537966602541905e-01,1.074152815674646178e+01,4.578480967579002803e-01
6.050000000000000000e+09,7.781938658277501863e-01,4.999537974774720950e-01,1.073658662621657989e+01,4.578001077844153777e-01
6.055000000000000000e+09,7.785723769211796430e-01,4.999537983465446311e-01,1.073144486552022592e+01,4.577501163032919873e-01
6.060000000000000000e+09,7.789564194371589867e-01,4.999537992675552878e-01,1.072610268569536629e+01,4.576981134892078029e-01
6.065000000000000000e+09,7.793460268188678874e-01,4.999538002405927162e-01,1.072055989214928928e+01,4.576440901659716287e-01
6.070000000000000000e+09,7.797412332180189143e-01,4.999538012657503971e-01,1.071481628463367741e+01,4.575880368033403700e-01
6.075000000000000000e+09,7.801420735032755793e-01,4.999538023431267519e-01,1.070887165721396705e+01,4.575299435136613857e-01
6.080000000000000000e+09,7.805485832690833847e-01,4.999538034728251978e-01,1.070272579824570514e+01,4.574698000484642701e-01
6.085000000000000000e+09,7.809607988449644989e-01,4.999538046549540926e-01,1.069637849034030097e+01,4.574075957948263715e-01
6.090000000000000000e+09,7.813787573053456725e-01,4.999538058896266790e-01,1.068982951034110229e+01,4.573433197717159393e-01
6.095000000000000000e+09,7.818024964785224018e-01,4.999538071769611403e-01,1.068307862928909380e+01,4.572769606261079534e-01
6.100000000000000000e+09,7.822320549569438120e-01,4.999538085170806556e-01,1.067612561239653246e+01,4.572085066290496602e-01
6.105000000000000000e+09,7.826674721069423191e-01,4.999538099101132893e-01,1.066897021901296760e+01,4.571379456715216061e-01
6.110000000000000000e+09,7.831087880795399858e-01,4.999538113561921016e-01,1.066161220259428788e+01,4.570652652601958077e-01
6.115000000000000000e+09,7.835560438205442235e-01,4.999538128554549266e-01,1.065405131066984978e+01,4.569904525130406014e-01
6.120000000000000000e+09,7.840092810816907676e-01,4.999538144080447610e-01,1.064628728481308961e+01,4.569134941548229079e-01
6.125000000000000000e+09,7.844685424314398192e-01,4.999538160141093757e-01,1.063831986060297652e+01,4.568343765123804578e-01
6.130000000000000000e+09,7.849338712665894224e-01,4.999538176738014816e-01,1.063014876759435801e+01,4.567530855098395626e-01
6.135000000000000000e+09,7.854053118238271125e-01,4.999538193872787861e-01,1.062177372928033847e+01,4.566696066636096174e-01
6.140000000000000000e+09,7.858829091911293530e-01,4.999538211547038813e-01,1.061319446305793157e+01,4.565839250772621982e-01
6.145000000000000000e+09,7.863667093206135883e-01,4.999538229762442443e-01,1.060441068019441957e+01,4.564960254362669390e-01
6.150000000000000000e+09,7.868567590403938716e-01,4.999538248520724038e-01,1.059542208578530698e+01,4.564058920024900989e-01
6.155000000000000000e+09,7.873531060677128046e-01,4.999538267823656623e-01,1.058622837871925526e+01,4.563135086086064218e-01
6.160000000000000000e+09,7.878557990214439810e-01,4.999538287673063186e-01,1.057682925164579579e+01,4.562188586523793776e-01
6.165000000000000000e+09,7.883648874360231762e-01,4.999538308070815562e-01,1.056722439092671451e+01,4.561219250906146105e-01
6.170000000000000000e+09,7.888804217744866953e-01,4.999538329018835547e-01,1.055741347660448426e+01,4.560226904331185493e-01
6.175000000000000000e+09,7.894024534427008799e-01,4.999538350519092678e-01,1.054739618235737808e+01,4.559211367363532053e-01
6.180000000000000000e+09,7.899310348032312357e-01,4.999538372573607559e-01,1.053717217546148532e+01,4.558172455969869974e-01
6.185000000000000000e+09,7.904662191907768642e-01,4.999538395184447426e-01,1.052674111674654256e+01,4.557109981452066583e-01
6.190000000000000000e+09,7.910080609259514395e-01,4.999538418353731140e-01,1.051610266055778631e+01,4.556023750379085135e-01
6.195000000000000000e+09,7.915566153313406961e-01,4.999538442083624745e-01,1.050525645470753133e+01,4.554913564516013813e-01
6.200000000000000000e+09,7.921119387467834283e-01,4.999538466376344803e-01,1.049420214043578881e+01,4.553779220752121604e-01
6.205000000000000000e+09,7.926740885452837615e-01,4.999538491234155058e-01,1.048293935236248231e+01,4.552620511026125305e-01
6.210000000000000000e+09,7.932431231494604384e-01,4.999538516659369769e-01,1.047146771844425395e+01,4.551437222249953285e-01
6.215000000000000000e+09,7.938191020482473492e-01,4.999538542654351492e-01,1.045978685992657375e+01,4.550229136230009019e-01
6.220000000000000000e+09,7.944020858137583740e-01,4.999538569221512740e-01,1.044789639129919223e+01,4.548996029586714340e-01
6.225000000000000000e+09,7.949921361190803726e-01,4.999538596363312659e-01,1.043579592024373071e+01,4.547737673671122249e-01
6.230000000000000000e+09,7.955893157556792605e-01,4.999538624082262572e-01,1.042348504759105232e+01,4.546453834480387313e-01
6.235000000000000000e+09,7.961936886522271717e-01,4.999538652380919324e-01,1.041096336726757876e+01,4.545144272569872079e-01
6.240000000000000000e+09,7.968053198928641834e-01,4.999538681261890827e-01,1.039823046624510994e+01,4.543808742963355018e-01
6.245000000000000000e+09,7.974242757365134215e-01,4.999538710727832735e-01,1.038528592449143062e+01,4.542446995060996362e-01
6.250000000000000000e+09,7.980506236363407169e-01,4.999538740781450663e-01,1.037212931491699841e+01,4.541058772544527833e-01
6.255000000000000000e+09,7.986844322600303858e-01,4.999538771425497408e-01,1.035876020332372249e+01,4.539643813280221929e-01
6.260000000000000000e+09,7.993257715097732419e-01,4.999538802662775172e-01,1.034517814834623728e+01,4.538201849218582717e-01
6.265000000000000000e+09,7.999747125437604023e-01,4.999538834496135009e-01,1.033138270140328707e+01,4.536732606292551706e-01
6.270000000000000000e+09,8.006313277970620312e-01,4.999538866928476821e-01,1.031737340663950420e+01,4.535235804312084951e-01
6.275000000000000000e+09,8.012956910040853753e-01,4.999538899962748806e-01,1.030314980086593124e+01,4.533711156855906865e-01
6.280000000000000000e+09,8.019678772205159900e-01,4.999538933601947455e-01,1.028871141350860086e+01,4.532158371161388311e-01
6.285000000000000000e+09,8.026479628467080296e-01,4.999538967849118110e-01,1.027405776654183711e+01,4.530577148009965471e-01
6.290000000000000000e+09,8.033360256507338093e-01,4.999539002707354962e-01,1.025918837443725806e+01,4.528967181611357473e-01
6.295000000000000000e+09,8.040321447927469833e-01,4.999539038179799388e-01,1.024410274409560451e+01,4.527328159482977843e-01
6.300000000000000000e+09,8.047364008493388399e-01,4.999539074269643280e-01,1.022880037479060533e+01,4.525659762327607916e-01
6.305000000000000000e+09,8.054488758387310376e-01,4.999539110980125156e-01,1.021328075810522584e+01,4.523961663907131725e-01
6.310000000000000000e+09,8.061696532466258169e-01,4.999539148314532944e-01,1.019754337786466358e+01,4.522233530912720401e-01
6.315000000000000000e+09,8.068988180523820608e-01,4.999539186276201752e-01,1.018158771007518659e+01,4.520475022832373679e-01
6.320000000000000000e+09,8.076364567559423113e-01,4.999539224868515541e-01,1.016541322285904592e+01,4.518685791814676111e-01
6.325000000000000000e+09,8.083826574057416670e-01,4.999539264094907676e-01,1.014901937638184393e+01,4.516865482528262810e-01
6.330000000000000000e+09,8.091375096263804245e-01,4.999539303958857595e-01,1.013240562279310986e+01,4.515013732019204640e-01
6.335000000000000000e+09,8.099011046479578368e-01,4.999539344463894142e-01,1.011557140615103023e+01,4.513130169563003835e-01
6.340000000000000000e+09,8.106735353354168616e-01,4.999539385613594455e-01,1.009851616235133420e+01,4.511214416513307790e-01
6.345000000000000000e+09,8.114548962189179759e-01,4.999539427411582304e-01,1.008123931906273363e+01,4.509266086147530328e-01
6.350000000000000000e+09,8.122452835247091496e-01,4.999539469861531416e-01,1.006374029564681294e+01,4.507284783506789183e-01
6.355000000000000000e+09,8.130447952068415862e-01,4.999539512967161592e-01,1.004601850308944933e+01,4.505270105233098454e-01
6.360000000000000000e+09,8.138535309796163242e-01,4.999539556732241485e-01,1.002807334392490546e+01,4.503221639401579490e-01
6.365000000000000000e+09,8.146715923508680568e-01,4.999539601160587488e-01,1.000990421215692550e+01,4.501138965348064902e-01
6.370000000000000000e+09,8.154990826560175599e-01,4.999539646256063730e-01,9.991510493182911290e+00,4.499021653492668582e-01
6.375000000000000000e+09,8.163361070926158369e-01,4.999539692022582082e-01,9.972891563718754071e+00,4.496869265158927598e-01
6.380000000000000000e+09,8.171827727563769628e-01,4.999539738464102157e-01,9.954046791712888975e+00,4.494681352387081552e-01
6.385000000000000000e+09,8.180391886773554777e-01,4.999539785584630747e-01,9.934975536269107010e+00,4.492457457743596616e-01
6.390000000000000000e+09,8.189054658575145584e-01,4.999539833388222942e-01,9.915677147565775229e+00,4.490197114125394906e-01
6.395000000000000000e+09,8.197817173090178322e-01,4.999539881878979908e-01,9.896150966763075374e+00,4.487899844557651785e-01
6.400000000000000000e+09,8.206680580932865787e-01,4.999539931061052211e-01,9.876396325928730846e+00,4.485565161988586125e-01
6.405000000000000000e+09,8.215646053611820321e-01,4.999539980938636496e-01,9.856412547946838743e+00,4.483192569076969725e-01
6.410000000000000000e+09,8.224714783942065344e-01,4.999540031515976590e-01,9.836198946428263312e+00,4.480781557974342078e-01
6.415000000000000000e+09,8.233887986465264763e-01,4.999540082797364060e-01,9.815754825624212643e+00,4.478331610101983218e-01
6.420000000000000000e+09,8.243166897882874267e-01,4.999540134787137657e-01,9.795079480329942356e+00,4.475842195920933797e-01
6.425000000000000000e+09,8.252552777494586156e-01,4.999540187489683318e-01,9.774172195801430263e+00,4.473312774697617566e-01
6.430000000000000000e+09,8.262046907653092243e-01,4.999540240909432498e-01,9.753032247657932530e+00,4.470742794261668429e-01
6.435000000000000000e+09,8.271650594230145481e-01,4.999540295050866057e-01,9.731658901780082971e+00,4.468131690756900198e-01
6.440000000000000000e+09,8.281365167086319756e-01,4.999540349918510374e-01,9.710051414223586974e+00,4.465478888387705014e-01
6.445000000000000000e+09,8.291191980562891972e-01,4.999540405516938457e-01,9.688209031113695247e+00,4.462783799156443409e-01
6.450000000000000000e+09,8.301132413976974878e-01,4.999540461850769946e-01,9.666130988550760250e+00,4.460045822595336551e-01
6.455000000000000000e+09,8.311187872135007426e-01,4.999540518924672217e-01,9.643816512504381322e+00,4.457264345489889701e-01
6.460000000000000000e+09,8.321359785856390356e-01,4.999540576743357612e-01,9.621264818710814737e+00,4.454438741595447282e-01
6.465000000000000000e+09,8.331649612508649216e-01,4.999540635311586767e-01,9.598475112572694812e+00,4.451568371346558139e-01
6.470000000000000000e+09,8.342058836560375390e-01,4.999540694634165838e-01,9.575446589046590518e+00,4.448652581557117625e-01
6.475000000000000000e+09,8.352588970141778812e-01,4.999540754715945945e-01,9.552178432543366071e+00,4.445690705114183627e-01
6.480000000000000000e+09,8.363241553626770131e-01,4.999540815561827056e-01,9.528669816806926818e+00,4.442682060660889665e-01
6.485000000000000000e+09,8.374018156222756692e-01,4.999540877176752995e-01,9.504919904814499887e+00,4.439625952273674736e-01
6.490000000000000000e+09,8.384920376579363399e-01,4.999540939565715325e-01,9.480927848655646528e+00,4.436521669128138945e-01
6.495000000000000000e+09,8.395949843411689706e-01,4.999541002733750572e-01,9.456692789421580869e+00,4.433368485157282435e-01
6.500000000000000000e+09,8.407108216138653445e-01,4.999541066685940782e-01,9.432213857087324627e+00,4.430165658699628528e-01
6.505000000000000000e+09,8.418397185537005445e-01,4.999541131427415186e-01,9.407490170392833306e+00,4.426912432137729558e-01
6.510000000000000000e+09,8.429818474416015395e-01,4.999541196963346867e-01,9.382520836722550328e+00,4.423608031526697904e-01
6.515000000000000000e+09,8.441373838303767307e-01,4.999541263298956095e-01,9.357304951983886454e+00,4.420251666212526853e-01
6.520000000000000000e+09,8.453065066153513385e-01,4.999541330439507547e-01,9.331841600484157340e+00,4.416842528439839932e-01
6.525000000000000000e+09,8.464893981070752416e-01,4.999541398390311420e-01,9.306129854802369650e+00,4.413379792948254887e-01
6.530000000000000000e+09,8.476862441054506814e-01,4.999541467156723984e-01,9.280168775661795877e+00,4.409862616557822523e-01
6.535000000000000000e+09,8.488972339761824415e-01,4.999541536744145365e-01,9.253957411800106669e+00,4.406290137742767676e-01
6.540000000000000000e+09,8.501225607287686836e-01,4.999541607158021761e-01,9.227494799840629369e+00,4.402661476193673318e-01
6.545000000000000000e+09,8.513624210970143213e-01,4.999541678403843781e-01,9.200779964154117252e+00,4.398975732366277036e-01
6.550000000000000000e+09,8.526170156212993234e-01,4.999541750487146996e-01,9.173811916722577564e+00,4.395231987018076714e-01
6.555000000000000000e+09,8.538865487331350757e-01,4.999541823413511388e-01,9.146589657005858243e+00,4.391429300732458407e-01
6.560000000000000000e+09,8.551712288418462649e-01,4.999541897188561901e-01,9.119112171798114730e+00,4.387566713428173726e-01
6.565000000000000000e+09,8.564712684237089091e-01,4.999541971817967334e-01,9.091378435085740506e+00,4.383643243855320226e-01
6.570000000000000000e+09,8.577868841132854083e-01,4.999542047307442005e-01,9.063387407903073623e+00,4.379657889076890576e-01
6.575000000000000000e+09,8.591182967971214834e-01,4.999542123662742421e-01,9.035138038187165321e+00,4.375609623935631243e-01
6.580000000000000000e+09,8.604657317102657466e-01,4.999542200889671717e-01,9.006629260625309996e+00,4.371497400504826825e-01
6.585000000000000000e+09,8.618294185349643088e-01,4.999542278994074662e-01,8.977859996508234630e+00,4.367320147524378915e-01
6.590000000000000000e+09,8.632095915020465693e-01,4.999542357981840990e-01,8.948829153576783213e+00,4.363076769819947964e-01
6.595000000000000000e+09,8.646064894955344249e-01,4.999542437858903732e-01,8.919535625859682071e+00,4.358766147704246086e-01
6.600000000000000000e+09,8.660203561592541011e-01,4.999542518631239774e-01,8.889978293524888997e+00,4.354387136363254696e-01
6.605000000000000000e+09,8.674514400069277542e-01,4.999542600304869300e-01,8.860156022713326252e+00,4.349938565222239983e-01
6.610000000000000000e+09,8.688999945350890375e-01,4.999542682885855793e-01,8.830067665377391961e+00,4.345419237294257386e-01
6.615000000000000000e+09,8.703662783389853885e-01,4.999542766380304926e-01,8.799712059116354013e+00,4.340827928509414790e-01
6.620000000000000000e+09,8.718505552316495599e-01,4.999542850794366777e-01,8.769088027009125597e+00,4.336163387024321580e-01
6.625000000000000000e+09,8.733530943662959345e-01,4.999542936134233062e-01,8.738194377443548433e+00,4.331424332510971364e-01
6.630000000000000000e+09,8.748741703619178356e-01,4.999543022406138792e-01,8.707029903947018923e+00,4.326609455425113326e-01
6.635000000000000000e+09,8.764140634327188817e-01,4.999543109616361725e-01,8.675593385004360059e+00,4.321717416251270039e-01
6.640000000000000000e+09,8.779730595205013088e-01,4.999543197771221248e-01,8.643883583889364175e+00,4.316746844727747945e-01
6.645000000000000000e+09,8.795514504311147119e-01,4.999543286877078385e-01,8.611899248480707314e+00,4.311696339046396931e-01
6.650000000000000000e+09,8.811495339749464417e-01,4.999543376940338013e-01,8.579639111075966440e+00,4.306564465028432931e-01
6.655000000000000000e+09,8.827676141105689211e-01,4.999543467967445531e-01,8.547101888212992549e+00,4.301349755277023013e-01
6.660000000000000000e+09,8.844060010929719606e-01,4.999543559964888528e-01,8.514286280478710722e+00,4.296050708302658339e-01
6.665000000000000000e+09,8.860650116260020415e-01,4.999543652939195115e-01,8.481190972318184862e+00,4.290665787622476857e-01
6.670000000000000000e+09,8.877449690184643361e-01,4.999543746896935592e-01,8.447814631844954292e+00,4.285193420832832389e-01
6.675000000000000000e+09,8.894462033453287564e-01,4.999543841844722447e-01,8.414155910642454828e+00,4.279631998652541625e-01
6.680000000000000000e+09,8.911690516131034467e-01,4.999543937789206471e-01,8.380213443567480880e+00,4.273979873937621132e-01
6.685000000000000000e+09,8.929138579300627265e-01,4.999544034737081755e-01,8.345985848546401797e+00,4.268235360665012523e-01
6.690000000000000000e+09,8.946809736810561464e-01,4.999544132695081244e-01,8.311471726374104918e+00,4.262396732885909145e-01
6.695000000000000000e+09,8.964707577075630152e-01,4.999544231669979522e-01,8.276669660509220705e+00,4.256462223646575449e-01
6.700000000000000000e+09,8.982835764928884803e-01,4.999544331668590580e-01,8.241578216859934969e+00,4.250430023874550711e-01
6.705000000000000000e+09,9.001198043524489822e-01,4.999544432697768936e-01,8.206195943577274221e+00,4.244298281231970726e-01
6.710000000000000000e+09,9.019798236298959271e-01,4.999544534764408521e-01,8.170521370835009733e+00,4.238065098931254604e-01
6.715000000000000000e+09,9.038640248983735859e-01,4.999544637875443232e-01,8.134553010618628122e+00,4.231728534515777906e-01
6.720000000000000000e+09,9.057728071682022986e-01,4.999544742037845824e-01,8.098289356501156888e+00,4.225286598600417332e-01
6.725000000000000000e+09,9.077065781001920630e-01,4.999544847258629021e-01,8.061728883420215652e+00,4.218737253573102142e-01
6.730000000000000000e+09,9.096657542253470119e-01,4.999544953544844406e-01,8.024870047453115163e+00,4.212078412255454984e-01
6.735000000000000000e+09,9.116507611708113412e-01,4.999545060903581306e-01,7.987711285590080479e+00,4.205307936521109902e-01
6.740000000000000000e+09,9.136620338925987017e-01,4.999545169341968465e-01,7.950251015502836083e+00,4.198423635869710235e-01
6.745000000000000000e+09,9.157000169154601021e-01,4.999545278867173481e-01,7.912487635304578326e+00,4.191423265954277722e-01
6.750000000000000000e+09,9.177651645788611479e-01,4.999545389486400593e-01,7.874419523324409198e+00,4.184304527064607315e-01
6.755000000000000000e+09,9.198579412915297571e-01,4.999545501206893450e-01,7.836045037857568119e+00,4.177065062557883679e-01
6.760000000000000000e+09,9.219788217923546858e-01,4.999545614035931784e-01,7.797362516932579979e+00,4.169702457242392413e-01
6.765000000000000000e+09,9.241282914201416343e-01,4.999545727980834742e-01,7.758370278056467839e+00,4.162214235705261611e-01
6.770000000000000000e+09,9.263068463902551786e-01,4.999545843048956439e-01,7.719066617979941647e+00,4.154597860590272251e-01
6.775000000000000000e+09,9.285149940808002933e-01,4.999545959247689297e-01,7.679449812435477973e+00,4.146850730814820585e-01
6.780000000000000000e+09,9.307532533262247165e-01,4.999546076584461818e-01,7.639518115895133299e+00,4.138970179732991417e-01
6.785000000000000000e+09,9.330221547208052968e-01,4.999546195066739140e-01,7.599269761306644888e+00,4.130953473234605933e-01
6.790000000000000000e+09,9.353222409303978413e-01,4.999546314702023042e-01,7.558702959844314506e+00,4.122797807785201218e-01
6.795000000000000000e+09,9.376540670141639833e-01,4.999546435497850827e-01,7.517815900645992144e+00,4.114500308399015038e-01
6.800000000000000000e+09,9.400182007561731501e-01,4.999546557461794216e-01,7.476606750549029456e+00,4.106058026545130191e-01
6.805000000000000000e+09,9.424152230065931946e-01,4.999546680601462678e-01,7.435073653829475049e+00,4.097467937985197484e-01
6.810000000000000000e+09,9.448457280336995945e-01,4.999546804924498988e-01,7.393214731936117445e+00,4.088726940538507937e-01
6.815000000000000000e+09,9.473103238867475184e-01,4.999546930438580894e-01,7.351028083217721942e+00,4.079831851771352769e-01
6.820000000000000000e+09,9.498096327696639030e-01,4.999547057151422225e-01,7.308511782657197919e+00,4.070779406610772755e-01
6.825000000000000000e+09,9.523442914262026937e-01,4.999547185070769006e-01,7.265663881602234753e+00,4.061566254877685966e-01
6.830000000000000000e+09,9.549149515378602127e-01,4.999547314204402793e-01,7.222482407480543820e+00,4.052188958733788371e-01
6.835000000000000000e+09,9.575222801329704714e-01,4.999547444560137888e-01,7.178965363534649313e+00,4.042643990046603242e-01
6.840000000000000000e+09,9.601669600090201317e-01,4.999547576145823014e-01,7.135110728543741843e+00,4.032927727662526385e-01
6.845000000000000000e+09,9.628496901685439369e-01,4.999547708969338533e-01,7.090916456539674506e+00,4.023036454585910970e-01
6.850000000000000000e+09,9.655711862678183488e-01,4.999547843038599781e-01,7.046380476534173987e+00,4.012966355064492840e-01
6.855000000000000000e+09,9.683321810803504626e-01,4.999547978361552070e-01,7.001500692233193490e+00,4.002713511572161265e-01
6.860000000000000000e+09,9.711334249741992997e-01,4.999548114946174571e-01,6.956274981762725851e+00,3.992273901690740479e-01
6.865000000000000000e+09,9.739756864051527518e-01,4.999548252800477544e-01,6.910701197380052285e+00,3.981643394880914899e-01
6.870000000000000000e+09,9.768597524247033537e-01,4.999548391932503999e-01,6.864777165197306630e+00,3.970817749144317510e-01
6.875000000000000000e+09,9.797864292047466783e-01,4.999548532350326924e-01,6.818500684894658548e+00,3.959792607567278466e-01
6.880000000000000000e+09,9.827565425782096575e-01,4.999548674062050391e-01,6.771869529445017299e+00,3.948563494746896163e-01
6.885000000000000000e+09,9.857709385976940464e-01,4.999548817075809559e-01,6.724881444826094068e+00,3.937125813089074611e-01
6.890000000000000000e+09,9.888304841111835719e-01,4.999548961399769564e-01,6.677534149744269953e+00,3.925474838979505221e-01
6.895000000000000000e+09,9.919360673564459052e-01,4.999549107042124962e-01,6.629825335356599680e+00,3.913605718819350709e-01
6.900000000000000000e+09,9.950885985747558449e-01,4.999549254011101396e-01,6.581752664987112311e+00,3.901513464919355023e-01
6.905000000000000000e+09,9.982890106435229338e-01,4.999549402314952262e-01,6.533313773859057427e+00,3.889192951252343766e-01
6.910000000000000000e+09,1.001538259730132774e+00,4.999549551961959826e-01,6.484506268815027674e+00,3.876638909051431936e-01
6.915000000000000000e+09,1.004837325966416728e+00,4.999549702960435771e-01,6.435327728046057238e+00,3.863845922253280607e-01
6.920000000000000000e+09,1.008187214144335098e+00,4.999549855318719538e-01,6.385775700834313895e+00,3.850808422781578644e-01
6.925000000000000000e+09,1.011588954435777898e+00,4.999550009045177767e-01,6.335847707271201834e+00,3.837520685654355890e-01
6.930000000000000000e+09,1.015043603133658490e+00,4.999550164148204856e-01,6.285541238013728993e+00,3.823976823924867818e-01
6.935000000000000000e+09,1.018552243418225700e+00,4.999550320636222955e-01,6.234853754026485895e+00,3.810170783435407604e-01
6.940000000000000000e+09,1.022115986148526723e+00,4.999550478517680308e-01,6.183782686324255984e+00,3.796096337380575614e-01
6.945000000000000000e+09,1.025735970678588682e+00,4.999550637801050690e-01,6.132325435738978925e+00,3.781747080679000450e-01
6.950000000000000000e+09,1.029413365700940997e+00,4.999550798494834525e-01,6.080479372679267414e+00,3.767116424137076369e-01
6.955000000000000000e+09,1.033149370117781185e+00,4.999550960607557770e-01,6.028241836898255990e+00,3.752197588400745243e-01
6.960000000000000000e+09,1.036945213939580945e+00,4.999551124147771364e-01,5.975610137284126822e+00,3.736983597691023729e-01
6.965000000000000000e+09,1.040802159214679445e+00,4.999551289124050668e-01,5.922581551635866859e+00,3.721467273303750711e-01
6.970000000000000000e+09,1.044721500987703777e+00,4.999551455544995471e-01,5.869153326473261600e+00,3.705641226878346739e-01
6.975000000000000000e+09,1.048704568290631967e+00,4.999551623419229429e-01,5.815322676840771976e+00,3.689497853414447359e-01
6.980000000000000000e+09,1.052752725165444936e+00,4.999551792755398960e-01,5.761086786134908877e+00,3.673029324035022580e-01
6.985000000000000000e+09,1.056867371720816351e+00,4.999551963562175461e-01,5.706442805940184826e+00,3.656227578481281437e-01
6.990000000000000000e+09,1.061049945223590196e+00,4.999552135848250312e-01,5.651387855876743416e+00,3.639084317329406293e-01
6.995000000000000000e+09,1.065301921225868753e+00,4.999552309622338764e-01,5.595919023467529563e+00,3.621590993920283941e-01
7.000000000000000000e+09,1.069624814728664219e+00,4.999552484893177162e-01,5.540033364028992935e+00,3.603738805991923977e-01
7.005000000000000000e+09,1.074020181384749417e+00,4.999552661669523501e-01,5.483727900566600866e+00,3.585518686996470583e-01
7.010000000000000000e+09,1.078489618740328559e+00,4.999552839960155759e-01,5.426999623699657604e+00,3.566921297096857235e-01
7.015000000000000000e+09,1.083034767517439878e+00,4.999553019773873008e-01,5.369845491608379540e+00,3.547937013827819897e-01
7.020000000000000000e+09,1.087657312938667742e+00,4.999553201119493751e-01,5.312262430001193358e+00,3.528555922406937384e-01
7.025000000000000000e+09,1.092358986094636109e+00,4.999553384005856471e-01,5.254247332114911018e+00,3.508767805685693575e-01
7.030000000000000000e+09,1.097141565357887760e+00,4.999553568441817974e-01,5.195797058722094519e+00,3.488562133717091895e-01
7.035000000000000000e+09,1.102006877840435939e+00,4.999553754436254493e-01,5.136908438200392446e+00,3.467928052943114459e-01
7.040000000000000000e+09,1.106956800900769533e+00,4.999553941998058915e-01,5.077578266609186208e+00,3.446854374967595613e-01
7.045000000000000000e+09,1.111993263699739831e+00,4.999554131136142443e-01,5.017803307802691570e+00,3.425329564907693136e-01
7.050000000000000000e+09,1.117118248805804015e+00,4.999554321859433492e-01,4.957580293596048016e+00,3.403341729312902020e-01
7.055000000000000000e+09,1.122333793853672379e+00,4.999554514176876019e-01,4.896905923951969442e+00,3.380878603622248790e-01
7.060000000000000000e+09,1.127641993255353858e+00,4.999554708097431743e-01,4.835776867226185161e+00,3.357927539154926810e-01
7.065000000000000000e+09,1.133044999967047772e+00,4.999554903630075708e-01,4.774189760447923980e+00,3.334475489606677501e-01
7.070000000000000000e+09,1.138545027312643843e+00,4.999555100783800166e-01,4.712141209650844154e+00,3.310508997037623913e-01
7.075000000000000000e+09,1.144144350864596316e+00,4.999555299567610134e-01,4.649627790266425365e+00,3.286014177335763176e-01
7.080000000000000000e+09,1.149845310385689379e+00,4.999555499990525620e-01,4.586646047560883233e+00,3.260976705127595077e-01
7.085000000000000000e+09,1.155650311831100563e+00,4.999555702061579399e-01,4.523192497144307822e+00,3.235381798125002151e-01
7.090000000000000000e+09,1.161561829414178737e+00,4.999555905789817567e-01,4.459263625535814235e+00,3.209214200879364487e-01
7.095000000000000000e+09,1.167582407736211580e+00,4.999556111184298435e-01,4.394855890804022280e+00,3.182458167927108006e-01
7.100000000000000000e+09,1.173714663982562190e+00,4.999556318254091969e-01,4.329965723276282041e+00,3.155097446299823805e-01
7.105000000000000000e+09,1.179961290185430833e+00,4.999556527008280349e-01,4.264589526338864900e+00,3.127115257383250579e-01
7.110000000000000000e+09,1.186325055556884500e+00,4.999556737455954636e-01,4.198723677306237079e+00,3.098494278090242471e-01
7.115000000000000000e+09,1.192808808891076655e+00,4.999556949606218104e-01,4.132364528395435777e+00,3.069216621336434137e-01
7.120000000000000000e+09,1.199415481038746956e+00,4.999557163468181797e-01,4.065508407791051049e+00,3.039263815785429590e-01
7.125000000000000000e+09,1.206148087454539386e+00,4.999557379050967310e-01,3.998151620815598051e+00,3.008616784841933178e-01
7.130000000000000000e+09,1.213009730818678911e+00,4.999557596363704004e-01,3.930290451210467939e+00,2.977255824866594791e-01
7.135000000000000000e+09,1.220003603733755160e+00,4.999557815415528461e-01,3.861921162535633112e+00,2.945160582586998088e-01
7.140000000000000000e+09,1.227132991497511316e+00,4.999558036215585588e-01,3.793039999698433196e+00,2.912310031679727906e-01
7.145000000000000000e+09,1.234401274952987793e+00,4.999558258773026398e-01,3.723643190613809217e+00,2.878682448494159773e-01
7.150000000000000000e+09,1.241811933415760905e+00,4.999558483097008010e-01,3.653726948014023979e+00,2.844255386895556681e-01
7.155000000000000000e+09,1.249368547679684305e+00,4.999558709196693096e-01,3.583287471406956914e+00,2.809005652195660785e-01
7.160000000000000000e+09,1.257074803100508342e+00,4.999558937081249321e-01,3.512320949202403675e+00,2.772909274148417369e-01
7.165000000000000000e+09,1.264934492757540552e+00,4.999559166759848239e-01,3.440823561013294896e+00,2.735941478982324426e-01
7.170000000000000000e+09,1.272951520692768845e+00,4.999559398241665287e-01,3.368791480147064199e+00,2.698076660444973518e-01
7.175000000000000000e+09,1.281129905227600396e+00,4.999559631535878679e-01,3.296220876289226442e+00,2.659288349828564657e-01
7.180000000000000000e+09,1.289473782354560116e+00,4.999559866651669404e-01,3.223107918407604799e+00,2.619549184959091281e-01
7.185000000000000000e+09,1.297987409203648745e+00,4.999560103598220118e-01,3.149448777879523043e+00,2.578830878118883452e-01
7.190000000000000000e+09,1.306675167580399144e+00,4.999560342384713474e-01,3.075239631864284284e+00,2.537104182883258008e-01
7.195000000000000000e+09,1.315541567573934589e+00,4.999560583020333793e-01,3.000476666928211245e+00,2.494338859844826284e-01
7.200000000000000000e+09,1.324591251229881417e+00,4.999560825514264284e-01,2.925156082956423376e+00,2.450503641215237005e-01
7.205000000000000000e+09,1.333828996287263369e+00,4.999561069875688712e-01,2.849274097341007561e+00,2.405566194270429281e-01
7.210000000000000000e+09,1.343259719971040322e+00,4.999561316113787512e-01,2.772826949496121518e+00,2.359493083642004163e-01
7.215000000000000000e+09,1.352888482836829276e+00,4.999561564237740008e-01,2.695810905700919857e+00,2.312249732431441163e-01
7.220000000000000000e+09,1.362720492661145144e+00,4.999561814256722192e-01,2.618222264292125345e+00,2.263800382138193013e-01
7.225000000000000000e+09,1.372761108367225091e+00,4.999562066179905617e-01,2.540057361247240131e+00,2.214108051408189004e-01
7.230000000000000000e+09,1.383015843980812232e+00,4.999562320016459616e-01,2.461312576154432552e+00,2.163134493585421314e-01
7.235000000000000000e+09,1.393490372602073091e+00,4.999562575775546858e-01,2.381984338623946318e+00,2.110840153090261517e-01
7.240000000000000000e+09,1.404190530384141322e+00,4.999562833466324463e-01,2.302069135148752999e+00,2.057184120624229173e-01
7.245000000000000000e+09,1.415122320504771825e+00,4.999563093097944000e-01,2.221563516444113429e+00,2.002124087220242266e-01
7.250000000000000000e+09,1.426291917111452756e+00,4.999563354679548710e-01,2.140464105329349387e+00,1.945616297188073607e-01
7.255000000000000000e+09,1.437705669229862870e+00,4.999563618220275174e-01,2.058767605128324796e+00,1.887615499953964604e-01
7.260000000000000000e+09,1.449370104610297805e+00,4.999563883729251090e-01,1.976470808666325407e+00,1.828074900870574893e-01
7.265000000000000000e+09,1.461291933489225592e+00,4.999564151215594721e-01,1.893570607905322722e+00,1.766946111061915570e-01
7.270000000000000000e+09,1.473478052245744907e+00,4.999564420688413224e-01,1.810064004219290368e+00,1.704179096350016964e-01
7.275000000000000000e+09,1.485935546921886896e+00,4.999564692156805434e-01,1.725948119375492418e+00,1.639722125369130201e-01
7.280000000000000000e+09,1.498671696573031120e+00,4.999564965629856861e-01,1.641220207280733812e+00,1.573521716985941121e-01
7.285000000000000000e+09,1.511693976417774365e+00,4.999565241116640801e-01,1.555877666506917611e+00,1.505522587127693934e-01
7.290000000000000000e+09,1.525010060745713325e+00,4.999565518626217786e-01,1.469918053662820023e+00,1.435667595178917177e-01
7.295000000000000000e+09,1.538627825538892546e+00,4.999565798167635577e-01,1.383339097667323214e+00,1.363897690121925188e-01
7.300000000000000000e+09,1.552555350758726416e+00,4.999566079749926395e-01,1.296138714977287387e+00,1.290151856619741189e-01
7.305000000000000000e+09,1.566800922246276206e+00,4.999566363382106360e-01,1.208315025815282162e+00,1.214367061260732683e-01
7.310000000000000000e+09,1.581373033171880937e+00,4.999566649073177160e-01,1.119866371487212797e+00,1.136478199253377896e-01
7.315000000000000000e+09,1.596280384974118949e+00,4.999566936832122721e-01,1.030791332814085637e+00,1.056418041838683708e-01
7.320000000000000000e+09,1.611531887708002264e+00,4.999567226667909203e-01,9.410887497910667143e-01,9.741171848029900326e-02
7.325000000000000000e+09,1.627136659726067913e+00,4.999567518589485005e-01,8.507577425152946793e-01,8.895039984558922308e-02
7.330000000000000000e+09,1.643104026601961420e+00,4.999567812605777983e-01,7.597977334681671469e-01,8.025045795241703139e-02
7.335000000000000000e+09,1.659443519200084260e+00,4.999568108725697124e-01,6.682084712190130560e-01,7.130427054488486238e-02
7.340000000000000000e+09,1.676164870777351990e+00,4.999568406958129763e-01,5.759900556703357877e-01,6.210397916831411624e-02
7.345000000000000000e+09,1.693278013008586047e+00,4.999568707311942140e-01,4.831429648707097901e-01,5.264148525636541676e-02
7.350000000000000000e+09,1.710793070794322634e+00,4.999569009795977736e-01,3.896680835519362174e-01,4.290844665262200097e-02
7.355000000000000000e+09,1.728720355719217006e+00,4.999569314419056165e-01,2.955667334236329324e-01,3.289627463959970965e-02
7.360000000000000000e+09,1.747070357997610346e+00,4.999569621189973168e-01,2.008407053677124521e-01,2.259613156779949339e-02
7.365000000000000000e+09,1.765853736738971946e+00,4.999569930117500061e-01,1.054922936183071286e-01,1.199892918144113141e-02
7.370000000000000000e+09,1.785081308350382034e+00,4.999570241210381516e-01,9.524332018591406129e-03,1.095327748427521453e-03
7.375000000000000000e+09,1.804764032870871837e+00,4.999570554477335560e-01,-8.705976751767813271e-02,-1.012426388239984210e-02
7.380000000000000000e+09,1.824912998021173571e+00,4.999570869927053018e-01,-1.842559742436613579e-01,-2.166968716448536281e-02
7.385000000000000000e+09,1.845539400729578450e+00,4.999571187568195851e-01,-2.820595953935243205e-01,-3.355103152843108560e-02
7.390000000000000000e+09,1.866654525878538973e+00,4.999571507409397708e-01,-3.804652304669998153e-01,-4.577863068667298307e-02
7.395000000000000000e+09,1.888269721994386696e+00,4.999571829459260042e-01,-4.794667228669599601e-01,-5.836305738875968707e-02
7.400000000000000000e+09,1.910396373580062424e+00,4.999572153726355439e-01,-5.790571087686456897e-01,-7.131511643010535195e-02
7.405000000000000000e+09,1.933045869771263803e+00,4.999572480219223736e-01,-6.792285631127671364e-01,-8.464583570008765712e-02
7.410000000000000000e+09,1.956229568972700950e+00,4.999572808946371461e-01,-7.799723426115694469e-01,-9.836645503505392352e-02
7.415000000000000000e+09,1.979958759101988264e+00,4.999573139916271280e-01,-8.812787256357288435e-01,-1.124884126174587884e-01
7.420000000000000000e+09,2.004244613056411328e+00,4.999573473137363111e-01,-9.831369489068336742e-01,-1.270233286472216561e-01
7.425000000000000000e+09,2.029098138982244670e+00,4.999573808618049675e-01,-1.085535140872519566e+00,-1.419829859810364248e-01
7.430000000000000000e+09,2.054530124908064526e+00,4.999574146366697613e-01,-1.188460251675266033e+00,-1.573793074145131143e-01
7.435000000000000000e+09,2.080551077285649697e+00,4.999574486391636374e-01,-1.291897979655908468e+00,-1.732243292602086981e-01
7.440000000000000000e+09,2.107171152944443016e+00,4.999574828701157658e-01,-1.395832694278257069e+00,-1.895301708390351170e-01
7.445000000000000000e+09,2.134400083968638562e+00,4.999575173303513753e-01,-1.500247355472770217e+00,-2.063089994909792502e-01
7.450000000000000000e+09,2.162247094969312222e+00,4.999575520206915868e-01,-1.605123429333728424e+00,-2.235729906731320771e-01
7.455000000000000000e+09,2.190720812223641012e+00,4.999575869419536356e-01,-1.710440800179176879e+00,-2.413342826957616261e-01
7.460000000000000000e+09,2.219829164135958877e+00,4.999576220949503713e-01,-1.816177678977508148e+00,-2.596049256180712472e-01
7.465000000000000000e+09,2.249579272484136805e+00,4.999576574804904805e-01,-1.922310508218040281e+00,-2.783968238100921200e-01
7.470000000000000000e+09,2.279977333904180448e+00,4.999576930993782642e-01,-2.028813863282804775e+00,-2.977216716580227684e-01
7.475000000000000000e+09,2.311028491096978499e+00,4.999577289524134716e-01,-2.135660350484505532e+00,-3.175908818855254223e-01
7.480000000000000000e+09,2.342736693255657254e+00,4.999577650403914109e-01,-2.242820501947004441e+00,-3.380155059462036649e-01
7.485000000000000000e+09,2.375104545250286137e+00,4.999578013641025609e-01,-2.350262667563027374e+00,-3.590061459376685526e-01
7.490000000000000000e+09,2.408133145167246525e+00,4.999578379243328485e-01,-2.457952904356804691e+00,-3.805728574959559296e-01
7.495000000000000000e+09,2.441821909862452067e+00,4.999578747218631491e-01,-2.565854863618845627e+00,-4.027250431352519255e-01
7.500000000000000000e+09,2.476168388287853350e+00,4.999579117574695641e-01,-2.673929676293296698e+00,-4.254713355278476605e-01
7.505000000000000000e+09,2.511168062459002925e+00,4.999579490319230879e-01,-2.782135837166087811e+00,-4.488194702523081725e-01
7.510000000000000000e+09,2.546814136083071389e+00,4.999579865459894967e-01,-2.890429088535579449e+00,-4.727761475984335604e-01
7.515000000000000000e+09,2.583097311023209386e+00,4.999580243004294600e-01,-2.998762304109868992e+00,-4.973468830798726259e-01
7.520000000000000000e+09,2.620005551995568283e+00,4.999580622959982068e-01,-3.107085374047304782e+00,-5.225358464101657052e-01
7.525000000000000000e+09,2.657523840132328452e+00,4.999581005334456374e-01,-3.215345092174166197e+00,-5.483456888142919095e-01
7.530000000000000000e+09,2.695633916315060663e+00,4.999581390135159897e-01,-3.323485046527178355e+00,-5.747773586876909757e-01
7.535000000000000000e+09,2.734314015520816099e+00,4.999581777369479507e-01,-3.431445514568369770e+00,-6.018299058032512416e-01
7.540000000000000000e+09,2.773538593774969918e+00,4.999582167044744896e-01,-3.539163364535710787e+00,-6.295002744676203577e-01
7.545000000000000000e+09,2.813278049721688934e+00,4.999582559168227469e-01,-3.646571964576819092e+00,-6.577830862792235500e-01
7.550000000000000000e+09,2.853498443284801400e+00,4.999582953747139236e-01,-3.753601101501522930e+00,-6.866704134308567742e-01
7.555000000000000000e+09,2.894161214379503910e+00,4.999583350788631697e-01,-3.860176911125874355e+00,-7.161515438163046365e-01
7.560000000000000000e+09,2.935222905182517827e+00,4.999583750299795293e-01,-3.966221822373672712e+00,-7.462127395721720458e-01
7.565000000000000000e+09,2.976634890044033810e+00,4.999584152287658290e-01,-4.071654517467115930e+00,-7.768369910927142019e-01
7.570000000000000000e+09,3.018343117728921943e+00,4.999584556759185117e-01,-4.176389910698095953e+00,-8.080037690014978402e-01
7.575000000000000000e+09,3.060287871289445683e+00,4.999584963721276920e-01,-4.280339148398662807e+00,-8.396887770390353278e-01
7.580000000000000000e+09,3.102403551493707390e+00,4.999585373180769343e-01,-4.383409632848716875e+00,-8.718637093328229781e-01
7.585000000000000000e+09,3.144618490361398067e+00,4.999585785144430305e-01,-4.485505072999901088e+00,-9.044960160596127174e-01
7.590000000000000000e+09,3.186854801893653111e+00,4.999586199618962223e-01,-4.586525564856478887e+00,-9.375486820178964287e-01
7.595000000000000000e+09,3.229028277629852006e+00,4.999586616610998679e-01,-4.686367704459156514e+00,-9.709800231883631838e-01
7.600000000000000000e+09,3.271048335060734225e+00,4.999587036127102757e-01,-4.784924736317520910e+00,-1.004743506850175994e+00
7.605000000000000000e+09,3.312818027223030093e+00,4.999587458173768706e-01,-4.882086740036756467e+00,-1.038787601284830053e+00
7.610000000000000000e+09,3.354234121943235891e+00,4.999587882757419166e-01,-4.977740857725928336e+00,-1.073055661499533686e+00
7.615000000000000000e+09,3.395187259119998302e+00,4.999588309884402393e-01,-5.071771564481005967e+00,-1.107485857686998365e+00
7.620000000000000000e+09,3.435562194153987114e+00,4.999588739560996142e-01,-5.164060983933475235e+00,-1.142011153325435568e+00
7.625000000000000000e+09,3.475238135032032716e+00,4.999589171793401565e-01,-5.254489250341034534e+00,-1.176559339810665294e+00
7.630000000000000000e+09,3.514089179718582923e+00,4.999589606587745427e-01,-5.342934918215903828e+00,-1.211053134359536543e+00
7.635000000000000000e+09,3.551984859279411211e+00,4.999590043950076779e-01,-5.429275419806341318e+00,-1.245410347518482119e+00
7.640000000000000000e+09,3.588790790591986912e+00,4.999590483886368064e-01,-5.513387569993490445e+00,-1.279544125969570567e+00
7.645000000000000000e+09,3.624369440576018508e+00,4.999590926402512903e-01,-5.595148117341567584e+00,-1.313363275428939714e+00
7.650000000000000000e+09,3.658581001585904602e+00,4.999591371504324977e-01,-5.674434339085550505e+00,-1.346772667238241628e+00
7.655000000000000000e+09,3.691284375006333107e+00,4.999591819197538034e-01,-5.751124676864383112e+00,-1.379673730792328579e+00
7.660000000000000000e+09,3.722338257190464184e+00,4.999592269487803109e-01,-5.825099408933810174e+00,-1.411965032196848657e+00
7.665000000000000000e+09,3.751602318771011024e+00,4.999592722380689080e-01,-5.896241353519641848e+00,-1.443542937560662986e+00
7.670000000000000000e+09,3.778938465135335711e+00,4.999593177881681005e-01,-5.964436596901014909e+00,-1.474302357128542074e+00
7.675000000000000000e+09,3.804212162586023460e+00,4.999593635996178453e-01,-6.029575238764580902e+00,-1.504137564098867230e+00
7.680000000000000000e+09,3.827293811540050772e+00,4.999594096729496062e-01,-6.091552146385374122e+00,-1.532943079521335683e+00
7.685000000000000000e+09,3.848060145206995131e+00,4.999594560086861317e-01,-6.150267708374891562e+00,-1.560614612248366395e+00
7.690000000000000000e+09,3.866395629629135744e+00,4.999595026073413440e-01,-6.205628577976643356e+00,-1.587050040548145358e+00
7.695000000000000000e+09,3.882193838964498767e+00,4.999595494694202835e-01,-6.257548395403055963e+00,-1.612150419864096573e+00
7.700000000000000000e+09,3.895358778545074507e+00,4.999595965954189980e-01,-6.305948478404870272e+00,-1.635820999376616403e+00
7.705000000000000000e+09,3.905806127675070627e+00,4.999596439858243757e-01,-6.350758470208578643e+00,-1.657972228606744647e+00
7.710000000000000000e+09,3.913464374444865612e+00,4.999596916411141456e-01,-6.391916934192694910e+00,-1.678520734402729975e+00
7.715000000000000000e+09,3.918275816072136486e+00,4.999597395617568218e-01,-6.429371885168693623e+00,-1.697390248324892603e+00
7.720000000000000000e+09,3.920197400459335846e+00,4.999597877482112596e-01,-6.463081247947498831e+00,-1.714512464774101463e+00
7.725000000000000000e+09,3.919201387740349318e+00,4.999598362009269881e-01,-6.493013234911073184e+00,-1.729827811176999131e+00
7.730000000000000000e+09,3.915275814500962959e+00,4.999598849203438222e-01,-6.519146635643294552e+00,-1.743286113186826469e+00
7.735000000000000000e+09,3.908424747962795820e+00,4.999599339068919734e-01,-6.541471013203633333e+00,-1.754847140108884318e+00
7.740000000000000000e+09,3.898668322570090883e+00,4.999599831609916056e-01,-6.559986803321137039e+00,-1.764481018547831237e+00
7.745000000000000000e+09,3.886042556877664200e+00,4.999600326830532238e-01,-6.574705314628502606e+00,-1.772168505516781956e+00
7.750000000000000000e+09,3.870598954243928524e+00,4.999600824734770077e-01,-6.585648629923226416e+00,-1.777901115785584185e+00
7.755000000000000000e+09,3.852403896289708030e+00,4.999601325326532564e-01,-6.592849410343254668e+00,-1.781681101970485681e+00
7.760000000000000000e+09,3.831537843232374563e+00,4.999601828609618326e-01,-6.596350606161598407e+00,-1.783521289599341753e+00
7.765000000000000000e+09,3.808094359797697948e+00,4.999602334587723851e-01,-6.596205079612293076e+00,-1.783444772991427119e+00
7.770000000000000000e+09,3.782178989301876904e+00,4.999602843264441265e-01,-6.592475146692184040e+00,-1.781484481119695040e+00
7.775000000000000000e+09,3.753908001545517514e+00,4.999603354643255559e-01,-6.585232046202815326e+00,-1.777682625555885743e+00
7.780000000000000000e+09,3.723407042260408861e+00,4.999603868727546807e-01,-6.574555345357651071e+00,-1.772090045028597238e+00
7.785000000000000000e+09,3.690809713012546567e+00,4.999604385520587946e-01,-6.560532292080791805e+00,-1.764765462991070510e+00
7.790000000000000000e+09,3.656256110637361445e+00,4.999604905025541446e-01,-6.543257124628889088e+00,-1.755774675845882538e+00
7.795000000000000000e+09,3.619891354559021224e+00,4.999605427245462086e-01,-6.522830349390439153e+00,-1.745189690105021452e+00
7.800000000000000000e+09,3.581864128831016458e+00,4.999605952183293622e-01,-6.499357997682382759e+00,-1.733087826804059706e+00
7.805000000000000000e+09,3.542325263492120513e+00,4.999606479841868234e-01,-6.472950872056367544e+00,-1.719550810964941778e+00
7.810000000000000000e+09,3.501426377071958029e+00,4.999607010223905412e-01,-6.443723792115355842e+00,-1.704663862901587112e+00
7.815000000000000000e+09,3.459318598899863595e+00,4.999607543332011406e-01,-6.411794849124698992e+00,-1.688514806750169406e+00
7.820000000000000000e+09,3.416151386484550745e+00,4.999608079168678110e-01,-6.377284677862218309e+00,-1.671193209895433185e+00
7.825000000000000000e+09,3.372071449701671497e+00,4.999608617736281957e-01,-6.340315753162365731e+00,-1.652789565016602680e+00
7.830000000000000000e+09,3.327221790068523255e+00,4.999609159037081696e-01,-6.301011717570867532e+00,-1.633394524415670901e+00
7.835000000000000000e+09,3.281740860097456469e+00,4.999609703073221167e-01,-6.259496745470945811e+00,-1.613098194200293101e+00
7.840000000000000000e+09,3.235761844611468874e+00,4.999610249846723198e-01,-6.215894947920834746e+00,-1.591989493808514844e+00
7.845000000000000000e+09,3.189412063207041736e+00,4.999610799359492930e-01,-6.170329821433756301e+00,-1.570155584421464745e+00
7.850000000000000000e+09,3.142812490624773858e+00,4.999611351613315047e-01,-6.122923742888306542e+00,-1.547681367978653189e+00
7.855000000000000000e+09,3.096077389833606031e+00,4.999611906609852108e-01,-6.073797511861939391e+00,-1.524649056906013822e+00
7.860000000000000000e+09,3.049314051019099914e+00,4.999612464350644547e-01,-6.023069940813964962e+00,-1.501137813248018205e+00
7.865000000000000000e+09,3.002622628463796239e+00,4.999613024837111230e-01,-5.970857492796520560e+00,-1.477223454713451289e+00
7.870000000000000000e+09,2.956096066479328321e+00,4.999613588070545012e-01,-5.917273965736287167e+00,-1.452978224195082602e+00
7.875000000000000000e+09,2.909820105031866611e+00,4.999614154052113846e-01,-5.862430221770186023e+00,-1.428470618582300844e+00
7.880000000000000000e+09,2.863873355492938533e+00,4.999614722782861342e-01,-5.806433959673223733e+00,-1.403765272158149502e+00
7.885000000000000000e+09,2.818327436995664570e+00,4.999615294263702325e-01,-5.749389528074098088e+00,-1.378922889535539209e+00
7.890000000000000000e+09,2.773247164115361763e+00,4.999615868495425053e-01,-5.691397776877836989e+00,-1.354000222906854400e+00
7.895000000000000000e+09,2.728690777030951864e+00,4.999616445478688442e-01,-5.632555944160115402e+00,-1.329050088361375836e+00
7.900000000000000000e+09,2.684710205838649166e+00,4.999617025214022070e-01,-5.572957575651828144e+00,-1.304121416096397867e+00
7.905000000000000000e+09,2.641351361349403071e+00,4.999617607701824507e-01,-5.512692473920556502e+00,-1.279259329546397872e+00
7.910000000000000000e+09,2.598654445389246170e+00,4.999618192942363870e-01,-5.451846674360821154e+00,-1.254505248710680254e+00
7.915000000000000000e+09,2.556654274332406107e+00,4.999618780935774498e-01,-5.390502445144079502e+00,-1.229897013266102901e+00
7.920000000000000000e+09,2.515380610329633893e+00,4.999619371682059166e-01,-5.328738308375927879e+00,-1.205469021403279939e+00
7.925000000000000000e+09,2.474858495419693938e+00,4.999619965181085202e-01,-5.266629079843948347e+00,-1.181252380701794946e+00
7.930000000000000000e+09,2.435108584388339548e+00,4.999620561432586707e-01,-5.204245924864910222e+00,-1.157275067732513651e+00
7.935000000000000000e+09,2.396147472889873065e+00,4.999621160436159562e-01,-5.141656427899532034e+00,-1.133562093453661435e+00
7.940000000000000000e+09,2.357988017951786475e+00,4.999621762191265306e-01,-5.078924673773498100e+00,-1.110135671835971838e+00
7.945000000000000000e+09,2.320639648530535393e+00,4.999622366697226705e-01,-5.016111338509647410e+00,-1.087015389500634255e+00
7.950000000000000000e+09,2.284108664293466706e+00,4.999622973953229410e-01,-4.953273787964552533e+00,-1.064218374488791197e+00
7.955000000000000000e+09,2.248398521226286473e+00,4.999623583958318629e-01,-4.890466182601582723e+00,-1.041759462574518347e+00
7.960000000000000000e+09,2.213510103080620794e+00,4.999624196711400237e-01,-4.827739586941844685e+00,-1.019651359828027237e+00
7.965000000000000000e+09,2.179441977989991397e+00,4.999624812211240221e-01,-4.765142082350623198e+00,-9.979048003719104276e-01
7.970000000000000000e+09,2.146190639887779916e+00,4.999625430456461350e-01,-4.702718881993765976e+00,-9.765286985077765713e-01
7.975000000000000000e+09,2.113750734608113468e+00,4.999626051445545949e-01,-4.640512446945209923e+00,-9.555302945907773182e-01
7.980000000000000000e+09,2.082115270740410473e+00,4.999626675176831458e-01,-4.578562602531133230e+00,-9.349152941936769157e-01
7.985000000000000000e+09,2.051275815493051713e+00,4.999627301648513211e-01,-4.516906654150826483e+00,-9.146880002636428308e-01
7.990000000000000000e+09,2.021222675947199843e+00,4.999627930858640545e-01,-4.455579501910060358e+00,-8.948514380976049232e-01
7.995000000000000000e+09,1.991945066178365753e+00,4.999628562805118470e-01,-4.394613753485226759e+00,-8.754074730645060587e-01
8.000000000000000000e+09,1.963431260834716197e+00,4.999629197485705445e-01,-4.334039834793784074e+00,-8.563569211143178261e-01
8.005000000000000000e+09,1.935668735776953309e+00,4.999629834898012826e-01,-4.273886098042477322e+00,-8.376996521597344092e-01
8.010000000000000000e+09,1.908644296457821854e+00,4.999630475039505417e-01,-4.214178926867903741e+00,-8.194346864989718870e-01
8.015000000000000000e+09,1.882344194727302966e+00,4.999631117907498146e-01,-4.154942838318052445e+00,-8.015602844851674735e-01
8.020000000000000000e+09,1.856754234763018374e+00,4.999631763499159387e-01,-4.096200581487036807e+00,-7.840740296862163117e-01
8.025000000000000000e+09,1.831859868827082405e+00,4.999632411811505417e-01,-4.037973232670724499e+00,-7.669729058072856098e-01
8.030000000000000000e+09,1.807646283539574128e+00,4.999633062841404851e-01,-3.980280286950899971e+00,-7.502533676658071915e-01
8.035000000000000000e+09,1.784098477339900457e+00,4.999633716585572540e-01,-3.923139746146446338e+00,-7.339114065187664071e-01
8.040000000000000000e+09,1.761201329799341408e+00,4.999634373040573454e-01,-3.866568203135491544e+00,-7.179426100578578662e-01
8.045000000000000000e+09,1.738939663398115565e+00,4.999635032202821017e-01,-3.810580922521028313e+00,-7.023422173725333284e-01
8.050000000000000000e+09,1.717298298381952915e+00,4.999635694068573777e-01,-3.755191917709401750e+00,-6.871051691997931421e-01
8.055000000000000000e+09,1.696262101255867627e+00,4.999636358633938737e-01,-3.700414024424607540e+00,-6.722261537552642885e-01
8.060000000000000000e+09,1.675816027459049895e+00,4.999637025894867470e-01,-3.646258970741465433e+00,-6.576996484447905633e-01
8.065000000000000000e+09,1.655945158724431598e+00,4.999637695847157781e-01,-3.592737443713248879e+00,-6.435199577401775617e-01
8.070000000000000000e+09,1.636634735598740953e+00,4.999638368486452045e-01,-3.539859152691560595e+00,-6.296812474947983684e-01
8.075000000000000000e+09,1.617870185560987384e+00,4.999639043808236094e-01,-3.487632889426884208e+00,-6.161775759579712908e-01
8.080000000000000000e+09,1.599637147155249739e+00,4.999639721807840331e-01,-3.436066585069422086e+00,-6.030029217408676701e-01
8.085000000000000000e+09,1.581921490516167150e+00,4.999640402480438617e-01,-3.385167364172769311e+00,-5.901512089678095929e-01
8.090000000000000000e+09,1.564709334640477678e+00,4.999641085821046049e-01,-3.334941595816766302e+00,-5.776163298363927723e-01
8.095000000000000000e+09,1.547987061728805624e+00,4.999641771824521186e-01,-3.285394941961840676e+00,-5.653921647951254403e-01
8.100000000000000000e+09,1.531741328898836851e+00,4.999642460485563267e-01,-3.236532403156875404e+00,-5.534726005364807300e-01
8.105000000000000000e+09,1.515959077541991107e+00,4.999643151798712770e-01,-3.188358361708938382e+00,-5.418515459871244833e-01
8.110000000000000000e+09,1.500627540576087604e+00,4.999643845758351413e-01,-3.140876622432096088e+00,-5.305229464672358564e-01
8.115000000000000000e+09,1.485734247824727516e+00,4.999644542358701038e-01,-3.094090451090604876e+00,-5.194807961788052708e-01
8.120000000000000000e+09,1.471267029731093023e+00,4.999645241593822509e-01,-3.048002610640757837e+00,-5.087191491693037193e-01
8.125000000000000000e+09,1.457214019598384924e+00,4.999645943457616259e-01,-3.002615395382673302e+00,-4.982321289086040217e-01
8.130000000000000000e+09,1.443563654529470774e+00,4.999646647943821742e-01,-2.957930663123510939e+00,-4.880139366051221561e-01
8.135000000000000000e+09,1.430304675225037458e+00,4.999647355046017427e-01,-2.913949865459390942e+00,-4.780588583795146729e-01
8.140000000000000000e+09,1.417426124779656904e+00,4.999648064757619137e-01,-2.870674076263229235e+00,-4.683612714013073441e-01
8.145000000000000000e+09,1.404917346607740924e+00,4.999648777071881156e-01,-2.828104018482598292e+00,-4.589156490899560792e-01
8.150000000000000000e+09,1.392767981613173500e+00,4.999649491981894567e-01,-2.786240089329506286e+00,-4.497165654695750581e-01
8.155000000000000000e+09,1.380967964708850415e+00,4.999650209480587804e-01,-2.745082383953301619e+00,-4.407586987620339958e-01
8.160000000000000000e+09,1.369507520780859133e+00,4.999650929560726653e-01,-2.704630717681429264e+00,-4.320368342954836738e-01
8.165000000000000000e+09,1.358377160179644605e+00,4.999651652214911479e-01,-2.664884646899106091e+00,-4.235458667967281210e-01
8.170000000000000000e+09,1.347567673815982969e+00,4.999652377435581108e-01,-2.625843488650292823e+00,-4.152808021331337862e-01
8.175000000000000000e+09,1.337070127929001151e+00,4.999653105215008941e-01,-2.587506339030098523e+00,-4.072367585622763686e-01
8.180000000000000000e+09,1.326875858586305412e+00,4.999653835545304070e-01,-2.549872090435037819e+00,-3.994089675423673214e-01
8.185000000000000000e+09,1.316976465970435273e+00,4.999654568418411826e-01,-2.512939447737490450e+00,-3.917927741524600549e-01
8.190000000000000000e+09,1.307363808499824032e+00,4.999655303826111563e-01,-2.476706943446942422e+00,-3.843836371669494545e-01
8.195000000000000000e+09,1.298029996825574628e+00,4.999656041760018321e-01,-2.441172951912283562e+00,-3.771771288237977249e-01
8.200000000000000000e+09,1.288967387743290782e+00,4.999656782211581718e-01,-2.406335702627043105e+00,-3.701689343244182195e-01
8.205000000000000000e+09,1.280168578050854933e+00,4.999657525172085948e-01,-2.372193292681562315e+00,-3.633548510966896350e-01
8.210000000000000000e+09,1.271626398383606915e+00,4.999658270632649781e-01,-2.338743698421083206e+00,-3.567307878530794341e-01
8.215000000000000000e+09,1.263333907049958738e+00,4.999659018584226566e-01,-2.305984786347124782e+00,-3.502927634691780368e-01
8.220000000000000000e+09,1.255284383891569044e+00,4.999659769017602562e-01,-2.273914323314172758e+00,-3.440369057087966365e-01
8.225000000000000000e+09,1.247471324186003594e+00,4.999660521923399714e-01,-2.242529986058237057e+00,-3.379594498167877159e-01
8.230000000000000000e+09,1.239888432609199231e+00,4.999661277292072881e-01,-2.211829370099304803e+00,-3.320567370001217267e-01
8.235000000000000000e+09,1.232529617271457045e+00,4.999662035113912051e-01,-2.181809998053142685e+00,-3.263252128149017883e-01
8.240000000000000000e+09,1.225388983839643231e+00,4.999662795379039015e-01,-2.152469327389054943e+00,-3.207614254758174299e-01
8.245000000000000000e+09,1.218460829755565245e+00,4.999663558077410697e-01,-2.123804757666018617e+00,-3.153620241024540638e-01
8.250000000000000000e+09,1.211739638559256926e+00,4.999664323198819149e-01,-2.095813637278498565e+00,-3.101237569155207430e-01
8.255000000000000000e+09,1.205220074323447133e+00,4.999665090732887118e-01,-2.068493269738060469e+00,-3.050434693940541342e-01
8.260000000000000000e+09,1.198896976206468512e+00,4.999665860669074147e-01,-2.041840919524553044e+00,-3.001181024051643442e-01
8.265000000000000000e+09,1.192765353127073880e+00,4.999666632996671578e-01,-2.015853817528292513e+00,-2.953446903147307623e-01
8.270000000000000000e+09,1.186820378564263256e+00,4.999667407704805888e-01,-1.990529166105698522e+00,-2.907203590869333887e-01
8.275000000000000000e+09,1.181057385486383948e+00,4.999668184782437574e-01,-1.965864143778612405e+00,-2.862423243812517448e-01
8.280000000000000000e+09,1.175471861409679075e+00,4.999668964218360601e-01,-1.941855909591789775e+00,-2.819078896520739175e-01
8.285000000000000000e+09,1.170059443587980308e+00,4.999669746001202952e-01,-1.918501607151742228e+00,-2.777144442571299887e-01
8.290000000000000000e+09,1.164815914333796609e+00,4.999670530119427747e-01,-1.895798368365003927e+00,-2.736594615795576724e-01
8.295000000000000000e+09,1.159737196471328335e+00,4.999671316561332679e-01,-1.873743316896594902e+00,-2.697404971684679298e-01
8.300000000000000000e+09,1.154819348919767119e+00,4.999672105315048909e-01,-1.852333571360857967e+00,-2.659551869009653124e-01
8.305000000000000000e+09,1.150058562406580442e+00,4.999672896368543840e-01,-1.831566248263442720e+00,-2.623012451694376468e-01
8.310000000000000000e+09,1.145451155309256785e+00,4.999673689709619451e-01,-1.811438464708526208e+00,-2.587764630967961388e-01
8.315000000000000000e+09,1.140993569624007886e+00,4.999674485325912299e-01,-1.791947340885871265e+00,-2.553787067821842172e-01
8.320000000000000000e+09,1.136682367059062004e+00,4.999675283204895737e-01,-1.773090002348684857e+00,-2.521059155788113459e-01
8.325000000000000000e+09,1.132514225250957018e+00,4.999676083333877696e-01,-1.754863582096894969e+00,-2.489561004060184546e-01
8.330000000000000000e+09,1.128485934101006949e+00,4.999676885700002904e-01,-1.737265222475026460e+00,-2.459273420965568668e-01
8.335000000000000000e+09,1.124594392230056750e+00,4.999677690290252885e-01,-1.720292076898100486e+00,-2.430177897806589105e-01
8.340000000000000000e+09,1.120836603548347021e+00,4.999678497091444851e-01,-1.703941311412662696e+00,-2.402256593072578106e-01
8.345000000000000000e+09,1.117209673938280856e+00,4.999679306090233921e-01,-1.688210106104775177e+00,-2.375492317034222367e-01
8.350000000000000000e+09,1.113710808046969980e+00,4.999680117273112012e-01,-1.673095656361932804e+00,-2.349868516721492773e-01
8.355000000000000000e+09,1.110337306186153228e+00,4.999680930626408948e-01,-1.658595173999004579e+00,-2.325369261291116985e-01
8.360000000000000000e+09,1.107086561336176445e+00,4.999681746136294125e-01,-1.644705888253768400e+00,-2.301979227781301152e-01
8.365000000000000000e+09,1.103956056251591544e+00,4.999682563788773182e-01,-1.631425046661196365e+00,-2.279683687256952584e-01
8.370000000000000000e+09,1.100943360665413540e+00,4.999683383569692441e-01,-1.618749915812797147e+00,-2.258468491343391671e-01
8.375000000000000000e+09,1.098046128588833437e+00,4.999684205464737796e-01,-1.606677782005723198e+00,-2.238320059143608098e-01
8.380000000000000000e+09,1.095262095704103711e+00,4.999685029459434715e-01,-1.595205951790372501e+00,-2.219225364540575729e-01
8.385000000000000000e+09,1.092589076847201746e+00,4.999685855539148793e-01,-1.584331752419005701e+00,-2.201171923875629988e-01
8.390000000000000000e+09,1.090024963578003492e+00,4.999686683689087974e-01,-1.574052532203354726e+00,-2.184147784002854475e-01
8.395000000000000000e+09,1.087567721834527434e+00,4.999687513894300883e-01,-1.564365660782618628e+00,-2.168141510708510022e-01
8.400000000000000000e+09,1.085215389669401453e+00,4.999688346139678496e-01,-1.555268529310484649e+00,-2.153142177496483178e-01
8.405000000000000000e+09,1.082966075065114220e+00,4.999689180409954692e-01,-1.546758550561788237e+00,-2.139139354727492837e-01
8.410000000000000000e+09,1.080817953825627509e+00,4.999690016689706251e-01,-1.538833158963659908e+00,-2.126123099106922432e-01
8.415000000000000000e+09,1.078769267542067922e+00,4.999690854963353970e-01,-1.531489810556027953e+00,-2.114083943516201769e-01
8.420000000000000000e+09,1.076818321629571695e+00,4.999691695215164322e-01,-1.524725982883094133e+00,-2.103012887177495571e-01
8.425000000000000000e+09,1.074963483432970879e+00,4.999692537429248351e-01,-1.518539174819560023e+00,-2.092901386145111786e-01
8.430000000000000000e+09,1.073203180398874190e+00,4.999693381589562780e-01,-1.512926906334289168e+00,-2.083741344115452865e-01
8.435000000000000000e+09,1.071535898311964718e+00,4.999694227679911673e-01,-1.507886718194885844e+00,-2.075525103548746531e-01
8.440000000000000000e+09,1.069960179592785110e+00,4.999695075683945888e-01,-1.503416171613757291e+00,-2.068245437091296157e-01
8.445000000000000000e+09,1.068474621655018275e+00,4.999695925585165290e-01,-1.499512847839042262e+00,-2.061895539291686008e-01
8.450000000000000000e+09,1.067077875320271652e+00,4.999696777366917644e-01,-1.496174347693220774e+00,-2.056469018603734877e-01
8.455000000000000000e+09,1.065768643287771988e+00,4.999697631012401389e-01,-1.493398291059393701e+00,-2.051959889664487502e-01
8.460000000000000000e+09,1.064545678657045524e+00,4.999698486504665085e-01,-1.491182316317749335e+00,-2.048362565839925153e-01
8.465000000000000000e+09,1.063407783501834292e+00,4.999699343826608522e-01,-1.489524079734604989e+00,-2.045671852031007987e-01
8.470000000000000000e+09,1.062353807492751656e+00,4.999700202960984385e-01,-1.488421254803637961e+00,-2.043882937728346283e-01
8.475000000000000000e+09,1.061382646567222476e+00,4.999701063890397701e-01,-1.487871531542205084e+00,-2.042991390309331079e-01
8.480000000000000000e+09,1.060493241644394402e+00,4.999701926597307500e-01,-1.487872615742389382e+00,-2.042993148566421002e-01
8.485000000000000000e+09,1.059684577383554593e+00,4.999702791064027929e-01,-1.488422228178962747e+00,-2.043884516459575362e-01
8.490000000000000000e+09,1.058955680984048131e+00,4.999703657272729918e-01,-1.489518103774350788e+00,-2.045662157082593913e-01
8.495000000000000000e+09,1.058305621024851595e+00,4.999704525205438954e-01,-1.491157990721208249e+00,-2.048323086834085149e-01
8.500000000000000000e+09,1.057733506342467544e+00,4.999705394844040640e-01,-1.493339649564060512e+00,-2.051864669785288253e-01
8.505000000000000000e+09,1.057238484945007828e+00,4.999706266170277358e-01,-1.496060852239407435e+00,-2.056284612233801878e-01
8.510000000000000000e+09,1.056819742961187414e+00,4.999707139165752712e-01,-1.499319381075506774e+00,-2.061580957435238393e-01
8.515000000000000000e+09,1.056476503622449936e+00,4.999708013811929863e-01,-1.503113027751722397e+00,-2.067752080502849310e-01
8.520000000000000000e+09,1.056208026276739931e+00,4.999708890090135416e-01,-1.507439592217784785e+00,-2.074796683465903735e-01
8.525000000000000000e+09,1.056013605432378766e+00,4.999709767981556641e-01,-1.512296881573016893e+00,-2.082713790477253024e-01
8.530000000000000000e+09,1.055892569830519490e+00,4.999710647467247027e-01,-1.517682708905600864e+00,-2.091502743160522648e-01
8.535000000000000000e+09,1.055844281544753738e+00,4.999711528528122950e-01,-1.523594892091793440e+00,-2.101163196087181273e-01
8.540000000000000000e+09,1.055868135106418748e+00,4.999712411144969226e-01,-1.530031252554974852e+00,-2.111695112373652705e-01
8.545000000000000000e+09,1.055963556654172519e+00,4.999713295298436888e-01,-1.536989613984300673e+00,-2.123098759388464263e-01
8.550000000000000000e+09,1.056130003106424464e+00,4.999714180969044852e-01,-1.544467801012746611e+00,-2.135374704559401815e-01
8.555000000000000000e+09,1.056366961355302836e+00,4.999715068137182694e-01,-1.552463637854206935e+00,-2.148523811270387496e-01
8.560000000000000000e+09,1.056673947480771592e+00,4.999715956783111204e-01,-1.560974946898985749e+00,-2.162547234837177701e-01
8.565000000000000000e+09,1.057050505983526012e+00,4.999716846886962385e-01,-1.569999547267564521e+00,-2.177446418551780560e-01
8.570000000000000000e+09,1.057496209035379220e+00,4.999717738428742231e-01,-1.579535253322182919e+00,-2.193223089784794855e-01
8.575000000000000000e+09,1.058010655745859285e+00,4.999718631388330725e-01,-1.589579873134748800e+00,-2.209879256133042702e-01
8.580000000000000000e+09,1.058593471443573186e+00,4.999719525745484616e-01,-1.600131206911852066e+00,-2.227417201603431041e-01
8.585000000000000000e+09,1.059244306971239169e+00,4.999720421479837418e-01,-1.611187045374950833e+00,-2.245839482819312893e-01
8.590000000000000000e+09,1.059962837992925788e+00,4.999721318570901074e-01,-1.622745168095680368e+00,-2.265148925238479327e-01
8.595000000000000000e+09,1.060748764312312353e+00,4.999722216998068181e-01,-1.634803341785283859e+00,-2.285348619370165535e-01
8.600000000000000000e+09,1.061601809200640067e+00,4.999723116740611428e-01,-1.647359318536793849e+00,-2.306441916977467477e-01
8.605000000000000000e+09,1.062521718733096643e+00,4.999724017777686380e-01,-1.660410834020770166e+00,-2.328432427254986115e-01
8.610000000000000000e+09,1.063508261132318555e+00,4.999724920088333691e-01,-1.673955605631045396e+00,-2.351324012963844634e-01
8.615000000000000000e+09,1.064561226117762383e+00,4.999725823651477996e-01,-1.687991330582272465e+00,-2.375120786514869353e-01
8.620000000000000000e+09,1.065680424259611403e+00,4.999726728445931245e-01,-1.702515683955893255e+00,-2.399827105981606756e-01
8.625000000000000000e+09,1.066865686335939589e+00,4.999727634450394365e-01,-1.717526316695585864e+00,-2.425447571031944527e-01
8.630000000000000000e+09,1.068116862691801616e+00,4.999728541643456703e-01,-1.733020853549319895e+00,-2.451987018760000137e-01
8.635000000000000000e+09,1.069433822598951922e+00,4.999729450003599918e-01,-1.748996890958100847e+00,-2.479450519404472475e-01
8.640000000000000000e+09,1.070816453614845454e+00,4.999730359509197974e-01,-1.765451994890252951e+00,-2.507843371937070742e-01
8.645000000000000000e+09,1.072264660939537428e+00,4.999731270138518258e-01,-1.782383698619044443e+00,-2.537171099502273375e-01
8.650000000000000000e+09,1.073778366769187143e+00,4.999732181869725456e-01,-1.799789500444101797e+00,-2.567439444693663253e-01
8.655000000000000000e+09,1.075357509644713216e+00,4.999733094680880452e-01,-1.817666861354048979e+00,-2.598654364646290071e-01
8.660000000000000000e+09,1.077002043794239361e+00,4.999734008549943653e-01,-1.836013202630280228e+00,-2.630822025928114538e-01
8.665000000000000000e+09,1.078711938467871390e+00,4.999734923454774438e-01,-1.854825903389718311e+00,-2.663948799209426843e-01
8.670000000000000000e+09,1.080487177263405041e+00,4.999735839373136148e-01,-1.874102298066248062e+00,-2.698041253691527697e-01
8.675000000000000000e+09,1.082327757441467364e+00,4.999736756282693872e-01,-1.893839673829480708e+00,-2.733106151273504425e-01
8.680000000000000000e+09,1.084233689228536690e+00,4.999737674161019996e-01,-1.914035267938566154e+00,-2.769150440433447713e-01
8.685000000000000000e+09,1.086204995106501148e+00,4.999738592985591978e-01,-1.934686265032368624e+00,-2.806181249806050104e-01
8.690000000000000000e+09,1.088241709087005571e+00,4.999739512733796243e-01,-1.955789794352448485e+00,-2.844205881429020533e-01
8.695000000000000000e+09,1.090343875969030041e+00,4.999740433382930394e-01,-1.977342926897902586e+00,-2.883231803634505042e-01
8.700000000000000000e+09,1.092511550578368462e+00,4.999741354910202107e-01,-1.999342672514144104e+00,-2.923266643566264644e-01
8.705000000000000000e+09,1.094744796987008106e+00,4.999742277292735237e-01,-2.021785976910479565e+00,-2.964318179289466837e-01
8.710000000000000000e+09,1.097043687710826942e+00,4.999743200507565932e-01,-2.044669718606387576e+00,-3.006394331467924230e-01
8.715000000000000000e+09,1.099408302884328004e+00,4.999744124531649847e-01,-2.067990705810105467e+00,-3.049503154589580101e-01
8.720000000000000000e+09,1.101838729409997608e+00,4.999745049341859371e-01,-2.091745673221054425e+00,-3.093652827697853658e-01
8.725000000000000000e+09,1.104335060081099940e+00,4.999745974914989732e-01,-2.115931278761500778e+00,-3.138851644610757274e-01
8.730000000000000000e+09,1.106897392675954883e+00,4.999746901227756779e-01,-2.140544100234770042e+00,-3.185108003593957182e-01
8.735000000000000000e+09,1.109525829021725141e+00,4.999747828256800308e-01,-2.165580631907646048e+00,-3.232430396453194188e-01
8.740000000000000000e+09,1.112220474026166972e+00,4.999748755978686843e-01,-2.191037281019537097e+00,-3.280827397019754343e-01
8.745000000000000000e+09,1.114981434675356375e+00,4.999749684369910185e-01,-2.216910364216421847e+00,-3.330307648992959502e-01
8.750000000000000000e+09,1.117808818995411402e+00,4.999750613406893640e-01,-2.243196103908610795e+00,-3.380879853104382660e-01
8.755000000000000000e+09,1.120702734976480874e+00,4.999751543065992232e-01,-2.269890624553516645e+00,-3.432552753571485038e-01
8.760000000000000000e+09,1.123663289457005776e+00,4.999752473323493818e-01,-2.296989948862992126e+00,-3.485335123804083057e-01
8.765000000000000000e+09,1.126690586966329066e+00,4.999753404155620751e-01,-2.324489993935361376e+00,-3.539235751327033386e-01
8.770000000000000000e+09,1.129784728523807402e+00,4.999754335538533212e-01,-2.352386567313405230e+00,-3.594263421883594489e-01
8.775000000000000000e+09,1.132945810392167463e+00,4.999755267448329765e-01,-2.380675362965884556e+00,-3.650426902675572016e-01
8.780000000000000000e+09,1.136173922783690449e+00,4.999756199861049577e-01,-2.409351957198522687e+00,-3.707734924711643121e-01
8.785000000000000000e+09,1.139469148516846442e+00,4.999757132752675193e-01,-2.438411804491115387e+00,-3.766196164216081277e-01
8.790000000000000000e+09,1.142831561621514114e+00,4.999758066099131981e-01,-2.467850233262883997e+00,-3.825819223059654384e-01
8.795000000000000000e+09,1.146261225891081814e+00,4.999758999876293131e-01,-2.497662441569349134e+00,-3.886612608175950001e-01
8.800000000000000000e+09,1.149758193379529558e+00,4.999759934059979649e-01,-2.527843492732417374e+00,-3.948584709922431379e-01
8.805000000000000000e+09,1.153322502841322095e+00,4.999760868625962584e-01,-2.558388310902929064e+00,-4.011743779339572713e-01
8.810000000000000000e+09,1.156954178112740594e+00,4.999761803549966355e-01,-2.589291676561739308e+00,-4.076097904274580408e-01
8.815000000000000000e+09,1.160653226432623253e+00,4.999762738807668194e-01,-2.620548221960117719e+00,-4.141654984324913968e-01
8.820000000000000000e+09,1.164419636701194083e+00,4.999763674374702038e-01,-2.652152426505007821e+00,-4.208422704566017192e-01
8.825000000000000000e+09,1.168253377674852711e+00,4.999764610226660189e-01,-2.684098612088901881e+00,-4.276408508015335785e-01
8.830000000000000000e+09,1.172154396095957729e+00,4.999765546339094979e-01,-2.716380938372144893e+00,-4.345619566801153244e-01
8.835000000000000000e+09,1.176122614756098139e+00,4.999766482687520996e-01,-2.748993398021797319e+00,-4.416062751997326119e-01
8.840000000000000000e+09,1.180157930491412488e+00,4.999767419247416189e-01,-2.781929811909809036e+00,-4.487744602081960021e-01
8.845000000000000000e+09,1.184260212109135901e+00,4.999768355994226310e-01,-2.815183824278930214e+00,-4.560671289990618771e-01
8.850000000000000000e+09,1.188429298244170429e+00,4.999769292903362694e-01,-2.848748897879792352e+00,-4.634848588724547191e-01
8.855000000000000000e+09,1.192664995145428009e+00,4.999770229950210032e-01,-2.882618309090219100e+00,-4.710281835491874070e-01
8.860000000000000000e+09,1.196967074390839381e+00,4.999771167110122483e-01,-2.916785143019006377e+00,-4.786975894341618520e-01
8.865000000000000000e+09,1.201335270531071808e+00,4.999772104358429781e-01,-2.951242288605147479e+00,-4.864935117270891007e-01
8.870000000000000000e+09,1.205769278661970922e+00,4.999773041670438345e-01,-2.985982433721428464e+00,-4.944163303783166707e-01
8.875000000000000000e+09,1.210268751925972275e+00,4.999773979021432391e-01,-3.020998060291598897e+00,-5.024663658878341099e-01
8.880000000000000000e+09,1.214833298942950446e+00,4.999774916386675594e-01,-3.056281439430436286e+00,-5.106438749458115378e-01
8.885000000000000000e+09,1.219462481171280421e+00,4.999775853741416087e-01,-3.091824626616417770e+00,-5.189490459133958566e-01
8.890000000000000000e+09,1.224155810201066341e+00,4.999776791060884795e-01,-3.127619456913754092e+00,-5.273819941444926052e-01
8.895000000000000000e+09,1.228912744980626304e+00,4.999777728320300985e-01,-3.163657540251771927e+00,-5.359427571476342855e-01
8.900000000000000000e+09,1.233732688978567804e+00,4.999778665494870600e-01,-3.199930256775827431e+00,-5.446312895889093841e-01
8.905000000000000000e+09,1.238614987284352376e+00,4.999779602559792369e-01,-3.236428752286569122e+00,-5.534474581380808278e-01
8.910000000000000000e+09,1.243558923650129433e+00,4.999780539490256137e-01,-3.273143933779845138e+00,-5.623910361595225726e-01
8.915000000000000000e+09,1.248563717477765733e+00,4.999781476261447311e-01,-3.310066465104573474e+00,-5.714616982514229004e-01
8.920000000000000000e+09,1.253628520755806663e+00,4.999782412848549629e-01,-3.347186762759661427e+00,-5.806590146383538986e-01
8.925000000000000000e+09,1.258752414950276677e+00,4.999783349226743501e-01,-3.384494991839741562e+00,-5.899824454203013158e-01
8.930000000000000000e+09,1.263934407856223352e+00,4.999784285371212667e-01,-3.421981062158838238e+00,-5.994313346868356263e-01
8.935000000000000000e+09,1.269173430415034165e+00,4.999785221257142531e-01,-3.459634624562384353e+00,-6.090049045014234164e-01
8.940000000000000000e+09,1.274468333505882400e+00,4.999786156859725716e-01,-3.497445067458324619e+00,-6.187022487669278092e-01
8.945000000000000000e+09,1.279817884718419618e+00,4.999787092154160950e-01,-3.535401513583829924e+00,-6.285223269808952740e-01
8.950000000000000000e+09,1.285220765115345776e+00,4.999788027115656952e-01,-3.573492817030605284e+00,-6.384639578919679703e-01
8.955000000000000000e+09,1.290675565995079488e+00,4.999788961719434099e-01,-3.611707560557704255e+00,-6.485258130715689795e-01
8.960000000000000000e+09,1.296180785664191371e+00,4.999789895940726647e-01,-3.650034053211459018e+00,-6.587064104139104259e-01
8.965000000000000000e+09,1.301734826231827569e+00,4.999790829754784949e-01,-3.688460328284985934e+00,-6.690041075821548944e-01
8.970000000000000000e+09,1.307335990437956674e+00,4.999791763136877676e-01,-3.726974141640259752e+00,-6.794170954175700050e-01
8.975000000000000000e+09,1.312982478528559982e+00,4.999792696062292374e-01,-3.765562970420168298e+00,-6.899433913312256195e-01
8.980000000000000000e+09,1.318672385192937169e+00,4.999793628506339904e-01,-3.804214012184827798e+00,-7.005808327013072212e-01
8.985000000000000000e+09,1.324403696577930001e+00,4.999794560444355551e-01,-3.842914184498450680e+00,-7.113270702987131155e-01
8.990000000000000000e+09,1.330174287395293087e+00,4.999795491851700691e-01,-3.881650124996101514e+00,-7.221795617661819211e-01
8.995000000000000000e+09,1.335981918139925284e+00,4.999796422703764454e-01,-3.920408191963866251e+00,-7.331355651792130779e-01
9.000000000000000000e+09,1.341824232437724751e+00,4.999797352975967613e-01,-3.959174465466313020e+00,-7.441921327191070024e-01
9.005000000000000000e+09,1.347698754541635235e+00,4.999798282643763692e-01,-3.997934749047651337e+00,-7.553461044882840980e-01
9.010000000000000000e+09,1.353602886997132604e+00,4.999799211682640632e-01,-4.036674572044870679e+00,-7.665941025033942147e-01
9.015000000000000000e+09,1.359533908498177235e+00,4.999800140068123011e-01,-4.075379192543199913e+00,-7.779325249015245358e-01
9.020000000000000000e+09,1.365488971955843622e+00,4.999801067775774821e-01,-4.114033601006448215e+00,-7.893575403974650850e-01
9.025000000000000000e+09,1.371465102802569724e+00,4.999801994781201131e-01,-4.152622524614011823e+00,-8.008650830317789460e-01
9.030000000000000000e+09,1.377459197556926140e+00,4.999802921060049754e-01,-4.191130432343727286e+00,-8.124508472536646764e-01
9.035000000000000000e+09,1.383468022671507702e+00,4.999803846588013467e-01,-4.229541540819587553e+00,-8.241102833785696191e-01
9.040000000000000000e+09,1.389488213691326690e+00,4.999804771340833898e-01,-4.267839820970880993e+00,-8.358385934706180631e-01
9.045000000000000000e+09,1.395516274746391616e+00,4.999805695294299857e-01,-4.306009005520134103e+00,-8.476307276930508117e-01
9.050000000000000000e+09,1.401548578405475975e+00,4.999806618424252891e-01,-4.344032597336801693e+00,-8.594813811774406620e-01
9.055000000000000000e+09,1.407581365916481753e+00,4.999807540706587838e-01,-4.381893878679944621e+00,-8.713849914598981172e-01
9.060000000000000000e+09,1.413610747860153394e+00,4.999808462117255048e-01,-4.419575921360784143e+00,-8.833357365362815017e-01
9.065000000000000000e+09,1.419632705242153792e+00,4.999809382632261490e-01,-4.457061597843237521e+00,-8.953275335856838435e-01
9.070000000000000000e+09,1.425643091049495048e+00,4.999810302227674641e-01,-4.494333593308393660e+00,-9.073540384149463289e-01
9.075000000000000000e+09,1.431637632295967411e+00,4.999811220879623597e-01,-4.531374418700155005e+00,-9.194086456749965830e-01
9.080000000000000000e+09,1.437611932580687757e+00,4.999812138564300179e-01,-4.568166424769883882e+00,-9.314844899005203516e-01
9.085000000000000000e+09,1.443561475182438603e+00,4.999813055257963379e-01,-4.604691817131455700e+00,-9.435744474226039902e-01
9.090000000000000000e+09,1.449481626711234039e+00,4.999813970936937690e-01,-4.640932672336279374e+00,-9.556711392032486430e-01
9.095000000000000000e+09,1.455367641337141915e+00,4.999814885577619772e-01,-4.676870954974974737e+00,-9.677669346392341332e-01
9.100000000000000000e+09,1.461214665614271047e+00,4.999815799156475116e-01,-4.712488535807798584e+00,-9.798539563804384844e-01
9.105000000000000000e+09,1.467017743915102646e+00,4.999816711650044709e-01,-4.747767210917682945e+00,-9.919240862036482476e-01
9.110000000000000000e+09,1.472771824488767756e+00,4.999817623034945036e-01,-4.782688721881708460e+00,-1.003968971981832325e+00
9.115000000000000000e+09,1.478471766153090172e+00,4.999818533287868627e-01,-4.817234776945592323e+00,-1.015980035782854118e+00
9.120000000000000000e+09,1.484112345627722096e+00,4.999819442385589618e-01,-4.851387073184831422e+00,-1.027948483128617863e+00
9.125000000000000000e+09,1.489688265511578180e+00,4.999820350304961525e-01,-4.885127319626222153e+00,-1.039865313439054306e+00
9.130000000000000000e+09,1.495194162904719626e+00,4.999821257022922794e-01,-4.918437261302500474e+00,-1.051721331681385596e+00
9.135000000000000000e+09,1.500624618670353794e+00,4.999822162516495694e-01,-4.951298704203338730e+00,-1.063507161237634779e+00
9.140000000000000000e+09,1.505974167328148816e+00,4.999823066762790758e-01,-4.983693541079351697e+00,-1.075213257996391558e+00
9.145000000000000000e+09,1.511237307566096533e+00,4.999823969739007890e-01,-5.015603778052689421e+00,-1.086829925668629127e+00
9.150000000000000000e+09,1.516408513353013632e+00,4.999824871422435812e-01,-5.047011561978979266e+00,-1.098347332318662994e+00
9.155000000000000000e+09,1.521482245628871022e+00,4.999825771790459283e-01,-5.077899208499060180e+00,-1.109755528093045784e+00
9.160000000000000000e+09,1.526452964544727786e+00,4.999826670820554653e-01,-5.108249230710375954e+00,-1.121044464120636741e+00
9.165000000000000000e+09,1.531315142220104342e+00,4.999827568490297081e-01,-5.138044368389447669e+00,-1.132204012550903194e+00
9.170000000000000000e+09,1.536063275978654996e+00,4.999828464777358872e-01,-5.167267617678997560e+00,-1.143223987683862131e+00
9.175000000000000000e+09,1.540691902019267978e+00,4.999829359659513361e-01,-5.195902261157263169e+00,-1.154094168139147891e+00
9.180000000000000000e+09,1.545195609473755560e+00,4.999830253114634915e-01,-5.223931898195367296e+00,-1.164804319999855009e+00
9.185000000000000000e+09,1.549569054797315548e+00,4.999831145120702258e-01,-5.251340475504164829e+00,-1.175344220857409194e+00
9.190000000000000000e+09,1.553806976433654841e+00,4.999832035655800699e-01,-5.278112317770045969e+00,-1.185703684675333713e+00
9.195000000000000000e+09,1.557904209691191921e+00,4.999832924698121572e-01,-5.304232158269210018e+00,-1.195872587378291607e+00
9.200000000000000000e+09,1.561855701763130710e+00,4.999833812225965568e-01,-5.329685169350129925e+00,-1.205840893065333708e+00
9.205000000000000000e+09,1.565656526819834582e+00,4.999834698217744955e-01,-5.354456992667365967e+00,-1.215598680736406756e+00
9.210000000000000000e+09,1.569301901098828500e+00,4.999835582651983579e-01,-5.378533769050283908e+00,-1.225136171414357156e+00
9.215000000000000000e+09,1.572787197914114365e+00,4.999836465507321304e-01,-5.401902167882337125e+00,-1.234443755534941900e+00
9.220000000000000000e+09,1.576107962504969651e+00,4.999837346762512347e-01,-5.424549415873146430e+00,-1.243512020473852564e+00
9.225000000000000000e+09,1.579259926641328970e+00,4.999838226396429719e-01,-5.446463325094343055e+00,-1.252331778069770474e+00
9.230000000000000000e+09,1.582239022903172421e+00,4.999839104388065225e-01,-5.467632320162990389e+00,-1.260894092002759592e+00
9.235000000000000000e+09,1.585041398549182246e+00,4.999839980716532239e-01,-5.488045464442641297e+00,-1.269190304877689579e+00
9.240000000000000000e+09,1.587663428891843420e+00,4.999840855361066261e-01,-5.507692485148794503e+00,-1.277212064865867358e+00
9.245000000000000000e+09,1.590101730095869081e+00,4.999841728301027688e-01,-5.526563797235985120e+00,-1.284951351751839388e+00
9.250000000000000000e+09,1.592353171319341065e+00,4.999842599515901820e-01,-5.544650525954009090e+00,-1.292400502235091286e+00
9.255000000000000000e+09,1.594414886119478014e+00,4.999843468985303852e-01,-5.561944527965023255e+00,-1.299552234337696621e+00
9.260000000000000000e+09,1.596284283047900709e+00,4.999844336688974988e-01,-5.578438410913818757e+00,-1.306399670769809562e+00
9.265000000000000000e+09,1.597959055365037351e+00,4.999845202606789107e-01,-5.594125551357514325e+00,-1.312936361112307049e+00
9.270000000000000000e+09,1.599437189807493720e+00,4.999846066718751647e-01,-5.609000110959038388e+00,-1.319156302677795045e+00
9.275000000000000000e+09,1.600716974348366461e+00,4.999846929005001828e-01,-5.623057050865178041e+00,-1.325053959921765445e+00
9.280000000000000000e+09,1.601797004896348797e+00,4.999847789445813762e-01,-5.636292144192449172e+00,-1.330624282281444026e+00
9.285000000000000000e+09,1.602676190886360486e+00,4.999848648021599229e-01,-5.648701986555187737e+00,-1.335862720330230236e+00
9.290000000000000000e+09,1.603353759721914296e+00,4.999849504712906567e-01,-5.660284004581298767e+00,-1.340765240146863713e+00
9.295000000000000000e+09,1.603829260037054061e+00,4.999850359500425112e-01,-5.671036462369414721e+00,-1.345328335809374609e+00
9.300000000000000000e+09,1.604102563753971200e+00,4.999851212364984643e-01,-5.680958465852859796e+00,-1.349549039936967398e+00
9.305000000000000000e+09,1.604173866920802327e+00,4.999852063287557602e-01,-5.690049965046931391e+00,-1.353424932216507059e+00
9.310000000000000000e+09,1.604043689322707911e+00,4.999852912249259096e-01,-5.698311754166878629e+00,-1.356954145864257333e+00
9.315000000000000000e+09,1.603712872868095607e+00,4.999853759231351891e-01,-5.705745469615001397e+00,-1.360135371987997388e+00
9.320000000000000000e+09,1.603182578760523169e+00,4.999854604215243081e-01,-5.712353585847399273e+00,-1.362967861829890603e+00
9.325000000000000000e+09,1.602454283475309937e+00,4.999855447182487977e-01,-5.718139409141564933e+00,-1.365451426885327724e+00
9.330000000000000000e+09,1.601529773568357129e+00,4.999856288114792324e-01,-5.723107069297268978e+00,-1.367586436908076797e+00
9.335000000000000000e+09,1.600411139352706069e+00,4.999857126994011192e-01,-5.727261509313795962e+00,-1.369373815826894658e+00
9.340000000000000000e+09,1.599100767486087538e+00,4.999857963802151750e-01,-5.730608473097036359e+00,-1.370815035613272226e+00
9.345000000000000000e+09,1.597601332519543504e+00,4.999858798521373826e-01,-5.733154491260053831e+00,-1.371912108154072163e+00
9.350000000000000000e+09,1.595915787464676328e+00,4.999859631133992122e-01,-5.734906865089522299e+00,-1.372667575195890777e+00
9.355000000000000000e+09,1.594047353441932380e+00,4.999860461622476215e-01,-5.735873648759634236e+00,-1.373084496440701630e+00
9.360000000000000000e+09,1.591999508478890935e+00,4.999861289969453337e-01,-5.736063629882838022e+00,-1.373166435883806491e+00
9.365000000000000000e+09,1.589775975531270813e+00,4.999862116157706704e-01,-5.735486308493945806e+00,-1.372917446495635962e+00
9.370000000000000000e+09,1.587380709803525747e+00,4.999862940170180514e-01,-5.734151874570502017e+00,-1.372342053358301950e+00
9.375000000000000000e+09,1.584817885449372632e+00,4.999863761989977173e-01,-5.732071184198192171e+00,-1.371445235376121952e+00
9.380000000000000000e+09,1.582091881734382977e+00,4.999864581600362290e-01,-5.729255734494433483e+00,-1.370232405686118149e+00
9.385000000000000000e+09,1.579207268744318160e+00,4.999865398984761899e-01,-5.725717637406740224e+00,-1.368709390899937706e+00
9.390000000000000000e+09,1.576168792724279788e+00,4.999866214126766906e-01,-5.721469592506378987e+00,-1.366882409313396218e+00
9.395000000000000000e+09,1.572981361132875344e+00,4.999867027010130860e-01,-5.716524858898635486e+00,-1.364758048222253661e+00
9.400000000000000000e+09,1.569650027495616662e+00,4.999867837618774402e-01,-5.710897226373175428e+00,-1.362343240484983120e+00
9.405000000000000000e+09,1.566179976139253416e+00,4.999868645936784151e-01,-5.704600985916369993e+00,-1.359645240472838523e+00
9.410000000000000000e+09,1.562576506888375238e+00,4.999869451948412702e-01,-5.697650899710147598e+00,-1.356671599548104012e+00
9.415000000000000000e+09,1.558845019800961351e+00,4.999870255638083072e-01,-5.690062170736704061e+00,-1.353430141207749404e+00
9.420000000000000000e+09,1.554991000017749814e+00,4.999871056990386475e-01,-5.681850412109125337e+00,-1.349928936027833926e+00
9.425000000000000000e+09,1.551020002795691966e+00,4.999871855990083991e-01,-5.673031616243306097e+00,-1.346176276539131189e+00
9.430000000000000000e+09,1.546937638792232894e+00,4.999872652622108782e-01,-5.663622123984427326e+00,-1.342180652160002596e+00
9.435000000000000000e+09,1.542749559662358383e+00,4.999873446871564986e-01,-5.653638593796554979e+00,-1.337950724306468775e+00
9.440000000000000000e+09,1.538461444025225555e+00,4.999874238723729380e-01,-5.643097971118481659e+00,-1.333495301792533949e+00
9.445000000000000000e+09,1.534078983852859679e+00,4.999875028164053603e-01,-5.632017457985643460e+00,-1.328823316627435691e+00
9.450000000000000000e+09,1.529607871327744784e+00,4.999875815178162486e-01,-5.620414483011147766e+00,-1.323943800308311047e+00
9.455000000000000000e+09,1.525053786210849527e+00,4.999876599751856276e-01,-5.608306671813457100e+00,-1.318865860698867909e+00
9.460000000000000000e+09,1.520422383756485418e+00,4.999877381871111748e-01,-5.595711817972247815e+00,-1.313598659576394656e+00
9.465000000000000000e+09,1.515719283205258394e+00,4.999878161522081088e-01,-5.582647854588770997e+00,-1.308151390921372226e+00
9.470000000000000000e+09,1.510950056880199455e+00,4.999878938691095231e-01,-5.569132826517416035e+00,-1.302533260014085092e+00
9.475000000000000000e+09,1.506120219907728375e+00,4.999879713364662748e-01,-5.555184863333987089e+00,-1.296753463396250750e+00
9.480000000000000000e+09,1.501235220578297724e+00,4.999880485529469287e-01,-5.540822153094269176e+00,-1.290821169744955643e+00
9.485000000000000000e+09,1.496300431358133620e+00,4.999881255172382577e-01,-5.526062916933747182e+00,-1.284745501699469772e+00
9.490000000000000000e+09,1.491321140558006686e+00,4.999882022280448535e-01,-5.510925384550455775e+00,-1.278535518672380356e+00
9.495000000000000000e+09,1.486302544662109204e+00,4.999882786840893489e-01,-5.495427770610773699e+00,-1.272200200670429160e+00
9.500000000000000000e+09,1.481249741313354740e+00,4.999883548841125291e-01,-5.479588252103619439e+00,-1.265748433139600504e+00
9.505000000000000000e+09,1.476167722951705397e+00,4.999884308268733868e-01,-5.463424946674884985e+00,-1.259188992847011468e+00
9.510000000000000000e+09,1.471061371094445569e+00,4.999885065111491222e-01,-5.446955891955087559e+00,-1.252530534800154971e+00
9.515000000000000000e+09,1.465935451247582177e+00,4.999885819357350880e-01,-5.430199025898250653e+00,-1.245781580202141692e+00
9.520000000000000000e+09,1.460794608432691266e+00,4.999886570994450663e-01,-5.413172168138372875e+00,-1.238950505433262572e+00
9.525000000000000000e+09,1.455643363312213223e+00,4.999887320011112135e-01,-5.395893002368713276e+00,-1.232045532045480396e+00
9.530000000000000000e+09,1.450486108893351167e+00,4.999888066395839492e-01,-5.378379059742306012e+00,-1.225074717750860964e+00
9.535000000000000000e+09,1.445327107789236454e+00,4.999888810137323447e-01,-5.360647703289064481e+00,-1.218045948381172305e+00
9.540000000000000000e+09,1.440170490014384352e+00,4.999889551224437345e-01,-5.342716113340772566e+00,-1.210966930792131135e+00
9.545000000000000000e+09,1.435020251289796933e+00,4.999890289646241048e-01,-5.324601273950230862e+00,-1.203845186681906654e+00
9.550000000000000000e+09,1.429880251833160587e+00,4.999891025391979826e-01,-5.306319960291345339e+00,-1.196688047292246093e+00
9.555000000000000000e+09,1.424754215607254570e+00,4.999891758451083801e-01,-5.287888727018721369e+00,-1.189502648956124009e+00
9.560000000000000000e+09,1.419645730000317574e+00,4.999892488813170721e-01,-5.269323897566344783e+00,-1.182295929455373207e+00
9.565000000000000000e+09,1.414558245911684997e+00,4.999893216468043189e-01,-5.250641554362546870e+00,-1.175074625150202445e+00
9.570000000000000000e+09,1.409495078215483810e+00,4.999893941405691988e-01,-5.231857529934452522e+00,-1.167845268840625339e+00
9.575000000000000000e+09,1.404459406575387037e+00,4.999894663616292756e-01,-5.212987398874162182e+00,-1.160614188319353257e+00
9.580000000000000000e+09,1.399454276584059409e+00,4.999895383090210421e-01,-5.194046470638556734e+00,-1.153387505575697913e+00
9.585000000000000000e+09,1.394482601200757621e+00,4.999896099817995321e-01,-5.175049783151251859e+00,-1.146171136609063224e+00
9.590000000000000000e+09,1.389547162461952645e+00,4.999896813790385974e-01,-5.156012097177785414e+00,-1.138970791812068173e+00
9.595000000000000000e+09,1.384650613439117883e+00,4.999897524998308529e-01,-5.136947891438701674e+00,-1.131791976881575179e+00
9.600000000000000000e+09,1.379795480420008991e+00,4.999898233432876204e-01,-5.117871358430536866e+00,-1.124639994218712635e+00
9.605000000000000000e+09,1.374984165289787175e+00,4.999898939085390404e-01,-5.098796400920914351e+00,-1.117519944778458951e+00
9.610000000000000000e+09,1.370218948089407585e+00,4.999899641947339601e-01,-5.079736629084669275e+00,-1.110436730330645050e+00
9.615000000000000000e+09,1.365501989729857923e+00,4.999900342010401011e-01,-5.060705358248616115e+00,-1.103395056095567872e+00
9.620000000000000000e+09,1.360835334841198119e+00,4.999901039266438918e-01,-5.041715607210246475e+00,-1.096399433717727856e+00
9.625000000000000000e+09,1.356220914737620964e+00,4.999901733707505236e-01,-5.022780097100802976e+00,-1.089454184544305759e+00
9.630000000000000000e+09,1.351660550479200307e+00,4.999902425325841171e-01,-5.003911250757285600e+00,-1.082563443174082041e+00
9.635000000000000000e+09,1.347155956013398548e+00,4.999903114113873892e-01,-4.985121192573679139e+00,-1.075731161245870204e+00
9.640000000000000000e+09,1.342708741380096216e+00,4.999903800064218751e-01,-4.966421748801066016e+00,-1.068961111436593558e+00
9.645000000000000000e+09,1.338320415964356025e+00,4.999904483169678726e-01,-4.947824448264209529e+00,-1.062256891639655532e+00
9.650000000000000000e+09,1.333992391782842901e+00,4.999905163423244425e-01,-4.929340523465947754e+00,-1.055621929296897799e+00
9.655000000000000000e+09,1.329725986791031600e+00,4.999905840818094083e-01,-4.910980912052147929e+00,-1.049059485859204166e+00
9.660000000000000000e+09,1.325522428198490310e+00,4.999906515347592451e-01,-4.892756258607490416e+00,-1.042572661351144570e+00
9.665000000000000000e+09,1.321382855781311205e+00,4.999907187005291354e-01,-4.874676916756483180e+00,-1.036164399017738713e+00
9.670000000000000000e+09,1.317308325181207218e+00,4.999907855784929134e-01,-4.856752951543247043e+00,-1.029837490032282421e+00
9.675000000000000000e+09,1.313299811182093491e+00,4.999908521680431761e-01,-4.838994142065923931e+00,-1.023594578246127096e+00
9.680000000000000000e+09,1.309358210955544832e+00,4.999909184685910057e-01,-4.821409984341637589e+00,-1.017438164962399583e+00
9.685000000000000000e+09,1.305484347267165335e+00,4.999909844795661917e-01,-4.804009694377850082e+00,-1.011370613716681133e+00
9.690000000000000000e+09,1.301678971637610926e+00,4.999910502004170643e-01,-4.786802211431135490e+00,-1.005394155050446603e+00
9.695000000000000000e+09,1.297942767451675916e+00,4.999911156306104942e-01,-4.769796201430597016e+00,-9.995108912626839981e-01
9.700000000000000000e+09,1.294276353009939262e+00,4.999911807696318933e-01,-4.753000060545808481e+00,-9.937228011269227945e-01
9.705000000000000000e+09,1.290680284518831655e+00,4.999912456169850472e-01,-4.736421918883364057e+00,-9.880317445631936479e-01
9.710000000000000000e+09,1.287155059014179370e+00,4.999913101721923936e-01,-4.720069644290524558e+00,-9.824394672532879014e-01
9.715000000000000000e+09,1.283701117215318321e+00,4.999913744347944666e-01,-4.703950846252126006e+00,-9.769476051910626069e-01
9.720000000000000000e+09,1.280318846306688574e+00,4.999914384043505078e-01,-4.688072879864461306e+00,-9.715576891593682429e-01
9.725000000000000000e+09,1.277008582644010959e+00,4.999915020804377996e-01,-4.672442849869373305e+00,-9.662711491256523733e-01
9.730000000000000000e+09,1.273770614383774147e+00,4.999915654626519990e-01,-4.657067614737949057e+00,-9.610893185509663539e-01
9.735000000000000000e+09,1.270605184033680723e+00,4.999916285506070257e-01,-4.641953790787187728e+00,-9.560134386055918476e-01
9.740000000000000000e+09,1.267512490923448976e+00,4.999916913439348964e-01,-4.627107756320067544e+00,-9.510446622873862665e-01
9.745000000000000000e+09,1.264492693594908124e+00,4.999917538422857799e-01,-4.612535655776345500e+00,-9.461840584383460762e-01
9.750000000000000000e+09,1.261545912110967116e+00,4.999918160453279969e-01,-4.598243403883891744e+00,-9.414326156561179104e-01
9.755000000000000000e+09,1.258672230283242932e+00,4.999918779527477986e-01,-4.584236689800313513e+00,-9.367912460975404976e-01
9.760000000000000000e+09,1.255871697818586430e+00,4.999919395642494213e-01,-4.570520981236584568e+00,-9.322607891722853868e-01
9.765000000000000000e+09,1.253144332384403370e+00,4.999920008795549764e-01,-4.557101528552014003e+00,-9.278420151241555391e-01
9.770000000000000000e+09,1.250490121594169057e+00,4.999920618984045051e-01,-4.543983368816750357e+00,-9.235356285001397048e-01
9.775000000000000000e+09,1.247909024913118614e+00,4.999921226205557567e-01,-4.531171329831040318e+00,-9.193422715052355088e-01
9.780000000000000000e+09,1.245400975484991957e+00,4.999921830457841887e-01,-4.518670034094366628e+00,-9.152625272425474190e-01
9.785000000000000000e+09,1.242965881881798573e+00,4.999922431738829665e-01,-4.506483902722800750e+00,-9.112969228400402688e-01
9.790000000000000000e+09,1.240603629777002226e+00,4.999923030046628525e-01,-4.494617159305204446e+00,-9.074459324629415846e-01
9.795000000000000000e+09,1.238314083543289756e+00,4.999923625379520953e-01,-4.483073833692534649e+00,-9.037099802121053571e-01
9.800000000000000000e+09,1.236097087777406900e+00,4.999924217735963183e-01,-4.471857765721033218e+00,-9.000894429108592387e-01
9.805000000000000000e+09,1.233952468752397724e+00,4.999924807114586867e-01,-4.460972608859646193e+00,-8.965846527795464649e-01
9.810000000000000000e+09,1.231880035799133966e+00,4.999925393514194627e-01,-4.450421833779632408e+00,-8.931958999995017745e-01
9.815000000000000000e+09,1.229879582619520573e+00,4.999925976933763394e-01,-4.440208731846990275e+00,-8.899234351691038825e-01
9.820000000000000000e+09,1.227950888531669227e+00,4.999926557372439406e-01,-4.430336418528319165e+00,-8.867674716513354038e-01
9.825000000000000000e+09,1.226093719649935965e+00,4.999927134829542097e-01,-4.420807836713547267e+00,-8.837281878164233717e-01
9.830000000000000000e+09,1.224307830000668673e+00,4.999927709304558543e-01,-4.411625759949230563e+00,-8.808057291800097666e-01
9.835000000000000000e+09,1.222592962575917097e+00,4.999928280797145685e-01,-4.402792795583396313e+00,-8.780002104396031903e-01
9.840000000000000000e+09,1.220948850326567969e+00,4.999928849307129219e-01,-4.394311387819104020e+00,-8.753117174108349108e-01
9.845000000000000000e+09,1.219375217096583253e+00,4.999929414834500818e-01,-4.386183820675418232e+00,-8.727403088654870356e-01
9.850000000000000000e+09,1.217871778500096980e+00,4.999929977379420909e-01,-4.378412220855158132e+00,-8.702860182734373229e-01
9.855000000000000000e+09,1.216438242742974962e+00,4.999930536942213122e-01,-4.370998560518282616e+00,-8.679488554504455333e-01
9.860000000000000000e+09,1.215074311390766271e+00,4.999931093523366510e-01,-4.363944659961818573e+00,-8.657288081143044156e-01
9.865000000000000000e+09,1.213779680083977075e+00,4.999931647123535550e-01,-4.357252190202612674e+00,-8.636258433503556375e-01
9.870000000000000000e+09,1.212554039203201262e+00,4.999932197743534590e-01,-4.350922675467429279e+00,-8.616399089898925112e-01
9.875000000000000000e+09,1.211397074484714231e+00,4.999932745384342847e-01,-4.344957495585767049e+00,-8.597709349020363767e-01
9.880000000000000000e+09,1.210308467588794734e+00,4.999933290047098855e-01,-4.339357888289375076e+00,-8.580188342022865289e-01
9.885000000000000000e+09,1.209287896621697334e+00,4.999933831733101575e-01,-4.334124951415986970e+00,-8.563835043788474710e-01
9.890000000000000000e+09,1.208335036613038538e+00,4.999934370443808174e-01,-4.329259645019600811e+00,-8.548648283392663583e-01
9.895000000000000000e+09,1.207449559949888007e+00,4.999934906180835692e-01,-4.324762793387245452e+00,-8.534626753790728326e-01
9.900000000000000000e+09,1.206631136768776758e+00,4.999935438945956045e-01,-4.320635086962589355e+00,-8.521769020741709610e-01
9.905000000000000000e+09,1.205879435307141367e+00,4.999935968741098802e-01,-4.316877084178197599e+00,-8.510073530990975854e-01
9.910000000000000000e+09,1.205194122215192509e+00,4.999936495568347850e-01,-4.313489213196193717e+00,-8.499538619725324207e-01
9.915000000000000000e+09,1.204574862829643322e+00,4.999937019429940288e-01,-4.310471773559582331e+00,-8.490162517321471203e-01
9.920000000000000000e+09,1.204021321410288614e+00,4.999937540328267538e-01,-4.307824937754548777e+00,-8.481943355401837525e-01
9.925000000000000000e+09,1.203533161340640811e+00,4.999938058265870899e-01,-4.305548752685469438e+00,-8.474879172215152856e-01
9.930000000000000000e+09,1.203110045293549923e+00,4.999938573245444329e-01,-4.303643141063412614e+00,-8.468967917355545438e-01
9.935000000000000000e+09,1.202751635363010774e+00,4.999939085269830552e-01,-4.302107902710266885e+00,-8.464207455837231553e-01
9.940000000000000000e+09,1.202457593162906679e+00,4.999939594342019955e-01,-4.300942715779171088e+00,-8.460595571536495552e-01
9.945000000000000000e+09,1.202227579893850651e+00,4.999940100465151693e-01,-4.300147137893564953e+00,-8.458129970017014276e-01
9.950000000000000000e+09,1.202061256378754717e+00,4.999940603642510362e-01,-4.299720607205696155e+00,-8.456808280749112949e-01
9.955000000000000000e+09,1.201958283068224942e+00,4.999941103877525994e-01,-4.299662443377045840e+00,-8.456628058737913900e-01
9.960000000000000000e+09,1.201918320016355901e+00,4.999941601173771843e-01,-4.299971848481670023e+00,-8.457586785569963794e-01
9.965000000000000000e+09,1.201941026827872738e+00,4.999942095534964936e-01,-4.300647907834890482e+00,-8.459681869891690909e-01
9.970000000000000000e+09,1.202026062577201904e+00,4.999942586964963298e-01,-4.301689590748663861e+00,-8.462910647328867331e-01
9.975000000000000000e+09,1.202173085700285027e+00,4.999943075467765952e-01,-4.303095751215940012e+00,-8.467270379858766738e-01
9.980000000000000000e+09,1.202381753859723013e+00,4.999943561047511253e-01,-4.304865128525812601e+00,-8.472758254644210396e-01
9.985000000000000000e+09,1.202651723783907389e+00,4.999944043708474117e-01,-4.306996347811501202e+00,-8.479371382339071506e-01
9.990000000000000000e+09,1.202982651080728660e+00,4.999944523455068235e-01,-4.309487920533254801e+00,-8.487106794874224036e-01
9.995000000000000000e+09,1.203374190026472945e+00,4.999945000291842190e-01,-4.312338244898419326e+00,-8.495961442732833380e-01
1.000000000000000000e+10,1.203825993330408739e+00,4.999945474223478903e-01,-4.315545606220761776e+00,-8.505932191722933577e-01
1.000500000000000000e+10,1.204337711875649530e+00,4.999945945254794522e-01,-4.319108177221457012e+00,-8.517015819255662201e-01
1.001000000000000000e+10,1.204908994436749259e+00,4.999946413390737310e-01,-4.323024018273913249e+00,-8.529209010136376001e-01
1.001500000000000000e+10,1.205539487374569285e+00,4.999946878636386538e-01,-4.327291077594997759e+00,-8.542508351876589856e-01
1.002000000000000000e+10,1.206228834308897824e+00,4.999947340996949707e-01,-4.331907191385090172e+00,-8.556910329533939930e-01
1.002500000000000000e+10,1.206976675769242613e+00,4.999947800477764215e-01,-4.336870083919371233e+00,-8.572411320086834596e-01
1.003000000000000000e+10,1.207782648824331284e+00,4.999948257084293468e-01,-4.342177367593199833e+00,-8.589007586351664614e-01
1.003500000000000000e+10,1.208646386690715557e+00,4.999948710822126330e-01,-4.347826542924020821e+00,-8.606695270448798674e-01
1.004000000000000000e+10,1.209567518320953106e+00,4.999949161696977118e-01,-4.353814998512712364e+00,-8.625470386824756197e-01
1.004500000000000000e+10,1.210545667971853367e+00,4.999949609714681720e-01,-4.360140010967137769e+00,-8.645328814837531795e-01
1.005000000000000000e+10,1.211580454753161229e+00,4.999950054881199257e-01,-4.366798744790848730e+00,-8.666266290912150172e-01
1.005500000000000000e+10,1.212671492157260777e+00,4.999950497202608202e-01,-4.373788252240004226e+00,-8.688278400274080937e-01
1.006000000000000000e+10,1.213818387570214652e+00,4.999950936685107483e-01,-4.381105473151275298e+00,-8.711360568267030313e-01
1.006500000000000000e+10,1.215020741764804013e+00,4.999951373335013161e-01,-4.388747234744526438e+00,-8.735508051264841978e-01
1.007000000000000000e+10,1.216278148375904200e+00,4.999951807158757311e-01,-4.396710251402759617e+00,-8.760715927183233553e-01
1.007500000000000000e+10,1.217590193358824457e+00,4.999952238162889140e-01,-4.404991124433392358e+00,-8.786979085602164563e-01
1.008000000000000000e+10,1.218956454431115555e+00,4.999952666354069430e-01,-4.413586341813884317e+00,-8.814292217506498606e-01
1.008500000000000000e+10,1.220376500498403738e+00,4.999953091739073874e-01,-4.422492277925441861e+00,-8.842649804655047241e-01
1.009000000000000000e+10,1.221849891064853200e+00,4.999953514324787518e-01,-4.431705193278316024e+00,-8.872046108587763324e-01
1.009500000000000000e+10,1.223376175628939855e+00,4.999953934118206433e-01,-4.441221234232903825e+00,-8.902475159283331774e-01
1.010000000000000000e+10,1.224954893065084205e+00,4.999954351126436047e-01,-4.451036432719592817e+00,-8.933930743475819725e-01
1.010500000000000000e+10,1.226585570992022589e+00,4.999954765356686703e-01,-4.461146705962721448e+00,-8.966406392647288115e-01
1.011000000000000000e+10,1.228267725128480370e+00,4.999955176816276992e-01,-4.471547856211151917e+00,-8.999895370704555919e-01
1.011500000000000000e+10,1.230000858637107619e+00,4.999955585512628753e-01,-4.482235570481028830e+00,-9.034390661358835395e-01
1.012000000000000000e+10,1.231784461457461344e+00,4.999955991453268189e-01,-4.493205420314414944e+00,-9.069884955221581002e-01
1.012500000000000000e+10,1.233618009628879353e+00,4.999956394645821978e-01,-4.504452861557829202e+00,-9.106370636631699877e-01
1.013000000000000000e+10,1.235500964604373753e+00,4.999956795098018381e-01,-4.515973234166485106e+00,-9.143839770235822062e-01
1.013500000000000000e+10,1.237432772556394944e+00,4.999957192817683915e-01,-4.527761762037486371e+00,-9.182284087336032297e-01
1.014000000000000000e+10,1.239412863675679155e+00,4.999957587812744464e-01,-4.539813552877630443e+00,-9.221694972028207093e-01
1.014500000000000000e+10,1.241440651464317035e+00,4.999957980091220833e-01,-4.552123598110675573e+00,-9.262063447152455442e-01
1.015000000000000000e+10,1.243515532024210168e+00,4.999958369661229862e-01,-4.564686772828436823e+00,-9.303380160076910599e-01
1.015500000000000000e+10,1.245636883342361667e+00,4.999958756530980541e-01,-4.577497835791731973e+00,-9.345635368342466442e-01
1.016000000000000000e+10,1.247804064574279614e+00,4.999959140708776784e-01,-4.590551429485891788e+00,-9.388818925193285203e-01
1.016500000000000000e+10,1.250016415326995034e+00,4.999959522203010764e-01,-4.603842080235870604e+00,-9.432920265020174888e-01
1.017000000000000000e+10,1.252273254943263803e+00,4.999959901022166808e-01,-4.617364198387111429e+00,-9.477928388749028432e-01
1.017500000000000000e+10,1.254573881788633161e+00,4.999960277174815282e-01,-4.631112078557341860e+00,-9.523831849204951183e-01
1.018000000000000000e+10,1.256917572543044814e+00,4.999960650669614814e-01,-4.645079899964809300e+00,-9.570618736485183575e-01
1.018500000000000000e+10,1.259303581498820712e+00,4.999961021515308968e-01,-4.659261726838791695e+00,-9.618276663376790214e-01
1.019000000000000000e+10,1.261731139866969276e+00,4.999961389720725680e-01,-4.673651508918132080e+00,-9.666792750856427752e-01
1.019500000000000000e+10,1.264199455093826030e+00,4.999961755294776156e-01,-4.688243082043786814e+00,-9.716153613712130710e-01
1.020000000000000000e+10,1.266707710190120073e+00,4.999962118246452092e-01,-4.703030168851111803e+00,-9.766345346328006993e-01
1.020500000000000000e+10,1.269255063074656631e+00,4.999962478584825121e-01,-4.718006379567873054e+00,-9.817353508675392693e-01
1.021000000000000000e+10,1.271840645934986025e+00,4.999962836319046811e-01,-4.733165212924207665e+00,-9.869163112556949002e-01
1.021500000000000000e+10,1.274463564607367427e+00,4.999963191458344780e-01,-4.748500057180180534e+00,-9.921758608150041958e-01
1.022000000000000000e+10,1.277122897978574700e+00,4.999963544012023253e-01,-4.764004191277426692e+00,-9.975123870900657330e-01
1.022500000000000000e+10,1.279817697412045208e+00,4.999963893989461394e-01,-4.779670786120126635e+00,-1.002924218881698470e+00
1.023000000000000000e+10,1.282546986201258177e+00,4.999964241400111087e-01,-4.795492905992915667e+00,-1.008409625022183898e+00
1.023500000000000000e+10,1.285309759052713829e+00,4.999964586253495824e-01,-4.811463510119326159e+00,-1.013966813201150341e+00
1.024000000000000000e+10,1.288104981601754462e+00,4.999964928559209598e-01,-4.827575454368969510e+00,-1.019593928848638864e+00
1.024500000000000000e+10,1.290931589963926429e+00,4.999965268326916901e-01,-4.843821493118205979e+00,-1.025289054080926077e+00
1.025000000000000000e+10,1.293788490324868201e+00,4.999965605566348836e-01,-4.860194281269868632e+00,-1.031050206715136364e+00
1.025500000000000000e+10,1.296674558571842883e+00,4.999965940287303123e-01,-4.876686376438206239e+00,-1.036875339359113690e+00
1.026000000000000000e+10,1.299588639970046700e+00,4.999966272499642428e-01,-4.893290241304531385e+00,-1.042762338582967185e+00
1.026500000000000000e+10,1.302529548886719457e+00,4.999966602213294919e-01,-4.909998246148135514e+00,-1.048709024178571259e+00
1.027000000000000000e+10,1.305496068566429857e+00,4.999966929438248164e-01,-4.926802671558678348e+00,-1.054713148514068832e+00
1.027500000000000000e+10,1.308486950960745077e+00,4.999967254184554122e-01,-4.943695711334785692e+00,-1.060772395990082773e+00
1.028000000000000000e+10,1.311500916615298440e+00,4.999967576462321928e-01,-4.960669475571926945e+00,-1.066884382603895176e+00
1.028500000000000000e+10,1.314536654617930900e+00,4.999967896281720670e-01,-4.977715993946834949e+00,-1.073046655629521950e+00
1.029000000000000000e+10,1.317592822610767156e+00,4.999968213652976612e-01,-4.994827219199745372e+00,-1.079256693419587076e+00
1.029500000000000000e+10,1.320668046869701628e+00,4.999968528586370975e-01,-5.011995030819954344e+00,-1.085511905336544736e+00
1.030000000000000000e+10,1.323760922454415789e+00,4.999968841092240490e-01,-5.029211238937516981e+00,-1.091809631819935511e+00
1.030500000000000000e+10,1.326870013432106976e+00,4.999969151180974070e-01,-5.046467588424220274e+00,-1.098147144596558045e+00
1.031000000000000000e+10,1.329993853177882768e+00,4.999969458863013361e-01,-5.063755763205648464e+00,-1.104521647040013432e+00
1.031500000000000000e+10,1.333130944755092973e+00,4.999969764148849971e-01,-5.081067390788131632e+00,-1.110930274686855235e+00
1.032000000000000000e+10,1.336279761378125874e+00,4.999970067049025468e-01,-5.098394046999948692e+00,-1.117370095914949291e+00
1.032500000000000000e+10,1.339438746960741167e+00,4.999970367574129160e-01,-5.115727260949740618e+00,-1.123838112790969346e+00
1.033000000000000000e+10,1.342606316752413598e+00,4.999970665734796982e-01,-5.133058520201725372e+00,-1.130331262092666655e+00
1.033500000000000000e+10,1.345780858065087626e+00,4.999970961541710390e-01,-5.150379276167392106e+00,-1.136846416511502644e+00
1.034000000000000000e+10,1.348960731092727627e+00,4.999971255005595250e-01,-5.167680949713582272e+00,-1.143380386041226160e+00
1.034500000000000000e+10,1.352144269825713341e+00,4.999971546137219613e-01,-5.184954936985707086e+00,-1.149929919557401758e+00
1.035000000000000000e+10,1.355329783061720139e+00,4.999971834947394278e-01,-5.202192615442760903e+00,-1.156491706591939117e+00
1.035500000000000000e+10,1.358515555514899109e+00,4.999972121446969453e-01,-5.219385350103094900e+00,-1.163062379307342242e+00
1.036000000000000000e+10,1.361699849024356812e+00,4.999972405646834761e-01,-5.236524499995621085e+00,-1.169638514673513985e+00
1.036500000000000000e+10,1.364880903863309403e+00,4.999972687557918127e-01,-5.253601424814339005e+00,-1.176216636850917707e+00
1.037000000000000000e+10,1.368056940149054324e+00,4.999972967191184114e-01,-5.270607491768365627e+00,-1.182793219781382854e+00
1.037500000000000000e+10,1.371226159354498986e+00,4.999973244557631702e-01,-5.287534082623835729e+00,-1.189364689989099944e+00
1.038000000000000000e+10,1.374386745921123421e+00,4.999973519668294841e-01,-5.304372600930527426e+00,-1.195927429592600788e+00
1.038500000000000000e+10,1.377536868972689010e+00,4.999973792534240791e-01,-5.321114479424395860e+00,-1.202477779527461044e+00
1.039000000000000000e+10,1.380674684129115315e+00,4.999974063166568450e-01,-5.337751187598923863e+00,-1.209012042979634494e+00
1.039500000000000000e+10,1.383798335419179404e+00,4.999974331576406139e-01,-5.354274239435545368e+00,-1.215526489027831891e+00
1.040000000000000000e+10,1.386905957290304192e+00,4.999974597774912710e-01,-5.370675201283096278e+00,-1.222017356492670626e+00
1.040500000000000000e+10,1.389995676713287054e+00,4.999974861773275325e-01,-5.386945699874883253e+00,-1.228480857989243225e+00
1.041000000000000000e+10,1.393065615379389000e+00,4.999975123582707237e-01,-5.403077430472156273e+00,-1.234913184179214030e+00
1.041500000000000000e+10,1.396113891986705990e+00,4.999975383214447788e-01,-5.419062165121121488e+00,-1.241310508217288167e+00
1.042000000000000000e+10,1.399138624612062065e+00,4.999975640679760747e-01,-5.434891761008947775e+00,-1.247668990385568444e+00
1.042500000000000000e+10,1.402137933164678829e+00,4.999975895989934860e-01,-5.450558168906244561e+00,-1.253984782909445705e+00
1.043000000000000000e+10,1.405109941916780958e+00,4.999976149156278860e-01,-5.466053441679178171e+00,-1.260254034946270973e+00
1.043500000000000000e+10,1.408052782106206990e+00,4.999976400190124792e-01,-5.481369742855985550e+00,-1.266472897737959791e+00
1.044000000000000000e+10,1.410964594605651934e+00,4.999976649102822468e-01,-5.496499355231963868e+00,-1.272637529917717281e+00
1.044500000000000000e+10,1.413843532652121260e+00,4.999976895905742791e-01,-5.511434689493347250e+00,-1.278744102958845108e+00
1.045000000000000000e+10,1.416687764630739865e+00,4.999977140610273874e-01,-5.526168292845445862e+00,-1.284788806754881163e+00
1.045500000000000000e+10,1.419495476905347831e+00,4.999977383227818817e-01,-5.540692857622778966e+00,-1.290767855316504287e+00
1.046000000000000000e+10,1.422264876689078639e+00,4.999977623769798485e-01,-5.555001229865109913e+00,-1.296677492572418489e+00
1.046500000000000000e+10,1.424994194946832993e+00,4.999977862247646510e-01,-5.569086417838037484e+00,-1.302513998258603145e+00
1.047000000000000000e+10,1.427681689321648406e+00,4.999978098672811511e-01,-5.582941600478776856e+00,-1.308273693880428246e+00
1.047500000000000000e+10,1.430325647076340578e+00,4.999978333056753210e-01,-5.596560135746123876e+00,-1.313952948730807924e+00
1.048000000000000000e+10,1.432924388041809438e+00,4.999978565410942433e-01,-5.609935568855198618e+00,-1.319548185947598373e+00
1.048500000000000000e+10,1.435476267562648234e+00,4.999978795746861104e-01,-5.623061640374626968e+00,-1.325055888591635256e+00
1.049000000000000000e+10,1.437979679430889446e+00,4.999979024075999479e-01,-5.635932294166385859e+00,-1.330472605727318403e+00
1.049500000000000000e+10,1.440433058798145094e+00,4.999979250409856135e-01,-5.648541685146160951e+00,-1.335794958486154593e+00
1.050000000000000000e+10,1.442834885056679450e+00,4.999979474759936315e-01,-5.660884186845005495e+00,-1.341019646094448792e+00
1.050500000000000000e+10,1.445183684679208769e+00,4.999979697137751367e-01,-5.672954398749170402e+00,-1.346143451844270311e+00
1.051000000000000000e+10,1.447478034007885439e+00,4.999979917554818187e-01,-5.684747153399821507e+00,-1.351163248988541232e+00
1.051500000000000000e+10,1.449716561982339558e+00,4.999980136022656452e-01,-5.696257523231059494e+00,-1.356076006539408185e+00
1.052000000000000000e+10,1.451897952796861624e+00,4.999980352552789720e-01,-5.707480827126167000e+00,-1.360878794949478499e+00
1.052500000000000000e+10,1.454020948477199537e+00,4.999980567156743216e-01,-5.718412636674459648e+00,-1.365568791656425862e+00
1.053000000000000000e+10,1.456084351367081364e+00,4.999980779846043277e-01,-5.729048782108122850e+00,-1.370143286470090205e+00
1.053500000000000000e+10,1.458087026515190843e+00,4.999980990632215683e-01,-5.739385357902314411e+00,-1.374599686782903118e+00
1.054000000000000000e+10,1.460027903953362349e+00,4.999981199526785658e-01,-5.749418728020422087e+00,-1.378935522583908613e+00
1.054500000000000000e+10,1.461905980857295617e+00,4.999981406541276763e-01,-5.759145530789371747e+00,-1.383148451258138456e+00
1.055000000000000000e+10,1.463720323581092275e+00,4.999981611687208671e-01,-5.768562683387880696e+00,-1.387236262152433008e+00
1.055500000000000000e+10,1.465470069557824662e+00,4.999981814976097727e-01,-5.777667385934913469e+00,-1.391196880890994469e+00
1.056000000000000000e+10,1.467154429058451726e+00,4.999982016419456388e-01,-5.786457125164496063e+00,-1.395028373423881529e+00
1.056500000000000000e+10,1.468772686801945726e+00,4.999982216028789894e-01,-5.794929677674053536e+00,-1.398728949792500176e+00
1.057000000000000000e+10,1.470324203410391162e+00,4.999982413815598492e-01,-5.803083112737028593e+00,-1.402296967598248623e+00
1.057500000000000000e+10,1.471808416702931055e+00,4.999982609791372989e-01,-5.810915794668725098e+00,-1.405730935160257156e+00
1.058000000000000000e+10,1.473224842823551262e+00,4.999982803967598088e-01,-5.818426384738386581e+00,-1.409029514350579548e+00
1.058500000000000000e+10,1.474573077198015003e+00,4.999982996355747389e-01,-5.825613842619922877e+00,-1.412191523095615464e+00
1.059000000000000000e+10,1.475852795316151767e+00,4.999983186967285054e-01,-5.832477427376167256e+00,-1.415215937534390900e+00
1.059500000000000000e+10,1.477063753336484986e+00,4.999983375813664144e-01,-5.839016697973324455e+00,-1.418101893825881143e+00
1.060000000000000000e+10,1.478205788510705831e+00,4.999983562906326617e-01,-5.845231513322268313e+00,-1.420848689598384729e+00
1.060500000000000000e+10,1.479278819426544045e+00,4.999983748256700555e-01,-5.851122031846655247e+00,-1.423455785036298771e+00
1.061000000000000000e+10,1.480282846068140534e+00,4.999983931876200716e-01,-5.856688710577743429e+00,-1.425922803600473854e+00
1.061500000000000000e+10,1.481217949693958591e+00,4.999984113776229089e-01,-5.861932303778665698e+00,-1.428249532380502007e+00
1.062000000000000000e+10,1.482084292532946712e+00,4.999984293968169902e-01,-5.866853861101214207e+00,-1.430435922078367783e+00
1.062500000000000000e+10,1.482882117300518887e+00,4.999984472463394058e-01,-5.871454725280615072e+00,-1.432482086624842443e+00
1.063000000000000000e+10,1.483611746536596332e+00,4.999984649273253035e-01,-5.875736529374245620e+00,-1.434388302431183204e+00
1.063500000000000000e+10,1.484273581768766004e+00,4.999984824409083872e-01,-5.879701193552794081e+00,-1.436155007280686569e+00
1.064000000000000000e+10,1.484868102504307341e+00,4.999984997882201965e-01,-5.883350921452722204e+00,-1.437782798865742118e+00
1.064500000000000000e+10,1.485395865055502584e+00,4.999985169703906607e-01,-5.886688196100598347e+00,-1.439272432977629856e+00
1.065000000000000000e+10,1.485857501203348807e+00,4.999985339885475444e-01,-5.889715775421317190e+00,-1.440624821357806340e+00
1.065500000000000000e+10,1.486253716705411732e+00,4.999985508438165582e-01,-5.892436687343022506e+00,-1.441841029220569892e+00
1.066000000000000000e+10,1.486585289654098307e+00,4.999985675373214700e-01,-5.894854224512888763e+00,-1.442922272458368793e+00
1.066500000000000000e+10,1.486853068692253865e+00,4.999985840701835493e-01,-5.896971938639014255e+00,-1.443869914542210031e+00
1.067000000000000000e+10,1.487057971093366460e+00,4.999986004435220677e-01,-5.898793634474439607e+00,-1.444685463130626069e+00
1.067500000000000000e+10,1.487200980714299847e+00,4.999986166584537983e-01,-5.900323363460408643e+00,-1.445370566401777301e+00
1.068000000000000000e+10,1.487283145828624420e+00,4.999986327160930721e-01,-5.901565417046640505e+00,-1.445927009124081009e+00
1.068500000000000000e+10,1.487305576849175637e+00,4.999986486175519440e-01,-5.902524319707131539e+00,-1.446356708481609132e+00
1.069000000000000000e+10,1.487269443948715075e+00,4.999986643639396378e-01,-5.903204821670753333e+00,-1.446661709671232199e+00
1.069500000000000000e+10,1.487175974587642502e+00,4.999986799563629902e-01,-5.903611891386102428e+00,-1.446844181288950981e+00
1.070000000000000000e+10,1.487026450958236268e+00,4.999986953959260627e-01,-5.903750707741072468e+00,-1.446906410523582487e+00
1.070500000000000000e+10,1.486822207354612235e+00,4.999987106837301409e-01,-5.903626652057234026e+00,-1.446850798176049002e+00
1.071000000000000000e+10,1.486564627478039302e+00,4.999987258208737906e-01,-5.903245299880023111e+00,-1.446679853523056725e+00
1.071500000000000000e+10,1.486255141687052861e+00,4.999987408084525797e-01,-5.902612412585526158e+00,-1.446396189043980707e+00
1.072000000000000000e+10,1.485895224201801756e+00,4.999987556475593009e-01,-5.901733928824654640e+00,-1.446002515029781943e+00
1.072500000000000000e+10,1.485486390272215296e+00,4.999987703392835825e-01,-5.900615955826098435e+00,-1.445501634093026455e+00
1.073000000000000000e+10,1.485030193319048841e+00,4.999987848847121663e-01,-5.899264760578343036e+00,-1.444896435597503581e+00
1.073500000000000000e+10,1.484528222057077684e+00,4.999987992849285745e-01,-5.897686760911716064e+00,-1.444189890026062351e+00
1.074000000000000000e+10,1.483982097609366058e+00,4.999988135410131651e-01,-5.895888516500987109e+00,-1.443385043304934667e+00
1.074500000000000000e+10,1.483393470621158006e+00,4.999988276540431320e-01,-5.893876719808158526e+00,-1.442485011102112358e+00
1.075000000000000000e+10,1.482764018381913296e+00,4.999988416250923384e-01,-5.891658186985556434e+00,-1.441492973117296517e+00
1.075500000000000000e+10,1.482095441963542370e+00,4.999988554552312614e-01,-5.889239848758343499e+00,-1.440412167380142883e+00
1.076000000000000000e+10,1.481389463382387861e+00,4.999988691455271583e-01,-5.886628741304597234e+00,-1.439245884572692535e+00
1.076500000000000000e+10,1.480647822792637847e+00,4.999988826970436229e-01,-5.883831997152048743e+00,-1.437997462391921610e+00
1.077000000000000000e+10,1.479872275717811769e+00,4.999988961108409180e-01,-5.880856836107905217e+00,-1.436670279966679509e+00
1.077500000000000000e+10,1.479064590327077378e+00,4.999989093879756985e-01,-5.877710556239254203e+00,-1.435267752343311054e+00
1.078000000000000000e+10,1.478226544762467842e+00,4.999989225295010664e-01,-5.874400524919899169e+00,-1.433793325053030143e+00
1.078500000000000000e+10,1.477359924522586798e+00,4.999989355364663490e-01,-5.870934169958633930e+00,-1.432250468773226704e+00
1.079000000000000000e+10,1.476466519908216535e+00,4.999989484099173764e-01,-5.867318970824135782e+00,-1.430642674094471767e+00
1.079500000000000000e+10,1.475548123534482059e+00,4.999989611508960929e-01,-5.863562449979731639e+00,-1.428973446403557279e+00
1.080000000000000000e+10,1.474606527913847165e+00,4.999989737604406681e-01,-5.859672164340907763e+00,-1.427246300892269337e+00
1.080500000000000000e+10,1.473643523113950193e+00,4.999989862395854967e-01,-5.855655696867991367e+00,-1.425464757700811491e+00
1.081000000000000000e+10,1.472660894493588835e+00,4.999989985893610878e-01,-5.851520648305081451e+00,-1.423632337203706966e+00
1.081500000000000000e+10,1.471660420519852241e+00,4.999990108107940645e-01,-5.847274629075604579e+00,-1.421752555445164212e+00
1.082000000000000000e+10,1.470643870668764119e+00,4.999990229049069423e-01,-5.842925251343618065e+00,-1.419828919729829275e+00
1.082500000000000000e+10,1.469613003411825325e+00,4.999990348727183509e-01,-5.838480121250537280e+00,-1.417864924374600655e+00
1.083000000000000000e+10,1.468569564289773588e+00,4.999990467152429230e-01,-5.833946831334020366e+00,-1.415864046625393335e+00
1.083500000000000000e+10,1.467515284075137316e+00,4.999990584334911281e-01,-5.829332953137117634e+00,-1.413829742742896523e+00
1.084000000000000000e+10,1.466451877024066652e+00,4.999990700284692724e-01,-5.824646030012466724e+00,-1.411765444259448499e+00
1.084500000000000000e+10,1.465381039218346837e+00,4.999990815011795542e-01,-5.819893570128680693e+00,-1.409674554409769076e+00
1.085000000000000000e+10,1.464304446997408249e+00,4.999990928526200640e-01,-5.815083039682092725e+00,-1.407560444736166261e+00
1.085500000000000000e+10,1.463223755480284716e+00,4.999991040837845069e-01,-5.810221856318623423e+00,-1.405426451869113968e+00
1.086000000000000000e+10,1.462140597176933454e+00,4.999991151956623692e-01,-5.805317382768500956e+00,-1.403275874482910357e+00
1.086500000000000000e+10,1.461056580688093076e+00,4.999991261892388628e-01,-5.800376920696409755e+00,-1.401111970425690245e+00
1.087000000000000000e+10,1.459973289492656923e+00,4.999991370654949252e-01,-5.795407704769067081e+00,-1.398937954022541286e+00
1.087500000000000000e+10,1.458892280821050047e+00,4.999991478254069421e-01,-5.790416896940913993e+00,-1.396756993549608916e+00
1.088000000000000000e+10,1.457815084613167667e+00,4.999991584699470248e-01,-5.785411580958895073e+00,-1.394572208876974528e+00
1.088500000000000000e+10,1.456743202558966832e+00,4.999991690000828437e-01,-5.780398757086043560e+00,-1.392386669277309030e+00
1.089000000000000000e+10,1.455678107219781525e+00,4.999991794167776282e-01,-5.775385337043539735e+00,-1.390203391397085708e+00
1.089500000000000000e+10,1.454621241228095885e+00,4.999991897209900560e-01,-5.770378139169767273e+00,-1.388025337386496805e+00
1.090000000000000000e+10,1.453574016563508930e+00,4.999991999136742526e-01,-5.765383883795170306e+00,-1.385855413184149176e+00
1.090500000000000000e+10,1.452537813902364583e+00,4.999992099957799030e-01,-5.760409188830588612e+00,-1.383696466952060611e+00
1.091000000000000000e+10,1.451513982038588502e+00,4.999992199682520844e-01,-5.755460565567208420e+00,-1.381551287656532567e+00
1.091500000000000000e+10,1.450503837372802751e+00,4.999992298320312667e-01,-5.750544414684358507e+00,-1.379422603789606683e+00
1.092000000000000000e+10,1.449508663467286462e+00,4.999992395880532015e-01,-5.745667022463313955e+00,-1.377313082226571561e+00
1.092500000000000000e+10,1.448529710663587711e+00,4.999992492372490882e-01,-5.740834557202232347e+00,-1.375225327213660309e+00
1.093000000000000000e+10,1.447568195760283505e+00,4.999992587805455191e-01,-5.736053065830018838e+00,-1.373161879481198389e+00
1.093500000000000000e+10,1.446625301747635373e+00,4.999992682188642568e-01,-5.731328470713728862e+00,-1.371125215476094006e+00
1.094000000000000000e+10,1.445702177596484450e+00,4.999992775531223455e-01,-5.726666566656447799e+00,-1.369117746708601313e+00
1.094500000000000000e+10,1.444799938098311642e+00,4.999992867842321664e-01,-5.722073018080733320e+00,-1.367141819207490672e+00
1.095000000000000000e+10,1.443919663753436389e+00,4.999992959131013825e-01,-5.717553356392713226e+00,-1.365199713077834165e+00
1.095500000000000000e+10,1.443062400704820059e+00,4.999993049406327161e-01,-5.713112977523607583e+00,-1.363293642156397922e+00
1.096000000000000000e+10,1.442229160714103342e+00,4.999993138677242266e-01,-5.708757139642094636e+00,-1.361425753758234380e+00
1.096500000000000000e+10,1.441420921177467562e+00,4.999993226952690883e-01,-5.704490961034224483e+00,-1.359598128509599935e+00
1.097000000000000000e+10,1.440638625178196630e+00,4.999993314241556464e-01,-5.700319418144924377e+00,-1.357812780261236085e+00
1.097500000000000000e+10,1.439883181573397675e+00,4.999993400552674716e-01,-5.696247343776640548e+00,-1.356071656076818233e+00
1.098000000000000000e+10,1.439155465112208043e+00,4.999993485894831391e-01,-5.692279425440524676e+00,-1.354376636291416025e+00
1.098500000000000000e+10,1.438456316582679584e+00,4.999993570276765054e-01,-5.688420203854109403e+00,-1.352729534634280917e+00
1.099000000000000000e+10,1.437786542985096894e+00,4.999993653707163199e-01,-5.684674071582015209e+00,-1.351132098411535143e+00
1.099500000000000000e+10,1.437146917729080320e+00,4.999993736194666138e-01,-5.681045271813768949e+00,-1.349586008743365761e+00
1.100000000000000000e+10,1.436538180852105384e+00,4.999993817747864222e-01,-5.677537897274142153e+00,-1.348092880851048392e+00
1.100500000000000000e+10,1.435961039257270810e+00,4.999993898375297841e-01,-5.674155889261575325e+00,-1.346654264389313127e+00
1.101000000000000000e+10,1.435416166968112917e+00,4.999993978085459090e-01,-5.670903036810041264e+00,-1.345271643819586416e+00
1.101500000000000000e+10,1.434904205398247923e+00,4.999994056886789551e-01,-5.667782975969355874e+00,-1.343946438819643374e+00
1.102000000000000000e+10,1.434425763633932371e+00,4.999994134787681399e-01,-5.664799189199769103e+00,-1.342680004725690379e+00
1.102500000000000000e+10,1.433981418727709123e+00,4.999994211796477406e-01,-5.661955004876841002e+00,-1.341473633003067878e+00
1.103000000000000000e+10,1.433571716001234231e+00,4.999994287921469827e-01,-5.659253596902065198e+00,-1.340328551741714946e+00
1.103500000000000000e+10,1.433197169355583833e+00,4.999994363170901512e-01,-5.656697984415105296e+00,-1.339245926172781598e+00
1.104000000000000000e+10,1.432858261587540927e+00,4.999994437552965354e-01,-5.654291031604242512e+00,-1.338226859203259789e+00
1.104500000000000000e+10,1.432555444710257975e+00,4.999994511075802617e-01,-5.652035447610865404e+00,-1.337272391965279139e+00
1.105000000000000000e+10,1.432289140276891581e+00,4.999994583747506827e-01,-5.649933786524428569e+00,-1.336383504377092857e+00
1.105500000000000000e+10,1.432059739706099455e+00,4.999994655576119884e-01,-5.647988447465229100e+00,-1.335561115713306490e+00
1.106000000000000000e+10,1.431867604607879318e+00,4.999994726569633174e-01,-5.646201674750534139e+00,-1.334806085181232671e+00
1.106500000000000000e+10,1.431713067108937754e+00,4.999994796735988678e-01,-5.644575558142138405e+00,-1.334119212501469587e+00
1.107000000000000000e+10,1.431596430176375723e+00,4.999994866083076750e-01,-5.643112033171632902e+00,-1.333501238490144125e+00
1.107500000000000000e+10,1.431517967938970681e+00,4.999994934618739451e-01,-5.641812881541502733e+00,-1.332952845641148576e+00
1.108000000000000000e+10,1.431477926005020107e+00,4.999995002350766105e-01,-5.640679731598630120e+00,-1.332474658706169768e+00
1.108500000000000000e+10,1.431476521776233080e+00,4.999995069286897187e-01,-5.639714058878704250e+00,-1.332067245271211453e+00
1.109000000000000000e+10,1.431513944756852563e+00,4.999995135434822102e-01,-5.638917186718639840e+00,-1.331731116327842912e+00
1.109500000000000000e+10,1.431590356857594060e+00,4.999995200802179740e-01,-5.638290286935615292e+00,-1.331466726838134829e+00
1.110000000000000000e+10,1.431705892693897697e+00,4.999995265396559030e-01,-5.637834380570617476e+00,-1.331274476292031439e+00
1.110500000000000000e+10,1.431860659878062769e+00,4.999995329225497276e-01,-5.637550338694738983e+00,-1.331154709256170410e+00
1.111000000000000000e+10,1.432054739305092417e+00,4.999995392296482932e-01,-5.637438883277271273e+00,-1.331107715913581568e+00
1.111500000000000000e+10,1.432288185431919159e+00,4.999995454616953383e-01,-5.637500588113657507e+00,-1.331133732593368979e+00
1.112000000000000000e+10,1.432561026549936667e+00,4.999995516194294387e-01,-5.637735879812670881e+00,-1.331232942290134780e+00
1.112500000000000000e+10,1.432873265050808254e+00,4.999995577035842853e-01,-5.638145038841702927e+00,-1.331405475172766639e+00
1.113000000000000000e+10,1.433224877685486565e+00,4.999995637148885175e-01,-5.638728200629232745e+00,-1.331651409082388549e+00
1.113500000000000000e+10,1.433615815816655203e+00,4.999995696540656676e-01,-5.639485356724160070e+00,-1.331970770019607286e+00
1.114000000000000000e+10,1.434046005664620038e+00,4.999995755218343274e-01,-5.640416356011091814e+00,-1.332363532621013924e+00
1.114500000000000000e+10,1.434515348546997027e+00,4.999995813189079263e-01,-5.641520905981613154e+00,-1.332829620625379796e+00
1.115000000000000000e+10,1.435023721112438588e+00,4.999995870459950642e-01,-5.642798574061145267e+00,-1.333368907329885333e+00
1.115500000000000000e+10,1.435570975568747354e+00,4.999995927037991783e-01,-5.644248788991323984e+00,-1.333981216036914219e+00
1.116000000000000000e+10,1.436156939905838703e+00,4.999995982930186544e-01,-5.645870842268054801e+00,-1.334666320492138070e+00
1.116500000000000000e+10,1.436781418114005948e+00,4.999996038143471044e-01,-5.647663889635290424e+00,-1.335423945314621275e+00
1.117000000000000000e+10,1.437444190398024624e+00,4.999996092684729776e-01,-5.649626952634958954e+00,-1.336253766419912115e+00
1.117500000000000000e+10,1.438145013387720494e+00,4.999996146560796717e-01,-5.651758920213381110e+00,-1.337155411437121799e+00
1.118000000000000000e+10,1.438883620345611014e+00,4.999996199778457551e-01,-5.654058550384669424e+00,-1.338128460121112751e+00
1.118500000000000000e+10,1.439659721372331447e+00,4.999996252344448000e-01,-5.656524471951767552e+00,-1.339172444761061787e+00
1.119000000000000000e+10,1.440473003610600822e+00,4.999996304265453273e-01,-5.659155186285731887e+00,-1.340286850586702938e+00
1.119500000000000000e+10,1.441323131448486228e+00,4.999996355548109728e-01,-5.661949069164087689e+00,-1.341471116173700961e+00
1.120000000000000000e+10,1.442209746722842301e+00,4.999996406199003762e-01,-5.664904372669079535e+00,-1.342724633849686766e+00
1.120500000000000000e+10,1.443132468923745249e+00,4.999996456224673480e-01,-5.668019227146654515e+00,-1.344046750102522614e+00
1.121000000000000000e+10,1.444090895400884422e+00,4.999996505631605914e-01,-5.671291643227181822e+00,-1.345436765992519268e+00
1.121500000000000000e+10,1.445084601572796279e+00,4.999996554426241469e-01,-5.674719513908833335e+00,-1.346893937570333266e+00
1.122000000000000000e+10,1.446113141139985236e+00,4.999996602614968921e-01,-5.678300616704733628e+00,-1.348417476302408824e+00
1.122500000000000000e+10,1.447176046302868224e+00,4.999996650204129867e-01,-5.682032615854769375e+00,-1.350006549505796682e+00
1.123000000000000000e+10,1.448272827985625399e+00,4.999996697200015938e-01,-5.685913064603279388e+00,-1.351660280794351188e+00
1.123500000000000000e+10,1.449402976066983761e+00,4.999996743608871586e-01,-5.689939407543534777e+00,-1.353377750538262703e+00
1.124000000000000000e+10,1.450565959618989043e+00,4.999996789436891853e-01,-5.694108983030101712e+00,-1.355157996338959059e+00
1.124500000000000000e+10,1.451761227154922507e+00,4.999996834690222380e-01,-5.698419025660196979e+00,-1.357000013521501236e+00
1.125000000000000000e+10,1.452988206887355860e+00,4.999996879374962178e-01,-5.702866668824859708e+00,-1.358902755646493876e+00
1.125500000000000000e+10,1.454246306997577287e+00,4.999996923497161405e-01,-5.707448947331085876e+00,-1.360865135043726637e+00
1.126000000000000000e+10,1.455534915917368277e+00,4.999996967062822484e-01,-5.712162800095661908e+00,-1.362886023369599409e+00
1.126500000000000000e+10,1.456853402624355365e+00,4.999997010077898985e-01,-5.717005072911629071e+00,-1.364964252190533411e+00
1.127000000000000000e+10,1.458201116952010379e+00,4.999997052548298404e-01,-5.721972521288238411e+00,-1.367098613594534218e+00
1.127500000000000000e+10,1.459577389915361012e+00,4.999997094479878834e-01,-5.727061813364827003e+00,-1.369287860832947956e+00
1.128000000000000000e+10,1.460981534053553466e+00,4.999997135878452847e-01,-5.732269532899440634e+00,-1.371530708994620262e+00
1.128500000000000000e+10,1.462412843790340755e+00,4.999997176749784167e-01,-5.737592182332668322e+00,-1.373825835714541199e+00
1.129000000000000000e+10,1.463870595813491660e+00,4.999997217099590441e-01,-5.743026185926812133e+00,-1.376171881918930362e+00
1.129500000000000000e+10,1.465354049474223874e+00,4.999997256933541578e-01,-5.748567892980988248e+00,-1.378567452608918886e+00
1.130000000000000000e+10,1.466862447207588627e+00,4.999997296257261414e-01,-5.754213581121920384e+00,-1.381011117684640688e+00
1.130500000000000000e+10,1.468395014974809065e+00,4.999997335076327154e-01,-5.759959459670628057e+00,-1.383501412811730447e+00
1.131000000000000000e+10,1.469950962728489241e+00,4.999997373396269373e-01,-5.765801673084630430e+00,-1.386036840331967834e+00
1.131500000000000000e+10,1.471529484901487272e+00,4.999997411222572019e-01,-5.771736304475197699e+00,-1.388615870219765736e+00
1.132000000000000000e+10,1.473129760920425468e+00,4.999997448560673519e-01,-5.777759379199434164e+00,-1.391236941086276824e+00
1.132500000000000000e+10,1.474750955744437597e+00,4.999997485415965670e-01,-5.783866868525947780e+00,-1.393898461232446762e+00
1.133000000000000000e+10,1.476392220429952662e+00,4.999997521793796418e-01,-5.790054693373487993e+00,-1.396598809752562342e+00
1.133500000000000000e+10,1.478052692722116923e+00,4.999997557699465411e-01,-5.796318728121181429e+00,-1.399336337689498500e+00
1.134000000000000000e+10,1.479731497673395513e+00,4.999997593138229002e-01,-5.802654804488996731e+00,-1.402109369242811043e+00
1.134500000000000000e+10,1.481427748289915636e+00,4.999997628115298021e-01,-5.809058715486969504e+00,-1.404916203030746269e+00
1.135000000000000000e+10,1.483140546205789168e+00,4.999997662635837781e-01,-5.815526219430859456e+00,-1.407755113406793601e+00
1.135500000000000000e+10,1.484868982385927572e+00,4.999997696704969186e-01,-5.822053044022754698e+00,-1.410624351831723189e+00
1.136000000000000000e+10,1.486612137857395988e+00,4.999997730327768730e-01,-5.828634890493740173e+00,-1.413522148301362913e+00
1.136500000000000000e+10,1.488369084469502113e+00,4.999997763509267945e-01,-5.835267437806135327e+00,-1.416446712830466526e+00
1.137000000000000000e+10,1.490138885682666725e+00,4.999997796254454507e-01,-5.841946346912765264e+00,-1.419396236992925164e+00
1.137500000000000000e+10,1.491920597385870684e+00,4.999997828568272240e-01,-5.848667265069390275e+00,-1.422368895517890808e+00
1.138000000000000000e+10,1.493713268742627331e+00,4.999997860455621668e-01,-5.855425830197757087e+00,-1.425362847941876732e+00
1.138500000000000000e+10,1.495515943065015341e+00,4.999997891921358351e-01,-5.862217675294786545e+00,-1.428376240315938794e+00
1.139000000000000000e+10,1.497327658715467136e+00,4.999997922970295661e-01,-5.869038432884554624e+00,-1.431407206967429735e+00
1.139500000000000000e+10,1.499147450035669182e+00,4.999997953607203671e-01,-5.875883739508486414e+00,-1.434453872315164746e+00
1.140000000000000000e+10,1.500974348301913563e+00,4.999997983836809157e-01,-5.882749240249371070e+00,-1.437514352736795953e+00
1.140500000000000000e+10,1.502807382706135453e+00,4.999998013663796703e-01,-5.889630593284432614e+00,-1.440586758486892993e+00
1.141000000000000000e+10,1.504645581361676365e+00,4.999998043092807598e-01,-5.896523474462606274e+00,-1.443669195664074145e+00
1.141500000000000000e+10,1.506487972332680947e+00,4.999998072128440940e-01,-5.903423581900375083e+00,-1.446759768225028386e+00
1.142000000000000000e+10,1.508333584685986217e+00,4.999998100775254750e-01,-5.910326640590902514e+00,-1.449856580043299425e+00
1.142500000000000000e+10,1.510181449564221179e+00,4.999998129037764305e-01,-5.917228407020941106e+00,-1.452957737010461603e+00
1.143000000000000000e+10,1.512030601278498310e+00,4.999998156920443804e-01,-5.924124673788639939e+00,-1.456061349176537734e+00
1.143500000000000000e+10,1.513880078419376440e+00,4.999998184427724701e-01,-5.931011274217148355e+00,-1.459165532927179765e+00
1.144000000000000000e+10,1.515728924984173664e+00,4.999998211563999040e-01,-5.937884086956703555e+00,-1.462268413193977823e+00
1.144500000000000000e+10,1.517576191518914541e+00,4.999998238333616674e-01,-5.944739040568896016e+00,-1.465368125694567203e+00
1.145000000000000000e+10,1.519420936272995348e+00,4.999998264740887488e-01,-5.951572118086374985e+00,-1.468462819198862235e+00
1.145500000000000000e+10,1.521262226364387127e+00,4.999998290790080291e-01,-5.958379361540618646e+00,-1.471550657817302543e+00
1.146000000000000000e+10,1.523099138953402765e+00,4.999998316485423366e-01,-5.965156876451239931e+00,-1.474629823307228804e+00
1.146500000000000000e+10,1.524930762422529673e+00,4.999998341831106141e-01,-5.971900836268643431e+00,-1.477698517392629363e+00
1.147000000000000000e+10,1.526756197560150463e+00,4.999998366831276964e-01,-5.978607486763490186e+00,-1.480754964093061732e+00
1.147500000000000000e+10,1.528574558745583900e+00,4.999998391490045324e-01,-5.985273150354912808e+00,-1.483797412056766518e+00
1.148000000000000000e+10,1.530384975132908609e+00,4.999998415811480745e-01,-5.991894230369998908e+00,-1.486824136893095671e+00
1.148500000000000000e+10,1.532186591831003142e+00,4.999998439799614447e-01,-5.998467215227064386e+00,-1.489833443499251064e+00
1.149000000000000000e+10,1.533978571076974218e+00,4.999998463458437681e-01,-6.004988682534612821e+00,-1.492823668375930168e+00
1.149500000000000000e+10,1.535760093400439619e+00,4.999998486791903951e-01,-6.011455303098984793e+00,-1.495793181926859061e+00
1.150000000000000000e+10,1.537530358775595074e+00,4.999998509803927904e-01,-6.017863844832060494e+00,-1.498740390736341910e+00
1.150500000000000000e+10,1.539288587758467663e+00,4.999998532498385884e-01,-6.024211176552325853e+00,-1.501663739819732779e+00
1.151000000000000000e+10,1.541034022606326381e+00,4.999998554879116486e-01,-6.030494271670989725e+00,-1.504561714840933817e+00
1.151500000000000000e+10,1.542765928376435225e+00,4.999998576949920559e-01,-6.036710211756015632e+00,-1.507432844291446639e+00
1.152000000000000000e+10,1.544483594001266447e+00,4.999998598714561759e-01,-6.042856189966742342e+00,-1.510275701625374722e+00
1.152500000000000000e+10,1.546186333337204344e+00,4.999998620176766551e-01,-6.048929514351354619e+00,-1.513088907344521061e+00
1.153000000000000000e+10,1.547873486184014657e+00,4.999998641340223093e-01,-6.054927611000868737e+00,-1.515871131028315499e+00
1.153500000000000000e+10,1.549544419272138374e+00,4.999998662208584022e-01,-6.060848027052180065e+00,-1.518621093302766401e+00
1.154000000000000000e+10,1.551198527215027045e+00,4.999998682785465332e-01,-6.066688433533612645e+00,-1.521337567743028529e+00
1.154500000000000000e+10,1.552835233423846661e+00,4.999998703074446382e-01,-6.072446628046722417e+00,-1.524019382704285164e+00
1.155000000000000000e+10,1.554453990981837563e+00,4.999998723079071006e-01,-6.078120537278089763e+00,-1.526665423075679762e+00
1.155500000000000000e+10,1.556054283475750921e+00,4.999998742802846952e-01,-6.083708219335167477e+00,-1.529274631952153740e+00
1.156000000000000000e+10,1.557635625781865318e+00,4.999998762249245332e-01,-6.089207865900657879e+00,-1.531846012219315156e+00
1.156500000000000000e+10,1.559197564804235547e+00,4.999998781421704508e-01,-6.094617804200437305e+00,-1.534378628046702442e+00
1.157000000000000000e+10,1.560739680162791077e+00,4.999998800323624537e-01,-6.099936498779575444e+00,-1.536871606284688330e+00
1.157500000000000000e+10,1.562261584829314209e+00,4.999998818958373836e-01,-6.105162553082825738e+00,-1.539324137761159506e+00
1.158000000000000000e+10,1.563762925709055729e+00,4.999998837329283630e-01,-6.110294710834530463e+00,-1.541735478473510224e+00
1.158500000000000000e+10,1.565243384166343787e+00,4.999998855439651835e-01,-6.115331857215134725e+00,-1.544104950672651189e+00
1.159000000000000000e+10,1.566702676492293334e+00,4.999998873292743062e-01,-6.120273019830344552e+00,-1.546431943835261613e+00
1.159500000000000000e+10,1.568140554313175450e+00,4.999998890891786396e-01,-6.125117369470621576e+00,-1.548715915521415187e+00
1.160000000000000000e+10,1.569556804938037953e+00,4.999998908239979278e-01,-6.129864220658455487e+00,-1.550956392114688942e+00
1.160500000000000000e+10,1.570951251644305824e+00,4.999998925340483069e-01,-6.134513031981322584e+00,-1.553152969442232578e+00
1.161000000000000000e+10,1.572323753900455756e+00,4.999998942196428597e-01,-6.139063406209333884e+00,-1.555305313272887346e+00
1.161500000000000000e+10,1.573674207524789592e+00,4.999998958810912830e-01,-6.143515090196133066e+00,-1.557413159691405369e+00
1.162000000000000000e+10,1.575002544779810165e+00,4.999998975186999428e-01,-6.147867974563058446e+00,-1.559476315347621878e+00
1.162500000000000000e+10,1.576308734401593137e+00,4.999998991327720410e-01,-6.152122093166125794e+00,-1.561494657579375556e+00
1.163000000000000000e+10,1.577592781564006952e+00,4.999999007236075599e-01,-6.156277622346712164e+00,-1.563468134408737331e+00
1.163500000000000000e+10,1.578854727777647682e+00,4.999999022915032620e-01,-6.160334879966585575e+00,-1.565396764411171038e+00
1.164000000000000000e+10,1.580094650723672389e+00,4.999999038367526905e-01,-6.164294324229111055e+00,-1.567280636457924370e+00
1.164500000000000000e+10,1.581312664022789694e+00,4.999999053596463905e-01,-6.168156552288160732e+00,-1.569119909332001406e+00
1.165000000000000000e+10,1.582508916939999954e+00,4.999999068604716324e-01,-6.171922298647539051e+00,-1.570914811218790952e+00
1.165500000000000000e+10,1.583683594025707242e+00,4.999999083395126886e-01,-6.175592433353452648e+00,-1.572665639072470700e+00
1.166000000000000000e+10,1.584836914694168097e+00,4.999999097970506678e-01,-6.179167959983607794e+00,-1.574372757859932914e+00
1.166500000000000000e+10,1.585969132740248977e+00,4.999999112333637363e-01,-6.182650013436406411e+00,-1.576036599684083495e+00
1.167000000000000000e+10,1.587080535795848846e+00,4.999999126487269518e-01,-6.186039857524732177e+00,-1.577657662788982673e+00
1.167500000000000000e+10,1.588171444727260795e+00,4.999999140434124301e-01,-6.189338882378602413e+00,-1.579236510449317343e+00
1.168000000000000000e+10,1.589242212975142232e+00,4.999999154176892335e-01,-6.192548601661886920e+00,-1.580773769747283897e+00
1.168500000000000000e+10,1.590293225838734559e+00,4.999999167718235937e-01,-6.195670649608273628e+00,-1.582270130240051920e+00
1.169000000000000000e+10,1.591324899706218599e+00,4.999999181060786335e-01,-6.198706777882288854e+00,-1.583726342521385000e+00
1.169500000000000000e+10,1.592337681233149338e+00,4.999999194207147002e-01,-6.201658852271224376e+00,-1.585143216681141887e+00
1.170000000000000000e+10,1.593332046471146235e+00,4.999999207159892545e-01,-6.204528849214575814e+00,-1.586521620666807131e+00
1.170500000000000000e+10,1.594308499948944746e+00,4.999999219921568705e-01,-6.207318852177248658e+00,-1.587862478551135048e+00
1.171000000000000000e+10,1.595267573708228026e+00,4.999999232494692913e-01,-6.210031047873769694e+00,-1.589166768710524202e+00
1.171500000000000000e+10,1.596209826296561385e+00,4.999999244881753735e-01,-6.212667722350328603e+00,-1.590435521918609929e+00
1.172000000000000000e+10,1.597135841719944160e+00,4.999999257085213644e-01,-6.215231256932173487e+00,-1.591669819359946558e+00
1.172500000000000000e+10,1.598046228357511422e+00,4.999999269107505140e-01,-6.217724124043773060e+00,-1.592870790568643002e+00
1.173000000000000000e+10,1.598941617840970331e+00,4.999999280951035185e-01,-6.220148882909480648e+00,-1.594039611296992121e+00
1.173500000000000000e+10,1.599822663901430797e+00,4.999999292618182989e-01,-6.222508175142539955e+00,-1.595177501319219981e+00
1.174000000000000000e+10,1.600690041186286994e+00,4.999999304111300558e-01,-6.224804720230336486e+00,-1.596285722175504684e+00
1.174500000000000000e+10,1.601544444048825788e+00,4.999999315432712699e-01,-6.227041310923967288e+00,-1.597365574861506765e+00
1.175000000000000000e+10,1.602386585313253509e+00,4.999999326584718684e-01,-6.229220808540199883e+00,-1.598418397468637231e+00
1.175500000000000000e+10,1.603217195017899499e+00,4.999999337569591140e-01,-6.231346138184056471e+00,-1.599445562780344332e+00
1.176000000000000000e+10,1.604037019139157749e+00,4.999999348389576603e-01,-6.233420283900055203e+00,-1.600448475829582495e+00
1.176500000000000000e+10,1.604846818298952815e+00,4.999999359046896075e-01,-6.235446283760460062e+00,-1.601428571422724101e+00
1.177000000000000000e+10,1.605647366458247571e+00,4.999999369543743910e-01,-6.237427224898517863e+00,-1.602387311634974942e+00
1.177500000000000000e+10,1.606439449599254887e+00,4.999999379882290595e-01,-6.239366238494926442e+00,-1.603326183282392847e+00
1.178000000000000000e+10,1.607223864398835023e+00,4.999999390064679972e-01,-6.241266494725526748e+00,-1.604246695375451726e+00
1.178500000000000000e+10,1.608001416895594282e+00,4.999999400093032009e-01,-6.243131197678190247e+00,-1.605150376559009384e+00
1.179000000000000000e+10,1.608772921153055036e+00,4.999999409969442254e-01,-6.244963580246759349e+00,-1.606038772543397553e+00
1.179500000000000000e+10,1.609539197921293852e+00,4.999999419695980718e-01,-6.246766899009900342e+00,-1.606913443531273078e+00
1.180000000000000000e+10,1.610301073299265973e+00,4.999999429274693541e-01,-6.248544429102356190e+00,-1.607775961644632101e+00
1.180500000000000000e+10,1.611059377399990611e+00,4.999999438707602439e-01,-6.250299459086168241e+00,-1.608627908356294434e+00
1.181000000000000000e+10,1.611814943020749125e+00,4.999999447996706925e-01,-6.252035285829223632e+00,-1.609470871930009483e+00
1.181500000000000000e+10,1.612568604320241183e+00,4.999999457143980974e-01,-6.253755209398246251e+00,-1.610306444873111698e+00
1.182000000000000000e+10,1.613321195504640926e+00,4.999999466151375804e-01,-6.255462527973244313e+00,-1.611136221405502944e+00
1.182500000000000000e+10,1.614073549524350337e+00,4.999999475020820427e-01,-6.257160532790221552e+00,-1.611961794948546967e+00
1.183000000000000000e+10,1.614826496783186016e+00,4.999999483754219431e-01,-6.258852503118780497e+00,-1.612784755637286516e+00
1.183500000000000000e+10,1.615580863861594496e+00,4.999999492353455754e-01,-6.260541701280999405e+00,-1.613606687859160616e+00
1.184000000000000000e+10,1.616337472255422236e+00,4.999999500820388465e-01,-6.262231367717850716e+00,-1.614429167822263977e+00
1.184500000000000000e+10,1.617097137131666251e+00,4.999999509156856092e-01,-6.263924716109087854e+00,-1.615253761155928114e+00
1.185000000000000000e+10,1.617860666102515221e+00,4.999999517364674406e-01,-6.265624928552498751e+00,-1.616082020546294906e+00
1.185500000000000000e+10,1.618628858018900774e+00,4.999999525445635862e-01,-6.267335150807999966e+00,-1.616915483409266052e+00
1.186000000000000000e+10,1.619402501784703574e+00,4.999999533401513485e-01,-6.269058487612050534e+00,-1.617755669603123891e+00
1.186500000000000000e+10,1.620182375192614099e+00,4.999999541234056988e-01,-6.270797998067452639e+00,-1.618604079182845101e+00
1.187000000000000000e+10,1.620969243782650393e+00,4.999999548944996652e-01,-6.272556691113577720e+00,-1.619462190198032392e+00
1.187500000000000000e+10,1.621763859724109746e+00,4.999999556536039447e-01,-6.274337521081695179e+00,-1.620331456536146852e+00
1.188000000000000000e+10,1.622566960721816942e+00,4.999999564008872910e-01,-6.276143383339997328e+00,-1.621213305812620575e+00
1.188500000000000000e+10,1.623379268947286125e+00,4.999999571365164042e-01,-6.277977110032614050e+00,-1.622109137309216020e+00
1.189000000000000000e+10,1.624201489995485526e+00,4.999999578606558748e-01,-6.279841465916872423e+00,-1.623020319961925750e+00
1.189500000000000000e+10,1.625034311867700199e+00,4.999999585734682950e-01,-6.281739144302596500e+00,-1.623948190399446823e+00
1.190000000000000000e+10,1.625878403981017906e+00,4.999999592751142585e-01,-6.283672763097404079e+00,-1.624894051033283660e+00
1.190500000000000000e+10,1.626734416204883349e+00,4.999999599657523053e-01,-6.285644860961557612e+00,-1.625859168200316063e+00
1.191000000000000000e+10,1.627602977925014516e+00,4.999999606455390877e-01,-6.287657893575675061e+00,-1.626844770358524261e+00
1.191500000000000000e+10,1.628484697135121673e+00,4.999999613146293154e-01,-6.289714230024836539e+00,-1.627852046336623282e+00
1.192000000000000000e+10,1.629380159556623742e+00,4.999999619731757550e-01,-6.291816149301979522e+00,-1.628882143638080926e+00
1.192500000000000000e+10,1.630289927786663151e+00,4.999999626213291748e-01,-6.293965836933740121e+00,-1.629936166800062924e+00
1.193000000000000000e+10,1.631214540474622110e+00,4.999999632592386223e-01,-6.296165381731507971e+00,-1.631015175807703166e+00
1.193500000000000000e+10,1.632154511527323937e+00,4.999999638870510910e-01,-6.298416772670418773e+00,-1.632120184564052057e+00


==> fig-noise-rpm-lossy_obrien_2014.csv <==
f,noise,ideal,gain_dB,limit
5.000000000000000000e+07,5.791754505741244369e-02,4.999999988736510970e-01,-1.070248298054290309e-02,-1.233688376541586251e-03
5.500000000000000000e+07,5.794884974824520557e-02,4.999999988296870423e-01,-1.172706737508384840e-02,-1.351953014984030865e-03
6.000000000000000000e+07,5.798165293360180161e-02,4.999999987840624827e-01,-1.273946529067267359e-02,-1.468838413792750153e-03
6.500000000000000000e+07,5.801603828590239792e-02,4.999999987367170218e-01,-1.373885174537804385e-02,-1.584248314859260098e-03
7.000000000000000000e+07,5.805208339637993320e-02,4.999999986875879321e-01,-1.472446077891592826e-02,-1.698093203057138290e-03
7.500000000000000000e+07,5.808985932400452523e-02,4.999999986366104876e-01,-1.569558989398306056e-02,-1.810290829954985803e-03
8.000000000000000000e+07,5.812943017385360095e-02,4.999999985837175753e-01,-1.665160421192952295e-02,-1.920766705021503817e-03
8.500000000000000000e+07,5.817085270735897207e-02,4.999999985288397508e-01,-1.759194032417685585e-02,-2.029454552046505711e-03
9.000000000000000000e+07,5.821417598576612840e-02,4.999999984719052382e-01,-1.851610982208011860e-02,-2.136296728650344257e-03
9.500000000000000000e+07,5.825944104888566843e-02,4.999999984128395969e-01,-1.942370248943950037e-02,-2.241244606926873217e-03
1.000000000000000000e+08,5.830668063025237768e-02,4.999999983515660551e-01,-2.031438914324988632e-02,-2.344258913433705516e-03
1.050000000000000000e+08,5.835591891029884987e-02,4.999999982880048988e-01,-2.118792410997299286e-02,-2.445310026938818382e-03
1.100000000000000000e+08,5.840717130847744576e-02,4.999999982220738604e-01,-2.204414732606472388e-02,-2.544378232510080551e-03
1.150000000000000000e+08,5.846044431548134968e-02,4.999999981536877303e-01,-2.288298605328156765e-02,-2.641453930749659840e-03
1.200000000000000000e+08,5.851573536620766763e-02,4.999999980827584123e-01,-2.370445620087189079e-02,-2.736537801165228601e-03
1.250000000000000000e+08,5.857303275414300903e-02,4.999999980091947016e-01,-2.450866324851099995e-02,-2.829640918886155987e-03
1.300000000000000000e+08,5.863231558754546102e-02,4.999999979329022848e-01,-2.529580276558591329e-02,-2.920784824143707326e-03
1.350000000000000000e+08,5.869355378767925763e-02,4.999999978537836842e-01,-2.606616052411855552e-02,-3.010001544144214058e-03
1.400000000000000000e+08,5.875670812912891366e-02,4.999999977717380362e-01,-2.682011220445402327e-02,-3.097333567184779035e-03
1.450000000000000000e+08,5.882173032192233170e-02,4.999999976866608686e-01,-2.755812269444342377e-02,-3.182833769066362173e-03
1.500000000000000000e+08,5.888856313538810838e-02,4.999999975984443790e-01,-2.828074498475749779e-02,-3.266565292083800642e-03
1.550000000000000000e+08,5.895714056286852772e-02,4.999999975069768787e-01,-2.898861866446467844e-02,-3.348601377066828810e-03
1.600000000000000000e+08,5.902738802687411412e-02,4.999999974121430157e-01,-2.968246802287380359e-02,-3.429025149167097553e-03
1.650000000000000000e+08,5.909922262364090961e-02,4.999999973138234410e-01,-3.036309976510659717e-02,-3.507929358271821840e-03
1.700000000000000000e+08,5.917255340610552694e-02,4.999999972118946978e-01,-3.103140035060961144e-02,-3.585416075134073566e-03
1.750000000000000000e+08,5.924728170399946175e-02,4.999999971062292770e-01,-3.168833296521326309e-02,-3.661596344482487275e-03
1.800000000000000000e+08,5.932330147984569285e-02,4.999999969966952285e-01,-3.233493413893916146e-02,-3.736589796564881993e-03
1.850000000000000000e+08,5.940049971916352284e-02,4.999999968831561614e-01,-3.297231002308001480e-02,-3.810524218738731150e-03
1.900000000000000000e+08,5.947875685340515972e-02,4.999999967654710775e-01,-3.360163234151755662e-02,-3.883535088896494791e-03
1.950000000000000000e+08,5.955794721365557237e-02,4.999999966434942045e-01,-3.422413403238099006e-02,-3.955765072644612523e-03
2.000000000000000000e+08,5.963793951344598110e-02,4.999999965170748850e-01,-3.484110459751077471e-02,-4.027363486317381280e-03
2.050000000000000000e+08,5.971859735838307842e-02,4.999999963860574104e-01,-3.545388517809665296e-02,-4.098485728010747842e-03
2.100000000000000000e+08,5.979977978076966849e-02,4.999999962502807982e-01,-3.606386337606588832e-02,-4.169292678957603471e-03
2.150000000000000000e+08,5.988134179685477426e-02,4.999999961095786816e-01,-3.667246784159167855e-02,-4.239950077656873262e-03
2.200000000000000000e+08,5.996313498450860785e-02,4.999999959637790869e-01,-3.728116264797497886e-02,-4.310627869264505030e-03
2.250000000000000000e+08,6.004500807904868120e-02,4.999999958127043231e-01,-3.789144147591953088e-02,-4.381499532836841126e-03
2.300000000000000000e+08,6.012680758471351111e-02,4.999999956561707593e-01,-3.850482162975314010e-02,-4.452741389070924427e-03
2.350000000000000000e+08,6.020837839955517357e-02,4.999999954939886582e-01,-3.912283790889423130e-02,-4.524531891265004546e-03
2.400000000000000000e+08,6.028956445111505191e-02,4.999999953259619545e-01,-3.974703635806663138e-02,-4.597050902232058256e-03
2.450000000000000000e+08,6.037020934056321064e-02,4.999999951518879771e-01,-4.037896792033546234e-02,-4.670478959960644438e-03
2.500000000000000000e+08,6.045015699273749432e-02,4.999999949715574488e-01,-4.102018201714174861e-02,-4.744996534810863587e-03
2.550000000000000000e+08,6.052925230966610393e-02,4.999999947847541537e-01,-4.167222007980091181e-02,-4.820783281061613579e-03
2.600000000000000000e+08,6.060734182505712192e-02,4.999999945912546040e-01,-4.233660905689136389e-02,-4.898017285602573878e-03
2.650000000000000000e+08,6.068427435737422382e-02,4.999999943908280398e-01,-4.301485492202090921e-02,-4.976874316566237688e-03
2.700000000000000000e+08,6.075990165902084988e-02,4.999999941832360406e-01,-4.370843620634348031e-02,-5.057527074663448197e-03
2.750000000000000000e+08,6.083407905925632825e-02,4.999999939682323591e-01,-4.441879757992281408e-02,-5.140144449950589944e-03
2.800000000000000000e+08,6.090666609861980496e-02,4.999999937455626431e-01,-4.514734350600452251e-02,-5.224890786736269277e-03
2.850000000000000000e+08,6.097752715233313581e-02,4.999999935149641028e-01,-4.589543199148521380e-02,-5.311925159241059902e-03
2.900000000000000000e+08,6.104653204071457812e-02,4.999999932761655108e-01,-4.666436845698281738e-02,-5.401400660627886374e-03
2.950000000000000000e+08,6.111355662427079422e-02,4.999999930288865357e-01,-4.745539974896132579e-02,-5.493463707906376392e-03
3.000000000000000000e+08,6.117848338139202091e-02,4.999999927728379090e-01,-4.826970831600886636e-02,-5.588253365165885000e-03
3.050000000000000000e+08,6.124120196664287197e-02,4.999999925077207030e-01,-4.910840657074506260e-02,-5.685900687520839547e-03
3.100000000000000000e+08,6.130160974768106980e-02,4.999999922332264424e-01,-4.997253145807220576e-02,-5.786528088062126152e-03
3.150000000000000000e+08,6.135961231893592716e-02,4.999999919490365485e-01,-5.086303924982715080e-02,-5.890248730031744095e-03
3.200000000000000000e+08,6.141512399020536417e-02,4.999999916548220624e-01,-5.178080058494216598e-02,-5.997165946335480946e-03
3.250000000000000000e+08,6.146806824854708640e-02,4.999999913502433113e-01,-5.272659577360416100e-02,-6.107372688438861275e-03
3.300000000000000000e+08,6.151837819176773914e-02,4.999999910349497423e-01,-5.370111038277724375e-02,-6.220951006571939779e-03
3.350000000000000000e+08,6.156599693202078477e-02,4.999999907085794226e-01,-5.470493111969694511e-02,-6.337971563090238902e-03
3.400000000000000000e+08,6.161087796806172939e-02,4.999999903707587068e-01,-5.573854202882949638e-02,-6.458493180721780469e-03
3.450000000000000000e+08,6.165298552483493288e-02,4.999999900211019588e-01,-5.680232101691677638e-02,-6.582562427343896516e-03
3.500000000000000000e+08,6.169229485910186078e-02,4.999999896592110527e-01,-5.789653671954880787e-02,-6.710213238813267367e-03
3.550000000000000000e+08,6.172879253003264732e-02,4.999999892846752059e-01,-5.902134572175014859e-02,-6.841466581279043169e-03
3.600000000000000000e+08,6.176247663362634255e-02,4.999999888970703132e-01,-6.017679014387544711e-02,-6.976330154291332519e-03
3.650000000000000000e+08,6.179335700006917398e-02,4.999999884959587804e-01,-6.136279560305214764e-02,-7.114798135914091048e-03
3.700000000000000000e+08,6.182145535313549045e-02,4.999999880808890240e-01,-6.257916955921208335e-02,-7.256850970935979639e-03
3.750000000000000000e+08,6.184680543092033189e-02,4.999999876513949726e-01,-6.382560005361703759e-02,-7.402455203163849085e-03
3.800000000000000000e+08,6.186945306719518478e-02,4.999999872069957885e-01,-6.510165484659058421e-02,-7.551563352665602302e-03
3.850000000000000000e+08,6.188945623289079240e-02,4.999999867471953130e-01,-6.640678095994598240e-02,-7.704113838715498375e-03
3.900000000000000000e+08,6.190688503724698505e-02,4.999999862714815668e-01,-6.774030462844775335e-02,-7.860030949080387686e-03
3.950000000000000000e+08,6.192182168827136540e-02,4.999999857793263613e-01,-6.910143166333065912e-02,-8.019224856158801984e-03
4.000000000000000000e+08,6.193436041230687000e-02,4.999999852701848546e-01,-7.048924822974764193e-02,-8.181591680371469444e-03
4.050000000000000000e+08,6.194460733255372636e-02,4.999999847434948852e-01,-7.190272203872177803e-02,-8.347013601075814471e-03
4.100000000000000000e+08,6.195268030656325003e-02,4.999999841986766391e-01,-7.334070395296758693e-02,-8.515359015151990896e-03
4.150000000000000000e+08,6.195870872275568292e-02,4.999999836351319282e-01,-7.480193000463795927e-02,-8.686482743278656216e-03
4.200000000000000000e+08,6.196283325622821414e-02,4.999999830522438016e-01,-7.628502382188692699e-02,-8.860226283795347157e-03
4.250000000000000000e+08,6.196520558411273971e-02,4.999999824493759348e-01,-7.778849945980138847e-02,-9.036418113907429550e-03
4.300000000000000000e+08,6.196598806097842332e-02,4.999999818258720752e-01,-7.931076463003725041e-02,-9.214874037861142675e-03
4.350000000000000000e+08,6.196535335478665918e-02,4.999999811810553196e-01,-8.085012432226251766e-02,-9.395397581578479596e-03
4.400000000000000000e+08,6.196348404410986777e-02,4.999999805142277820e-01,-8.240478480923232874e-02,-9.577780433103755264e-03
4.450000000000000000e+08,6.196057217738201728e-02,4.999999798246696492e-01,-8.397285802616909212e-02,-9.761802928078044950e-03
4.500000000000000000e+08,6.195681879511741319e-02,4.999999791116387371e-01,-8.555236631375874590e-02,-9.947234579300023860e-03
4.550000000000000000e+08,6.195243341610259802e-02,4.999999783743698245e-01,-8.714124751301900729e-02,-1.013383464930761590e-02
4.600000000000000000e+08,6.194763348876902026e-02,4.999999776120738204e-01,-8.873736039905738560e-02,-1.032135276475598662e-02
4.650000000000000000e+08,6.194264380899397460e-02,4.999999768239372644e-01,-9.033849043949393476e-02,-1.050952957122119891e-02
4.700000000000000000e+08,6.193769590574671469e-02,4.999999760091215495e-01,-9.194235586237171909e-02,-1.069809742692229282e-02
4.750000000000000000e+08,6.193302739613447405e-02,4.999999751667620340e-01,-9.354661401699651546e-02,-1.088678113368435341e-02
4.800000000000000000e+08,6.192888131146501857e-02,4.999999742959675419e-01,-9.514886801033713148e-02,-1.107529870334278410e-02
4.850000000000000000e+08,6.192550539615059024e-02,4.999999733958193637e-01,-9.674667360042560338e-02,-1.126336215762646642e-02
4.900000000000000000e+08,6.192315138131371938e-02,4.999999724653705901e-01,-9.833754632718966215e-02,-1.145067835941349088e-02
4.950000000000000000e+08,6.192207423512954834e-02,4.999999715036452241e-01,-9.991896886023604596e-02,-1.163694987311092444e-02
5.000000000000000000e+08,6.192253139203826584e-02,4.999999705096374591e-01,-1.014883985421991264e-01,-1.182187585177407740e-02
5.050000000000000000e+08,6.192478196306035881e-02,4.999999694823106244e-01,-1.030432751053634854e-01,-1.200515294843840230e-02
5.100000000000000000e+08,6.192908592957793029e-02,4.999999684205964079e-01,-1.045810285384790872e-01,-1.218647624900270898e-02
5.150000000000000000e+08,6.193570332301442938e-02,4.999999673233939124e-01,-1.060990870799924657e-01,-1.236554022388669516e-02
5.200000000000000000e+08,6.194489339298455549e-02,4.999999661895688785e-01,-1.075948853132059346e-01,-1.254203969555589548e-02
5.250000000000000000e+08,6.195691376652824600e-02,4.999999650179524080e-01,-1.090658723382354062e-01,-1.271567081889535267e-02
5.300000000000000000e+08,6.197201960114660790e-02,4.999999638073402419e-01,-1.105095199952160906e-01,-1.288613207131739102e-02
5.350000000000000000e+08,6.199046273445252969e-02,4.999999625564916506e-01,-1.119233311126469899e-01,-1.305312524938428975e-02
5.400000000000000000e+08,6.201249083324471972e-02,4.999999612641284341e-01,-1.133048477544773419e-01,-1.321635646865138014e-02
5.450000000000000000e+08,6.203834654495854473e-02,4.999999599289338126e-01,-1.146516594392130717e-01,-1.337553716335626586e-02
5.500000000000000000e+08,6.206826665439318935e-02,4.999999585495512600e-01,-1.159614113041711192e-01,-1.353038508252735195e-02
5.550000000000000000e+08,6.210248124872751879e-02,4.999999571245835606e-01,-1.172318121878663938e-01,-1.368062527902724757e-02
5.600000000000000000e+08,6.214121289379416491e-02,4.999999556525915323e-01,-1.184606426036061144e-01,-1.382599108802962107e-02
5.650000000000000000e+08,6.218467582463400867e-02,4.999999541320928609e-01,-1.196457625773554301e-01,-1.396622509139078261e-02
5.700000000000000000e+08,6.223307515330001038e-02,4.999999525615608786e-01,-1.207851193232521991e-01,-1.410108006439370065e-02
5.750000000000000000e+08,6.228660609688882466e-02,4.999999509394232877e-01,-1.218767547303690330e-01,-1.423031990133827307e-02
5.800000000000000000e+08,6.234545322875559986e-02,4.999999492640610499e-01,-1.229188126348160215e-01,-1.435372051649985714e-02
5.850000000000000000e+08,6.240978975574925508e-02,4.999999475338068322e-01,-1.239095458516822207e-01,-1.447107071700470815e-02
5.900000000000000000e+08,6.247977682433372010e-02,4.999999457469438413e-01,-1.248473229420597047e-01,-1.458217304425502014e-02
5.950000000000000000e+08,6.255556285830182750e-02,4.999999439017042135e-01,-1.257306346909987105e-01,-1.468684458060154352e-02
6.000000000000000000e+08,6.263728293073902997e-02,4.999999419962680158e-01,-1.265581002731376581e-01,-1.478491771806988986e-02
6.050000000000000000e+08,6.272505817277862494e-02,4.999999400287613027e-01,-1.273284730836583556e-01,-1.487624088605976613e-02
6.100000000000000000e+08,6.281899522155796889e-02,4.999999379972550062e-01,-1.280406462132055168e-01,-1.496067923506527730e-02
6.150000000000000000e+08,6.291918570963907220e-02,4.999999358997631593e-01,-1.286936575465258692e-01,-1.503811527361509359e-02
6.200000000000000000e+08,6.302570579805782947e-02,4.999999337342413974e-01,-1.292866944658387363e-01,-1.510844945579969956e-02
6.250000000000000000e+08,6.313861575495116618e-02,4.999999314985854593e-01,-1.298190981411324330e-01,-1.517160071692125189e-02
6.300000000000000000e+08,6.325795958155061571e-02,4.999999291906293553e-01,-1.302903673910004168e-01,-1.522750695500341145e-02
6.350000000000000000e+08,6.338376468718735779e-02,4.999999268081439241e-01,-1.307001620990703161e-01,-1.527612545610024242e-02
6.400000000000000000e+08,6.351604161471993693e-02,4.999999243488347789e-01,-1.310483061725539744e-01,-1.531743326156365104e-02
6.450000000000000000e+08,6.365478381759442916e-02,4.999999218103406973e-01,-1.313347900309631555e-01,-1.535142747564688381e-02
6.500000000000000000e+08,6.379996748958841057e-02,4.999999191902319007e-01,-1.315597726147276492e-01,-1.537812551207196066e-02
6.550000000000000000e+08,6.395155144801628611e-02,4.999999164860079448e-01,-1.317235829050411311e-01,-1.539756527842550682e-02
6.600000000000000000e+08,6.410947707101996573e-02,4.999999136950960543e-01,-1.318267209479636604e-01,-1.540980529749735872e-02
6.650000000000000000e+08,6.427366828925931697e-02,4.999999108148490135e-01,-1.318698583774871036e-01,-1.541492476493211417e-02
6.700000000000000000e+08,6.444403163222565956e-02,4.999999078425430010e-01,-1.318538384340743330e-01,-1.541302354282503284e-02
6.750000000000000000e+08,6.462045632904528381e-02,4.999999047753759807e-01,-1.317796754768459366e-01,-1.540422208914760116e-02
6.800000000000000000e+08,6.480281446352009755e-02,4.999999016104650917e-01,-1.316485539893555712e-01,-1.538866132314786750e-02
6.850000000000000000e+08,6.499096118286663837e-02,4.999998983448447065e-01,-1.314618270806468536e-01,-1.536650242712767067e-02
6.900000000000000000e+08,6.518473495946908169e-02,4.999998949754643762e-01,-1.312210144849531024e-01,-1.533792658524824049e-02
6.950000000000000000e+08,6.538395790467789459e-02,4.999998914991861110e-01,-1.309278000651235563e-01,-1.530313466026378411e-02
7.000000000000000000e+08,6.558843613357144553e-02,4.999998879127825480e-01,-1.305840288265098237e-01,-1.526234680932214705e-02
7.050000000000000000e+08,6.579796017931262286e-02,4.999998842129341203e-01,-1.301917034496644365e-01,-1.521580204020245297e-02
7.100000000000000000e+08,6.601230545562616903e-02,4.999998803962270588e-01,-1.297529803516992986e-01,-1.516375770957123503e-02
7.150000000000000000e+08,6.623123276572727425e-02,4.999998764591503941e-01,-1.292701652877557283e-01,-1.510648896506239236e-02
7.200000000000000000e+08,6.645448885584229193e-02,4.999998723980937920e-01,-1.287457085054800054e-01,-1.504428813317615354e-02
7.250000000000000000e+08,6.668180701134310273e-02,4.999998682093446667e-01,-1.281821994666106357e-01,-1.497746405516442447e-02
7.300000000000000000e+08,6.691290769339185152e-02,4.999998638890856273e-01,-1.275823611513169364e-01,-1.490634137325663744e-02
7.350000000000000000e+08,6.714749921382437425e-02,4.999998594333917024e-01,-1.269490439619817279e-01,-1.483125976972166082e-02
7.400000000000000000e+08,6.738527844594416338e-02,4.999998548382275088e-01,-1.262852192442505683e-01,-1.475257316139200192e-02
7.450000000000000000e+08,6.762593156875806866e-02,4.999998500994442541e-01,-1.255939724444275762e-01,-1.467064885242319594e-02
7.500000000000000000e+08,6.786913484215746639e-02,4.999998452127768500e-01,-1.248784959228776137e-01,-1.458586664812244749e-02
7.550000000000000000e+08,6.811455541042632511e-02,4.999998401738409703e-01,-1.241420814443766479e-01,-1.449861793281426170e-02
7.600000000000000000e+08,6.836185213144387041e-02,4.999998349781298868e-01,-1.233881123668004176e-01,-1.440930471474144436e-02
7.650000000000000000e+08,6.861067642892934582e-02,4.999998296210110826e-01,-1.226200555503320633e-01,-1.431833864107101562e-02
7.700000000000000000e+08,6.886067316498861723e-02,4.999998240977233110e-01,-1.218414530100224297e-01,-1.422613998611388375e-02
7.750000000000000000e+08,6.911148153030155505e-02,4.999998184033731530e-01,-1.210559133348631383e-01,-1.413313661587223269e-02
7.800000000000000000e+08,6.936273594922036378e-02,4.999998125329315757e-01,-1.202671028970387496e-01,-1.403976293204511894e-02
7.850000000000000000e+08,6.961406699711587820e-02,4.999998064812303245e-01,-1.194787368752636136e-01,-1.394645879860456628e-02
7.900000000000000000e+08,6.986510232731217573e-02,4.999998002429586474e-01,-1.186945701163300282e-01,-1.385366845403268599e-02
7.950000000000000000e+08,7.011546760501463638e-02,4.999997938126593544e-01,-1.179183878590973206e-01,-1.376183941226771790e-02
8.000000000000000000e+08,7.036478744565186072e-02,4.999997871847252640e-01,-1.171539963452563893e-01,-1.367142135536547620e-02
8.050000000000000000e+08,7.061268635516441960e-02,4.999997803533952623e-01,-1.164052133409939488e-01,-1.358286502079986136e-02
8.100000000000000000e+08,7.085878966978956250e-02,4.999997733127504729e-01,-1.156758585937598671e-01,-1.349662108627691648e-02
8.150000000000000000e+08,7.110272449302125486e-02,4.999997660567102042e-01,-1.149697442480190346e-01,-1.341313905484031732e-02
8.200000000000000000e+08,7.134412062745507099e-02,4.999997585790277865e-01,-1.142906652436229825e-01,-1.333286614295570160e-02
8.250000000000000000e+08,7.158261149936058498e-02,4.999997508732865192e-01,-1.136423897201011002e-01,-1.325624617416432116e-02
8.300000000000000000e+08,7.181783507389580268e-02,4.999997429328953413e-01,-1.130286494499312677e-01,-1.318371848081079101e-02
8.350000000000000000e+08,7.204943475898498151e-02,4.999997347510843348e-01,-1.124531303231548485e-01,-1.311571681620748997e-02
8.400000000000000000e+08,7.227706029596460413e-02,4.999997263209004505e-01,-1.119194629054957729e-01,-1.305266827952467068e-02
8.450000000000000000e+08,7.250036863523416641e-02,4.999997176352026784e-01,-1.114312130914038301e-01,-1.299499225555333926e-02
8.500000000000000000e+08,7.271902479520396534e-02,4.999997086866574958e-01,-1.109918728730718007e-01,-1.294309937139659361e-02
8.550000000000000000e+08,7.293270270298886360e-02,4.999996994677340933e-01,-1.106048512457048633e-01,-1.289739047201154953e-02
8.600000000000000000e+08,7.314108601534483056e-02,4.999996899706994347e-01,-1.102734652688954209e-01,-1.285825561643016979e-02
8.650000000000000000e+08,7.334386891847685663e-02,4.999996801876132047e-01,-1.100009313031577451e-01,-1.282607309635963588e-02
8.700000000000000000e+08,7.354075690543238064e-02,4.999996701103227581e-01,-1.097903564401537524e-01,-1.280120847877086465e-02
8.750000000000000000e+08,7.373146752986312058e-02,4.999996597304578461e-01,-1.096447301443893990e-01,-1.278401367396653221e-02
8.800000000000000000e+08,7.391573113508066728e-02,4.999996490394252313e-01,-1.095669161235388739e-01,-1.277482603052881860e-02
8.850000000000000000e+08,7.409329155734080408e-02,4.999996380284031927e-01,-1.095596444439271705e-01,-1.277396745845815751e-02
8.900000000000000000e+08,7.426390680243549758e-02,4.999996266883360851e-01,-1.096255039068871062e-01,-1.278174358170836022e-02
8.950000000000000000e+08,7.442734969469308459e-02,4.999996150099284553e-01,-1.097669347011604457e-01,-1.279844292125775773e-02
9.000000000000000000e+08,7.458340849758664237e-02,4.999996029836393796e-01,-1.099862213458755456e-01,-1.282433610978317429e-02
9.050000000000000000e+08,7.473188750519824120e-02,4.999995905996761913e-01,-1.102854859378008257e-01,-1.285967513891428382e-02
9.100000000000000000e+08,7.487260760382670466e-02,4.999995778479887076e-01,-1.106666817161604394e-01,-1.290469264001448124e-02
9.150000000000000000e+08,7.500540680310166519e-02,4.999995647182629011e-01,-1.111315869574380777e-01,-1.295960119935191113e-02
9.200000000000000000e+08,7.513014073598786591e-02,4.999995511999143494e-01,-1.116817992121724307e-01,-1.302459270850298001e-02
9.250000000000000000e+08,7.524668312709649476e-02,4.999995372820820183e-01,-1.123187298949867990e-01,-1.309983775077350199e-02
9.300000000000000000e+08,7.535492622876721613e-02,4.999995229536214336e-01,-1.130435992386078226e-01,-1.318548502440464176e-02
9.350000000000000000e+08,7.545478122439761015e-02,4.999995082030980198e-01,-1.138574316219951310e-01,-1.328166080329684640e-02
9.400000000000000000e+08,7.554617859849210859e-02,4.999994930187799946e-01,-1.147610512821092971e-01,-1.338846843596808167e-02
9.450000000000000000e+08,7.562906847296785307e-02,4.999994773886314303e-01,-1.157550784184429860e-01,-1.350598788346402124e-02
9.500000000000000000e+08,7.570342090919854328e-02,4.999994613003051480e-01,-1.168399256986677182e-01,-1.363427529690797169e-02
9.550000000000000000e+08,7.576922617533643489e-02,4.999994447411350573e-01,-1.180157951734483734e-01,-1.377336263540307471e-02
9.600000000000000000e+08,7.582649497840875108e-02,4.999994276981287733e-01,-1.192826756078244205e-01,-1.392325732498833624e-02
9.650000000000000000e+08,7.587525866070837788e-02,4.999994101579599559e-01,-1.206403402360840676e-01,-1.408394195936146787e-02
9.700000000000000000e+08,7.591556935998147737e-02,4.999993921069605385e-01,-1.220883449465670761e-01,-1.425537404309729084e-02
9.750000000000000000e+08,7.594750013290471613e-02,4.999993735311124010e-01,-1.236260269023286007e-01,-1.443748577810144429e-02
9.800000000000000000e+08,7.597114504132811141e-02,4.999993544160395986e-01,-1.252525036030584238e-01,-1.463018389405468245e-02
9.850000000000000000e+08,7.598661920077992571e-02,4.999993347469997018e-01,-1.269666723932117713e-01,-1.483334952362269643e-02
9.900000000000000000e+08,7.599405879066360725e-02,4.999993145088754143e-01,-1.287672104207509549e-01,-1.504683812322227254e-02
9.950000000000000000e+08,7.599362102563478327e-02,4.999992936861659132e-01,-1.306525750504435313e-01,-1.527047944015458292e-02
1.000000000000000000e+09,7.598548408756755634e-02,4.999992722629779118e-01,-1.326210047349873355e-01,-1.550407752691584928e-02
1.005000000000000000e+09,7.596984701758355274e-02,4.999992502230166669e-01,-1.346705203469760193e-01,-1.574741080353625478e-02
1.010000000000000000e+09,7.594692956754914293e-02,4.999992275495765970e-01,-1.367989269737959201e-01,-1.600023216876889087e-02
1.015000000000000000e+09,7.591697201050157107e-02,4.999992042255321234e-01,-1.390038161773367031e-01,-1.626226916098894026e-02
1.020000000000000000e+09,7.588023490944023619e-02,4.999991802333278446e-01,-1.412825687194860513e-01,-1.653322416963176611e-02
1.025000000000000000e+09,7.583699884393911572e-02,4.999991555549688771e-01,-1.436323577539969920e-01,-1.681277469801034652e-02
1.030000000000000000e+09,7.578756409405319749e-02,4.999991301720107528e-01,-1.460501524844734222e-01,-1.710057367831907538e-02
1.035000000000000000e+09,7.573225028103268419e-02,4.999991040655493157e-01,-1.485327222877012576e-01,-1.739624983962018145e-02
1.040000000000000000e+09,7.567139596436912863e-02,4.999990772162102859e-01,-1.510766413006475739e-01,-1.769940812955461684e-02
1.045000000000000000e+09,7.560535819474985264e-02,4.999990496041386567e-01,-1.536782934688942226e-01,-1.800963019049672820e-02
1.050000000000000000e+09,7.553451202255588581e-02,4.999990212089878705e-01,-1.563338780532851913e-01,-1.832647489078986780e-02
1.055000000000000000e+09,7.545924996158843989e-02,4.999989920099089935e-01,-1.590394155909497231e-01,-1.864947891166035543e-02
1.060000000000000000e+09,7.537998140778300049e-02,4.999989619855391143e-01,-1.617907543056834319e-01,-1.897815739028640980e-02
1.065000000000000000e+09,7.529713201275564649e-02,4.999989311139902415e-01,-1.645835769621314393e-01,-1.931200461945092872e-02
1.070000000000000000e+09,7.521114301211496989e-02,4.999988993728375353e-01,-1.674134081569328691e-01,-1.965049480405900439e-02
1.075000000000000000e+09,7.512247050856651898e-02,4.999988667391073727e-01,-1.702756220391815345e-01,-1.999308287470136225e-02
1.080000000000000000e+09,7.503158470998523566e-02,4.999988331892651905e-01,-1.731654504514393289e-01,-2.033920535830069376e-02
1.085000000000000000e+09,7.493896912270112121e-02,4.999987986992032174e-01,-1.760779914814853409e-01,-2.068828130573019397e-02
1.090000000000000000e+09,7.484511970044167850e-02,4.999987632442279284e-01,-1.790082184138491739e-01,-2.103971327612319531e-02
1.095000000000000000e+09,7.475054394947767966e-02,4.999987267990471662e-01,-1.819509890690526877e-01,-2.139288837742281402e-02
1.100000000000000000e+09,7.465575999069291868e-02,4.999986893377570407e-01,-1.849010555173090375e-01,-2.174717936252312800e-02
1.105000000000000000e+09,7.456129557947621667e-02,4.999986508338287172e-01,-1.878530741521232394e-01,-2.210194578014001987e-02
1.110000000000000000e+09,7.446768708449805207e-02,4.999986112600947608e-01,-1.908016161081538542e-01,-2.245653517934609322e-02
1.115000000000000000e+09,7.437547842662468878e-02,4.999985705887354803e-01,-1.937411780062961719e-01,-2.281028436645937685e-02
1.120000000000000000e+09,7.428521997942749699e-02,4.999985287912647736e-01,-1.966661930077529541e-01,-2.316252071274138569e-02
1.125000000000000000e+09,7.419746743293050006e-02,4.999984858385158049e-01,-1.995710421576044613e-01,-2.351256351110952991e-02
1.130000000000000000e+09,7.411278062246542953e-02,4.999984417006265169e-01,-2.024500659969507566e-01,-2.385972537979630381e-02
1.135000000000000000e+09,7.403172232470747738e-02,4.999983963470246429e-01,-2.052975764216638244e-01,-2.420331371064199377e-02
1.140000000000000000e+09,7.395485702317067256e-02,4.999983497464128290e-01,-2.081078687642720082e-01,-2.454263215941210330e-02
1.145000000000000000e+09,7.388274964567603798e-02,4.999983018667530366e-01,-2.108752340744912690e-01,-2.487698217527944955e-02
1.150000000000000000e+09,7.381596427652928338e-02,4.999982526752509981e-01,-2.135939715724375076e-01,-2.520566456630279895e-02
1.155000000000000000e+09,7.375506284631942744e-02,4.999982021383403419e-01,-2.162584012476341522e-01,-2.552798109749077060e-02
1.160000000000000000e+09,7.370060380252178855e-02,4.999981502216661600e-01,-2.188628765756150396e-01,-2.584323611773864382e-02
1.165000000000000000e+09,7.365314076424352152e-02,4.999980968900687439e-01,-2.214017973228984693e-01,-2.615073821167124279e-02
1.170000000000000000e+09,7.361322116467464149e-02,4.999980421075668202e-01,-2.238696224101438814e-01,-2.644980187216106060e-02
1.175000000000000000e+09,7.358138488501070329e-02,4.999979858373402308e-01,-2.262608828022857899e-01,-2.673974918903776476e-02
1.180000000000000000e+09,7.355816288374371348e-02,4.999979280417127248e-01,-2.285701943935423974e-01,-2.701991154925698080e-02
1.185000000000000000e+09,7.354407582544339461e-02,4.999978686821343055e-01,-2.307922708546965018e-01,-2.728963134360673504e-02
1.190000000000000000e+09,7.353963271325489326e-02,4.999978077191631343e-01,-2.329219364089515354e-01,-2.754826367477092308e-02
1.195000000000000000e+09,7.354532952949811853e-02,4.999977451124473227e-01,-2.349541385025305518e-01,-2.779517806143416703e-02
1.200000000000000000e+09,7.356164788884078654e-02,4.999976808207064471e-01,-2.368839603354839229e-01,-2.802976013291802460e-02
1.205000000000000000e+09,7.358905370865675977e-02,4.999976148017123978e-01,-2.387066332179711703e-01,-2.825141330870994949e-02
1.210000000000000000e+09,7.362799590116976545e-02,4.999975470122703380e-01,-2.404175487171035519e-01,-2.845956045713937677e-02
1.215000000000000000e+09,7.367890509213306793e-02,4.999974774081991091e-01,-2.420122705593841794e-01,-2.865364552736837656e-02
1.220000000000000000e+09,7.374219237071105715e-02,4.999974059443114127e-01,-2.434865462538711722e-01,-2.883313514881014061e-02
1.225000000000000000e+09,7.381824807529575871e-02,4.999973325743935493e-01,-2.448363184015292238e-01,-2.899752019208390319e-02
1.230000000000000000e+09,7.390744061991032232e-02,4.999972572511848790e-01,-2.460577356565440410e-01,-2.914631728561356550e-02
1.235000000000000000e+09,7.401011536582591255e-02,4.999971799263570604e-01,-2.471471633060651207e-01,-2.927907028204490558e-02
1.240000000000000000e+09,7.412659354287096103e-02,4.999971005504927346e-01,-2.481011934354439563e-01,-2.939535166872697669e-02
1.245000000000000000e+09,7.425717122486019672e-02,4.999970190730641528e-01,-2.489166546470618357e-01,-2.949476391664507258e-02
1.250000000000000000e+09,7.440211836335143547e-02,4.999969354424111390e-01,-2.495906213018001252e-01,-2.957694076233863267e-02
1.255000000000000000e+09,7.456167788379293448e-02,4.999968496057189404e-01,-2.501204222533774946e-01,-2.964154841753385838e-02
1.260000000000000000e+09,7.473606484792259808e-02,4.999967615089956352e-01,-2.505036490472973831e-01,-2.968828670147127813e-02
1.265000000000000000e+09,7.492546568601268775e-02,4.999966710970492612e-01,-2.507381635574274514e-01,-2.971689009114775182e-02
1.270000000000000000e+09,7.513003750231650457e-02,4.999965783134644459e-01,-2.508221050350941117e-01,-2.972712868502169759e-02
1.275000000000000000e+09,7.534990745678021851e-02,4.999964831005789256e-01,-2.507538965471713954e-01,-2.971880907603974276e-02
1.280000000000000000e+09,7.558517222576038863e-02,4.999963853994591756e-01,-2.505322507816836186e-01,-2.969177513022236425e-02
1.285000000000000000e+09,7.583589754419456375e-02,4.999962851498765959e-01,-2.501561752013972129e-01,-2.964590866742977671e-02
1.290000000000000000e+09,7.610211783124755380e-02,4.999961822902821984e-01,-2.496249765280028621e-01,-2.958113004134432789e-02
1.295000000000000000e+09,7.638383590120209621e-02,4.999960767577820153e-01,-2.489382645417342887e-01,-2.949739861614564251e-02
1.300000000000000000e+09,7.668102276086148639e-02,4.999959684881112310e-01,-2.480959551835993926e-01,-2.939471313781760742e-02
1.305000000000000000e+09,7.699361749443552061e-02,4.999958574156085356e-01,-2.470982729496326580e-01,-2.927311199847804080e-02
1.310000000000000000e+09,7.732152723644422632e-02,4.999957434731898687e-01,-2.459457525692703150e-01,-2.913267339264413724e-02
1.315000000000000000e+09,7.766462723276233715e-02,4.999956265923216070e-01,-2.446392399620586910e-01,-2.897351536478987022e-02
1.320000000000000000e+09,7.802276098955303330e-02,4.999955067029940303e-01,-2.431798924697911868e-01,-2.879579574810486875e-02
1.325000000000000000e+09,7.839574050941812422e-02,4.999953837336933438e-01,-2.415691783632991085e-01,-2.859971199480959569e-02
1.330000000000000000e+09,7.878334661369022773e-02,4.999952576113743663e-01,-2.398088756259040277e-01,-2.838550089891722639e-02
1.335000000000000000e+09,7.918532934942613954e-02,4.999951282614322201e-01,-2.379010700178912918e-01,-2.815343821280236192e-02
1.340000000000000000e+09,7.960140847925895047e-02,4.999949956076736868e-01,-2.358481524286830111e-01,-2.790383815940022938e-02
1.345000000000000000e+09,8.003127405190743615e-02,4.999948595722884526e-01,-2.336528155262018180e-01,-2.763705284237338855e-02
1.350000000000000000e+09,8.047458705080191843e-02,4.999947200758195209e-01,-2.313180497146397063e-01,-2.735347155695488919e-02
1.355000000000000000e+09,8.093098011794999658e-02,4.999945770371337361e-01,-2.288471384145895349e-01,-2.705352000465743867e-02
1.360000000000000000e+09,8.140005834985374056e-02,4.999944303733915296e-01,-2.262436526814804172e-01,-2.673765941541961233e-02
1.365000000000000000e+09,8.188140016201954363e-02,4.999942800000162224e-01,-2.235114451802194813e-01,-2.640638558111541023e-02
1.370000000000000000e+09,8.237455821831296543e-02,4.999941258306633274e-01,-2.206546435360616787e-01,-2.606022780472039280e-02
1.375000000000000000e+09,8.287906042124332240e-02,4.999939677771891855e-01,-2.176776430834170828e-01,-2.569974776971828412e-02
1.380000000000000000e+09,8.339441095895741562e-02,4.999938057496189914e-01,-2.145850990360887167e-01,-2.532553833461959059e-02
1.385000000000000000e+09,8.392009140466799577e-02,4.999936396561149299e-01,-2.113819181037958350e-01,-2.493822225768538292e-02
1.390000000000000000e+09,8.445556186400331178e-02,4.999934694029433135e-01,-2.080732495815221239e-01,-2.453845085717998309e-02
1.395000000000000000e+09,8.500026216569474269e-02,4.999932948944419420e-01,-2.046644759392246549e-01,-2.412690261262095959e-02
1.400000000000000000e+09,8.555361309095252387e-02,4.999931160329864621e-01,-2.011612029405578372e-01,-2.370428171261895756e-02
1.405000000000000000e+09,8.611501763677600896e-02,4.999929327189567285e-01,-1.975692493204382894e-01,-2.327131655502401308e-02
1.410000000000000000e+09,8.668386230850089191e-02,4.999927448507024974e-01,-1.938946360515224066e-01,-2.282875820508212250e-02
1.415000000000000000e+09,8.725951843680139486e-02,4.999925523245090098e-01,-1.901435752310534355e-01,-2.237737881741597157e-02
1.420000000000000000e+09,8.784134351451741707e-02,4.999923550345617418e-01,-1.863224586190658227e-01,-2.191797002751105783e-02
1.425000000000000000e+09,8.842868254861183108e-02,4.999921528729113218e-01,-1.824378458600589559e-01,-2.145134131843562386e-02
1.430000000000000000e+09,8.902086942281266235e-02,4.999919457294372815e-01,-1.784964524196950841e-01,-2.097831836834807007e-02
1.435000000000000000e+09,8.961722826642787298e-02,4.999917334918121403e-01,-1.745051372686515501e-01,-2.049974138429677684e-02
1.440000000000000000e+09,9.021707482514161602e-02,4.999915160454648233e-01,-1.704708903451739033e-01,-2.001646342761531638e-02
1.445000000000000000e+09,9.081971782964319562e-02,4.999912932735433579e-01,-1.664008198276677453e-01,-1.952934873605027821e-02
1.450000000000000000e+09,9.142446035815167404e-02,4.999910650568775150e-01,-1.623021392484402803e-01,-1.903927104757752176e-02
1.455000000000000000e+09,9.203060118912169407e-02,4.999908312739411720e-01,-1.581821544788959699e-01,-1.854711193060865071e-02
1.460000000000000000e+09,9.263743614061309417e-02,4.999905918008137884e-01,-1.540482506158330767e-01,-1.805375912504447733e-02
1.465000000000000000e+09,9.324425939299975374e-02,4.999903465111421030e-01,-1.499078787981100169e-01,-1.756010489841319799e-02
1.470000000000000000e+09,9.385036479200256632e-02,4.999900952761006101e-01,-1.457685429813672662e-01,-1.706704442097239927e-02
1.475000000000000000e+09,9.445504712920065049e-02,4.999898379643527013e-01,-1.416377866981967937e-01,-1.657547416343752023e-02
1.480000000000000000e+09,9.505760339748309251e-02,4.999895744420103649e-01,-1.375231798298143793e-01,-1.608629032066655196e-02
1.485000000000000000e+09,9.565733401910735123e-02,4.999893045725943841e-01,-1.334323054140977849e-01,-1.560038726431101086e-02
1.490000000000000000e+09,9.625354404434949274e-02,4.999890282169933697e-01,-1.293727465140051824e-01,-1.511865602716944146e-02
1.495000000000000000e+09,9.684554431892303250e-02,4.999887452334231819e-01,-1.253520731688384515e-01,-1.464198282162287867e-02
1.500000000000000000e+09,9.743265261865097226e-02,4.999884554773852408e-01,-1.213778294498453342e-01,-1.417124759425514302e-02
1.505000000000000000e+09,9.801419475009515159e-02,4.999881588016250045e-01,-1.174575206402492522e-01,-1.370732261842799726e-02
1.510000000000000000e+09,9.858950561611692920e-02,4.999878550560898915e-01,-1.135986005584671554e-01,-1.325107112627532668e-02
1.515000000000000000e+09,9.915793024555907831e-02,4.999875440878868149e-01,-1.098084590422512830e-01,-1.280334598131038781e-02
1.520000000000000000e+09,9.971882478649522763e-02,4.999872257412393273e-01,-1.060944096097370670e-01,-1.236498839249500215e-02
1.525000000000000000e+09,1.002715574627050243e-01,4.999868998574444334e-01,-1.024636773126279266e-01,-1.193682667040296685e-02
1.530000000000000000e+09,1.008155094932495222e-01,4.999865662748293471e-01,-9.892338679504522614e-02,-1.151967502578776781e-02
1.535000000000000000e+09,1.013500759751930907e-01,4.999862248287072486e-01,-9.548055057064983031e-02,-1.111433241064685440e-02
1.540000000000000000e+09,1.018746667297879827e-01,4.999858753513335419e-01,-9.214205752909573888e-02,-1.072158140159273909e-02
1.545000000000000000e+09,1.023887071125033632e-01,4.999855176718610017e-01,-8.891466168225269084e-02,-1.034218712517831484e-02
1.550000000000000000e+09,1.028916387875334904e-01,4.999851516162950871e-01,-8.580497115875827807e-02,-9.976896224524245405e-03
1.555000000000000000e+09,1.033829204675271451e-01,4.999847770074488662e-01,-8.281943745516065492e-02,-9.626435866492810689e-03
1.560000000000000000e+09,1.038620286194271158e-01,4.999843936648975529e-01,-7.996434495023498068e-02,-9.291512788398681444e-03
1.565000000000000000e+09,1.043284581374038233e-01,4.999840014049326542e-01,-7.724580068870567917e-02,-8.972812383158279559e-03
1.570000000000000000e+09,1.047817229840260350e-01,4.999836000405161185e-01,-7.466972443907206325e-02,-8.670997821561443608e-03
1.575000000000000000e+09,1.052213568008370514e-01,4.999831893812338723e-01,-7.224183902998587703e-02,-8.386709210298159967e-03
1.580000000000000000e+09,1.056469134896317053e-01,4.999827692332493023e-01,-6.996766096847492622e-02,-8.120562784216467378e-03
1.585000000000000000e+09,1.060579677657651626e-01,4.999823393992565146e-01,-6.785249134278051319e-02,-7.873150131221362535e-03
1.590000000000000000e+09,1.064541156848701209e-01,4.999818996784331504e-01,-6.590140701193576700e-02,-7.645037448155922455e-03
1.595000000000000000e+09,1.068349751444129664e-01,4.999814498663930351e-01,-6.411925208365090723e-02,-7.436764825945574309e-03
1.600000000000000000e+09,1.072001863614988199e-01,4.999809897551387716e-01,-6.251062968159207256e-02,-7.248845562258132702e-03
1.605000000000000000e+09,1.075494123283986525e-01,4.999805191330137233e-01,-6.107989400272616221e-02,-7.081765499908798667e-03
1.610000000000000000e+09,1.078823392471892489e-01,4.999800377846543298e-01,-5.983114266521133429e-02,-6.935982389256856173e-03
1.615000000000000000e+09,1.081986769449466146e-01,4.999795454909417569e-01,-5.876820934679872349e-02,-6.811925272824703725e-03
1.620000000000000000e+09,1.084981592708517129e-01,4.999790420289536019e-01,-5.789465671383920570e-02,-6.709993890438470387e-03
1.625000000000000000e+09,1.087805444765384405e-01,4.999785271719153767e-01,-5.721376964066308968e-02,-6.630558103211781074e-03
1.630000000000000000e+09,1.090456155809603339e-01,4.999780006891517692e-01,-5.672854871916024194e-02,-6.573957334767066563e-03
1.635000000000000000e+09,1.092931807209765183e-01,4.999774623460380707e-01,-5.644170405847032113e-02,-6.540500028173745761e-03
1.640000000000000000e+09,1.095230734887786828e-01,4.999769119039509380e-01,-5.635564937462388818e-02,-6.530463117151663610e-03
1.645000000000000000e+09,1.097351532571967936e-01,4.999763491202195986e-01,-5.647249637040472475e-02,-6.544091510227723063e-03
1.650000000000000000e+09,1.099293054938070280e-01,4.999757737480766129e-01,-5.679404940565327409e-02,-6.581597586616361184e-03
1.655000000000000000e+09,1.101054420646908061e-01,4.999751855366085795e-01,-5.732180045881558883e-02,-6.643160702762385128e-03
1.660000000000000000e+09,1.102635015285249320e-01,4.999745842307071197e-01,-5.805692438059923549e-02,-6.728926708593374606e-03
1.665000000000000000e+09,1.104034494216002971e-01,4.999739695710193610e-01,-5.900027444121450776e-02,-6.839007472709601743e-03
1.670000000000000000e+09,1.105252785342299704e-01,4.999733412938986987e-01,-6.015237817314302016e-02,-6.973480415907507002e-03
1.675000000000000000e+09,1.106290091788199176e-01,4.999726991313553359e-01,-6.151343351160581951e-02,-7.132388052575988624e-03
1.680000000000000000e+09,1.107146894497985645e-01,4.999720428110072112e-01,-6.308330523588771832e-02,-7.315737539748679019e-03
1.685000000000000000e+09,1.107823954753790474e-01,4.999713720560302610e-01,-6.486152171477832518e-02,-7.523500233729163433e-03
1.690000000000000000e+09,1.108322316610235586e-01,4.999706865851097359e-01,-6.684727196050835318e-02,-7.755611254477434713e-03
1.695000000000000000e+09,1.108643309242704489e-01,4.999699861123905187e-01,-6.903940299572088046e-02,-8.011969058096202190e-03
1.700000000000000000e+09,1.108788549204354490e-01,4.999692703474283850e-01,-7.143641753910343062e-02,-8.292435018031452110e-03
1.705000000000000000e+09,1.108759942585190728e-01,4.999685389951408765e-01,-7.403647201578490711e-02,-8.596833015800386946e-03
1.710000000000000000e+09,1.108559687064767096e-01,4.999677917557584506e-01,-7.683737489933289977e-02,-8.924949042299901159e-03
1.715000000000000000e+09,1.108190273848174978e-01,4.999670283247759084e-01,-7.983658539309856916e-02,-9.276530811010541555e-03
1.720000000000000000e+09,1.107654489473164638e-01,4.999662483929039336e-01,-8.303121245903655190e-02,-9.651287384615181431e-03
1.725000000000000000e+09,1.106955417474461828e-01,4.999654516460205755e-01,-8.641801420336200912e-02,-1.004888881686127888e-02
1.730000000000000000e+09,1.106096439889468486e-01,4.999646377651234541e-01,-8.999339762857047620e-02,-1.046896581168010876e-02
1.735000000000000000e+09,1.105081238587377473e-01,4.999638064262819093e-01,-9.375341876260871732e-02,-1.091110940189687906e-02
1.740000000000000000e+09,1.103913796402469227e-01,4.999629573005893168e-01,-9.769378317631112474e-02,-1.137487065007558584e-02
1.745000000000000000e+09,1.102598398049913081e-01,4.999620900541161816e-01,-1.018098469009360990e-01,-1.185976037430380714e-02
1.750000000000000000e+09,1.101139630800995195e-01,4.999612043478628420e-01,-1.060966177584992537e-01,-1.236524890199941495e-02
1.755000000000000000e+09,1.099542384892724795e-01,4.999602998377134511e-01,-1.105487571181349438e-01,-1.289076585506421235e-02
1.760000000000000000e+09,1.097811853645249691e-01,4.999593761743894582e-01,-1.151605820918390477e-01,-1.343569996989946169e-02
1.765000000000000000e+09,1.095953533258581386e-01,4.999584330034041457e-01,-1.199260681842790055e-01,-1.399939895613599994e-02
1.770000000000000000e+09,1.093973222259095324e-01,4.999574699650171650e-01,-1.248388524108954845e-01,-1.458116939805087497e-02
1.775000000000000000e+09,1.091877020564239187e-01,4.999564866941899610e-01,-1.298922368997181276e-01,-1.518027670295829523e-02
1.780000000000000000e+09,1.089671328132911093e-01,4.999554828205413082e-01,-1.350791929918954415e-01,-1.579594510098447646e-02
1.785000000000000000e+09,1.087362843167797577e-01,4.999544579683037893e-01,-1.403923658565562060e-01,-1.642735770086778402e-02
1.790000000000000000e+09,1.084958559834748038e-01,4.999534117562804969e-01,-1.458240796356424229e-01,-1.707365660659498907e-02
1.795000000000000000e+09,1.082465765463302837e-01,4.999523437978022899e-01,-1.513663431344697552e-01,-1.773394309983855610e-02
1.800000000000000000e+09,1.079892037192410337e-01,4.999512537006863266e-01,-1.570108560730541780e-01,-1.840727789322393892e-02
1.805000000000000000e+09,1.077245238024014118e-01,4.999501410671943202e-01,-1.627490159139861059e-01,-1.909268145966591668e-02
1.810000000000000000e+09,1.074533512247628220e-01,4.999490054939922934e-01,-1.685719252815181535e-01,-1.978913444300134383e-02
1.815000000000000000e+09,1.071765280198851422e-01,4.999478465721105547e-01,-1.744703999861567101e-01,-2.049557815519786885e-02
1.820000000000000000e+09,1.068949232314928277e-01,4.999466638869048407e-01,-1.804349776686475504e-01,-2.121091516545614564e-02
1.825000000000000000e+09,1.066094322451266729e-01,4.999454570180179025e-01,-1.864559270761562415e-01,-2.193400998645567146e-02
1.830000000000000000e+09,1.063209760423410033e-01,4.999442255393420909e-01,-1.925232579827722557e-01,-2.266368986296007915e-02
1.835000000000000000e+09,1.060305003740542873e-01,4.999429690189829967e-01,-1.986267317650124986e-01,-2.339874566783961551e-02
1.840000000000000000e+09,1.057389748498147874e-01,4.999416870192237017e-01,-2.047558726416619512e-01,-2.413793291040688960e-02
1.845000000000000000e+09,1.054473919398870863e-01,4.999403790964901395e-01,-2.108999795864859861e-01,-2.487997286183019074e-02
1.850000000000000000e+09,1.051567658873683170e-01,4.999390448013175670e-01,-2.170481389196950162e-01,-2.562355380201020161e-02
1.855000000000000000e+09,1.048681315277916470e-01,4.999376836783177014e-01,-2.231892375827794761e-01,-2.636733239205879542e-02
1.860000000000000000e+09,1.045825430139321610e-01,4.999362952661474679e-01,-2.293119770995277196e-01,-2.710993517617898974e-02
1.865000000000000000e+09,1.043010724440006365e-01,4.999348790974781909e-01,-2.354048882228984840e-01,-2.784996021620322892e-02
1.870000000000000000e+09,1.040248083916888028e-01,4.999334346989667277e-01,-2.414563462661425408e-01,-2.858597886169977897e-02
1.875000000000000000e+09,1.037548543370192394e-01,4.999319615912269921e-01,-2.474545871133322639e-01,-2.931653765793540423e-02
1.880000000000000000e+09,1.034923269974872967e-01,4.999304592888033638e-01,-2.533877239014915017e-01,-3.004016039335244415e-02
1.885000000000000000e+09,1.032383545593624080e-01,4.999289273001450429e-01,-2.592437643645442713e-01,-3.075535028767517609e-02
1.890000000000000000e+09,1.029940748097456504e-01,4.999273651275817354e-01,-2.650106288250413389e-01,-3.146059232090059332e-02
1.895000000000000000e+09,1.027606331704192799e-01,4.999257722673008386e-01,-2.706761688175442493e-01,-3.215435570279445709e-02
1.900000000000000000e+09,1.025391806352890789e-01,4.999241482093259581e-01,-2.762281863231507706e-01,-3.283509648156512917e-02
1.905000000000000000e+09,1.023308716137810020e-01,4.999224924374968682e-01,-2.816544535919688896e-01,-3.350126028961031288e-02
1.910000000000000000e+09,1.021368616833287363e-01,4.999208044294510822e-01,-2.869427335264286838e-01,-3.415128522327282035e-02
1.915000000000000000e+09,1.019583052547284041e-01,4.999190836566066443e-01,-2.920808005946237129e-01,-3.478360485257758761e-02
1.920000000000000000e+09,1.017963531549473666e-01,4.999173295841470854e-01,-2.970564622394121224e-01,-3.539665135595937429e-02
1.925000000000000000e+09,1.016521501326753396e-01,4.999155416710074351e-01,-3.018575807449830894e-01,-3.598885877393909194e-02
1.930000000000000000e+09,1.015268322926889955e-01,4.999137193698621751e-01,-3.064720955190236018e-01,-3.655866637468674352e-02
1.935000000000000000e+09,1.014215244658549231e-01,4.999118621271150809e-01,-3.108880457448402468e-01,-3.710452212335091371e-02
1.940000000000000000e+09,1.013373375223613482e-01,4.999099693828906177e-01,-3.150935933541323952e-01,-3.762488624598481213e-02
1.945000000000000000e+09,1.012753656364940719e-01,4.999080405710270569e-01,-3.190770462675082131e-01,-3.811823487784860021e-02
1.950000000000000000e+09,1.012366835120351027e-01,4.999060751190718688e-01,-3.228268818462444179e-01,-3.858306378482334598e-02
1.955000000000000000e+09,1.012223435780139347e-01,4.999040724482787246e-01,-3.263317704956400500e-01,-3.901789214569473252e-02
1.960000000000000000e+09,1.012333731652348273e-01,4.999020319736064977e-01,-3.295805993569636549e-01,-3.942126638207255063e-02
1.965000000000000000e+09,1.012707716746131525e-01,4.998999531037205957e-01,-3.325624960221986726e-01,-3.979176402182038608e-02
1.970000000000000000e+09,1.013355077488909267e-01,4.998978352409958470e-01,-3.352668522029867426e-01,-4.012799758100327185e-02
1.975000000000000000e+09,1.014285164598484335e-01,4.998956777815219965e-01,-3.376833472827731608e-01,-4.042861844858314235e-02
1.980000000000000000e+09,1.015506965235065673e-01,4.998934801151111440e-01,-3.398019716790853240e-01,-4.069232075740636390e-02
1.985000000000000000e+09,1.017029075562206619e-01,4.998912416253074031e-01,-3.416130499411111909e-01,-4.091784522442509786e-02
1.990000000000000000e+09,1.018859673847828384e-01,4.998889616893990584e-01,-3.431072635062651366e-01,-4.110398294259332008e-02
1.995000000000000000e+09,1.021006494238703294e-01,4.998866396784328314e-01,-3.442756730386362651e-01,-4.124957910652848891e-02
2.000000000000000000e+09,1.023476801342304843e-01,4.998842749572304789e-01,-3.451097402714484175e-01,-4.135353665375118837e-02
2.005000000000000000e+09,1.026277365749769799e-01,4.998818668844081659e-01,-3.456013492756882521e-01,-4.141481980322148093e-02
2.010000000000000000e+09,1.029414440632464151e-01,4.998794148123981151e-01,-3.457428270773766910e-01,-4.143245747290458247e-02
2.015000000000000000e+09,1.032893739542177641e-01,4.998769180874726992e-01,-3.455269635467934641e-01,-4.140554655827277664e-02
2.020000000000000000e+09,1.036720415541591972e-01,4.998743760497714184e-01,-3.449470304842891522e-01,-4.133325505396601152e-02
2.025000000000000000e+09,1.040899041786822465e-01,4.998717880333302110e-01,-3.439967998291437179e-01,-4.121482500130613236e-02
2.030000000000000000e+09,1.045433593678386369e-01,4.998691533661139275e-01,-3.426705609203005709e-01,-4.104957524498664689e-02
2.035000000000000000e+09,1.050327432689940887e-01,4.998664713700510798e-01,-3.409631367404887259e-01,-4.083690398301753621e-02
2.040000000000000000e+09,1.055583291976408822e-01,4.998637413610715341e-01,-3.388698990787108456e-01,-4.057629109494464981e-02
2.045000000000000000e+09,1.061203263853984780e-01,4.998609626491476443e-01,-3.363867825497779407e-01,-4.026730023441782436e-02
2.050000000000000000e+09,1.067188789235262725e-01,4.998581345383372732e-01,-3.335102974134832032e-01,-3.990958067333849613e-02
2.055000000000000000e+09,1.073540649091226373e-01,4.998552563268308657e-01,-3.302375411415098272e-01,-3.950286888624843229e-02
2.060000000000000000e+09,1.080258958001648201e-01,4.998523273070009099e-01,-3.265662086838060918e-01,-3.904698986488452928e-02
2.065000000000000000e+09,1.087343159841839269e-01,4.998493467654546163e-01,-3.224946013931060396e-01,-3.854185815455535291e-02
2.070000000000000000e+09,1.094792025642355171e-01,4.998463139830899848e-01,-3.180216345707982395e-01,-3.798747860547546651e-02
2.075000000000000000e+09,1.102603653644798343e-01,4.998432282351548128e-01,-3.131468436037765923e-01,-3.738394683395096507e-02
2.080000000000000000e+09,1.110775471562672201e-01,4.998400887913092006e-01,-3.078703886685458246e-01,-3.673144939011696586e-02
2.085000000000000000e+09,1.119304241044128262e-01,4.998368949156911656e-01,-3.021930579843203346e-01,-3.603026363060990445e-02
2.090000000000000000e+09,1.128186064318733306e-01,4.998336458669860316e-01,-2.961162696042794473e-01,-3.528075729648671999e-02
2.095000000000000000e+09,1.137416392996804526e-01,4.998303408984985374e-01,-2.896420717406457124e-01,-3.448338779851378710e-02
2.100000000000000000e+09,1.146990038977757365e-01,4.998269792582294424e-01,-2.827731416252294849e-01,-3.363870121367118493e-02
2.105000000000000000e+09,1.156901187409377363e-01,4.998235601889548518e-01,-2.755127829148152352e-01,-3.274733099863547103e-02
2.110000000000000000e+09,1.167143411628851213e-01,4.998200829283093727e-01,-2.678649216563370183e-01,-3.180999642760840018e-02
2.115000000000000000e+09,1.177709690003536647e-01,4.998165467088733771e-01,-2.598341008340906977e-01,-3.082750076362750224e-02
2.120000000000000000e+09,1.188592424579120593e-01,4.998129507582635411e-01,-2.514254735268673380e-01,-2.980072917399845256e-02
2.125000000000000000e+09,1.199783461432122056e-01,4.998092942992271026e-01,-2.426447947091165958e-01,-2.873064640199152198e-02
2.130000000000000000e+09,1.211274112614168508e-01,4.998055765497405045e-01,-2.334984117365571654e-01,-2.761829420838202154e-02
2.135000000000000000e+09,1.223055179568073858e-01,4.998017967231113134e-01,-2.239932535608575859e-01,-2.646478859750966972e-02
2.140000000000000000e+09,1.235116977887068257e-01,4.997979540280845789e-01,-2.141368187246604493e-01,-2.527131684383032706e-02
2.145000000000000000e+09,1.247449363283325841e-01,4.997940476689530231e-01,-2.039371621919433830e-01,-2.403913433578452885e-02
2.150000000000000000e+09,1.260041758627264696e-01,4.997900768456713938e-01,-1.934028810728854464e-01,-2.276956125461138125e-02
2.155000000000000000e+09,1.272883181914164497e-01,4.997860407539745364e-01,-1.825430993070585872e-01,-2.146397910650010843e-02
2.160000000000000000e+09,1.285962275012933753e-01,4.997819385855005736e-01,-1.713674513715092163e-01,-2.012382712689986253e-02
2.165000000000000000e+09,1.299267333050388440e-01,4.997777695279173593e-01,-1.598860650832895636e-01,-1.875059857617089598e-02
2.170000000000000000e+09,1.312786334283868317e-01,4.997735327650537629e-01,-1.481095435685012562e-01,-1.734583694596292247e-02
2.175000000000000000e+09,1.326506970315942391e-01,4.997692274770353382e-01,-1.360489464720879282e-01,-1.591113209577532661e-02
2.180000000000000000e+09,1.340416676507781846e-01,4.997648528404242119e-01,-1.237157704828926313e-01,-1.444811633890397129e-02
2.185000000000000000e+09,1.354502662449407757e-01,4.997604080283634675e-01,-1.111219292512237999e-01,-1.295846049694238111e-02
2.190000000000000000e+09,1.368751942350426298e-01,4.997558922107263601e-01,-9.827973277476781400e-02,-1.144386994138690827e-02
2.195000000000000000e+09,1.383151365219275897e-01,4.997513045542696930e-01,-8.520186632958753892e-02,-9.906080640493253320e-03
2.200000000000000000e+09,1.397687644704394549e-01,4.997466442227921357e-01,-7.190136902251670348e-02,-8.346855228895444512e-03
2.205000000000000000e+09,1.412347388478252808e-01,4.997419103772971494e-01,-5.839161203936695660e-02,-6.767979116641953397e-03
2.210000000000000000e+09,1.427117127050916701e-01,4.997371021761606857e-01,-4.468627666344461569e-02,-5.171256653629718869e-03
2.215000000000000000e+09,1.441983341909246763e-01,4.997322187753038270e-01,-3.079933213528385227e-02,-3.558507364273988394e-03
2.220000000000000000e+09,1.456932492884376595e-01,4.997272593283697550e-01,-1.674501342398640111e-02,-1.931562266440534081e-03
2.225000000000000000e+09,1.471951044659552954e-01,4.997222229869066057e-01,-2.537798977293734184e-03,-2.922602875118363031e-04
2.230000000000000000e+09,1.487025492339217603e-01,4.997171089005542077e-01,1.180761148546574310e-02,1.357555210670879919e-03
2.235000000000000000e+09,1.502142386008579467e-01,4.997119162172367068e-01,2.627631907567472280e-02,3.016039787301305619e-03
2.240000000000000000e+09,1.517288354222642022e-01,4.997066440833596856e-01,4.085324767531135770e-02,4.681351149123158528e-03
2.245000000000000000e+09,1.532450126372203458e-01,4.997012916440128349e-01,5.552316565928878955e-02,6.351652239617922024e-03
2.250000000000000000e+09,1.547614553883356336e-01,4.996958580431775099e-01,7.027070734935832175e-02,8.025114183763115694e-03
2.255000000000000000e+09,1.562768630216414267e-01,4.996903424239395042e-01,8.508039415257998006e-02,9.699919082437835627e-03
2.260000000000000000e+09,1.577899509638061581e-01,4.996847439287072645e-01,9.993665534091054903e-02,1.137426265166013861e-02
2.265000000000000000e+09,1.592994524748680973e-01,4.996790616994353229e-01,1.148238484316657648e-01,1.304635670287934701e-02
2.270000000000000000e+09,1.608041202755999821e-01,4.996732948778530581e-01,1.297262791346885380e-01,1.471443146186490747e-02
2.275000000000000000e+09,1.623027280492834179e-01,4.996674426056990082e-01,1.446282208340883557e-01,1.637673772455205956e-02
2.280000000000000000e+09,1.637940718183380495e-01,4.996615040249602901e-01,1.595139335765432542e-01,1.803154884921676082e-02
2.285000000000000000e+09,1.652769711971378008e-01,4.996554782781178483e-01,1.743676825440642619e-01,1.967716258551227559e-02
2.290000000000000000e+09,1.667502705226841242e-01,4.996493645083971424e-01,1.891737559897971321e-01,2.131190274142535923e-02
2.295000000000000000e+09,1.682128398656791424e-01,4.996431618600241098e-01,2.039164826225703386e-01,2.293412069040817736e-02
2.300000000000000000e+09,1.696635759248441844e-01,4.996368694784873443e-01,2.185802484270750190e-01,2.454219672142049502e-02
2.305000000000000000e+09,1.711014028079521077e-01,4.996304865108050497e-01,2.331495129115640219e-01,2.613454123547881425e-02
2.310000000000000000e+09,1.725252727033960154e-01,4.996240121057984873e-01,2.476088247776880580e-01,2.770959579285975360e-02
2.315000000000000000e+09,1.739341664465632042e-01,4.996174454143705868e-01,2.619428370111507864e-01,2.926583401576476895e-02
2.320000000000000000e+09,1.753270939855725574e-01,4.996107855897903849e-01,2.761363213942086836e-01,3.080176235166920407e-02
2.325000000000000000e+09,1.767030947511967764e-01,4.996040317879832382e-01,2.901741824445080442e-01,3.231592070308070275e-02
2.330000000000000000e+09,1.780612379361584119e-01,4.995971831678270858e-01,3.040414707878693612e-01,3.380688292984940224e-02
2.335000000000000000e+09,1.794006226890334232e-01,4.995902388914538195e-01,3.177233959748382852e-01,3.527325723045326988e-02
2.340000000000000000e+09,1.807203782282627569e-01,4.995831981245570930e-01,3.312053387534766857e-01,3.671368640897726410e-02
2.345000000000000000e+09,1.820196638818750989e-01,4.995760600367055715e-01,3.444728628138138404e-01,3.812684803479438056e-02
2.350000000000000000e+09,1.832976690585483015e-01,4.995688238016624538e-01,3.575117260201673419e-01,3.951145450198961795e-02
2.355000000000000000e+09,1.845536131558274673e-01,4.995614885977101016e-01,3.703078911518258298e-01,4.086625299594287553e-02
2.360000000000000000e+09,1.857867454112017147e-01,4.995540536079812188e-01,3.828475361720795056e-01,4.219002537433130806e-02
2.365000000000000000e+09,1.869963447018297975e-01,4.995465180207954159e-01,3.951170640492698283e-01,4.348158797007883880e-02
2.370000000000000000e+09,1.881817192986509901e-01,4.995388810300019911e-01,4.071031121534419150e-01,4.473979132363270494e-02
2.375000000000000000e+09,1.893422065805927534e-01,4.995311418353280408e-01,4.187925612555158938e-01,4.596351985214547353e-02
2.380000000000000000e+09,1.904771727145026516e-01,4.995232996427328431e-01,4.301725441553777562e-01,4.715169146292186309e-02
2.385000000000000000e+09,1.915860123063419795e-01,4.995153536647681247e-01,4.412304539673691517e-01,4.830325711853833415e-02
2.390000000000000000e+09,1.926681480292037618e-01,4.995073031209433245e-01,4.519539520935156318e-01,4.941720036105951008e-02
2.395000000000000000e+09,1.937230302333953214e-01,4.994991472380976849e-01,4.623309759134877073e-01,5.049253680245840981e-02
2.400000000000000000e+09,1.947501365439834320e-01,4.994908852507772834e-01,4.723497462238659406e-01,5.152831358853893207e-02
2.405000000000000000e+09,1.957489714508723888e-01,4.994825164016181152e-01,4.819987744580624955e-01,5.252360884335827151e-02
2.410000000000000000e+09,1.967190658964947381e-01,4.994740399417348931e-01,4.912668697196527212e-01,5.347753110111846953e-02
2.415000000000000000e+09,1.976599768660525225e-01,4.994654551311150104e-01,5.001431456629245043e-01,5.438921873244095817e-02
2.420000000000000000e+09,1.985712869850748685e-01,4.994567612390188871e-01,5.086170272535849302e-01,5.525783937169187476e-02
2.425000000000000000e+09,1.994526041290498874e-01,4.994479575443849240e-01,5.166782574447917886e-01,5.608258935210780338e-02
2.430000000000000000e+09,2.003035610496826657e-01,4.994390433362403403e-01,5.243169038025999873e-01,5.686269315522679557e-02
2.435000000000000000e+09,2.011238150222603160e-01,4.994300179141177853e-01,5.315233651158839390e-01,5.759740288110631878e-02
2.440000000000000000e+09,2.019130475185552664e-01,4.994208805884762792e-01,5.382883780264070550e-01,5.828599774576681547e-02
2.445000000000000000e+09,2.026709639095183313e-01,4.994116306811283157e-01,5.446030237140746522e-01,5.892778361214007221e-02
2.450000000000000000e+09,2.033972932019875446e-01,4.994022675256715171e-01,5.504587346734020059e-01,5.952209256083029754e-02
2.455000000000000000e+09,2.040917878135792007e-01,4.993927904679256180e-01,5.558473016172503778e-01,6.006828250693935223e-02
2.460000000000000000e+09,2.047542233897831077e-01,4.993831988663743338e-01,5.607608805436365973e-01,6.056573686914212828e-02
2.465000000000000000e+09,2.053843986673433708e-01,4.993734920926116150e-01,5.651920000021452006e-01,6.101386429725197402e-02
2.470000000000000000e+09,2.059821353878346917e-01,4.993636695317935636e-01,5.691335685961088631e-01,6.141209846447698295e-02
2.475000000000000000e+09,2.065472782654069750e-01,4.993537305830937911e-01,5.725788827570291728e-01,6.175989793061775757e-02
2.480000000000000000e+09,2.070796950126015390e-01,4.993436746601641607e-01,5.755216348278648919e-01,6.205674608251121604e-02
2.485000000000000000e+09,2.075792764281046976e-01,4.993335011915990829e-01,5.779559214915402920e-01,6.230215115805631809e-02
2.490000000000000000e+09,2.080459365503428415e-01,4.993232096214043070e-01,5.798762525813236923e-01,6.249564636026611053e-02
2.495000000000000000e+09,2.084796128807636650e-01,4.993127994094698763e-01,5.812775603096493882e-01,6.263679006788192005e-02
2.500000000000000000e+09,2.088802666807196839e-01,4.993022700320464691e-01,5.821552089518502449e-01,6.272516614919509959e-02
2.505000000000000000e+09,2.092478833458200072e-01,4.992916209822254592e-01,5.825050050211620922e-01,6.276038438584791157e-02
2.510000000000000000e+09,2.095824728616383359e-01,4.992808517704224180e-01,5.823232079714433240e-01,6.274208101355355227e-02
2.515000000000000000e+09,2.098840703447427680e-01,4.992699619248641141e-01,5.816065414635472886e-01,6.266991938679838947e-02
2.520000000000000000e+09,2.101527366729401547e-01,4.992589509920781210e-01,5.803522052313647706e-01,6.254359077479393347e-02
2.525000000000000000e+09,2.103885592087244294e-01,4.992478185373852573e-01,5.785578875829864298e-01,6.236281529609655205e-02
2.530000000000000000e+09,2.105916526198775007e-01,4.992365641453947456e-01,5.762217785722263397e-01,6.212734299951855332e-02
2.535000000000000000e+09,2.107621598012027198e-01,4.992251874205015927e-01,5.733425838750856318e-01,6.183695509912601196e-02
2.540000000000000000e+09,2.109002529013806193e-01,4.992136879873862454e-01,5.699195394052870567e-01,6.149146537132282875e-02
2.545000000000000000e+09,2.110061344588793353e-01,4.992020654915151900e-01,5.659524267019575561e-01,6.109072172217278052e-02
2.550000000000000000e+09,2.110800386508715487e-01,4.991903195996442721e-01,5.614415891220759791e-01,6.063460793333069754e-02
2.555000000000000000e+09,2.111222326590156129e-01,4.991784500003224045e-01,5.563879488687342167e-01,6.012304559506265189e-02
2.560000000000000000e+09,2.111330181559009367e-01,4.991664564043960528e-01,5.507930248851000687e-01,5.955599623498586404e-02
2.565000000000000000e+09,2.111127329158501431e-01,4.991543385455153303e-01,5.446589516428870237e-01,5.893346365130941455e-02
2.570000000000000000e+09,2.110617525535929961e-01,4.991420961806387613e-01,5.379884988511581811e-01,5.825549645931044074e-02
2.575000000000000000e+09,2.109804923941925869e-01,4.991297290905397643e-01,5.307850921107835074e-01,5.752219085996262971e-02
2.580000000000000000e+09,2.108694094772847194e-01,4.991172370803113045e-01,5.230528345358713693e-01,5.673369363944325006e-02
2.585000000000000000e+09,2.107290046984761633e-01,4.991046199798704341e-01,5.147965293616626470e-01,5.589020540824368721e-02
2.590000000000000000e+09,2.105598250902992741e-01,4.990918776444617233e-01,5.060217035547203146e-01,5.499198408838251728e-02
2.595000000000000000e+09,2.103624662447336480e-01,4.990790099551588033e-01,4.967346324374524169e-01,5.403934865693399425e-02
2.600000000000000000e+09,2.101375748787473186e-01,4.990660168193639667e-01,4.869423653349562731e-01,5.303268315371417740e-02
2.605000000000000000e+09,2.098858515436773930e-01,4.990528981713062695e-01,4.766527522474306999e-01,5.197244096045561257e-02
2.610000000000000000e+09,2.096080534785478844e-01,4.990396539725353575e-01,4.658744715450446328e-01,5.085914935804308756e-02
2.615000000000000000e+09,2.093049976065664564e-01,4.990262842124138509e-01,4.546170586779224032e-01,4.969341436774532550e-02
2.620000000000000000e+09,2.089775636730011321e-01,4.990127889086047319e-01,4.428909358842529898e-01,4.847592588107235700e-02
2.625000000000000000e+09,2.086266975215663455e-01,4.989991681075550689e-01,4.307074428746222594e-01,4.720746308193879415e-02
2.630000000000000000e+09,2.082534145051004593e-01,4.989854218849754108e-01,4.180788684598032989e-01,4.588890016310637199e-02
2.635000000000000000e+09,2.078588030248302299e-01,4.989715503463141855e-01,4.050184830813799985e-01,4.452121233731265448e-02
2.640000000000000000e+09,2.074440281908969397e-01,4.989575536272261580e-01,3.915405721926163984e-01,4.310548214131404432e-02
2.645000000000000000e+09,2.070103355948408053e-01,4.989434318940351165e-01,3.776604704258968437e-01,4.164290602877235292e-02
2.650000000000000000e+09,2.065590551827764798e-01,4.989291853441899516e-01,3.633945964707031573e-01,4.013480124525087289e-02
2.655000000000000000e+09,2.060916052155467304e-01,4.989148142067141301e-01,3.487604885713790348e-01,3.858261297541681900e-02
2.660000000000000000e+09,2.056094962995845821e-01,4.989003187426467867e-01,3.337768405382035009e-01,3.698792174899129259e-02
2.665000000000000000e+09,2.051143354694272003e-01,4.988856992454767103e-01,3.184635381502590734e-01,3.535245108819534687e-02
2.670000000000000000e+09,2.046078302996072185e-01,4.988709560415663935e-01,3.028416958079808707e-01,3.367807537473410662e-02
2.675000000000000000e+09,2.040917930203843267e-01,4.988560894905685328e-01,2.869336932772018622e-01,3.196682790977428690e-02
2.680000000000000000e+09,2.035681446079697365e-01,4.988410999858310380e-01,2.707632123414174807e-01,3.022090913445313332e-02
2.685000000000000000e+09,2.030389188160708902e-01,4.988259879547931042e-01,2.543552731610237982e-01,2.844269497289986237e-02
2.690000000000000000e+09,2.025062661112513041e-01,4.988107538593694601e-01,2.377362701106036924e-01,2.663474525274589499e-02
2.695000000000000000e+09,2.019724574702023157e-01,4.987953981963236805e-01,2.209340068434631488e-01,2.479981215129473116e-02
2.700000000000000000e+09,2.014398879921872609e-01,4.987799214976291751e-01,2.039777303033971090e-01,2.294084860749934229e-02
2.705000000000000000e+09,2.009110802750575520e-01,4.987643243308174101e-01,1.868981633781384710e-01,2.106101663184473116e-02
2.710000000000000000e+09,2.003886874980663202e-01,4.987486072993133623e-01,1.697275358590887850e-01,1.916369543730372937e-02
2.715000000000000000e+09,1.998754961494292326e-01,4.987327710427564842e-01,1.524996133423405786e-01,1.725248930524120317e-02
2.720000000000000000e+09,1.993744283312662291e-01,4.987168162373073477e-01,1.352497236761656396e-01,1.533123509046829813e-02
2.725000000000000000e+09,1.988885435692848147e-01,4.987007435959401325e-01,1.180147805297472458e-01,1.340400925961443557e-02
2.730000000000000000e+09,1.984210400492312787e-01,4.986845538687176838e-01,1.008333036259241866e-01,1.147513434653291142e-02
2.735000000000000000e+09,1.979752551972392416e-01,4.986682478430521925e-01,8.374543515294029239e-02,9.549184698332158217e-03
2.740000000000000000e+09,1.975546655164222010e-01,4.986518263439475573e-01,6.679295183780989409e-02,7.630991374947326822e-03
2.745000000000000000e+09,1.971628855879445086e-01,4.986352902342254256e-01,5.001927213967245767e-02,5.725646055494304498e-03
2.750000000000000000e+09,1.968036661411115551e-01,4.986186404147319173e-01,3.346945799159255913e-02,3.838503794591996421e-03
2.755000000000000000e+09,1.964808910944156328e-01,4.986018778245271399e-01,1.719021050054048497e-02,1.975184463472112739e-03
2.760000000000000000e+09,1.961985734675945892e-01,4.985850034410541642e-01,1.229858991877960097e-03,1.415727024449142668e-04
2.765000000000000000e+09,1.959608500643769957e-01,4.985680182802889049e-01,-1.436165722664704825e-02,-1.656183794713772528e-03
2.770000000000000000e+09,1.957719748264525883e-01,4.985509233968697940e-01,-2.953281501945735285e-02,-3.411677848956240489e-03
2.775000000000000000e+09,1.956363107618820096e-01,4.985337198842052508e-01,-4.423054213524153094e-02,-5.118248403502279054e-03
2.780000000000000000e+09,1.955583203557821059e-01,4.985164088745615008e-01,-5.840026111188813956e-02,-6.768988357502725428e-03
2.785000000000000000e+09,1.955425543777666864e-01,4.984989915391266346e-01,-7.198594299887253745e-02,-8.356754809785482685e-03
2.790000000000000000e+09,1.955936390098847177e-01,4.984814690880532972e-01,-8.493017149715539893e-02,-9.874181889875766061e-03
2.795000000000000000e+09,1.957162612304768901e-01,4.984638427704770614e-01,-9.717421808659580662e-02,-1.131369634340484431e-02
2.800000000000000000e+09,1.959151524039960957e-01,4.984461138745125419e-01,-1.086581286647313876e-01,-1.266753602411652135e-02
2.805000000000000000e+09,1.961950700442727791e-01,4.984282837272243083e-01,-1.193208221664228685e-01,-1.392777142557355408e-02
2.810000000000000000e+09,1.965607777392952837e-01,4.984103536945735380e-01,-1.291002015623116395e-01,-1.508633036107676073e-02
2.815000000000000000e+09,1.970170232491419982e-01,4.983923251813399125e-01,-1.379332775514699183e-01,-1.613502587077586536e-02
2.820000000000000000e+09,1.975685148152878934e-01,4.983741996310178113e-01,-1.457563051647988717e-01,-1.706558739975949646e-02
2.825000000000000000e+09,1.982198957490406144e-01,4.983559785256859720e-01,-1.525049333840491628e-01,-1.786969525044546092e-02
2.830000000000000000e+09,1.989757173988685457e-01,4.983376633858522808e-01,-1.581143677527032942e-01,-1.853901826646209283e-02
2.835000000000000000e+09,1.998404106308290518e-01,4.983192557702704750e-01,-1.625195458156607486e-01,-1.906525465440489508e-02
2.840000000000000000e+09,2.008182559923978594e-01,4.983007572757304771e-01,-1.656553250687011758e-01,-1.944017579399870410e-02
2.845000000000000000e+09,2.019133527673562523e-01,4.982821695368214177e-01,-1.674566829335213669e-01,-1.965567282773705848e-02
2.850000000000000000e+09,2.031295871671514319e-01,4.982634942256669586e-01,-1.678589280972059283e-01,-1.970380575835362080e-02
2.855000000000000000e+09,2.044705999415881714e-01,4.982447330516323047e-01,-1.667979223707770076e-01,-1.957685471791958953e-02
2.860000000000000000e+09,2.059397537276847212e-01,4.982258877610036829e-01,-1.642103120315030751e-01,-1.926737300711678369e-02
2.865000000000000000e+09,2.075401004891870294e-01,4.982069601366388434e-01,-1.600337674217449935e-01,-1.876824143893252028e-02
2.870000000000000000e+09,2.092743494294004303e-01,4.981879519975895843e-01,-1.542072293864299726e-01,-1.807272345929578083e-02
2.875000000000000000e+09,2.111448357853994706e-01,4.981688651986950211e-01,-1.466711609454911525e-01,-1.717452045984058095e-02
2.880000000000000000e+09,2.131534909313775317e-01,4.981497016301463798e-01,-1.373678024221699490e-01,-1.606782664709371922e-02
2.885000000000000000e+09,2.153018142316520112e-01,4.981304632170229785e-01,-1.262414280853872139e-01,-1.474738278965126437e-02
2.890000000000000000e+09,2.175908470887732427e-01,4.981111519187986780e-01,-1.132386022206094411e-01,-1.320852813243156287e-02
2.895000000000000000e+09,2.200211496280596868e-01,4.980917697288201884e-01,-9.830843242401379745e-02,-1.144724974674649065e-02
2.900000000000000000e+09,2.225927804468889326e-01,4.980723186737555097e-01,-8.140281781886460344e-02,-9.460228577741092160e-03
2.905000000000000000e+09,2.253052798334732876e-01,4.980528008130144513e-01,-6.247668983349319999e-02,-7.244881459048557737e-03
2.910000000000000000e+09,2.281576568269591820e-01,4.980332182381395634e-01,-4.148824314912370054e-02,-4.799398387874465044e-03
2.915000000000000000e+09,2.311483804472616310e-01,4.980135730721688692e-01,-1.839915443883836932e-02,-2.122774394217707972e-03
2.920000000000000000e+09,2.342753753708331499e-01,4.979938674689698974e-01,6.825213435241101953e-03,7.851646060168526731e-04
2.925000000000000000e+09,2.375360222671799582e-01,4.979741036125457931e-01,3.421562400721456232e-02,3.923742511666827859e-03
2.930000000000000000e+09,2.409271629427283956e-01,4.979542837163127289e-01,6.379879868734983361e-02,7.291420741507959047e-03
2.935000000000000000e+09,2.444451103638826672e-01,4.979344100223503933e-01,9.559726907737099710e-02,1.088579329430594544e-02
2.940000000000000000e+09,2.480856635525890974e-01,4.979144848006248902e-01,1.296292518550009598e-01,1.470358940272420423e-02
2.945000000000000000e+09,2.518441272667035213e-01,4.978945103481841605e-01,1.659085477200878955e-01,1.874068390017458174e-02
2.950000000000000000e+09,2.557153362960321585e-01,4.978744889883273683e-01,2.044444656201391541e-01,2.299211529386235853e-02
2.955000000000000000e+09,2.596936841259156470e-01,4.978544230697478645e-01,2.452417731778891719e-01,2.745211140952702467e-02
2.960000000000000000e+09,2.637731556447073800e-01,4.978343149656508371e-01,2.883006739241755767e-01,3.211412234602467608e-02
2.965000000000000000e+09,2.679473635028970513e-01,4.978141670728454815e-01,3.336168116126689287e-01,3.697086035548308169e-02
2.970000000000000000e+09,2.722095876702266271e-01,4.977939818108129133e-01,3.811813015545206240e-01,4.201434614933041711e-02
2.975000000000000000e+09,2.765528176861401510e-01,4.977737616207501548e-01,4.309807885785212900e-01,4.723596102629340487e-02
2.980000000000000000e+09,2.809697970584272841e-01,4.977535089645910293e-01,4.829975308957834002e-01,5.262650412740710326e-02
2.985000000000000000e+09,2.854530692367635014e-01,4.977332263240039634e-01,5.372095088389740036e-01,5.817625404796594735e-02
2.990000000000000000e+09,2.899950245716549357e-01,4.977129161993689155e-01,5.935905571528291569e-01,6.387503397804383809e-02
2.995000000000000000e+09,2.945879476664526875e-01,4.976925811087323237e-01,6.521105192552943963e-01,6.971227950438663168e-02
3.000000000000000000e+09,2.992240645389794285e-01,4.976722235867427346e-01,7.127354216548751342e-01,7.567710818586143029e-02
3.005000000000000000e+09,3.038955890305590213e-01,4.976518461835661711e-01,7.754276665179903327e-01,8.175839001364587633e-02
3.010000000000000000e+09,3.085947679314816616e-01,4.976314514637841246e-01,8.401462402197923396e-01,8.794481788392510824e-02
3.015000000000000000e+09,3.133139243337446089e-01,4.976110420052727301e-01,9.068469356031758632e-01,9.422497724562367560e-02
3.020000000000000000e+09,3.180454987704453007e-01,4.975906203980662856e-01,9.754825855869336815e-01,1.005874141342827932e-01
3.025000000000000000e+09,3.227820877572378233e-01,4.975701892432049522e-01,1.046003305737081002e+00,1.070207008666798076e-01
3.030000000000000000e+09,3.275164794110875244e-01,4.975497511515672433e-01,1.118356743415609200e+00,1.135134987440857279e-01
3.035000000000000000e+09,3.322416858842076604e-01,4.975293087426901351e-01,1.192488331157874448e+00,1.200546171938569606e-01
3.040000000000000000e+09,3.369509724157735420e-01,4.975088646435750217e-01,1.268341542016235390e+00,1.266330688681307493e-01
3.045000000000000000e+09,3.416378828662807177e-01,4.974884214874841226e-01,1.345858144693639291e+00,1.332381203080527099e-01
3.050000000000000000e+09,3.462962616618898148e-01,4.974679819127247882e-01,1.424978456438042995e+00,1.398593378756477490e-01
3.055000000000000000e+09,3.509202721331613484e-01,4.974475485614263670e-01,1.505641591803986490e+00,1.464866287448001736e-01
3.060000000000000000e+09,3.555044112871772466e-01,4.974271240783072479e-01,1.587785705570394779e+00,1.531102768314061002e-01
3.065000000000000000e+09,3.600435210994428759e-01,4.974067111094370164e-01,1.671348228266536395e+00,1.597209736235135624e-01
3.070000000000000000e+09,3.645327964555691302e-01,4.973863123009914511e-01,1.756266092962797565e+00,1.663098439493542191e-01
3.075000000000000000e+09,3.689677899083234625e-01,4.973659302980036334e-01,1.842475952162556441e+00,1.728684667882693371e-01
3.080000000000000000e+09,3.733444134459403263e-01,4.973455677431123934e-01,1.929914383827841862e+00,1.793888912897171339e-01
3.085000000000000000e+09,3.776589374910855335e-01,4.973252272753083125e-01,2.018518085758244318e+00,1.858636482164622294e-01
3.090000000000000000e+09,3.819079873674583459e-01,4.973049115286785060e-01,2.108224057729914502e+00,1.922857570705704955e-01
3.095000000000000000e+09,3.860885374819315596e-01,4.972846231311530141e-01,2.198969770961723746e+00,1.986487291932088062e-01
3.100000000000000000e+09,3.901979034770290955e-01,4.972643647032524150e-01,2.290693324652677720e+00,2.049465671551883306e-01
3.105000000000000000e+09,3.942337326090215033e-01,4.972441388568386578e-01,2.383333589474179615e+00,2.111737607712702580e-01
3.110000000000000000e+09,3.981939926042171729e-01,4.972239481938702799e-01,2.476830338040817203e+00,2.173252800810173135e-01
3.115000000000000000e+09,4.020769592389850100e-01,4.972037953051624548e-01,2.571124362508677041e+00,2.233965656420194290e-01
3.120000000000000000e+09,4.058812028786807913e-01,4.971836827691555327e-01,2.666157579543447120e+00,2.293835164773775359e-01
3.125000000000000000e+09,4.096055741989960697e-01,4.971636131506898537e-01,2.761873123018507847e+00,2.352824760129232917e-01
3.130000000000000000e+09,4.132491892977473436e-01,4.971435889997909419e-01,2.858215424853924436e+00,2.410902163255640440e-01
3.135000000000000000e+09,4.168114143899784851e-01,4.971236128504651908e-01,2.955130284493324488e+00,2.468039210098471048e-01
3.140000000000000000e+09,4.202918502621993957e-01,4.971036872195069845e-01,3.052564927556693952e+00,2.524211669508046318e-01
3.145000000000000000e+09,4.236903166442567703e-01,4.970838146053186413e-01,3.150468054251208017e+00,2.579399052711426332e-01
3.150000000000000000e+09,4.270068366400677773e-01,4.970639974867454014e-01,3.248789878146711274e+00,2.633584416990187305e-01
3.155000000000000000e+09,4.302416213412935675e-01,4.970442383219246252e-01,3.347482155948495297e+00,2.686754165807791472e-01
3.160000000000000000e+09,4.333950547313730750e-01,4.970245395471522554e-01,3.446498208898751692e+00,2.738897847398742424e-01
3.165000000000000000e+09,4.364676789713808347e-01,4.970049035757663769e-01,3.545792936451140243e+00,2.790007953614709324e-01
3.170000000000000000e+09,4.394601801441121447e-01,4.969853327970499279e-01,3.645322822844484278e+00,2.840079720597734614e-01
3.175000000000000000e+09,4.423733745189602495e-01,4.969658295751523402e-01,3.745045937205009334e+00,2.889110932648720764e-01
3.180000000000000000e+09,4.452081953866742214e-01,4.969463962480333286e-01,3.844921927770266645e+00,2.937101730449941384e-01
3.185000000000000000e+09,4.479656805020320598e-01,4.969270351264266083e-01,3.944912010833183214e+00,2.984054424626236823e-01
3.190000000000000000e+09,4.506469601609165432e-01,4.969077484928284272e-01,4.044978954949819183e+00,3.029973315440385173e-01
3.195000000000000000e+09,4.532532459294805749e-01,4.968885386005081894e-01,4.145087060956591074e+00,3.074864519272375585e-01
3.200000000000000000e+09,4.557858200341613486e-01,4.968694076725448938e-01,4.245202138293910465e+00,3.118735802376825239e-01
3.205000000000000000e+09,4.582460254142453060e-01,4.968503579008876625e-01,4.345291478117512263e+00,3.161596422288114328e-01
3.210000000000000000e+09,4.606352564321646859e-01,4.968313914454442481e-01,4.445323823633384741e+00,3.203456977118946947e-01
3.215000000000000000e+09,4.629549502313523579e-01,4.968125104331959085e-01,4.545269338079617860e+00,3.244329262902435063e-01
3.220000000000000000e+09,4.652065787272358088e-01,4.967937169573391487e-01,4.645099570734846139e+00,3.284226139031317659e-01
3.225000000000000000e+09,4.673916412125503905e-01,4.967750130764586047e-01,4.744787421301511543e+00,3.323161401769313406e-01
3.230000000000000000e+09,4.695116575562232608e-01,4.967564008137262399e-01,4.844307103001402659e+00,3.361149665750013948e-01
3.235000000000000000e+09,4.715681619716587947e-01,4.967378821561327373e-01,4.943634104664694107e+00,3.398206253311090164e-01
3.240000000000000000e+09,4.735626973293958208e-01,4.967194590537483134e-01,5.042745152091795191e+00,3.434347091474939662e-01
3.245000000000000000e+09,4.754968099874052889e-01,4.967011334190143401e-01,5.141618168927918120e+00,3.469588616343372012e-01
3.250000000000000000e+09,4.773720451115399666e-01,4.966829071260676076e-01,5.240232237265908033e+00,3.503947684644043714e-01
3.255000000000000000e+09,4.791899424588358380e-01,4.966647820100950628e-01,5.338567558178052508e+00,3.537441492146113919e-01
3.260000000000000000e+09,4.809520325952821862e-01,4.966467598667223537e-01,5.436605412345376642e+00,3.570087498641777435e-01
3.265000000000000000e+09,4.826598335210708912e-01,4.966288424514337940e-01,5.534328120941399476e+00,3.601903359181869990e-01
3.270000000000000000e+09,4.843148476758617482e-01,4.966110314790265767e-01,5.631719006902087266e+00,3.632906861244560304e-01
3.275000000000000000e+09,4.859185592977450785e-01,4.965933286230976296e-01,5.728762356700880076e+00,3.663115867514885604e-01
3.280000000000000000e+09,4.874724321113408365e-01,4.965757355155633879e-01,5.825443382730728814e+00,3.692548263953028265e-01
3.285000000000000000e+09,4.889779073165403389e-01,4.965582537462148172e-01,5.921748186374870215e+00,3.721221912831063072e-01
3.290000000000000000e+09,4.904364018613075471e-01,4.965408848623048543e-01,6.017663721845101676e+00,3.749154610427002376e-01
3.295000000000000000e+09,4.918493069683537722e-01,4.965236303681702101e-01,6.113177760845028175e+00,3.776364049069875772e-01
3.300000000000000000e+09,4.932179868989381988e-01,4.965064917248871446e-01,6.208278858106499598e+00,3.802867783239663457e-01
3.305000000000000000e+09,4.945437779323736960e-01,4.964894703499612705e-01,6.302956317843292133e+00,3.828683199438051576e-01
3.310000000000000000e+09,4.958279875417240801e-01,4.964725676170507751e-01,6.397200161147639008e+00,3.853827489554802477e-01
3.315000000000000000e+09,4.970718937480297361e-01,4.964557848557237807e-01,6.491001094356008139e+00,3.878317627469148321e-01
3.320000000000000000e+09,4.982767446363146058e-01,4.964391233512489010e-01,6.584350478397648310e+00,3.902170348636572195e-01
3.325000000000000000e+09,4.994437580174925784e-01,4.964225843444201036e-01,6.677240299133698542e+00,3.925402132424365975e-01
3.330000000000000000e+09,5.005741212216174851e-01,4.964061690314132136e-01,6.769663138694786753e+00,3.948029186973647797e-01
3.335000000000000000e+09,5.016689910089804361e-01,4.963898785636768896e-01,6.861612147810063789e+00,3.970067436375760428e-01
3.340000000000000000e+09,5.027294935863215741e-01,4.963737140478555188e-01,6.953081019124159212e+00,3.991532509965612374e-01
3.345000000000000000e+09,5.037567247165563034e-01,4.963576765457440310e-01,7.044063961495375281e+00,4.012439733546904752e-01
3.350000000000000000e+09,5.047517499114400064e-01,4.963417670742754084e-01,7.134555675256308405e+00,4.032804122374099576e-01
3.355000000000000000e+09,5.057156046971158503e-01,4.963259866055390601e-01,7.224551328427120112e+00,4.052640375730376388e-01
3.360000000000000000e+09,5.066492949436649518e-01,4.963103360668305042e-01,7.314046533859976051e+00,4.071962872949757006e-01
3.365000000000000000e+09,5.075537972502262019e-01,4.962948163407311930e-01,7.403037327296839720e+00,4.090785670743584124e-01
3.370000000000000000e+09,5.084300593782598021e-01,4.962794282652192579e-01,7.491520146317103723e+00,4.109122501700795405e-01
3.375000000000000000e+09,5.092790007259796470e-01,4.962641726338085646e-01,7.579491810156406828e+00,4.126986773842453715e-01
3.380000000000000000e+09,5.101015128377288654e-01,4.962490501957175781e-01,7.666949500368395398e+00,4.144391571118313800e-01
3.385000000000000000e+09,5.108984599425407946e-01,4.962340616560657613e-01,7.753890742308950479e+00,4.161349654743691229e-01
3.390000000000000000e+09,5.116706795168315391e-01,4.962192076760988391e-01,7.840313387413717194e+00,4.177873465281370935e-01
3.395000000000000000e+09,5.124189828665149937e-01,4.962044888734395420e-01,7.926215596249051032e+00,4.193975125382891078e-01
3.400000000000000000e+09,5.131441557243894280e-01,4.961899058223658843e-01,8.011595822307274517e+00,4.209666443108893152e-01
3.405000000000000000e+09,5.138469588589760217e-01,4.961754590541145871e-01,8.096452796519910677e+00,4.224958915755565036e-01
3.410000000000000000e+09,5.145281286915678320e-01,4.961611490572097605e-01,8.180785512467467768e+00,4.239863734121342986e-01
3.415000000000000000e+09,5.151883779183235035e-01,4.961469762778151771e-01,8.264593212257539179e+00,4.254391787152532189e-01
3.420000000000000000e+09,5.158283961348795188e-01,4.961329411201109152e-01,8.347875373045955172e+00,4.268553666912501265e-01
3.425000000000000000e+09,5.164488504610180719e-01,4.961190439466916513e-01,8.430631694180952707e+00,4.282359673824914781e-01
3.430000000000000000e+09,5.170503861633138909e-01,4.961052850789878232e-01,8.512862084938536356e+00,4.295819822144059108e-01
3.435000000000000000e+09,5.176336272739742173e-01,4.960916647977073879e-01,8.594566652833190545e+00,4.308943845612278056e-01
3.440000000000000000e+09,5.181991772041671940e-01,4.960781833432980070e-01,8.675745692476770188e+00,4.321741203266471487e-01
3.445000000000000000e+09,5.187476193505266009e-01,4.960648409164289951e-01,8.756399674963038393e+00,4.334221085360009385e-01
3.450000000000000000e+09,5.192795176935507406e-01,4.960516376784913639e-01,8.836529237758396604e+00,4.346392419370171400e-01
3.455000000000000000e+09,5.197954173869243633e-01,4.960385737521167404e-01,8.916135175074073160e+00,4.358263876063400710e-01
3.460000000000000000e+09,5.202958453368020653e-01,4.960256492217122726e-01,8.995218428703413593e+00,4.369843875594718874e-01
3.465000000000000000e+09,5.207813107703930244e-01,4.960128641340125766e-01,9.073780079300444612e+00,4.381140593619013424e-01
3.470000000000000000e+09,5.212523057931420789e-01,4.960002184986466722e-01,9.151821338082529067e+00,4.392161967395244448e-01
3.475000000000000000e+09,5.217093059340889294e-01,4.959877122887196288e-01,9.229343538938191926e+00,4.402915701866414455e-01
3.480000000000000000e+09,5.221527706789291789e-01,4.959753454414081442e-01,9.306348130921364259e+00,4.413409275700105883e-01
3.485000000000000000e+09,5.225831439905186393e-01,4.959631178585687250e-01,9.382836671116146832e+00,4.423649947276522831e-01
3.490000000000000000e+09,5.230008548165832050e-01,4.959510294073579684e-01,9.458810817854203634e+00,4.433644760612264757e-01
3.495000000000000000e+09,5.234063175844367866e-01,4.959390799208645007e-01,9.534272324269156940e+00,4.443400551209800708e-01
3.500000000000000000e+09,5.237999326826697777e-01,4.959272691987510751e-01,9.609223032172574008e+00,4.452923951823946624e-01
3.505000000000000000e+09,5.241820869297402208e-01,4.959155970079063280e-01,9.683664866236513902e+00,4.462221398137838912e-01
3.510000000000000000e+09,5.245531540294796624e-01,4.959040630831056951e-01,9.757599828469437853e+00,4.471299134342214820e-01
3.515000000000000000e+09,5.249134950135954103e-01,4.958926671276800424e-01,9.831029992970462317e+00,4.480163218612492337e-01
3.520000000000000000e+09,5.252634586712473519e-01,4.958814088141917931e-01,9.903957500949868376e+00,4.488819528479395804e-01
3.525000000000000000e+09,5.256033819658205708e-01,4.958702877851174362e-01,9.976384556003567994e+00,4.497273766089572300e-01
3.530000000000000000e+09,5.259335904390782801e-01,4.958593036535366427e-01,1.004831341962591296e+01,4.505531463352976385e-01
3.535000000000000000e+09,5.262543986028539456e-01,4.958484560038246558e-01,1.011974640695930461e+01,4.513597986976015664e-01
3.540000000000000000e+09,5.265661103185091951e-01,4.958377443923508987e-01,1.019068588275537124e+01,4.521478543377258630e-01
3.545000000000000000e+09,5.268690191643585763e-01,4.958271683481798586e-01,1.026113425755019293e+01,4.529178183486191611e-01
3.550000000000000000e+09,5.271634087913088518e-01,4.958167273737755787e-01,1.033109398403562196e+01,4.536701807423571542e-01
3.555000000000000000e+09,5.274495532669513098e-01,4.958064209457081484e-01,1.040056755361972840e+01,4.544054169063571069e-01
3.560000000000000000e+09,5.277277174083987443e-01,4.957962485153615817e-01,1.046955749316913753e+01,4.551239880478171740e-01
3.565000000000000000e+09,5.279981571040769373e-01,4.957862095096425281e-01,1.053806636192085477e+01,4.558263416263997891e-01
3.570000000000000000e+09,5.282611196247976038e-01,4.957763033316899826e-01,1.060609674855722595e+01,4.565129117752700916e-01
3.575000000000000000e+09,5.285168439243531635e-01,4.957665293615832747e-01,1.067365126843735901e+01,4.571841197106137344e-01
3.580000000000000000e+09,5.287655609299224402e-01,4.957568869570503911e-01,1.074073256097475770e+01,4.578403741297440988e-01
3.585000000000000000e+09,5.290074938225794998e-01,4.957473754541739663e-01,1.080734328715540116e+01,4.584820715979676109e-01
3.590000000000000000e+09,5.292428583081563165e-01,4.957379941680953306e-01,1.087348612718995611e+01,4.591095969243834118e-01
3.595000000000000000e+09,5.294718628787588033e-01,4.957287423937159487e-01,1.093916377829284414e+01,4.597233235267962348e-01
3.600000000000000000e+09,5.296947090652255330e-01,4.957196194063958061e-01,1.100437895258071563e+01,4.603236137859267330e-01
3.605000000000000000e+09,5.299115916807547455e-01,4.957106244626473535e-01,1.106913437508787901e+01,4.609108193891591765e-01
3.610000000000000000e+09,5.301226990560341523e-01,4.957017568008265651e-01,1.113343278188832208e+01,4.614852816639973820e-01
3.615000000000000000e+09,5.303282132660798176e-01,4.956930156418177802e-01,1.119727691832336092e+01,4.620473319014891112e-01
3.620000000000000000e+09,5.305283103490936458e-01,4.956844001897146579e-01,1.126066953732696518e+01,4.625972916698205539e-01
3.625000000000000000e+09,5.307231605175707356e-01,4.956759096324946379e-01,1.132361339784568344e+01,4.631354731183238149e-01
3.630000000000000000e+09,5.309129283619117290e-01,4.956675431426883494e-01,1.138611126334501300e+01,4.636621792721011270e-01
3.635000000000000000e+09,5.310977730468050551e-01,4.956592998780416370e-01,1.144816590040419868e+01,4.641777043175516759e-01
3.640000000000000000e+09,5.312778485005955620e-01,4.956511789821715919e-01,1.150978007738789621e+01,4.646823338789736191e-01
3.645000000000000000e+09,5.314533035978959985e-01,4.956431795852151989e-01,1.157095656319607002e+01,4.651763452865186887e-01
3.650000000000000000e+09,5.316242823356597258e-01,4.956353008044704356e-01,1.163169812608641784e+01,4.656600078357165939e-01
3.655000000000000000e+09,5.317909240029451423e-01,4.956275417450296539e-01,1.169200753256484049e+01,4.661335830387923762e-01
3.660000000000000000e+09,5.319533633445864274e-01,4.956199015004049135e-01,1.175188754634204180e+01,4.665973248680180263e-01
3.665000000000000000e+09,5.321117307189831003e-01,4.956123791531447664e-01,1.181134092735188901e+01,4.670514799913156878e-01
3.670000000000000000e+09,5.322661522502148967e-01,4.956049737754432694e-01,1.187037043082808374e+01,4.674962880003328269e-01
3.675000000000000000e+09,5.324167499746847998e-01,4.955976844297382833e-01,1.192897880643975839e+01,4.679319816312366154e-01
3.680000000000000000e+09,5.325636419824818502e-01,4.955905101693027226e-01,1.198716879747609987e+01,4.683587869783886748e-01
3.685000000000000000e+09,5.327069425536455904e-01,4.955834500388249797e-01,1.204494314008497113e+01,4.687769237011716328e-01
3.690000000000000000e+09,5.328467622895255440e-01,4.955765030749805788e-01,1.210230456255741771e+01,4.691866052241325802e-01
3.695000000000000000e+09,5.329832082394071469e-01,4.955696683069937269e-01,1.215925578465931167e+01,4.695880389306747449e-01
3.700000000000000000e+09,5.331163840225693340e-01,4.955629447571892610e-01,1.221579951700372746e+01,4.699814263504666356e-01
3.705000000000000000e+09,5.332463899459530809e-01,4.955563314415343257e-01,1.227193846046758097e+01,4.703669633408051887e-01
3.710000000000000000e+09,5.333733231175804557e-01,4.955498273701700596e-01,1.232767530564418834e+01,4.707448402620775796e-01
3.715000000000000000e+09,5.334972775558931568e-01,4.955434315479326224e-01,1.238301273233479449e+01,4.711152421475435226e-01
3.720000000000000000e+09,5.336183442951687450e-01,4.955371429748646195e-01,1.243795340907349711e+01,4.714783488675927670e-01
3.725000000000000000e+09,5.337366114871163747e-01,4.955309606467147576e-01,1.249249999268714895e+01,4.718343352886774089e-01
3.730000000000000000e+09,5.338521644988530879e-01,4.955248835554282305e-01,1.254665512788534087e+01,4.721833714270681770e-01
3.735000000000000000e+09,5.339650860073408278e-01,4.955189106896257245e-01,1.260042144687970200e+01,4.725256225976086077e-01
3.740000000000000000e+09,5.340754560904374948e-01,4.955130410350717107e-01,1.265380156903441033e+01,4.728612495576505204e-01
3.745000000000000000e+09,5.341833523146899410e-01,4.955072735751323010e-01,1.270679810054020464e+01,4.731904086462883074e-01
3.750000000000000000e+09,5.342888498199782621e-01,4.955016072912224456e-01,1.275941363411461182e+01,4.735132519190717315e-01
3.755000000000000000e+09,5.343920214011328440e-01,4.954960411632414186e-01,1.281165074872933296e+01,4.738299272783595972e-01
3.760000000000000000e+09,5.344929375866351862e-01,4.954905741699989763e-01,1.286351200935538230e+01,4.741405785994075583e-01
3.765000000000000000e+09,5.345916667145150791e-01,4.954852052896291381e-01,1.291499996673439910e+01,4.744453458523897882e-01
3.770000000000000000e+09,5.346882750055319544e-01,4.954799334999950289e-01,1.296611715716653990e+01,4.747443652204378917e-01
3.775000000000000000e+09,5.347828266337639747e-01,4.954747577790807878e-01,1.301686610232186325e+01,4.750377692138767483e-01
3.780000000000000000e+09,5.348753837946826906e-01,4.954696771053747617e-01,1.306724930906637994e+01,4.753256867807383879e-01
3.785000000000000000e+09,5.349660067708114086e-01,4.954646904582407085e-01,1.311726926930791137e+01,4.756082434137122728e-01
3.790000000000000000e+09,5.350547539950596398e-01,4.954597968182791745e-01,1.316692845985701688e+01,4.758855612536308510e-01
3.795000000000000000e+09,5.351416821118201161e-01,4.954549951676776032e-01,1.321622934230410884e+01,4.761577591896155037e-01
3.800000000000000000e+09,5.352268460359010938e-01,4.954502844905507297e-01,1.326517436291123531e+01,4.764249529559922425e-01
3.805000000000000000e+09,5.353102990093866476e-01,4.954456637732698177e-01,1.331376595251770567e+01,4.766872552260844609e-01
3.810000000000000000e+09,5.353920926564983418e-01,4.954411320047822365e-01,1.336200652645802478e+01,4.769447757029838808e-01
3.815000000000000000e+09,5.354722770365233364e-01,4.954366881769201592e-01,1.340989848449448907e+01,4.771976212074162116e-01
3.820000000000000000e+09,5.355509006948887540e-01,4.954323312846997118e-01,1.345744421075812980e+01,4.774458957627711886e-01
3.825000000000000000e+09,5.356280107124568035e-01,4.954280603266094651e-01,1.350464607370468073e+01,4.776897006774286636e-01
3.830000000000000000e+09,5.357036527530800729e-01,4.954238743048895444e-01,1.355150642607686429e+01,4.779291346244305960e-01
3.835000000000000000e+09,5.357778711095229074e-01,4.954197722258006364e-01,1.359802760488011231e+01,4.781642937186278974e-01
3.840000000000000000e+09,5.358507087477620834e-01,4.954157530998832826e-01,1.364421193136530164e+01,4.783952715913565856e-01
3.845000000000000000e+09,5.359222073497681427e-01,4.954118159422076229e-01,1.369006171102111580e+01,4.786221594627416698e-01
3.850000000000000000e+09,5.359924073547880363e-01,4.954079597726137596e-01,1.373557923357445709e+01,4.788450462117047612e-01
3.855000000000000000e+09,5.360613479992137886e-01,4.954041836159425172e-01,1.378076677299887187e+01,4.790640184437524041e-01
3.860000000000000000e+09,5.361290673550662689e-01,4.954004865022575421e-01,1.382562658752953055e+01,4.792791605566166790e-01
3.865000000000000000e+09,5.361956023671599070e-01,4.953968674670578554e-01,1.387016091968605735e+01,4.794905548038270182e-01
3.870000000000000000e+09,5.362609888889882104e-01,4.953933255514815781e-01,1.391437199630119181e+01,4.796982813562761794e-01
3.875000000000000000e+09,5.363252617173730474e-01,4.953898598025009425e-01,1.395826202855591092e+01,4.799024183618508799e-01
3.880000000000000000e+09,5.363884546259414243e-01,4.953864692731087538e-01,1.400183321201990516e+01,4.801030420031895396e-01
3.885000000000000000e+09,5.364506003974468529e-01,4.953831530224966917e-01,1.404508772669643513e+01,4.803002265536269189e-01
3.890000000000000000e+09,5.365117308549993691e-01,4.953799101162239538e-01,1.408802773707511058e+01,4.804940444314030334e-01
3.895000000000000000e+09,5.365718768922238535e-01,4.953767396263796807e-01,1.413065539218570166e+01,4.806845662521652129e-01
3.900000000000000000e+09,5.366310685024107130e-01,4.953736406317359453e-01,1.417297282565858652e+01,4.808718608798466798e-01
3.905000000000000000e+09,5.366893348066644753e-01,4.953706122178927473e-01,1.421498215579006441e+01,4.810559954759687784e-01
3.910000000000000000e+09,5.367467040811115808e-01,4.953676534774168472e-01,1.425668548560748761e+01,4.812370355473982730e-01
3.915000000000000000e+09,5.368032037831923509e-01,4.953647635099713287e-01,1.429808490294263379e+01,4.814150449926492548e-01
3.920000000000000000e+09,5.368588605770671096e-01,4.953619414224385009e-01,1.433918248050603239e+01,4.815900861467470317e-01
3.925000000000000000e+09,5.369137003581675449e-01,4.953591863290359165e-01,1.437998027596356465e+01,4.817622198247086818e-01
3.930000000000000000e+09,5.369677482769337207e-01,4.953564973514242853e-01,1.442048033201856860e+01,4.819315053637001633e-01
3.935000000000000000e+09,5.370210287617573908e-01,4.953538736188097813e-01,1.446068467649326728e+01,4.820980006638891924e-01
3.940000000000000000e+09,5.370735655411585929e-01,4.953513142680381898e-01,1.450059532241593629e+01,4.822617622280635508e-01
3.945000000000000000e+09,5.371253816652272750e-01,4.953488184436836694e-01,1.454021426810777839e+01,4.824228452000327572e-01
3.950000000000000000e+09,5.371764995263607068e-01,4.953463852981304649e-01,1.457954349727245713e+01,4.825813034018640035e-01
3.955000000000000000e+09,5.372269408793014511e-01,4.953440139916477913e-01,1.461858497908935028e+01,4.827371893699972660e-01
3.960000000000000000e+09,5.372767268605338487e-01,4.953417036924602224e-01,1.465734066830503401e+01,4.828905543902540232e-01
3.965000000000000000e+09,5.373258780070268026e-01,4.953394535768099738e-01,1.469581250533014760e+01,4.830414485318046958e-01
3.970000000000000000e+09,5.373744142743690499e-01,4.953372628290152457e-01,1.473400241633472341e+01,4.831899206801030244e-01
3.975000000000000000e+09,5.374223550543113515e-01,4.953351306415217370e-01,1.477191231334584387e+01,4.833360185688350130e-01
3.980000000000000000e+09,5.374697191917330308e-01,4.953330562149486638e-01,1.480954409434813712e+01,4.834797888109190755e-01
3.985000000000000000e+09,5.375165250010571771e-01,4.953310387581305596e-01,1.484689964338139667e+01,4.836212769285645474e-01
3.990000000000000000e+09,5.375627902821338289e-01,4.953290774881520808e-01,1.488398083064335076e+01,4.837605273824515661e-01
3.995000000000000000e+09,5.376085323356083467e-01,4.953271716303791483e-01,1.492078951259049902e+01,4.838975836000338759e-01
4.000000000000000000e+09,5.376537679777908529e-01,4.953253204184847602e-01,1.495732753204056209e+01,4.840324880030062449e-01
4.005000000000000000e+09,5.376985135550470529e-01,4.953235230944694201e-01,1.499359671827592422e+01,4.841652820339618635e-01
4.010000000000000000e+09,5.377427849577300911e-01,4.953217789086781231e-01,1.502959888714611481e+01,4.842960061822587647e-01
4.015000000000000000e+09,5.377865976336578813e-01,4.953200871198115696e-01,1.506533584117276270e+01,4.844247000091332356e-01
4.020000000000000000e+09,5.378299666011651103e-01,4.953184469949336588e-01,1.510080936965394827e+01,4.845514021720738196e-01
4.025000000000000000e+09,5.378729064617385758e-01,4.953168578094752084e-01,1.513602124876753763e+01,4.846761504484781158e-01
4.030000000000000000e+09,5.379154314122448488e-01,4.953153188472323443e-01,1.517097324167706773e+01,4.847989817586280670e-01
4.035000000000000000e+09,5.379575552567752439e-01,4.953138294003621711e-01,1.520566709863619970e+01,4.849199321879918423e-01
4.040000000000000000e+09,5.379992914181110919e-01,4.953123887693741123e-01,1.524010455709293410e+01,4.850390370088779601e-01
4.045000000000000000e+09,5.380406529488295231e-01,4.953109962631170315e-01,1.527428734179588865e+01,4.851563307014702953e-01
4.050000000000000000e+09,5.380816525420594187e-01,4.953096511987639117e-01,1.530821716489814399e+01,4.852718469742480223e-01
4.055000000000000000e+09,5.381223025418924166e-01,4.953083529017922038e-01,1.534189572606171481e+01,4.853856187838211378e-01
4.060000000000000000e+09,5.381626149534790571e-01,4.953071007059612341e-01,1.537532471256252542e+01,4.854976783541989915e-01
4.065000000000000000e+09,5.382026014527975244e-01,4.953058939532861693e-01,1.540850579939473164e+01,4.856080571955063152e-01
4.070000000000000000e+09,5.382422733961234051e-01,4.953047319940094284e-01,1.544144064937436056e+01,4.857167861221639016e-01
4.075000000000000000e+09,5.382816418292027949e-01,4.953036141865681530e-01,1.547413091324346013e+01,4.858238952705545288e-01
4.080000000000000000e+09,5.383207174961414099e-01,4.953025398975600679e-01,1.550657822977276545e+01,4.859294141161844549e-01
4.085000000000000000e+09,5.383595108480169200e-01,4.953015085017057340e-01,1.553878422586512187e+01,4.860333714903625202e-01
4.090000000000000000e+09,5.383980320512257167e-01,4.953005193818083574e-01,1.557075051665787768e+01,4.861357955964072386e-01
4.095000000000000000e+09,5.384362909955723309e-01,4.952995719287111021e-01,1.560247870562489148e+01,4.862367140253974762e-01
4.100000000000000000e+09,5.384742973021077184e-01,4.952986655412523476e-01,1.563397038467820721e+01,4.863361537714824268e-01
4.105000000000000000e+09,5.385120603307332887e-01,4.952977996262181160e-01,1.566522713426863689e+01,4.864341412467605985e-01
4.110000000000000000e+09,5.385495891875634600e-01,4.952969735982923338e-01,1.569625052348685834e+01,4.865307022957476857e-01
4.115000000000000000e+09,5.385868927320719424e-01,4.952961868800057066e-01,1.572704211016249332e+01,4.866258622094366548e-01
4.120000000000000000e+09,5.386239795840092048e-01,4.952954389016813730e-01,1.575760344096451959e+01,4.867196457389743602e-01
4.125000000000000000e+09,5.386608581301270959e-01,4.952947291013799491e-01,1.578793605149870416e+01,4.868120771089517462e-01
4.130000000000000000e+09,5.386975365306794217e-01,4.952940569248415192e-01,1.581804146640666175e+01,4.869031800303347257e-01
4.135000000000000000e+09,5.387340227257427783e-01,4.952934218254269050e-01,1.584792119946265743e+01,4.869929777130341808e-01
4.140000000000000000e+09,5.387703244413331038e-01,4.952928232640567696e-01,1.587757675367027765e+01,4.870814928781327935e-01
4.145000000000000000e+09,5.388064491953501456e-01,4.952922607091491125e-01,1.590700962135878349e+01,4.871687477697780877e-01
4.150000000000000000e+09,5.388424043033370747e-01,4.952917336365555978e-01,1.593622128427832862e+01,4.872547641667501761e-01
4.155000000000000000e+09,5.388781968840650194e-01,4.952912415294963289e-01,1.596521321369417379e+01,4.873395633937134264e-01
4.160000000000000000e+09,5.389138338649568372e-01,4.952907838784930128e-01,1.599398687048121559e+01,4.874231663321660357e-01
4.165000000000000000e+09,5.389493219873485730e-01,4.952903601813017365e-01,1.602254370521607640e+01,4.875055934310886241e-01
4.170000000000000000e+09,5.389846678115886025e-01,4.952899699428434666e-01,1.605088515827053897e+01,4.875868647173110526e-01
4.175000000000000000e+09,5.390198777219927795e-01,4.952896126751343275e-01,1.607901265990258821e+01,4.876669998055959687e-01
4.180000000000000000e+09,5.390549579316451512e-01,4.952892878972144919e-01,1.610692763034727193e+01,4.877460179084533998e-01
4.185000000000000000e+09,5.390899144870684445e-01,4.952889951350760711e-01,1.613463147990679047e+01,4.878239378456926123e-01
4.190000000000000000e+09,5.391247532727437841e-01,4.952887339215905627e-01,1.616212560903959172e+01,4.879007780537187866e-01
4.195000000000000000e+09,5.391594800155073974e-01,4.952885037964347981e-01,1.618941140844924220e+01,4.879765565945833883e-01
4.200000000000000000e+09,5.391941002888140932e-01,4.952883043060165580e-01,1.621649025917200504e+01,4.880512911647936214e-01
4.205000000000000000e+09,5.392286195168739527e-01,4.952881350033997987e-01,1.624336353266311050e+01,4.881249991038866809e-01
4.210000000000000000e+09,5.392630429786793300e-01,4.952879954482283797e-01,1.627003259088392539e+01,4.881976974027834038e-01
4.215000000000000000e+09,5.392973758118961847e-01,4.952878852066502913e-01,1.629649878638636906e+01,4.882694027119156011e-01
4.220000000000000000e+09,5.393316230166625980e-01,4.952878038512402714e-01,1.632276346239761722e+01,4.883401313491440576e-01
4.225000000000000000e+09,5.393657894592596147e-01,4.952877509609228679e-01,1.634882795290420887e+01,4.884098993074695305e-01
4.230000000000000000e+09,5.393998798756907131e-01,4.952877261208947779e-01,1.637469358273423481e+01,4.884787222625394665e-01
4.235000000000000000e+09,5.394338988751488095e-01,4.952877289225466328e-01,1.640036166763985293e+01,4.885466155799627619e-01
4.240000000000000000e+09,5.394678509433831204e-01,4.952877589633845612e-01,1.642583351437848194e+01,4.886135943224329536e-01
4.245000000000000000e+09,5.395017404459786503e-01,4.952878158469519732e-01,1.645111042079304298e+01,4.886796732566672241e-01
4.250000000000000000e+09,5.395355716315288763e-01,4.952878991827502908e-01,1.647619367589209816e+01,4.887448668601674928e-01
4.255000000000000000e+09,5.395693486347307166e-01,4.952880085861603998e-01,1.650108455992805290e+01,4.888091893278053157e-01
4.260000000000000000e+09,5.396030754793811335e-01,4.952881436783632130e-01,1.652578434447557143e+01,4.888726545782401400e-01
4.265000000000000000e+09,5.396367560812932451e-01,4.952883040862606778e-01,1.655029429250902595e+01,4.889352762601726909e-01
4.270000000000000000e+09,5.396703942511316132e-01,4.952884894423966733e-01,1.657461565847834706e+01,4.889970677584370984e-01
4.275000000000000000e+09,5.397039936971609331e-01,4.952886993848776287e-01,1.659874968838533249e+01,4.890580421999410343e-01
4.280000000000000000e+09,5.397375580279243357e-01,4.952889335572935869e-01,1.662269761985768568e+01,4.891182124594513070e-01
4.285000000000000000e+09,5.397710907548400883e-01,4.952891916086388235e-01,1.664646068222419828e+01,4.891775911652380682e-01
4.290000000000000000e+09,5.398045952947311266e-01,4.952894731932332983e-01,1.667004009658692354e+01,4.892361907045709168e-01
4.295000000000000000e+09,5.398380749722772043e-01,4.952897779706434966e-01,1.669343707589449366e+01,4.892940232290814428e-01
4.300000000000000000e+09,5.398715330224052034e-01,4.952901056056040474e-01,1.671665282501338368e+01,4.893511006599881585e-01
4.305000000000000000e+09,5.399049725926061694e-01,4.952904557679392306e-01,1.673968854079924640e+01,4.894074346931926445e-01
4.310000000000000000e+09,5.399383967451936162e-01,4.952908281324849837e-01,1.676254541216645322e+01,4.894630368042460211e-01
4.315000000000000000e+09,5.399718084594963274e-01,4.952912223790107427e-01,1.678522462015827088e+01,4.895179182531951834e-01
4.320000000000000000e+09,5.400052106339878755e-01,4.952916381921420585e-01,1.680772733801512686e+01,4.895720900893060223e-01
4.325000000000000000e+09,5.400386060883648476e-01,4.952920752612831601e-01,1.683005473124281082e+01,4.896255631556714061e-01
4.330000000000000000e+09,5.400719975655555727e-01,4.952925332805405700e-01,1.685220795767894941e+01,4.896783480937029198e-01
4.335000000000000000e+09,5.401053877336893239e-01,4.952930119486459448e-01,1.687418816756014195e+01,4.897304553475153588e-01
4.340000000000000000e+09,5.401387791879956879e-01,4.952935109688804127e-01,1.689599650358752925e+01,4.897818951682021971e-01
4.345000000000000000e+09,5.401721744526628566e-01,4.952940300489987457e-01,1.691763410099139264e+01,4.898326776180046971e-01
4.350000000000000000e+09,5.402055759826396297e-01,4.952945689011540309e-01,1.693910208759590574e+01,4.898828125743825423e-01
4.355000000000000000e+09,5.402389861653912329e-01,4.952951272418232298e-01,1.696040158388186825e+01,4.899323097339812194e-01
4.360000000000000000e+09,5.402724073226043977e-01,4.952957047917327382e-01,1.698153370305026044e+01,4.899811786165074734e-01
4.365000000000000000e+09,5.403058417118468126e-01,4.952963012757843897e-01,1.700249955108419897e+01,4.900294285685083406e-01
4.370000000000000000e+09,5.403392915281868270e-01,4.952969164229827359e-01,1.702330022680953547e+01,4.900770687670575887e-01
4.375000000000000000e+09,5.403727589057595315e-01,4.952975499663619385e-01,1.704393682195685145e+01,4.901241082233581681e-01
4.380000000000000000e+09,5.404062459192995327e-01,4.952982016429139933e-01,1.706441042122001406e+01,4.901705557862516272e-01
4.385000000000000000e+09,5.404397545856259866e-01,4.952988711935168431e-01,1.708472210231663624e+01,4.902164201456498116e-01
4.390000000000000000e+09,5.404732868650942157e-01,4.952995583628637122e-01,1.710487293604594328e+01,4.902617098358797443e-01
4.395000000000000000e+09,5.405068446630000301e-01,4.953002628993927736e-01,1.712486398634715457e+01,4.903064332389517332e-01
4.400000000000000000e+09,5.405404298309557376e-01,4.953009845552171497e-01,1.714469631035658281e+01,4.903505985877483764e-01
4.405000000000000000e+09,5.405740441682225228e-01,4.953017230860561337e-01,1.716437095846410443e+01,4.903942139691380153e-01
4.410000000000000000e+09,5.406076894230089636e-01,4.953024782511666335e-01,1.718388897436933505e+01,4.904372873270156363e-01
4.415000000000000000e+09,5.406413672937363524e-01,4.953032498132752259e-01,1.720325139513715129e+01,4.904798264652714401e-01
4.420000000000000000e+09,5.406750794302710439e-01,4.953040375385114880e-01,1.722245925125169919e+01,4.905218390506886905e-01
4.425000000000000000e+09,5.407088274351204982e-01,4.953048411963411057e-01,1.724151356667086432e+01,4.905633326157748386e-01
4.430000000000000000e+09,5.407426128646030117e-01,4.953056605595002049e-01,1.726041535887982903e+01,4.906043145615269219e-01
4.435000000000000000e+09,5.407764372299808109e-01,4.953064954039305690e-01,1.727916563894348911e+01,4.906447921601304607e-01
4.440000000000000000e+09,5.408103019985672777e-01,4.953073455087149135e-01,1.729776541155874270e+01,4.906847725575973485e-01
4.445000000000000000e+09,5.408442085948060862e-01,4.953082106560136588e-01,1.731621567510588022e+01,4.907242627763411802e-01
4.450000000000000000e+09,5.408781584013127031e-01,4.953090906310014252e-01,1.733451742170014498e+01,4.907632697176953496e-01
4.455000000000000000e+09,5.409121527599104473e-01,4.953099852218054711e-01,1.735267163724117268e+01,4.908018001643692507e-01
4.460000000000000000e+09,5.409461929726078200e-01,4.953108942194437425e-01,1.737067930146324812e+01,4.908398607828511340e-01
4.465000000000000000e+09,5.409802803025802742e-01,4.953118174177643107e-01,1.738854138798449966e+01,4.908774581257550063e-01
4.470000000000000000e+09,5.410144159751077986e-01,4.953127546133854198e-01,1.740625886435556069e+01,4.909145986341133527e-01
4.475000000000000000e+09,5.410486011784962912e-01,4.953137056056360898e-01,1.742383269210692376e+01,4.909512886396164011e-01
4.480000000000000000e+09,5.410828370649712893e-01,4.953146701964977194e-01,1.744126382679721132e+01,4.909875343668035352e-01
4.485000000000000000e+09,5.411171247515539351e-01,4.953156481905463537e-01,1.745855321805951377e+01,4.910233419352013073e-01
4.490000000000000000e+09,5.411514653209061887e-01,4.953166393948955082e-01,1.747570180964786601e+01,4.910587173614155976e-01
4.495000000000000000e+09,5.411858598221624961e-01,4.953176436191400467e-01,1.749271053948309174e+01,4.910936665611752572e-01
4.500000000000000000e+09,5.412203092717340347e-01,4.953186606753007259e-01,1.750958033969790861e+01,4.911281953513300103e-01
4.505000000000000000e+09,5.412548146541004135e-01,4.953196903777694615e-01,1.752631213668161081e+01,4.911623094518029475e-01
4.510000000000000000e+09,5.412893769225628482e-01,4.953207325432551489e-01,1.754290685112432868e+01,4.911960144875002765e-01
4.515000000000000000e+09,5.413239970000088830e-01,4.953217869907308168e-01,1.755936539806057084e+01,4.912293159901773287e-01
4.520000000000000000e+09,5.413586757796214899e-01,4.953228535413808920e-01,1.757568868691210540e+01,4.912622194002628784e-01
4.525000000000000000e+09,5.413934141256043775e-01,4.953239320185496841e-01,1.759187762153114321e+01,4.912947300686442142e-01
4.530000000000000000e+09,5.414282128738596711e-01,4.953250222476904829e-01,1.760793310024179448e+01,4.913268532584108006e-01
4.535000000000000000e+09,5.414630728326721432e-01,4.953261240563152090e-01,1.762385601588190198e+01,4.913585941465602458e-01
4.540000000000000000e+09,5.414979947833575835e-01,4.953272372739453977e-01,1.763964725584423121e+01,4.913899578256669121e-01
4.545000000000000000e+09,5.415329794809078390e-01,4.953283617320631826e-01,1.765530770211667644e+01,4.914209493055124445e-01
4.550000000000000000e+09,5.415680276546142036e-01,4.953294972640637783e-01,1.767083823132281140e+01,4.914515735146822717e-01
4.555000000000000000e+09,5.416031400086721570e-01,4.953306437052081845e-01,1.768623971476128887e+01,4.914818353021255803e-01
4.560000000000000000e+09,5.416383172227794418e-01,4.953318008925768345e-01,1.770151301844476421e+01,4.915117394386814276e-01
4.565000000000000000e+09,5.416735599527131573e-01,4.953329686650241870e-01,1.771665900313896458e+01,4.915412906185726571e-01
4.570000000000000000e+09,5.417088688308897559e-01,4.953341468631337619e-01,1.773167852440056436e+01,4.915704934608656762e-01
4.575000000000000000e+09,5.417442444669196000e-01,4.953353353291740646e-01,1.774657243261512463e+01,4.915993525108999229e-01
4.580000000000000000e+09,5.417796874481418667e-01,4.953365339070552875e-01,1.776134157303420480e+01,4.916278722416853042e-01
4.585000000000000000e+09,5.418151983401452432e-01,4.953377424422867881e-01,1.777598678581232505e+01,4.916560570552703791e-01
4.590000000000000000e+09,5.418507776872798498e-01,4.953389607819350671e-01,1.779050890604349888e+01,4.916839112840806214e-01
4.595000000000000000e+09,5.418864260131576183e-01,4.953401887745829124e-01,1.780490876379673892e+01,4.917114391922272065e-01
4.600000000000000000e+09,5.419221438211301312e-01,4.953414262702889315e-01,1.781918718415185765e+01,4.917386449767889856e-01
4.605000000000000000e+09,5.419579315947677944e-01,4.953426731205476941e-01,1.783334498723479911e+01,4.917655327690668710e-01
4.610000000000000000e+09,5.419937897983202468e-01,4.953439291782513743e-01,1.784738298825162772e+01,4.917921066358095783e-01
4.615000000000000000e+09,5.420297188771669994e-01,4.953451942976508926e-01,1.786130199752357584e+01,4.918183705804167194e-01
4.620000000000000000e+09,5.420657192582535311e-01,4.953464683343189456e-01,1.787510282052024024e+01,4.918443285441126411e-01
4.625000000000000000e+09,5.421017913505244978e-01,4.953477511451130910e-01,1.788878625789323706e+01,4.918699844070978933e-01
4.630000000000000000e+09,5.421379355453395110e-01,4.953490425881397208e-01,1.790235310550940184e+01,4.918953419896756607e-01
4.635000000000000000e+09,5.421741522168818106e-01,4.953503425227187562e-01,1.791580415448300911e+01,4.919204050533538819e-01
4.640000000000000000e+09,5.422104417225559470e-01,4.953516508093488424e-01,1.792914019120831881e+01,4.919451773019249408e-01
4.645000000000000000e+09,5.422468044033756929e-01,4.953529673096736530e-01,1.794236199739134818e+01,4.919696623825224879e-01
4.650000000000000000e+09,5.422832405843456272e-01,4.953542918864486388e-01,1.795547035008101133e+01,4.919938638866553360e-01
4.655000000000000000e+09,5.423197505748303948e-01,4.953556244035081657e-01,1.796846602170059626e+01,4.920177853512213151e-01
4.660000000000000000e+09,5.423563346689139752e-01,4.953569647257340391e-01,1.798134978007835372e+01,4.920414302594989797e-01
4.665000000000000000e+09,5.423929931457555087e-01,4.953583127190239188e-01,1.799412238847753187e+01,4.920648020421181656e-01
4.670000000000000000e+09,5.424297262699274702e-01,4.953596682502609538e-01,1.800678460562677330e+01,4.920879040780120617e-01
4.675000000000000000e+09,5.424665342917597277e-01,4.953610311872839733e-01,1.801933718574919041e+01,4.921107396953476321e-01
4.680000000000000000e+09,5.425034174476606186e-01,4.953624013988581765e-01,1.803178087859206968e+01,4.921333121724386639e-01
4.685000000000000000e+09,5.425403759604415788e-01,4.953637787546464888e-01,1.804411642945531824e+01,4.921556247386384420e-01
4.690000000000000000e+09,5.425774100396274502e-01,4.953651631251816956e-01,1.805634457922037583e+01,4.921776805752152706e-01
4.695000000000000000e+09,5.426145198817577953e-01,4.953665543818391859e-01,1.806846606437813918e+01,4.921994828162093993e-01
4.700000000000000000e+09,5.426517056706955389e-01,4.953679523968102516e-01,1.808048161705671930e+01,4.922210345492721850e-01
4.705000000000000000e+09,5.426889675779053013e-01,4.953693570430760529e-01,1.809239196504910296e+01,4.922423388164886560e-01
4.710000000000000000e+09,5.427263057627460530e-01,4.953707681943820829e-01,1.810419783184042331e+01,4.922633986151838115e-01
4.715000000000000000e+09,5.427637203727454507e-01,4.953721857252136318e-01,1.811589993663440978e+01,4.922842168987106581e-01
4.720000000000000000e+09,5.428012115438690666e-01,4.953736095107712512e-01,1.812749899438030710e+01,4.923047965772246459e-01
4.725000000000000000e+09,5.428387794007866196e-01,4.953750394269474944e-01,1.813899571579875314e+01,4.923251405184403406e-01
4.730000000000000000e+09,5.428764240571334332e-01,4.953764753503035467e-01,1.815039080740766408e+01,4.923452515483739966e-01
4.735000000000000000e+09,5.429141456157541290e-01,4.953779171580470764e-01,1.816168497154804484e+01,4.923651324520714190e-01
4.740000000000000000e+09,5.429519441689600878e-01,4.953793647280101964e-01,1.817287890640891845e+01,4.923847859743199495e-01
4.745000000000000000e+09,5.429898197987600428e-01,4.953808179386283705e-01,1.818397330605245088e+01,4.924042148203471858e-01
4.750000000000000000e+09,5.430277725771024411e-01,4.953822766689195412e-01,1.819496886043847894e+01,4.924234216565054889e-01
4.755000000000000000e+09,5.430658025660991539e-01,4.953837407984639785e-01,1.820586625544886772e+01,4.924424091109426693e-01
4.760000000000000000e+09,5.431039098182567360e-01,4.953852102073846853e-01,1.821666617291165480e+01,4.924611797742595720e-01
4.765000000000000000e+09,5.431420943766885889e-01,4.953866847763285786e-01,1.822736929062449462e+01,4.924797362001537837e-01
4.770000000000000000e+09,5.431803562753354520e-01,4.953881643864475048e-01,1.823797628237857538e+01,4.924980809060522380e-01
4.775000000000000000e+09,5.432186955391671290e-01,4.953896489193805319e-01,1.824848781798140607e+01,4.925162163737292209e-01
4.780000000000000000e+09,5.432571121843972062e-01,4.953911382572365185e-01,1.825890456327971378e+01,4.925341450499135521e-01
4.785000000000000000e+09,5.432956062186712343e-01,4.953926322825769057e-01,1.826922718018238356e+01,4.925518693468836640e-01
4.790000000000000000e+09,5.433341776412704549e-01,4.953941308783994524e-01,1.827945632668248166e+01,4.925693916430503583e-01
4.795000000000000000e+09,5.433728264433006494e-01,4.953956339281223586e-01,1.828959265687947777e+01,4.925867142835286261e-01
4.800000000000000000e+09,5.434115526078766578e-01,4.953971413155683901e-01,1.829963682100096278e+01,4.926038395806981440e-01
4.805000000000000000e+09,5.434503561103035674e-01,4.953986529249504445e-01,1.830958946542429899e+01,4.926207698147527236e-01
4.810000000000000000e+09,5.434892369182589000e-01,4.954001686408565641e-01,1.831945123269789377e+01,4.926375072342392691e-01
4.815000000000000000e+09,5.435281949919645861e-01,4.954016883482363354e-01,1.832922276156184438e+01,4.926540540565852444e-01
4.820000000000000000e+09,5.435672302843552739e-01,4.954032119323869554e-01,1.833890468696952780e+01,4.926704124686183683e-01
4.825000000000000000e+09,5.436063427412455296e-01,4.954047392789402426e-01,1.834849764010722950e+01,4.926865846270725990e-01
4.830000000000000000e+09,5.436455323014951491e-01,4.954062702738501467e-01,1.835800224841499428e+01,4.927025726590877897e-01
4.835000000000000000e+09,5.436847988971633683e-01,4.954078048033802584e-01,1.836741913560652506e+01,4.927183786626974649e-01
4.840000000000000000e+09,5.437241424536676249e-01,4.954093427540922079e-01,1.837674892168865526e+01,4.927340047073077156e-01
4.845000000000000000e+09,5.437635628899317730e-01,4.954108840128341740e-01,1.838599222298152824e+01,4.927494528341679891e-01
4.850000000000000000e+09,5.438030601185390722e-01,4.954124284667300593e-01,1.839514965213731301e+01,4.927647250568308879e-01
4.855000000000000000e+09,5.438426340458721864e-01,4.954139760031688877e-01,1.840422181815967306e+01,4.927798233616046963e-01
4.860000000000000000e+09,5.438822845722570687e-01,4.954155265097946459e-01,1.841320932642243591e+01,4.927947497079968042e-01
4.865000000000000000e+09,5.439220115921041820e-01,4.954170798744966797e-01,1.842211277868823061e+01,4.928095060291480811e-01
4.870000000000000000e+09,5.439618149940393943e-01,4.954186359854001465e-01,1.843093277312710754e+01,4.928240942322602014e-01
4.875000000000000000e+09,5.440016946610365389e-01,4.954201947308571885e-01,1.843966990433450448e+01,4.928385161990135876e-01
4.880000000000000000e+09,5.440416504705518630e-01,4.954217559994384956e-01,1.844832476334919136e+01,4.928527737859778046e-01
4.885000000000000000e+09,5.440816822946434872e-01,4.954233196799246453e-01,1.845689793767144238e+01,4.928668688250151808e-01
4.890000000000000000e+09,5.441217900001028562e-01,4.954248856612987195e-01,1.846539001128006774e+01,4.928808031236749376e-01
4.895000000000000000e+09,5.441619734485654281e-01,4.954264538327384781e-01,1.847380156465008838e+01,4.928945784655813789e-01
4.900000000000000000e+09,5.442022324966400149e-01,4.954280240836092530e-01,1.848213317476987072e+01,4.929081966108143642e-01
4.905000000000000000e+09,5.442425669960149204e-01,4.954295963034572869e-01,1.849038541515783152e+01,4.929216592962818999e-01
4.910000000000000000e+09,5.442829767935792873e-01,4.954311703820030166e-01,1.849855885587957971e+01,4.929349682360872897e-01
4.915000000000000000e+09,5.443234617315237944e-01,4.954327462091349110e-01,1.850665406356411324e+01,4.929481251218875704e-01
4.920000000000000000e+09,5.443640216474575633e-01,4.954343236749038648e-01,1.851467160142039958e+01,4.929611316232468399e-01
4.925000000000000000e+09,5.444046563745065237e-01,4.954359026695172585e-01,1.852261202925343042e+01,4.929739893879817036e-01
4.930000000000000000e+09,5.444453657414217718e-01,4.954374830833339627e-01,1.853047590348033324e+01,4.929867000425014467e-01
4.935000000000000000e+09,5.444861495726759371e-01,4.954390648068592862e-01,1.853826377714602813e+01,4.929992651921407676e-01
4.940000000000000000e+09,5.445270076885631028e-01,4.954406477307402579e-01,1.854597619993896274e+01,4.930116864214872940e-01
4.945000000000000000e+09,5.445679399052982816e-01,4.954422317457612968e-01,1.855361371820654171e+01,4.930239652947022710e-01
4.950000000000000000e+09,5.446089460351049016e-01,4.954438167428399931e-01,1.856117687497050284e+01,4.930361033558362527e-01
4.955000000000000000e+09,5.446500258863097299e-01,4.954454026130232780e-01,1.856866620994164307e+01,4.930481021291372445e-01
4.960000000000000000e+09,5.446911792634339111e-01,4.954469892474838155e-01,1.857608225953528347e+01,4.930599631193556265e-01
4.965000000000000000e+09,5.447324059672790098e-01,4.954485765375165607e-01,1.858342555688561148e+01,4.930716878120410263e-01
4.970000000000000000e+09,5.447737057950097217e-01,4.954501643745355954e-01,1.859069663186052068e+01,4.930832776738355294e-01
4.975000000000000000e+09,5.448150785402426921e-01,4.954517526500714086e-01,1.859789601107604540e+01,4.930947341527607275e-01
4.980000000000000000e+09,5.448565239931230098e-01,4.954533412557679539e-01,1.860502421791044370e+01,4.931060586784991040e-01
4.985000000000000000e+09,5.448980419404054754e-01,4.954549300833803183e-01,1.861208177251867824e+01,4.931172526626716457e-01
4.990000000000000000e+09,5.449396321655345377e-01,4.954565190247725570e-01,1.861906919184596632e+01,4.931283174991086815e-01
4.995000000000000000e+09,5.449812944487135713e-01,4.954581079719153069e-01,1.862598698964210087e+01,4.931392545641174463e-01
5.000000000000000000e+09,5.450230285669867003e-01,4.954596968168843429e-01,1.863283567647473760e+01,4.931500652167433163e-01
5.005000000000000000e+09,5.450648342943034130e-01,4.954612854518584686e-01,1.863961575974317952e+01,4.931607507990275474e-01
5.010000000000000000e+09,5.451067114015937243e-01,4.954628737691184615e-01,1.864632774369166768e+01,4.931713126362594068e-01
5.015000000000000000e+09,5.451486596568339005e-01,4.954644616610451302e-01,1.865297212942279970e+01,4.931817520372244745e-01
5.020000000000000000e+09,5.451906788251116298e-01,4.954660490201188705e-01,1.865954941491034447e+01,4.931920702944477264e-01
5.025000000000000000e+09,5.452327686686954111e-01,4.954676357389179997e-01,1.866606009501281704e+01,4.932022686844333981e-01
5.030000000000000000e+09,5.452749289470928407e-01,4.954692217101181462e-01,1.867250466148576393e+01,4.932123484678987979e-01
5.035000000000000000e+09,5.453171594171156711e-01,4.954708068264916943e-01,1.867888360299482997e+01,4.932223108900058439e-01
5.040000000000000000e+09,5.453594598329360998e-01,4.954723909809067295e-01,1.868519740512841310e+01,4.932321571805871052e-01
5.045000000000000000e+09,5.454018299461458330e-01,4.954739740663268166e-01,1.869144655041010594e+01,4.932418885543684572e-01
5.050000000000000000e+09,5.454442695058134838e-01,4.954755559758107775e-01,1.869763151831117654e+01,4.932515062111876847e-01
5.055000000000000000e+09,5.454867782585375302e-01,4.954771366025118029e-01,1.870375278526271501e+01,4.932610113362086990e-01
5.060000000000000000e+09,5.455293559485010491e-01,4.954787158396781188e-01,1.870981082466798995e+01,4.932704051001328693e-01
5.065000000000000000e+09,5.455720023175215649e-01,4.954802935806521536e-01,1.871580610691448499e+01,4.932796886594060237e-01
5.070000000000000000e+09,5.456147171050989009e-01,4.954818697188708154e-01,1.872173909938581815e+01,4.932888631564216197e-01
5.075000000000000000e+09,5.456575000484680249e-01,4.954834441478656593e-01,1.872761026647373583e+01,4.932979297197210289e-01
5.080000000000000000e+09,5.457003508826406835e-01,4.954850167612626644e-01,1.873342006958984030e+01,4.933068894641897129e-01
5.085000000000000000e+09,5.457432693404536961e-01,4.954865874527826786e-01,1.873916896717732072e+01,4.933157434912501249e-01
5.090000000000000000e+09,5.457862551526084793e-01,4.954881561162414738e-01,1.874485741472256350e+01,4.933244928890515579e-01
5.095000000000000000e+09,5.458293080477151227e-01,4.954897226455500792e-01,1.875048586476666301e+01,4.933331387326559958e-01
5.100000000000000000e+09,5.458724277523331336e-01,4.954912869347148363e-01,1.875605476691695372e+01,4.933416820842215778e-01
5.105000000000000000e+09,5.459156139910048555e-01,4.954928488778377882e-01,1.876156456785838955e+01,4.933501239931823990e-01
5.110000000000000000e+09,5.459588664862972118e-01,4.954944083691170120e-01,1.876701571136474200e+01,4.933584654964251470e-01
5.115000000000000000e+09,5.460021849588337917e-01,4.954959653028466748e-01,1.877240863831009321e+01,4.933667076184629630e-01
5.120000000000000000e+09,5.460455691273300438e-01,4.954975195734173665e-01,1.877774378667965394e+01,4.933748513716061379e-01
5.125000000000000000e+09,5.460890187086203662e-01,4.954990710753164329e-01,1.878302159158135609e+01,4.933828977561302565e-01
5.130000000000000000e+09,5.461325334176929669e-01,4.955006197031278647e-01,1.878824248525650020e+01,4.933908477604406762e-01
5.135000000000000000e+09,5.461761129677173976e-01,4.955021653515325197e-01,1.879340689709109569e+01,4.933987023612351752e-01
5.140000000000000000e+09,5.462197570700655369e-01,4.955037079153082336e-01,1.879851525362682807e+01,4.934064625236636026e-01
5.145000000000000000e+09,5.462634654343440088e-01,4.955052472893297089e-01,1.880356797857169937e+01,4.934141292014839197e-01
5.150000000000000000e+09,5.463072377684093928e-01,4.955067833685684042e-01,1.880856549281139678e+01,4.934217033372170769e-01
5.155000000000000000e+09,5.463510737783960902e-01,4.955083160480922011e-01,1.881350821441991883e+01,4.934291858622985028e-01
5.160000000000000000e+09,5.463949731687285372e-01,4.955098452230652373e-01,1.881839655867042538e+01,4.934365776972267637e-01
5.165000000000000000e+09,5.464389356421451849e-01,4.955113707887472407e-01,1.882323093804636116e+01,4.934438797517110564e-01
5.170000000000000000e+09,5.464829608997092691e-01,4.955128926404930856e-01,1.882801176225192208e+01,4.934510929248143718e-01
5.175000000000000000e+09,5.465270486408212447e-01,4.955144106737517928e-01,1.883273943822331020e+01,4.934582181050963801e-01
5.180000000000000000e+09,5.465711985632355496e-01,4.955159247840656978e-01,1.883741437013923914e+01,4.934652561707524865e-01
5.185000000000000000e+09,5.466154103630650463e-01,4.955174348670693396e-01,1.884203695943203627e+01,4.934722079897513325e-01
5.190000000000000000e+09,5.466596837347886817e-01,4.955189408184879629e-01,1.884660760479838970e+01,4.934790744199699097e-01
5.195000000000000000e+09,5.467040183712577051e-01,4.955204425341359076e-01,1.885112670221036169e+01,4.934858563093267314e-01
5.200000000000000000e+09,5.467484139636984430e-01,4.955219399099150546e-01,1.885559464492618531e+01,4.934925544959125610e-01
5.205000000000000000e+09,5.467928702017127440e-01,4.955234328418123835e-01,1.886001182350130989e+01,4.934991698081194200e-01
5.210000000000000000e+09,5.468373867732739813e-01,4.955249212258976965e-01,1.886437862579953872e+01,4.935057030647675980e-01
5.215000000000000000e+09,5.468819633647278300e-01,4.955264049583210650e-01,1.886869543700388974e+01,4.935121550752304409e-01
5.220000000000000000e+09,5.469265996607767244e-01,4.955278839353097209e-01,1.887296263962793930e+01,4.935185266395574755e-01
5.225000000000000000e+09,5.469712953444800796e-01,4.955293580531645037e-01,1.887718061352694576e+01,4.935248185485957007e-01
5.230000000000000000e+09,5.470160500972358619e-01,4.955308272082565302e-01,1.888134973590920751e+01,4.935310315841091033e-01
5.235000000000000000e+09,5.470608635987690427e-01,4.955322912970226978e-01,1.888547038134734990e+01,4.935371665188960644e-01
5.240000000000000000e+09,5.471057355271099487e-01,4.955337502159612439e-01,1.888954292179006700e+01,4.935432241169057654e-01
5.245000000000000000e+09,5.471506655585774981e-01,4.955352038616268051e-01,1.889356772657352224e+01,4.935492051333523200e-01
5.250000000000000000e+09,5.471956533677552192e-01,4.955366521306248107e-01,1.889754516243319316e+01,4.935551103148275165e-01
5.255000000000000000e+09,5.472406986274624963e-01,4.955380949196055429e-01,1.890147559351590090e+01,4.935609403994123401e-01
5.260000000000000000e+09,5.472858010087228164e-01,4.955395321252574203e-01,1.890535938139159811e+01,4.935666961167862743e-01
5.265000000000000000e+09,5.473309601807342384e-01,4.955409636443002253e-01,1.890919688506587448e+01,4.935723781883361583e-01
5.270000000000000000e+09,5.473761758108273145e-01,4.955423893734768881e-01,1.891298846099214614e+01,4.935779873272623797e-01
5.275000000000000000e+09,5.474214475644300082e-01,4.955438092095454383e-01,1.891673446308437434e+01,4.935835242386850674e-01
5.280000000000000000e+09,5.474667751050161790e-01,4.955452230492695676e-01,1.892043524272994404e+01,4.935889896197481752e-01
5.285000000000000000e+09,5.475121580940580657e-01,4.955466307894090816e-01,1.892409114880254251e+01,4.935943841597222326e-01
5.290000000000000000e+09,5.475575961909761036e-01,4.955480323267091314e-01,1.892770252767562411e+01,4.935997085401065965e-01
5.295000000000000000e+09,5.476030890530776407e-01,4.955494275578886665e-01,1.893126972323592128e+01,4.936049634347298709e-01
5.300000000000000000e+09,5.476486363354959863e-01,4.955508163796281118e-01,1.893479307689733560e+01,4.936101495098498826e-01
5.305000000000000000e+09,5.476942376911209109e-01,4.955521986885562113e-01,1.893827292761505987e+01,4.936152674242517691e-01
5.310000000000000000e+09,5.477398927705284803e-01,4.955535743812353733e-01,1.894170961190003410e+01,4.936203178293461225e-01
5.315000000000000000e+09,5.477856012219011195e-01,4.955549433541467375e-01,1.894510346383403387e+01,4.936253013692655234e-01
5.320000000000000000e+09,5.478313626909434575e-01,4.955563055036731890e-01,1.894845481508458462e+01,4.936302186809604087e-01
5.325000000000000000e+09,5.478771768207952864e-01,4.955576607260820388e-01,1.895176399492076413e+01,4.936350703942942175e-01
5.330000000000000000e+09,5.479230432519330840e-01,4.955590089175058166e-01,1.895503133022931763e+01,4.936398571321377604e-01
5.335000000000000000e+09,5.479689616220672077e-01,4.955603499739220097e-01,1.895825714553111752e+01,4.936445795104631440e-01
5.340000000000000000e+09,5.480149315660357567e-01,4.955616837911312467e-01,1.896144176299809558e+01,4.936492381384364747e-01
5.345000000000000000e+09,5.480609527156831140e-01,4.955630102647339275e-01,1.896458550247094621e+01,4.936538336185106735e-01
5.350000000000000000e+09,5.481070246997418183e-01,4.955643292901052988e-01,1.896768868147715636e+01,4.936583665465178461e-01
5.355000000000000000e+09,5.481531471436926761e-01,4.955656407623686976e-01,1.897075161524961828e+01,4.936628375117606549e-01
5.360000000000000000e+09,5.481993196696304249e-01,4.955669445763670189e-01,1.897377461674608767e+01,4.936672470971039117e-01
5.365000000000000000e+09,5.482455418961105220e-01,4.955682406266321283e-01,1.897675799666903984e+01,4.936715958790657277e-01
5.370000000000000000e+09,5.482918134379898278e-01,4.955695288073523330e-01,1.897970206348650635e+01,4.936758844279088843e-01
5.375000000000000000e+09,5.483381339062611826e-01,4.955708090123372989e-01,1.898260712345342682e+01,4.936801133077313164e-01
5.380000000000000000e+09,5.483845029078658895e-01,4.955720811349807464e-01,1.898547348063400264e+01,4.936842830765574841e-01
5.385000000000000000e+09,5.484309200455113054e-01,4.955733450682208718e-01,1.898830143692475048e+01,4.936883942864291885e-01
5.390000000000000000e+09,5.484773849174606752e-01,4.955746007044974921e-01,1.899109129207860747e+01,4.936924474834973320e-01
5.395000000000000000e+09,5.485238971173248546e-01,4.955758479357065260e-01,1.899384334372991745e+01,4.936964432081129561e-01
5.400000000000000000e+09,5.485704562338280521e-01,4.955770866531515328e-01,1.899655788742044393e+01,4.937003819949197791e-01
5.405000000000000000e+09,5.486170618505687990e-01,4.955783167474916429e-01,1.899923521662650217e+01,4.937042643729463443e-01
5.410000000000000000e+09,5.486637135457571590e-01,4.955795381086861018e-01,1.900187562278734177e+01,4.937080908656994449e-01
5.415000000000000000e+09,5.487104108919516054e-01,4.955807506259348738e-01,1.900447939533447439e+01,4.937118619912578832e-01
5.420000000000000000e+09,5.487571534557600383e-01,4.955819541876151924e-01,1.900704682172270310e+01,4.937155782623671718e-01
5.425000000000000000e+09,5.488039407975338069e-01,4.955831486812136699e-01,1.900957818746214656e+01,4.937192401865353464e-01
5.430000000000000000e+09,5.488507724710458557e-01,4.955843339932540226e-01,1.901207377615203598e+01,4.937228482661298878e-01
5.435000000000000000e+09,5.488976480231391175e-01,4.955855100092191323e-01,1.901453386951594737e+01,4.937264029984759217e-01
5.440000000000000000e+09,5.489445669933618044e-01,4.955866766134684465e-01,1.901695874743860060e+01,4.937299048759555276e-01
5.445000000000000000e+09,5.489915289135738341e-01,4.955878336891488267e-01,1.901934868800459455e+01,4.937333543861090468e-01
5.450000000000000000e+09,5.490385333075363805e-01,4.955889811180997362e-01,1.902170396753882997e+01,4.937367520117378894e-01
5.455000000000000000e+09,5.490855796904690056e-01,4.955901187807513764e-01,1.902402486064901055e+01,4.937400982310095054e-01
5.460000000000000000e+09,5.491326675685814784e-01,4.955912465560156077e-01,1.902631164027017618e+01,4.937433935175637445e-01
5.465000000000000000e+09,5.491797964385775055e-01,4.955923643211690433e-01,1.902856457771144960e+01,4.937466383406225456e-01
5.470000000000000000e+09,5.492269657871285959e-01,4.955934719517280929e-01,1.903078394270507800e+01,4.937498331651010708e-01
5.475000000000000000e+09,5.492741750903099573e-01,4.955945693213144043e-01,1.903297000345805756e+01,4.937529784517220577e-01
5.480000000000000000e+09,5.493214238130031957e-01,4.955956563015108118e-01,1.903512302670612399e+01,4.937560746571330039e-01
5.485000000000000000e+09,5.493687114082677070e-01,4.955967327617067930e-01,1.903724327777079495e+01,4.937591222340262376e-01
5.490000000000000000e+09,5.494160373166566691e-01,4.955977985689322129e-01,1.903933102061904847e+01,4.937621216312623185e-01
5.495000000000000000e+09,5.494634009655045004e-01,4.955988535876790779e-01,1.904138651792617054e+01,4.937650732939973253e-01
5.500000000000000000e+09,5.495108017681616941e-01,4.955998976797094668e-01,1.904341003114189945e+01,4.937679776638133622e-01
5.505000000000000000e+09,5.495582391231770281e-01,4.956009307038493072e-01,1.904540182055967179e+01,4.937708351788535066e-01
5.510000000000000000e+09,5.496057124134338112e-01,4.956019525157665528e-01,1.904736214538971950e+01,4.937736462739608645e-01
5.515000000000000000e+09,5.496532210052201828e-01,4.956029629677315418e-01,1.904929126383572680e+01,4.937764113808221778e-01
5.520000000000000000e+09,5.497007642472486744e-01,4.956039619083601466e-01,1.905118943317528135e+01,4.937791309281160945e-01
5.525000000000000000e+09,5.497483414696016091e-01,4.956049491823352193e-01,1.905305690984462075e+01,4.937818053416666575e-01
5.530000000000000000e+09,5.497959519826084440e-01,4.956059246301076637e-01,1.905489394952726911e+01,4.937844350446016772e-01
5.535000000000000000e+09,5.498435950756512813e-01,4.956068880875725280e-01,1.905670080724724258e+01,4.937870204575168787e-01
5.540000000000000000e+09,5.498912700158860023e-01,4.956078393857197284e-01,1.905847773746667073e+01,4.937895619986455431e-01
5.545000000000000000e+09,5.499389760468734734e-01,4.956087783502562405e-01,1.906022499418799043e+01,4.937920600840340346e-01
5.550000000000000000e+09,5.499867123871253760e-01,4.956097048011975925e-01,1.906194283106094289e+01,4.937945151277234879e-01
5.555000000000000000e+09,5.500344782285375711e-01,4.956106185524252195e-01,1.906363150149409336e+01,4.937969275419367143e-01
5.560000000000000000e+09,5.500822727347255414e-01,4.956115194112070688e-01,1.906529125877148090e+01,4.937992977372727688e-01
5.565000000000000000e+09,5.501300950392383760e-01,4.956124071776781270e-01,1.906692235617360609e+01,4.938016261229057347e-01
5.570000000000000000e+09,5.501779442436456335e-01,4.956132816442758160e-01,1.906852504710326457e+01,4.938039131067907261e-01
5.575000000000000000e+09,5.502258194154904247e-01,4.956141425951278712e-01,1.907009958521568294e+01,4.938061590958748859e-01
5.580000000000000000e+09,5.502737195860962771e-01,4.956149898053858749e-01,1.907164622455284331e+01,4.938083644963137120e-01
5.585000000000000000e+09,5.503216437482170154e-01,4.956158230405009468e-01,1.907316521968123624e+01,4.938105297136916594e-01
5.590000000000000000e+09,5.503695908535157777e-01,4.956166420554347085e-01,1.907465682583265121e+01,4.938126551532465158e-01
5.595000000000000000e+09,5.504175598098592914e-01,4.956174465937991380e-01,1.907612129904718046e+01,4.938147412200961650e-01
5.600000000000000000e+09,5.504655494784237435e-01,4.956182363869184315e-01,1.907755889631695823e+01,4.938167883194657937e-01
5.605000000000000000e+09,5.505135586705732775e-01,4.956190111528046005e-01,1.907896987572954473e+01,4.938187968569142661e-01
5.610000000000000000e+09,5.505615861445238846e-01,4.956197705950374233e-01,1.908035449660875926e+01,4.938207672385559466e-01
5.615000000000000000e+09,5.506096306017508324e-01,4.956205144015391473e-01,1.908171301965081312e+01,4.938226998712756943e-01
5.620000000000000000e+09,5.506576906831346374e-01,4.956212422432328957e-01,1.908304570705244529e+01,4.938245951629315345e-01
5.625000000000000000e+09,5.507057649648190445e-01,4.956219537725709556e-01,1.908435282262737331e+01,4.938264535225410090e-01
5.630000000000000000e+09,5.507538519537648058e-01,4.956226486219201255e-01,1.908563463190629506e+01,4.938282753604428255e-01
5.635000000000000000e+09,5.508019500829645088e-01,4.956233264017878004e-01,1.908689140221448355e+01,4.938300610884272523e-01
5.640000000000000000e+09,5.508500577063134562e-01,4.956239866988703113e-01,1.908812340271941821e+01,4.938318111198231053e-01
5.645000000000000000e+09,5.508981730930937459e-01,4.956246290739048099e-01,1.908933090443941794e+01,4.938335258695292773e-01
5.650000000000000000e+09,5.509462944220574476e-01,4.956252530593004413e-01,1.909051418020178659e+01,4.938352057539748818e-01
5.655000000000000000e+09,5.509944197750704653e-01,4.956258581565249899e-01,1.909167350453627066e+01,4.938368511909869141e-01
5.660000000000000000e+09,5.510425471303105338e-01,4.956264438332171895e-01,1.909280915348635332e+01,4.938384625995423383e-01
5.665000000000000000e+09,5.510906743549637277e-01,4.956270095199926673e-01,1.909392140431655349e+01,4.938400403993722931e-01
5.670000000000000000e+09,5.511387991974341372e-01,4.956275546069075499e-01,1.909501053508886770e+01,4.938415850103816118e-01
5.675000000000000000e+09,5.511869192790003202e-01,4.956280784395367678e-01,1.909607682407477824e+01,4.938430968518359165e-01
5.680000000000000000e+09,5.512350320849409568e-01,4.956285803146226465e-01,1.909712054896136735e+01,4.938445763412576683e-01
5.685000000000000000e+09,5.512831349550957327e-01,4.956290594752383316e-01,1.909814198579982758e+01,4.938460238929588964e-01
5.690000000000000000e+09,5.513312250738711118e-01,4.956295151054082582e-01,1.909914140763191170e+01,4.938474399161188466e-01
5.695000000000000000e+09,5.513792994596938835e-01,4.956299463241162773e-01,1.910011908271427927e+01,4.938488248122948066e-01
5.700000000000000000e+09,5.514273549539633335e-01,4.956303521786257771e-01,1.910107527223998858e+01,4.938501789722231083e-01
5.705000000000000000e+09,5.514753882095418946e-01,4.956307316370240912e-01,1.910201022743177290e+01,4.938515027717345074e-01
5.710000000000000000e+09,5.515233956788930803e-01,4.956310835798933834e-01,1.910292418584877083e+01,4.938527965665603370e-01
5.715000000000000000e+09,5.515713736020044777e-01,4.956314067909974308e-01,1.910381736670813524e+01,4.938540606857493298e-01
5.720000000000000000e+09,5.516193179943165159e-01,4.956316999468589057e-01,1.910468996497020200e+01,4.938552954233421111e-01
5.725000000000000000e+09,5.516672246349488828e-01,4.956319616050878230e-01,1.910554214386903737e+01,4.938565010278537226e-01
5.730000000000000000e+09,5.517150890556508092e-01,4.956321901913041672e-01,1.910637402548415764e+01,4.938576776889957443e-01
5.735000000000000000e+09,5.517629065310702963e-01,4.956323839844813395e-01,1.910718567883724717e+01,4.938588255209097611e-01
5.740000000000000000e+09,5.518106720711198898e-01,4.956325411005190751e-01,1.910797710485423906e+01,4.938599445409839195e-01
5.745000000000000000e+09,5.518583804165697604e-01,4.956326594738381108e-01,1.910874821734258688e+01,4.938610346430535314e-01
5.750000000000000000e+09,5.519060260393345851e-01,4.956327368367738351e-01,1.910949881888871360e+01,4.938620955634439036e-01
5.755000000000000000e+09,5.519536031494870487e-01,4.956327706965392155e-01,1.911022857025292154e+01,4.938631268378498862e-01
5.760000000000000000e+09,5.520011057117736319e-01,4.956327583095248568e-01,1.911093695140854010e+01,4.938641277464411172e-01
5.765000000000000000e+09,5.520485274753563765e-01,4.956326966527226374e-01,1.911162321179701351e+01,4.938650972437704789e-01
5.770000000000000000e+09,5.520958620218887614e-01,4.956325823921018392e-01,1.911228630659899608e+01,4.938660338689762619e-01
5.775000000000000000e+09,5.521431028389006679e-01,4.956324118478485086e-01,1.911292481478159644e+01,4.938669356302998747e-01
5.780000000000000000e+09,5.521902434280088201e-01,4.956321809565304437e-01,1.911353683326651520e+01,4.938677998559469207e-01
5.785000000000000000e+09,5.522372774610775359e-01,4.956318852304991696e-01,1.911411983962820926e+01,4.938686230005848166e-01
5.790000000000000000e+09,5.522841990024426329e-01,4.956315197152484919e-01,1.911467051305903198e+01,4.938694003929992582e-01
5.795000000000000000e+09,5.523310028223670232e-01,4.956310789461008670e-01,1.911518449962098742e+01,4.938701259051783699e-01
5.800000000000000000e+09,5.523776848369114090e-01,4.956305569066209449e-01,1.911565610258719872e+01,4.938707915157194428e-01
5.805000000000000000e+09,5.524242427237634478e-01,4.956299469927762380e-01,1.911607787128502878e+01,4.938713867299958094e-01
5.810000000000000000e+09,5.524706767842838540e-01,4.956292419893997825e-01,1.911644005127696744e+01,4.938718978045421037e-01
5.815000000000000000e+09,5.525169911523477584e-01,4.956284340695043533e-01,1.911672984341943504e+01,4.938723067014289536e-01
5.820000000000000000e+09,5.525631954952059388e-01,4.956275148332928149e-01,1.911693039696092455e+01,4.938725896666215087e-01
5.825000000000000000e+09,5.526093074183687781e-01,4.956264754137155171e-01,1.911701942869747484e+01,4.938727152791755892e-01
5.830000000000000000e+09,5.526553558873724681e-01,4.956253066914492744e-01,1.911696731045777753e+01,4.938726417472235619e-01
5.835000000000000000e+09,5.527013861340637213e-01,4.956239996881067200e-01,1.911673439145530651e+01,4.938723131184928339e-01
5.840000000000000000e+09,5.527474667558631705e-01,4.956225462489741163e-01,1.911626720493885401e+01,4.938716539052648291e-01
5.845000000000000000e+09,5.527937000976147486e-01,4.956209401971846673e-01,1.911549302442480425e+01,4.938705613587948129e-01
5.850000000000000000e+09,5.528402376198070511e-01,4.956191792604897062e-01,1.911431193985948340e+01,4.938688942020252326e-01
5.855000000000000000e+09,5.528873029665617445e-01,4.956172682769728333e-01,1.911258514209647075e+01,4.938664559290835698e-01
5.860000000000000000e+09,5.529352271433486399e-01,4.956152245464855444e-01,1.911011729887836452e+01,4.938629696018985715e-01
5.865000000000000000e+09,5.529845031362173868e-01,4.956130868428063052e-01,1.910662952702931605e+01,4.938580390398172315e-01
5.870000000000000000e+09,5.530358724757733491e-01,4.956109307985471779e-01,1.910171704062663167e+01,4.938510876803201000e-01
5.875000000000000000e+09,5.530904656889870097e-01,4.956088956521086386e-01,1.909478115744137483e+01,4.938412597379900904e-01
5.880000000000000000e+09,5.531500364264672065e-01,4.956072318263343157e-01,1.908491709332225383e+01,4.938272555877778469e-01
5.885000000000000000e+09,5.532173641625339755e-01,4.956063879636289915e-01,1.907072287132469057e+01,4.938070479531238011e-01
5.890000000000000000e+09,5.532969727208028043e-01,4.956071755671271339e-01,1.904996181374475483e+01,4.937773722276208588e-01
5.895000000000000000e+09,5.533964693136579349e-01,4.956110930915742507e-01,1.901894045691668111e+01,4.937327653019961682e-01
5.900000000000000000e+09,5.535291742424391925e-01,4.956209945118381088e-01,1.897130232056447241e+01,4.936636410420724430e-01
5.905000000000000000e+09,5.537196291356726308e-01,4.956425458075011115e-01,1.889554095421013713e+01,4.935521354020931395e-01
5.910000000000000000e+09,5.540161132978665970e-01,4.956876001572133594e-01,1.876946701548756380e+01,4.933622131441260383e-01
5.915000000000000000e+09,5.545222826880988887e-01,4.957825443426833734e-01,1.854664028776705109e+01,4.930127549359116790e-01
5.920000000000000000e+09,5.554897665974775078e-01,4.959900178476581711e-01,1.811847704402925885e+01,4.922887940932115236e-01
5.925000000000000000e+09,5.576545264793206780e-01,4.964635741848260619e-01,1.718683844934280458e+01,4.904437795592360150e-01
5.930000000000000000e+09,5.639669041822604756e-01,4.975264639629932706e-01,1.468720583584818939e+01,4.830078074485089634e-01
5.935000000000000000e+09,5.775421753263718649e-01,4.992700951875087001e-01,4.140063331339743691e+00,3.072636317810926165e-01
5.940000000000000000e+09,2.469623357628092097e-01,4.999989454756759710e-01,-1.084129286573259687e+00,-1.417752033555216284e-01
5.945000000000000000e+09,2.039211919485323377e-01,5.000000000000000000e-01,-1.413547684358519074e+00,-1.923485273353738867e-01
5.950000000000000000e+09,2.500654394581654505e-01,4.999697511401966499e-01,-1.336334306711169706e+00,-1.801480151427254928e-01
5.955000000000000000e+09,3.708085866561423583e-01,4.993322053738511457e-01,-1.322055852014125232e+00,-1.779155401411955939e-01
5.960000000000000000e+09,5.854134013268471604e-01,4.985400056915273437e-01,4.200538654608675593e+00,3.099288777863956623e-01
5.965000000000000000e+09,5.846264021119015331e-01,4.981168919841272302e-01,7.913508847844004990e+00,4.191613374661571356e-01
5.970000000000000000e+09,5.820824639435420167e-01,4.979925223655747302e-01,8.846447594900737954e+00,4.347883416090607689e-01
5.975000000000000000e+09,5.838684681241800289e-01,4.981168919841272302e-01,7.918805197512895688e+00,4.192598625169654536e-01
5.980000000000000000e+09,5.825522983902045038e-01,4.985400056915275102e-01,4.219391697635911598e+00,3.107522021651560884e-01
5.985000000000000000e+09,3.627899195407664479e-01,4.993322053738511457e-01,-1.263978034090593505e+00,-1.689101835547452968e-01
5.990000000000000000e+09,2.369315517282433725e-01,4.999697511401966499e-01,-1.247423787823890962e+00,-1.663653143952023017e-01
5.995000000000000000e+09,1.389685027081959401e-01,5.000000000000000000e-01,-9.922749396631834751e-01,-1.283440374788127336e-01
6.000000000000000000e+09,2.818615053970051076e-01,4.999989454756759710e-01,-1.300887451625686309e+00,-1.746192811343532103e-01
6.005000000000000000e+09,5.955329302458478580e-01,4.992700951875088111e-01,4.022237936014270154e+00,3.019630583606226493e-01
6.010000000000000000e+09,5.682143841997132627e-01,4.975264639629932706e-01,1.465442295725837596e+01,4.828790559270552118e-01
6.015000000000000000e+09,5.607013218045810987e-01,4.964635741848260619e-01,1.716273462603454902e+01,4.903905940242896944e-01
6.020000000000000000e+09,5.581296265171132864e-01,4.959900178476581711e-01,1.809743331895620955e+01,4.922513387984617239e-01
6.025000000000000000e+09,5.569807743206586226e-01,4.957825443426833734e-01,1.852697840895821457e+01,4.929810497616913811e-01
6.030000000000000000e+09,5.563917462455996166e-01,4.956876001572133039e-01,1.875043626112272221e+01,4.933330625855910645e-01
6.035000000000000000e+09,5.560653718511422428e-01,4.956425458075011115e-01,1.887673196480904281e+01,4.935241495942254142e-01
6.040000000000000000e+09,5.558772663884486986e-01,4.956209945118381088e-01,1.895246367315256464e+01,4.936360957455616094e-01
6.045000000000000000e+09,5.557682213810593019e-01,4.956110930915742507e-01,1.899990492620496241e+01,4.937052351403758421e-01
6.050000000000000000e+09,5.557073252074457015e-01,4.956071755671271339e-01,1.903061163849106663e+01,4.937495851878661579e-01
6.055000000000000000e+09,5.556772639631204491e-01,4.956063879636289915e-01,1.905097148425662823e+01,4.937788187284992136e-01
6.060000000000000000e+09,5.556677838282204629e-01,4.956072318263343157e-01,1.906469869295917263e+01,4.937984516351447972e-01
6.065000000000000000e+09,5.556725288086622472e-01,4.956088956521086386e-01,1.907404436848937479e+01,4.938117825305998188e-01
6.070000000000000000e+09,5.556874056209620827e-01,4.956109307985471779e-01,1.908042086148567407e+01,4.938208616631700187e-01
6.075000000000000000e+09,5.557096907984910850e-01,4.956130868428063052e-01,1.908474063101376217e+01,4.938270047720517142e-01
6.080000000000000000e+09,5.557375203320048529e-01,4.956152245464855444e-01,1.908760817470804838e+01,4.938310793094170537e-01
6.085000000000000000e+09,5.557695863949440040e-01,4.956172682769728333e-01,1.908943277528903337e+01,4.938336705125347947e-01
6.090000000000000000e+09,5.558049509681146638e-01,4.956191792604897062e-01,1.909049685439652677e+01,4.938351811600087959e-01
6.095000000000000000e+09,5.558429278867211831e-01,4.956209401971846673e-01,1.909099857127263533e+01,4.938358933069799117e-01
6.100000000000000000e+09,5.558830062244475290e-01,4.956225462489741163e-01,1.909107902392323552e+01,4.938360074954278867e-01
6.105000000000000000e+09,5.559247993601793558e-01,4.956239996881067200e-01,1.909083999752923688e+01,4.938356682331281888e-01
6.110000000000000000e+09,5.559680104046895721e-01,4.956253066914492744e-01,1.909035577094882896e+01,4.938349808885201808e-01
6.115000000000000000e+09,5.560124082851365390e-01,4.956264754137155171e-01,1.908968110823604647e+01,4.938340230979481604e-01
6.120000000000000000e+09,5.560578109150084991e-01,4.956275148332928149e-01,1.908885675352951239e+01,4.938328525938935343e-01
6.125000000000000000e+09,5.561040731623703159e-01,4.956284340695043533e-01,1.908791326354776174e+01,4.938315126565648305e-01
6.130000000000000000e+09,5.561510781228979905e-01,4.956292419893997825e-01,1.908687371558765022e+01,4.938300359613225221e-01
6.135000000000000000e+09,5.561987307047119300e-01,4.956299469927762380e-01,1.908575564383789214e+01,4.938284473271488118e-01
6.140000000000000000e+09,5.562469528537009600e-01,4.956305569066209449e-01,1.908457243907833956e+01,4.938267657019822510e-01
6.145000000000000000e+09,5.562956799585655476e-01,4.956310789461008670e-01,1.908333437066180949e+01,4.938250056114825703e-01
6.150000000000000000e+09,5.563448581147553140e-01,4.956315197152484919e-01,1.908204933962164773e+01,4.938231782261810476e-01
6.155000000000000000e+09,5.563944420209755437e-01,4.956318852304991696e-01,1.908072343838597007e+01,4.938212921543397860e-01
6.160000000000000000e+09,5.564443933466415304e-01,4.956321809565304437e-01,1.907936137004241672e+01,4.938193540357204148e-01
6.165000000000000000e+09,5.564946794534960661e-01,4.956324118478485086e-01,1.907796676468637997e+01,4.938173689895297147e-01
6.170000000000000000e+09,5.565452723861277207e-01,4.956325823921018392e-01,1.907654241972444709e+01,4.938153409546524597e-01
6.175000000000000000e+09,5.565961480684927798e-01,4.956326966527226374e-01,1.907509048355018066e+01,4.938132729496950701e-01
6.180000000000000000e+09,5.566472856595778840e-01,4.956327583095248568e-01,1.907361259674500786e+01,4.938111672728919821e-01
6.185000000000000000e+09,5.566986670330204001e-01,4.956327706965392155e-01,1.907211000120303623e+01,4.938090256566034508e-01
6.190000000000000000e+09,5.567502763539886601e-01,4.956327368367738351e-01,1.907058362487888559e+01,4.938068493873067899e-01
6.195000000000000000e+09,5.568020997329435895e-01,4.956326594738381108e-01,1.906903414790000539e+01,4.938046393992083782e-01
6.200000000000000000e+09,5.568541249405872806e-01,4.956325411005190751e-01,1.906746205435302244e+01,4.938023963475775546e-01
6.205000000000000000e+09,5.569063411718206957e-01,4.956323839844813395e-01,1.906586767300033358e+01,4.938001206664102138e-01
6.210000000000000000e+09,5.569587388492069913e-01,4.956321901913041672e-01,1.906425120940120266e+01,4.937978126139239143e-01
6.215000000000000000e+09,5.570113094584767666e-01,4.956319616050878230e-01,1.906261277132819387e+01,4.937954723085608566e-01
6.220000000000000000e+09,5.570640454101314365e-01,4.956316999468589057e-01,1.906095238893261623e+01,4.937930997575553649e-01
6.225000000000000000e+09,5.571169399224944474e-01,4.956314067909974308e-01,1.905927003077967541e+01,4.937906948796522144e-01
6.230000000000000000e+09,5.571699869223799562e-01,4.956310835798933834e-01,1.905756561662477111e+01,4.937882575232093174e-01
6.235000000000000000e+09,5.572231809604002439e-01,4.956307316370240912e-01,1.905583902760833581e+01,4.937857874806430014e-01
6.240000000000000000e+09,5.572765171384287397e-01,4.956303521786257771e-01,1.905409011440044864e+01,4.937832844999684445e-01
6.245000000000000000e+09,5.573299910472307994e-01,4.956299463241162773e-01,1.905231870371181557e+01,4.937807482940246850e-01
6.250000000000000000e+09,5.573835987126385394e-01,4.956295151054082582e-01,1.905052460350009369e+01,4.937781785478501662e-01
6.255000000000000000e+09,5.574373365489164733e-01,4.956290594752383316e-01,1.904870760713169986e+01,4.937755749245769099e-01
6.260000000000000000e+09,5.574912013182294901e-01,4.956285803146226465e-01,1.904686749670555201e+01,4.937729370701357534e-01
6.265000000000000000e+09,5.575451900952860251e-01,4.956280784395367678e-01,1.904500404570339711e+01,4.937702646170065157e-01
6.270000000000000000e+09,5.575993002364012519e-01,4.956275546069075499e-01,1.904311702109792392e+01,4.937675571871975588e-01
6.275000000000000000e+09,5.576535293523428027e-01,4.956270095199926673e-01,1.904120618502405193e+01,4.937648143946057333e-01
6.280000000000000000e+09,5.577078752844244480e-01,4.956264438332171895e-01,1.903927129609769864e+01,4.937620358468747805e-01
6.285000000000000000e+09,5.577623360834023103e-01,4.956258581565249899e-01,1.903731211045004557e+01,4.937592211468494474e-01
6.290000000000000000e+09,5.578169099907982487e-01,4.956252530593004413e-01,1.903532838253213555e+01,4.937563698937029733e-01
6.295000000000000000e+09,5.578715954223102402e-01,4.956246290739048099e-01,1.903331986573394374e+01,4.937534816837996776e-01
6.300000000000000000e+09,5.579263909530677301e-01,4.956239866988703113e-01,1.903128631285387229e+01,4.937505561113453290e-01
6.305000000000000000e+09,5.579812953044674950e-01,4.956233264017878004e-01,1.902922747644766588e+01,4.937475927688644850e-01
6.310000000000000000e+09,5.580363073324141610e-01,4.956226486219201255e-01,1.902714310908018902e+01,4.937445912475396104e-01
6.315000000000000000e+09,5.580914260167814112e-01,4.956219537725709556e-01,1.902503296349938111e+01,4.937415511374385058e-01
6.320000000000000000e+09,5.581466504519441152e-01,4.956212422432328957e-01,1.902289679274775835e+01,4.937384720276523087e-01
6.325000000000000000e+09,5.582019798382718001e-01,4.956205144015391473e-01,1.902073435022430559e+01,4.937353535063619403e-01
6.330000000000000000e+09,5.582574134744519023e-01,4.956197705950374233e-01,1.901854538970684416e+01,4.937321951608479309e-01
6.335000000000000000e+09,5.583129507505559808e-01,4.956190111528046005e-01,1.901632966534338109e+01,4.937289965774547262e-01
6.340000000000000000e+09,5.583685911417735070e-01,4.956182363869184315e-01,1.901408693161923225e+01,4.937257573415202438e-01
6.345000000000000000e+09,5.584243342027229717e-01,4.956174465937991380e-01,1.901181694330550442e+01,4.937224770372779514e-01
6.350000000000000000e+09,5.584801795622977849e-01,4.956166420554347085e-01,1.900951945539322097e+01,4.937191552477373513e-01
6.355000000000000000e+09,5.585361269189691447e-01,4.956158230405009468e-01,1.900719422301700945e+01,4.937157915545494768e-01
6.360000000000000000e+09,5.585921760365152311e-01,4.956149898053858749e-01,1.900484100137109422e+01,4.937123855378599546e-01
6.365000000000000000e+09,5.586483267401253228e-01,4.956141425951278712e-01,1.900245954562012329e+01,4.937089367761541836e-01
6.370000000000000000e+09,5.587045789128399775e-01,4.956132816442758160e-01,1.900004961080654908e+01,4.937054448460969636e-01
6.375000000000000000e+09,5.587609324922938603e-01,4.956124071776781270e-01,1.899761095175624348e+01,4.937019093223685706e-01
6.380000000000000000e+09,5.588173874677405673e-01,4.956115194112070688e-01,1.899514332298362618e+01,4.936983297774993340e-01
6.385000000000000000e+09,5.588739438773137058e-01,4.956106185524252195e-01,1.899264647859689603e+01,4.936947057817036022e-01
6.390000000000000000e+09,5.589306018055225644e-01,4.956097048011975925e-01,1.899012017220467641e+01,4.936910369027149303e-01
6.395000000000000000e+09,5.589873613809491770e-01,4.956087783502562405e-01,1.898756415682397858e+01,4.936873227056224334e-01
6.400000000000000000e+09,5.590442227741226899e-01,4.956078393857197284e-01,1.898497818479072663e+01,4.936835627527096926e-01
6.405000000000000000e+09,5.591011861955711426e-01,4.956068880875725280e-01,1.898236200767224346e+01,4.936797566032958273e-01
6.410000000000000000e+09,5.591582518940219071e-01,4.956059246301076637e-01,1.897971537618281701e+01,4.936759038135802857e-01
6.415000000000000000e+09,5.592154201547392400e-01,4.956049491823352193e-01,1.897703804010181372e+01,4.936720039364900225e-01
6.420000000000000000e+09,5.592726912979946174e-01,4.956039619083601466e-01,1.897432974819486873e+01,4.936680565215306182e-01
6.425000000000000000e+09,5.593300656776504232e-01,4.956029629677315418e-01,1.897159024813797856e+01,4.936640611146406177e-01
6.430000000000000000e+09,5.593875436798458889e-01,4.956019525157665528e-01,1.896881928644459236e+01,4.936600172580490886e-01
6.435000000000000000e+09,5.594451257217910589e-01,4.956009307038493072e-01,1.896601660839567671e+01,4.936559244901368992e-01
6.440000000000000000e+09,5.595028122506439106e-01,4.955998976797094668e-01,1.896318195797266171e+01,4.936517823453008269e-01
6.445000000000000000e+09,5.595606037424649681e-01,4.955988535876790779e-01,1.896031507779329672e+01,4.936475903538216636e-01
6.450000000000000000e+09,5.596185007012610679e-01,4.955977985689322129e-01,1.895741570905027018e+01,4.936433480417343200e-01
6.455000000000000000e+09,5.596765036580881869e-01,4.955967327617067930e-01,1.895448359145237660e+01,4.936390549307019815e-01
6.460000000000000000e+09,5.597346131702209959e-01,4.955956563015108118e-01,1.895151846316856492e+01,4.936347105378922628e-01
6.465000000000000000e+09,5.597928298203860287e-01,4.955945693213144043e-01,1.894852006077426410e+01,4.936303143758565271e-01
6.470000000000000000e+09,5.598511542160466981e-01,4.955934719517280929e-01,1.894548811920011389e+01,4.936258659524115355e-01
6.475000000000000000e+09,5.599095869887362742e-01,4.955923643211690433e-01,1.894242237168319321e+01,4.936213647705233742e-01
6.480000000000000000e+09,5.599681287934490381e-01,4.955912465560156077e-01,1.893932254972011364e+01,4.936168103281936559e-01
6.485000000000000000e+09,5.600267803080588580e-01,4.955901187807513764e-01,1.893618838302260698e+01,4.936122021183481645e-01
6.490000000000000000e+09,5.600855422327957189e-01,4.955889811180997362e-01,1.893301959947466173e+01,4.936075396287263328e-01
6.495000000000000000e+09,5.601444152897464557e-01,4.955878336891488267e-01,1.892981592509197597e+01,4.936028223417738281e-01
6.500000000000000000e+09,5.602034002223992282e-01,4.955866766134684465e-01,1.892657708398285976e+01,4.935980497345353601e-01
6.505000000000000000e+09,5.602624977952147534e-01,4.955855100092191323e-01,1.892330279831114836e+01,4.935932212785503759e-01
6.510000000000000000e+09,5.603217087932379492e-01,4.955843339932540226e-01,1.891999278826045128e+01,4.935883364397484763e-01
6.515000000000000000e+09,5.603810340217213470e-01,4.955831486812136699e-01,1.891664677200015987e+01,4.935833946783474424e-01
6.520000000000000000e+09,5.604404743057943561e-01,4.955819541876151924e-01,1.891326446565269848e+01,4.935783954487512060e-01
6.525000000000000000e+09,5.605000304901418540e-01,4.955807506259348738e-01,1.890984558326239195e+01,4.935733381994494295e-01
6.530000000000000000e+09,5.605597034387177491e-01,4.955795381086861018e-01,1.890638983676539198e+01,4.935682223729174201e-01
6.535000000000000000e+09,5.606194940344727540e-01,4.955783167474916429e-01,1.890289693596098175e+01,4.935630474055170969e-01
6.540000000000000000e+09,5.606794031791025867e-01,4.955770866531514773e-01,1.889936658848398920e+01,4.935578127273981819e-01
6.545000000000000000e+09,5.607394317928273697e-01,4.955758479357064705e-01,1.889579849977819492e+01,4.935525177623997228e-01
6.550000000000000000e+09,5.607995808141675864e-01,4.955746007044974921e-01,1.889219237307095511e+01,4.935471619279526156e-01
6.555000000000000000e+09,5.608598511997624492e-01,4.955733450682208718e-01,1.888854790934867367e+01,4.935417446349814052e-01
6.560000000000000000e+09,5.609202439241771643e-01,4.955720811349807464e-01,1.888486480733318018e+01,4.935362652878070300e-01
6.565000000000000000e+09,5.609807599797547173e-01,4.955708090123372433e-01,1.888114276345901033e+01,4.935307232840491776e-01
6.570000000000000000e+09,5.610414003764548907e-01,4.955695288073523330e-01,1.887738147185146786e+01,4.935251180145286409e-01
6.575000000000000000e+09,5.611021661417274764e-01,4.955682406266321283e-01,1.887358062430544692e+01,4.935194488631694520e-01
6.580000000000000000e+09,5.611630583203820466e-01,4.955669445763670189e-01,1.886973991026506781e+01,4.935137152069010713e-01
6.585000000000000000e+09,5.612240779744825936e-01,4.955656407623686976e-01,1.886585901680374988e+01,4.935079164155599663e-01
6.590000000000000000e+09,5.612852261832467216e-01,4.955643292901052988e-01,1.886193762860524714e+01,4.935020518517908572e-01
6.595000000000000000e+09,5.613465040429571618e-01,4.955630102647339275e-01,1.885797542794488635e+01,4.934961208709475189e-01
6.600000000000000000e+09,5.614079126668849451e-01,4.955616837911312467e-01,1.885397209467185675e+01,4.934901228209933044e-01
6.605000000000000000e+09,5.614694531852192361e-01,4.955603499739220097e-01,1.884992730619142165e+01,4.934840570424002260e-01
6.610000000000000000e+09,5.615311267450117105e-01,4.955590089175058166e-01,1.884584073744813892e+01,4.934779228680483687e-01
6.615000000000000000e+09,5.615929345101229320e-01,4.955576607260820388e-01,1.884171206090935513e+01,4.934717196231239167e-01
6.620000000000000000e+09,5.616548776611849370e-01,4.955563055036731890e-01,1.883754094654898381e+01,4.934654466250164573e-01
6.625000000000000000e+09,5.617169573955647088e-01,4.955549433541467375e-01,1.883332706183189487e+01,4.934591031832153973e-01
6.630000000000000000e+09,5.617791749273400859e-01,4.955535743812353733e-01,1.882907007169859526e+01,4.934526885992055467e-01
6.635000000000000000e+09,5.618415314872825528e-01,4.955521986885562113e-01,1.882476963855032182e+01,4.934462021663615916e-01
6.640000000000000000e+09,5.619040283228451393e-01,4.955508163796281118e-01,1.882042542223418735e+01,4.934396431698411800e-01
6.645000000000000000e+09,5.619666666981585346e-01,4.955494275578886665e-01,1.881603708002916520e+01,4.934330108864777853e-01
6.650000000000000000e+09,5.620294478940344174e-01,4.955480323267091314e-01,1.881160426663179663e+01,4.934263045846710161e-01
6.655000000000000000e+09,5.620923732079695645e-01,4.955466307894090816e-01,1.880712663414247743e+01,4.934195235242769817e-01
6.660000000000000000e+09,5.621554439541714965e-01,4.955452230492695676e-01,1.880260383205192198e+01,4.934126669564962708e-01
6.665000000000000000e+09,5.622186614635649171e-01,4.955438092095454383e-01,1.879803550722787975e+01,4.934057341237615413e-01
6.670000000000000000e+09,5.622820270838301271e-01,4.955423893734768881e-01,1.879342130390196886e+01,4.933987242596227785e-01
6.675000000000000000e+09,5.623455421794273379e-01,4.955409636443002253e-01,1.878876086365672649e+01,4.933916365886316102e-01
6.680000000000000000e+09,5.624092081316370839e-01,4.955395321252574203e-01,1.878405382541298252e+01,4.933844703262240117e-01
6.685000000000000000e+09,5.624730263386013007e-01,4.955380949196055429e-01,1.877929982541714082e+01,4.933772246786012339e-01
6.690000000000000000e+09,5.625369982153706205e-01,4.955366521306248107e-01,1.877449849722886555e+01,4.933698988426093446e-01
6.695000000000000000e+09,5.626011251939559976e-01,4.955352038616268051e-01,1.876964947170872122e+01,4.933624920056167706e-01
6.700000000000000000e+09,5.626654087233873280e-01,4.955337502159612439e-01,1.876475237700589460e+01,4.933550033453902306e-01
6.705000000000000000e+09,5.627298502697681837e-01,4.955322912970226978e-01,1.875980683854632147e+01,4.933474320299690574e-01
6.710000000000000000e+09,5.627944513163518625e-01,4.955308272082565302e-01,1.875481247902057191e+01,4.933397772175373563e-01
6.715000000000000000e+09,5.628592133636017847e-01,4.955293580531645037e-01,1.874976891837199489e+01,4.933320380562944973e-01
6.720000000000000000e+09,5.629241379292725389e-01,4.955278839353097209e-01,1.874467577378487704e+01,4.933242136843231651e-01
6.725000000000000000e+09,5.629892265484812697e-01,4.955264049583210650e-01,1.873953265967271875e+01,4.933163032294561323e-01
6.730000000000000000e+09,5.630544807737943858e-01,4.955249212258976965e-01,1.873433918766651018e+01,4.933083058091403683e-01
6.735000000000000000e+09,5.631199021753188205e-01,4.955234328418123835e-01,1.872909496660309969e+01,4.933002205302992049e-01
6.740000000000000000e+09,5.631854923407816349e-01,4.955219399099150546e-01,1.872379960251356579e+01,4.932920464891923928e-01
6.745000000000000000e+09,5.632512528756310477e-01,4.955204425341359076e-01,1.871845269861159977e+01,4.932837827712737711e-01
6.750000000000000000e+09,5.633171854031339132e-01,4.955189408184879629e-01,1.871305385528203047e+01,4.932754284510468823e-01
6.755000000000000000e+09,5.633832915644743089e-01,4.955174348670693396e-01,1.870760267006918909e+01,4.932669825919180351e-01
6.760000000000000000e+09,5.634495730188640028e-01,4.955159247840656978e-01,1.870209873766528830e+01,4.932584442460468677e-01
6.765000000000000000e+09,5.635160314436473694e-01,4.955144106737517928e-01,1.869654164989904288e+01,4.932498124541946360e-01
6.770000000000000000e+09,5.635826685344136333e-01,4.955128926404930856e-01,1.869093099572391381e+01,4.932410862455702261e-01
6.775000000000000000e+09,5.636494860051176614e-01,4.955113707887472407e-01,1.868526636120673246e+01,4.932322646376730013e-01
6.780000000000000000e+09,5.637164855881952041e-01,4.955098452230652373e-01,1.867954732951583452e+01,4.932233466361334306e-01
6.785000000000000000e+09,5.637836690346881285e-01,4.955083160480922011e-01,1.867377348090971623e+01,4.932143312345509401e-01
6.790000000000000000e+09,5.638510381143695405e-01,4.955067833685684042e-01,1.866794439272508299e+01,4.932052174143290446e-01
6.795000000000000000e+09,5.639185946158778995e-01,4.955052472893297089e-01,1.866205963936535284e+01,4.931960041445074827e-01
6.800000000000000000e+09,5.639863403468466929e-01,4.955037079153082336e-01,1.865611879228874415e+01,4.931866903815917969e-01
6.805000000000000000e+09,5.640542771340426587e-01,4.955021653515325197e-01,1.865012141999656592e+01,4.931772750693795837e-01
6.810000000000000000e+09,5.641224068235071165e-01,4.955006197031278647e-01,1.864406708802130197e+01,4.931677571387841907e-01
6.815000000000000000e+09,5.641907312807012964e-01,4.954990710753164329e-01,1.863795535891464894e+01,4.931581355076548046e-01
6.820000000000000000e+09,5.642592523906488911e-01,4.954975195734173665e-01,1.863178579223549747e+01,4.931484090805939857e-01
6.825000000000000000e+09,5.643279720580915981e-01,4.954959653028466748e-01,1.862555794453804481e+01,4.931385767487717620e-01
6.830000000000000000e+09,5.643968922076415540e-01,4.954944083691170120e-01,1.861927136935935678e+01,4.931286373897361686e-01
6.835000000000000000e+09,5.644660147839409836e-01,4.954928488778377882e-01,1.861292561720730632e+01,4.931185898672209023e-01
6.840000000000000000e+09,5.645353417518182981e-01,4.954912869347148363e-01,1.860652023554821000e+01,4.931084330309493113e-01
6.845000000000000000e+09,5.646048750964572926e-01,4.954897226455500792e-01,1.860005476879445752e+01,4.930981657164352217e-01
6.850000000000000000e+09,5.646746168235635688e-01,4.954881561162414738e-01,1.859352875829182850e+01,4.930877867447794327e-01
6.855000000000000000e+09,5.647445689595365081e-01,4.954865874527826786e-01,1.858694174230708995e+01,4.930772949224638269e-01
6.860000000000000000e+09,5.648147335516430223e-01,4.954850167612626644e-01,1.858029325601518522e+01,4.930666890411407044e-01
6.865000000000000000e+09,5.648851126681972978e-01,4.954834441478656593e-01,1.857358283148642286e+01,4.930559678774187327e-01
6.870000000000000000e+09,5.649557083987399864e-01,4.954818697188708154e-01,1.856680999767346663e+01,4.930451301926451202e-01
6.875000000000000000e+09,5.650265228542281637e-01,4.954802935806521536e-01,1.855997428039842134e+01,4.930341747326839608e-01
6.880000000000000000e+09,5.650975581672195158e-01,4.954787158396781188e-01,1.855307520233945340e+01,4.930231002276899144e-01
6.885000000000000000e+09,5.651688164920699586e-01,4.954771366025118029e-01,1.854611228301774517e+01,4.930119053918789462e-01
6.890000000000000000e+09,5.652403000051243742e-01,4.954755559758107775e-01,1.853908503878385616e+01,4.930005889232936811e-01
6.895000000000000000e+09,5.653120109049208919e-01,4.954739740663268166e-01,1.853199298280425111e+01,4.929891495035652604e-01
6.900000000000000000e+09,5.653839514123911725e-01,4.954723909809067295e-01,1.852483562504762560e+01,4.929775857976704811e-01
6.905000000000000000e+09,5.654561237710694632e-01,4.954708068264916943e-01,1.851761247227103269e+01,4.929658964536848820e-01
6.910000000000000000e+09,5.655285302473044284e-01,4.954692217101181462e-01,1.851032302800585683e+01,4.929540801025306118e-01
6.915000000000000000e+09,5.656011731304727563e-01,4.954676357389179997e-01,1.850296679254376642e+01,4.929421353577205234e-01
6.920000000000000000e+09,5.656740547331946534e-01,4.954660490201188705e-01,1.849554326292252426e+01,4.929300608150970486e-01
6.925000000000000000e+09,5.657471773915619950e-01,4.954644616610451302e-01,1.848805193291135041e+01,4.929178550525659119e-01
6.930000000000000000e+09,5.658205434653612587e-01,4.954628737691184615e-01,1.848049229299640928e+01,4.929055166298256796e-01
6.935000000000000000e+09,5.658941553383038947e-01,4.954612854518584686e-01,1.847286383036623292e+01,4.928930440880921471e-01
6.940000000000000000e+09,5.659680154182613609e-01,4.954596968168843429e-01,1.846516602889653313e+01,4.928804359498167309e-01
6.945000000000000000e+09,5.660421261375044866e-01,4.954581079719153069e-01,1.845739836913540088e+01,4.928676907184010303e-01
6.950000000000000000e+09,5.661164899529403938e-01,4.954565190247725570e-01,1.844956032828783421e+01,4.928548068779046720e-01
6.955000000000000000e+09,5.661911093463676270e-01,4.954549300833803183e-01,1.844165138020049000e+01,4.928417828927488253e-01
6.960000000000000000e+09,5.662659868247209571e-01,4.954533412557679539e-01,1.843367099534587794e+01,4.928286172074131111e-01
6.965000000000000000e+09,5.663411249203270659e-01,4.954517526500714086e-01,1.842561864080690270e+01,4.928153082461280698e-01
6.970000000000000000e+09,5.664165261911643379e-01,4.954501643745355954e-01,1.841749378026062445e+01,4.928018544125607470e-01
6.975000000000000000e+09,5.664921932211277600e-01,4.954485765375165607e-01,1.840929587396209399e+01,4.927882540894945596e-01
6.980000000000000000e+09,5.665681286202948197e-01,4.954469892474838155e-01,1.840102437872823771e+01,4.927745056385036126e-01
6.985000000000000000e+09,5.666443350251999522e-01,4.954454026130232780e-01,1.839267874792112423e+01,4.927606073996205205e-01
6.990000000000000000e+09,5.667208150991110971e-01,4.954438167428399931e-01,1.838425843143128802e+01,4.927465576909978440e-01
6.995000000000000000e+09,5.667975715323086972e-01,4.954422317457612968e-01,1.837576287566083266e+01,4.927323548085633664e-01
7.000000000000000000e+09,5.668746070423761330e-01,4.954406477307402579e-01,1.836719152350625706e+01,4.927179970256683750e-01
7.005000000000000000e+09,5.669519243744922665e-01,4.954390648068592862e-01,1.835854381434101157e+01,4.927034825927296691e-01
7.010000000000000000e+09,5.670295263017159915e-01,4.954374830833339627e-01,1.834981918399805778e+01,4.926888097368645192e-01
7.015000000000000000e+09,5.671074156253045340e-01,4.954359026695172585e-01,1.834101706475201965e+01,4.926739766615185756e-01
7.020000000000000000e+09,5.671855951750027769e-01,4.954343236749038648e-01,1.833213688530125296e+01,4.926589815460869493e-01
7.025000000000000000e+09,5.672640678093650024e-01,4.954327462091349110e-01,1.832317807074953819e+01,4.926438225455275766e-01
7.030000000000000000e+09,5.673428364160668647e-01,4.954311703820030166e-01,1.831414004258768813e+01,4.926284977899673678e-01
7.035000000000000000e+09,5.674219039122250230e-01,4.954295963034572869e-01,1.830502221867481794e+01,4.926130053843007506e-01
7.040000000000000000e+09,5.675012732447275443e-01,4.954280240836092530e-01,1.829582401321943408e+01,4.925973434077802748e-01
7.045000000000000000e+09,5.675809473905608638e-01,4.954264538327384781e-01,1.828654483676032072e+01,4.925815099135995578e-01
7.050000000000000000e+09,5.676609293571509562e-01,4.954248856612987195e-01,1.827718409614721651e+01,4.925655029284682351e-01
7.055000000000000000e+09,5.677412221827035088e-01,4.954233196799246453e-01,1.826774119452092293e+01,4.925493204521776414e-01
7.060000000000000000e+09,5.678218289365550842e-01,4.954217559994384956e-01,1.825821553129373598e+01,4.925329604571595521e-01
7.065000000000000000e+09,5.679027527195227298e-01,4.954201947308571885e-01,1.824860650212905711e+01,4.925164208880349892e-01
7.070000000000000000e+09,5.679839966642707960e-01,4.954186359854001465e-01,1.823891349892113567e+01,4.924996996611549216e-01
7.075000000000000000e+09,5.680655639356660958e-01,4.954170798744966797e-01,1.822913590977431753e+01,4.924827946641316401e-01
7.080000000000000000e+09,5.681474577311624863e-01,4.954155265097946459e-01,1.821927311898225454e+01,4.924657037553613059e-01
7.085000000000000000e+09,5.682296812811683528e-01,4.954139760031688877e-01,1.820932450700655281e+01,4.924484247635361744e-01
7.090000000000000000e+09,5.683122378494350757e-01,4.954124284667300593e-01,1.819928945045547408e+01,4.924309554871484917e-01
7.095000000000000000e+09,5.683951307334471625e-01,4.954108840128341740e-01,1.818916732206208309e+01,4.924132936939835115e-01
7.100000000000000000e+09,5.684783632648184870e-01,4.954093427540922079e-01,1.817895749066221356e+01,4.923954371206026859e-01
7.105000000000000000e+09,5.685619388096960769e-01,4.954078048033802584e-01,1.816865932117236682e+01,4.923773834718171982e-01
7.110000000000000000e+09,5.686458607691700085e-01,4.954062702738501467e-01,1.815827217456664400e+01,4.923591304201497820e-01
7.115000000000000000e+09,5.687301325796889628e-01,4.954047392789402426e-01,1.814779540785466239e+01,4.923406756052877697e-01
7.120000000000000000e+09,5.688147577134848865e-01,4.954032119323869554e-01,1.813722837405753552e+01,4.923220166335225967e-01
7.125000000000000000e+09,5.688997396790033134e-01,4.954016883482363909e-01,1.812657042218484094e+01,4.923031510771802566e-01
7.130000000000000000e+09,5.689850820213407934e-01,4.954001686408566196e-01,1.811582089721082767e+01,4.922840764740394337e-01
7.135000000000000000e+09,5.690707883226882036e-01,4.953986529249504445e-01,1.810497914005021869e+01,4.922647903267379221e-01
7.140000000000000000e+09,5.691568622027876057e-01,4.953971413155683901e-01,1.809404448753365102e+01,4.922452901021668326e-01
7.145000000000000000e+09,5.692433073193846615e-01,4.953956339281223586e-01,1.808301627238333609e+01,4.922255732308535303e-01
7.150000000000000000e+09,5.693301273687043640e-01,4.953941308783994524e-01,1.807189382318761162e+01,4.922056371063305846e-01
7.155000000000000000e+09,5.694173260859175523e-01,4.953926322825769057e-01,1.806067646437577423e+01,4.921854790844934491e-01
7.160000000000000000e+09,5.695049072456304096e-01,4.953911382572365185e-01,1.804936351619234358e+01,4.921650964829438202e-01
7.165000000000000000e+09,5.695928746623700745e-01,4.953896489193805319e-01,1.803795429467087175e+01,4.921444865803202839e-01
7.170000000000000000e+09,5.696812321910903476e-01,4.953881643864475048e-01,1.802644811160761407e+01,4.921236466156149181e-01
7.175000000000000000e+09,5.697699837276714030e-01,4.953866847763285786e-01,1.801484427453497261e+01,4.921025737874765715e-01
7.180000000000000000e+09,5.698591332094418149e-01,4.953852102073847408e-01,1.800314208669408700e+01,4.920812652534986564e-01
7.185000000000000000e+09,5.699486846156982534e-01,4.953837407984639785e-01,1.799134084700745717e+01,4.920597181294931177e-01
7.190000000000000000e+09,5.700386419682449413e-01,4.953822766689195412e-01,1.797943985005131751e+01,4.920379294887496924e-01
7.195000000000000000e+09,5.701290093319275609e-01,4.953808179386284261e-01,1.796743838602711563e+01,4.920158963612786263e-01
7.200000000000000000e+09,5.702197908151902528e-01,4.953793647280101964e-01,1.795533574073341754e+01,4.919936157330393467e-01
7.205000000000000000e+09,5.703109905706368332e-01,4.953779171580470764e-01,1.794313119553636326e+01,4.919710845451513159e-01
7.210000000000000000e+09,5.704026127955972303e-01,4.953764753503035467e-01,1.793082402734081882e+01,4.919482996930898411e-01
7.215000000000000000e+09,5.704946617327057989e-01,4.953750394269474944e-01,1.791841350856049075e+01,4.919252580258646756e-01
7.220000000000000000e+09,5.705871416704993981e-01,4.953736095107713067e-01,1.790589890708763932e+01,4.919019563451808019e-01
7.225000000000000000e+09,5.706800569440032556e-01,4.953721857252136318e-01,1.789327948626312548e+01,4.918783914045833372e-01
7.230000000000000000e+09,5.707734119353548019e-01,4.953707681943820829e-01,1.788055450484465325e+01,4.918545599085815123e-01
7.235000000000000000e+09,5.708672110744125172e-01,4.953693570430760529e-01,1.786772321697606003e+01,4.918304585117573291e-01
7.240000000000000000e+09,5.709614588393912005e-01,4.953679523968102516e-01,1.785478487215547005e+01,4.918060838178537897e-01
7.245000000000000000e+09,5.710561597575020132e-01,4.953665543818391859e-01,1.784173871520278709e+01,4.917814323788433639e-01
7.250000000000000000e+09,5.711513184056042913e-01,4.953651631251816956e-01,1.782858398622761698e+01,4.917565006939783046e-01
7.255000000000000000e+09,5.712469394108692367e-01,4.953637787546464888e-01,1.781531992059564118e+01,4.917312852088188135e-01
7.260000000000000000e+09,5.713430274514527119e-01,4.953624013988581765e-01,1.780194574889565473e+01,4.917057823142424455e-01
7.265000000000000000e+09,5.714395872571874646e-01,4.953610311872839733e-01,1.778846069690512266e+01,4.916799883454302522e-01
7.270000000000000000e+09,5.715366236102699116e-01,4.953596682502609538e-01,1.777486398555618052e+01,4.916538995808330537e-01
7.275000000000000000e+09,5.716341413459782306e-01,4.953583127190239188e-01,1.776115483090063663e+01,4.916275122411146170e-01
7.280000000000000000e+09,5.717321453533951159e-01,4.953569647257340391e-01,1.774733244407460120e+01,4.916008224880717981e-01
7.285000000000000000e+09,5.718306405761357514e-01,4.953556244035081657e-01,1.773339603126263242e+01,4.915738264235318122e-01
7.290000000000000000e+09,5.719296320131015410e-01,4.953542918864486388e-01,1.771934479366166570e+01,4.915465200882259134e-01
7.295000000000000000e+09,5.720291247192352824e-01,4.953529673096736530e-01,1.770517792744398378e+01,4.915188994606377038e-01
7.300000000000000000e+09,5.721291238062982121e-01,4.953516508093487869e-01,1.769089462372002686e+01,4.914909604558269640e-01
7.305000000000000000e+09,5.722296344436563764e-01,4.953503425227187562e-01,1.767649406850073390e+01,4.914626989242282251e-01
7.310000000000000000e+09,5.723306618590781047e-01,4.953490425881397208e-01,1.766197544265907737e+01,4.914341106504220846e-01
7.315000000000000000e+09,5.724322113395527989e-01,4.953477511451130910e-01,1.764733792189125694e+01,4.914051913518802106e-01
7.320000000000000000e+09,5.725342882321166060e-01,4.953464683343189456e-01,1.763258067667741713e+01,4.913759366776825344e-01
7.325000000000000000e+09,5.726368979446971874e-01,4.953451942976508926e-01,1.761770287224188536e+01,4.913463422072067432e-01
7.330000000000000000e+09,5.727400459469716987e-01,4.953439291782513743e-01,1.760270366851244717e+01,4.913164034487875198e-01
7.335000000000000000e+09,5.728437377712408685e-01,4.953426731205476941e-01,1.758758222007967120e+01,4.912861158383474147e-01
7.340000000000000000e+09,5.729479790133160666e-01,4.953414262702889315e-01,1.757233767615514353e+01,4.912554747379963560e-01
7.345000000000000000e+09,5.730527753334249130e-01,4.953401887745829679e-01,1.755696918052960243e+01,4.912244754346009601e-01
7.350000000000000000e+09,5.731581324571296543e-01,4.953389607819350671e-01,1.754147587153023835e+01,4.911931131383209248e-01
7.355000000000000000e+09,5.732640561762682996e-01,4.953377424422867881e-01,1.752585688197708080e+01,4.911613829811123377e-01
7.360000000000000000e+09,5.733705523499031953e-01,4.953365339070552875e-01,1.751011133913970497e+01,4.911292800151994542e-01
7.365000000000000000e+09,5.734776269052959119e-01,4.953353353291740646e-01,1.749423836469228632e+01,4.910967992115092828e-01
7.370000000000000000e+09,5.735852858388915676e-01,4.953341468631338174e-01,1.747823707466869791e+01,4.910639354580727534e-01
7.375000000000000000e+09,5.736935352173252456e-01,4.953329686650241870e-01,1.746210657941725586e+01,4.910306835583899132e-01
7.380000000000000000e+09,5.738023811784478401e-01,4.953318008925768345e-01,1.744584598355362104e+01,4.909970382297557667e-01
7.385000000000000000e+09,5.739118299323643368e-01,4.953306437052081845e-01,1.742945438591451790e+01,4.909629941015506427e-01
7.390000000000000000e+09,5.740218877624970739e-01,4.953294972640637783e-01,1.741293087950979412e+01,4.909285457134900388e-01
7.395000000000000000e+09,5.741325610266643231e-01,4.953283617320631826e-01,1.739627455147439150e+01,4.908936875138349976e-01
7.400000000000000000e+09,5.742438561581812984e-01,4.953272372739453977e-01,1.737948448301916216e+01,4.908584138575608491e-01
7.405000000000000000e+09,5.743557796669789273e-01,4.953261240563152090e-01,1.736255974938145741e+01,4.908227190044844868e-01
7.410000000000000000e+09,5.744683381407411638e-01,4.953250222476904829e-01,1.734549941977489596e+01,4.907865971173483444e-01
7.415000000000000000e+09,5.745815382460697229e-01,4.953239320185496841e-01,1.732830255733847835e+01,4.907500422598600753e-01
7.420000000000000000e+09,5.746953867296644702e-01,4.953228535413808920e-01,1.731096821908422356e+01,4.907130483946852140e-01
7.425000000000000000e+09,5.748098904195217962e-01,4.953217869907308168e-01,1.729349545584588554e+01,4.906756093813966491e-01
7.430000000000000000e+09,5.749250562261672970e-01,4.953207325432551489e-01,1.727588331222470330e+01,4.906377189743720280e-01
7.435000000000000000e+09,5.750408911439026660e-01,4.953196903777694615e-01,1.725813082653642638e+01,4.905993708206459747e-01
7.440000000000000000e+09,5.751574022520686835e-01,4.953186606753007259e-01,1.724023703075619451e+01,4.905605584577087397e-01
7.445000000000000000e+09,5.752745967163516161e-01,4.953176436191400467e-01,1.722220095046316146e+01,4.905212753112548341e-01
7.450000000000000000e+09,5.753924817900932798e-01,4.953166393948955082e-01,1.720402160478467835e+01,4.904815146928783731e-01
7.455000000000000000e+09,5.755110648156336328e-01,4.953156481905463537e-01,1.718569800633893152e+01,4.904412697977131863e-01
7.460000000000000000e+09,5.756303532256847877e-01,4.953146701964977194e-01,1.716722916117740283e+01,4.904005337020176936e-01
7.465000000000000000e+09,5.757503545447173465e-01,4.953137056056360898e-01,1.714861406872652694e+01,4.903592993607023831e-01
7.470000000000000000e+09,5.758710763903864827e-01,4.953127546133854198e-01,1.712985172172792048e+01,4.903175596047974483e-01
7.475000000000000000e+09,5.759925264749713447e-01,4.953118174177643107e-01,1.711094110617829500e+01,4.902753071388604722e-01
7.480000000000000000e+09,5.761147126068518753e-01,4.953108942194437425e-01,1.709188120126885124e+01,4.902325345383227173e-01
7.485000000000000000e+09,5.762376426920098327e-01,4.953099852218054711e-01,1.707267097932243871e+01,4.901892342467690233e-01
7.490000000000000000e+09,5.763613247355539038e-01,4.953090906310014252e-01,1.705330940573173493e+01,4.901453985731555330e-01
7.495000000000000000e+09,5.764857668432844529e-01,4.953082106560136588e-01,1.703379543889495551e+01,4.901010196889570847e-01
7.500000000000000000e+09,5.766109772232707043e-01,4.953073455087149135e-01,1.701412803015167441e+01,4.900560896252475485e-01
7.505000000000000000e+09,5.767369641874822150e-01,4.953064954039305690e-01,1.699430612371683225e+01,4.900106002697069418e-01
7.510000000000000000e+09,5.768637361534241226e-01,4.953056605595002049e-01,1.697432865661485479e+01,4.899645433635579361e-01
7.515000000000000000e+09,5.769913016458227961e-01,4.953048411963411057e-01,1.695419455861203772e+01,4.899179104984255351e-01
7.520000000000000000e+09,5.771196692983395771e-01,4.953040375385114880e-01,1.693390275214826346e+01,4.898706931131203146e-01
7.525000000000000000e+09,5.772488478553099434e-01,4.953032498132752814e-01,1.691345215226751009e+01,4.898228824903420042e-01
7.530000000000000000e+09,5.773788461735268607e-01,4.953024782511666335e-01,1.689284166654806540e+01,4.897744697533030767e-01
7.535000000000000000e+09,5.775096732240516673e-01,4.953017230860561337e-01,1.687207019503084737e+01,4.897254458622665729e-01
7.540000000000000000e+09,5.776413380940595976e-01,4.953009845552171497e-01,1.685113663014710284e+01,4.896758016109994394e-01
7.545000000000000000e+09,5.777738499887246082e-01,4.953002628993927736e-01,1.683003985664522872e+01,4.896255276231367137e-01
7.550000000000000000e+09,5.779072182331400631e-01,4.952995583628637677e-01,1.680877875151659495e+01,4.895746143484562829e-01
7.555000000000000000e+09,5.780414522742733929e-01,4.952988711935167876e-01,1.678735218391963357e+01,4.895230520590577172e-01
7.560000000000000000e+09,5.781765616829630527e-01,4.952982016429139933e-01,1.676575901510346611e+01,4.894708308454466805e-01
7.565000000000000000e+09,5.783125561559507855e-01,4.952975499663619385e-01,1.674399809833073149e+01,4.894179406125218068e-01
7.570000000000000000e+09,5.784494455179591821e-01,4.952969164229827359e-01,1.672206827879796265e+01,4.893643710754563281e-01
7.575000000000000000e+09,5.785872397238013276e-01,4.952963012757843897e-01,1.669996839355673046e+01,4.893101117554798929e-01
7.580000000000000000e+09,5.787259488605409619e-01,4.952957047917326827e-01,1.667769727143171821e+01,4.892551519755486966e-01
7.585000000000000000e+09,5.788655831496880566e-01,4.952951272418232853e-01,1.665525373293909794e+01,4.891994808559081975e-01
7.590000000000000000e+09,5.790061529494446857e-01,4.952945689011540309e-01,1.663263659020290319e+01,4.891430873095407583e-01
7.595000000000000000e+09,5.791476687569893089e-01,4.952940300489987457e-01,1.660984464687034290e+01,4.890859600374962701e-01
7.600000000000000000e+09,5.792901412108072412e-01,4.952935109688804127e-01,1.658687669802663578e+01,4.890280875241047043e-01
7.605000000000000000e+09,5.794335810930743014e-01,4.952930119486459448e-01,1.656373153010686394e+01,4.889694580320603223e-01
7.610000000000000000e+09,5.795779993320751000e-01,4.952925332805405700e-01,1.654040792080860811e+01,4.889100595973838170e-01
7.615000000000000000e+09,5.797234070046862753e-01,4.952920752612831601e-01,1.651690463900174066e+01,4.888498800242495057e-01
7.620000000000000000e+09,5.798698153388913701e-01,4.952916381921420030e-01,1.649322044463788473e+01,4.887889068796800740e-01
7.625000000000000000e+09,5.800172357163646542e-01,4.952912223790107427e-01,1.646935408865811112e+01,4.887271274881012095e-01
7.630000000000000000e+09,5.801656796750902512e-01,4.952908281324849837e-01,1.644530431289912542e+01,4.886645289257534608e-01
7.635000000000000000e+09,5.803151589120466580e-01,4.952904557679392306e-01,1.642106984999844954e+01,4.886010980149572136e-01
7.640000000000000000e+09,5.804656852859374494e-01,4.952901056056040474e-01,1.639664942329815389e+01,4.885368213182266217e-01
7.645000000000000000e+09,5.806172708199835997e-01,4.952897779706434966e-01,1.637204174674735668e+01,4.884716851322279396e-01
7.650000000000000000e+09,5.807699277047675412e-01,4.952894731932332983e-01,1.634724552480224702e+01,4.884056754815743195e-01
7.655000000000000000e+09,5.809236683011367308e-01,4.952891916086388235e-01,1.632225945232656272e+01,4.883387781124606808e-01
7.660000000000000000e+09,5.810785051431729409e-01,4.952889335572935869e-01,1.629708221448825967e+01,4.882709784861216096e-01
7.665000000000000000e+09,5.812344509412067373e-01,4.952886993848776287e-01,1.627171248665714742e+01,4.882022617721212265e-01
7.670000000000000000e+09,5.813915185849114486e-01,4.952884894423966733e-01,1.624614893429867735e+01,4.881326128414551491e-01
7.675000000000000000e+09,5.815497211464520921e-01,4.952883040862606778e-01,1.622039021286813920e+01,4.880620162594725420e-01
7.680000000000000000e+09,5.817090718836968044e-01,4.952881436783632130e-01,1.619443496770179536e+01,4.879904562786016031e-01
7.685000000000000000e+09,5.818695842435003263e-01,4.952880085861603998e-01,1.616828183390743945e+01,4.879179168308808712e-01
7.690000000000000000e+09,5.820312718650563211e-01,4.952878991827502908e-01,1.614192943625239351e+01,4.878443815202839762e-01
7.695000000000000000e+09,5.821941485833107555e-01,4.952878158469519732e-01,1.611537638905111081e+01,4.877698336148378888e-01
7.700000000000000000e+09,5.823582284324549940e-01,4.952877589633845612e-01,1.608862129604998614e+01,4.876942560385225667e-01
7.705000000000000000e+09,5.825235256494895042e-01,4.952877289225466328e-01,1.606166275031073809e+01,4.876176313629473902e-01
7.710000000000000000e+09,5.826900546778613910e-01,4.952877261208947779e-01,1.603449933409267558e+01,4.875399417988002249e-01
7.715000000000000000e+09,5.828578301711760945e-01,4.952877509609228679e-01,1.600712961873212237e+01,4.874611691870566199e-01
7.720000000000000000e+09,5.830268669969926876e-01,4.952878038512402159e-01,1.597955216452141158e+01,4.873812949899478109e-01
7.725000000000000000e+09,5.831971802406921146e-01,4.952878852066502913e-01,1.595176552058472197e+01,4.873003002816740370e-01
7.730000000000000000e+09,5.833687852094352477e-01,4.952879954482283797e-01,1.592376822475279674e+01,4.872181657388592324e-01
7.735000000000000000e+09,5.835416974361966602e-01,4.952881350033997987e-01,1.589555880343605310e+01,4.871348716307393190e-01
7.740000000000000000e+09,5.837159326838899931e-01,4.952883043060166135e-01,1.586713577149511067e+01,4.870503978090717778e-01
7.745000000000000000e+09,5.838915069495778098e-01,4.952885037964347981e-01,1.583849763210998240e+01,4.869647236977621696e-01
7.750000000000000000e+09,5.840684364687694918e-01,4.952887339215905627e-01,1.580964287664690460e+01,4.868778282821951686e-01
7.755000000000000000e+09,5.842467377198217182e-01,4.952889951350760711e-01,1.578056998452330006e+01,4.867896900982630060e-01
7.760000000000000000e+09,5.844264274284152183e-01,4.952892878972144919e-01,1.575127742307087786e+01,4.867002872210809405e-01
7.765000000000000000e+09,5.846075225721429902e-01,4.952896126751343275e-01,1.572176364739680920e+01,4.866095972533801550e-01
7.770000000000000000e+09,5.847900403851907791e-01,4.952899699428434666e-01,1.569202710024219627e+01,4.865175973135655862e-01
7.775000000000000000e+09,5.849739983631202511e-01,4.952903601813017365e-01,1.566206621183935432e+01,4.864242640234322512e-01
7.780000000000000000e+09,5.851594142677528643e-01,4.952907838784930683e-01,1.563187939976587160e+01,4.863295734955231375e-01
7.785000000000000000e+09,5.853463061321597660e-01,4.952912415294963289e-01,1.560146506879764239e+01,4.862335013201239953e-01
7.790000000000000000e+09,5.855346922657655995e-01,4.952917336365556533e-01,1.557082161075896742e+01,4.861360225518770450e-01
7.795000000000000000e+09,5.857245912595551163e-01,4.952922607091491125e-01,1.553994740437065580e+01,4.860371116960048865e-01
7.800000000000000000e+09,5.859160219913998047e-01,4.952928232640567696e-01,1.550884081509557966e+01,4.859367426941295642e-01
7.805000000000000000e+09,5.861090036314990925e-01,4.952934218254269050e-01,1.547750019498222329e+01,4.858348889096756329e-01
7.810000000000000000e+09,5.863035556479321286e-01,4.952940569248415192e-01,1.544592388250641690e+01,4.857315231128442323e-01
7.815000000000000000e+09,5.864996978123500071e-01,4.952947291013799491e-01,1.541411020240948382e+01,4.856266174651387435e-01
7.820000000000000000e+09,5.866974502057746843e-01,4.952954389016813730e-01,1.538205746553468423e+01,4.855201435034327551e-01
7.825000000000000000e+09,5.868968332245318997e-01,4.952961868800057066e-01,1.534976396866148818e+01,4.854120721235640201e-01
7.830000000000000000e+09,5.870978675863235408e-01,4.952969735982923338e-01,1.531722799433702065e+01,4.853023735634368618e-01
7.835000000000000000e+09,5.873005743364162479e-01,4.952977996262180604e-01,1.528444781070470704e+01,4.851910173856164299e-01
7.840000000000000000e+09,5.875049748539868943e-01,4.952986655412523476e-01,1.525142167133113702e+01,4.850779724594012632e-01
7.845000000000000000e+09,5.877110908585916338e-01,4.952995719287111021e-01,1.521814781502970781e+01,4.849632069423521208e-01
7.850000000000000000e+09,5.879189444167918221e-01,4.953005193818083018e-01,1.518462446568198487e+01,4.848466882612619822e-01
7.855000000000000000e+09,5.881285579489199389e-01,4.953015085017057895e-01,1.515084983205603208e+01,4.847283830925455117e-01
7.860000000000000000e+09,5.883399542359984968e-01,4.953025398975600679e-01,1.511682210762292655e+01,4.846082573420330553e-01
7.865000000000000000e+09,5.885531564268154936e-01,4.953036141865681530e-01,1.508253947036923570e+01,4.844862761241409688e-01
7.870000000000000000e+09,5.887681880451537397e-01,4.953047319940094284e-01,1.504800008260821720e+01,4.843624037404066218e-01
7.875000000000000000e+09,5.889850729971870535e-01,4.953058939532861693e-01,1.501320209078696877e+01,4.842366036573572674e-01
7.880000000000000000e+09,5.892038355790426563e-01,4.953071007059612341e-01,1.497814362529112486e+01,4.841088384836943481e-01
7.885000000000000000e+09,5.894245004845289904e-01,4.953083529017921482e-01,1.494282280024768284e+01,4.839790699467734214e-01
7.890000000000000000e+09,5.896470928130406186e-01,4.953096511987639117e-01,1.490723771332284642e+01,4.838472588683429554e-01
7.895000000000000000e+09,5.898716380776450885e-01,4.953109962631170315e-01,1.487138644551928124e+01,4.837133651395325584e-01
7.900000000000000000e+09,5.900981622133451010e-01,4.953123887693741123e-01,1.483526706096885306e+01,4.835773476950506189e-01
7.905000000000000000e+09,5.903266915855345243e-01,4.953138294003622266e-01,1.479887760672225738e+01,4.834391644865687621e-01
7.910000000000000000e+09,5.905572529986453656e-01,4.953153188472323443e-01,1.476221611253703436e+01,4.832987724552698650e-01
7.915000000000000000e+09,5.907898737049837035e-01,4.953168578094752084e-01,1.472528059066112505e+01,4.831561275035202163e-01
7.920000000000000000e+09,5.910245814137787823e-01,4.953184469949336588e-01,1.468806903561372224e+01,4.830111844656411191e-01
7.925000000000000000e+09,5.912614043004278397e-01,4.953200871198115696e-01,1.465057942396323476e+01,4.828638970777476835e-01
7.930000000000000000e+09,5.915003710159555395e-01,4.953217789086781786e-01,1.461280971410188023e+01,4.827142179466196170e-01
7.935000000000000000e+09,5.917415106966898986e-01,4.953235230944694201e-01,1.457475784601710522e+01,4.825620985175708699e-01
7.940000000000000000e+09,5.919848529741635890e-01,4.953253204184847602e-01,1.453642174105927509e+01,4.824074890412789474e-01
7.945000000000000000e+09,5.922304279852281805e-01,4.953271716303792038e-01,1.449779930170748443e+01,4.822503385395456865e-01
7.950000000000000000e+09,5.924782663824132989e-01,4.953290774881520253e-01,1.445888841133028535e+01,4.820905947699366534e-01
7.955000000000000000e+09,5.927283993445207066e-01,4.953310387581305596e-01,1.441968693394393952e+01,4.819282041892699042e-01
7.960000000000000000e+09,5.929808585874547511e-01,4.953330562149486638e-01,1.438019271396806076e+01,4.817631119159119235e-01
7.965000000000000000e+09,5.932356763753112716e-01,4.953351306415217370e-01,1.434040357597588056e+01,4.815952616908256156e-01
7.970000000000000000e+09,5.934928855317088692e-01,4.953372628290152457e-01,1.430031732444381731e+01,4.814245958373448708e-01
7.975000000000000000e+09,5.937525194513953997e-01,4.953394535768099738e-01,1.425993174349455117e+01,4.812510552196035407e-01
7.980000000000000000e+09,5.940146121121072653e-01,4.953417036924601669e-01,1.421924459663921070e+01,4.810745791995947318e-01
7.985000000000000000e+09,5.942791980867103696e-01,4.953440139916477913e-01,1.417825362651477761e+01,4.808951055927918050e-01
7.990000000000000000e+09,5.945463125556220696e-01,4.953463852981304649e-01,1.413695655461779666e+01,4.807125706222830086e-01
7.995000000000000000e+09,5.948159913195047999e-01,4.953488184436836694e-01,1.409535108103622392e+01,4.805269088713733372e-01
8.000000000000000000e+09,5.950882708122734455e-01,4.953513142680381898e-01,1.405343488417479492e+01,4.803380532345742915e-01
8.005000000000000000e+09,5.953631881143786053e-01,4.953538736188097813e-01,1.401120562048060947e+01,4.801459348669529503e-01
8.010000000000000000e+09,5.956407809664199249e-01,4.953564973514242853e-01,1.396866092416141747e+01,4.799504831317436548e-01
8.015000000000000000e+09,5.959210877830525277e-01,4.953591863290359165e-01,1.392579840690283000e+01,4.797516255461855006e-01
8.020000000000000000e+09,5.962041476672201856e-01,4.953619414224385009e-01,1.388261565758171656e+01,4.795492877255062569e-01
8.025000000000000000e+09,5.964900004247200016e-01,4.953647635099713287e-01,1.383911024197444206e+01,4.793433933249752754e-01
8.030000000000000000e+09,5.967786865790974948e-01,4.953676534774168472e-01,1.379527970246377144e+01,4.791338639799707644e-01
8.035000000000000000e+09,5.970702473868818583e-01,4.953706122178927473e-01,1.375112155774014688e+01,4.789206192439644516e-01
8.040000000000000000e+09,5.973647248531754883e-01,4.953736406317358898e-01,1.370663330250112821e+01,4.787035765243621288e-01
8.045000000000000000e+09,5.976621617475933457e-01,4.953767396263797362e-01,1.366181240714655409e+01,4.784826510161055979e-01
8.050000000000000000e+09,5.979626016205747963e-01,4.953799101162239538e-01,1.361665631746969929e+01,4.782577556329510315e-01
8.055000000000000000e+09,5.982660888200651561e-01,4.953831530224966917e-01,1.357116245434568214e+01,4.780288009363394819e-01
8.060000000000000000e+09,5.985726685085690502e-01,4.953864692731087538e-01,1.352532821341730873e+01,4.777956950617671672e-01
8.065000000000000000e+09,5.988823866806092244e-01,4.953898598025008870e-01,1.347915096477463059e+01,4.775583436425389072e-01
8.070000000000000000e+09,5.991952901805633891e-01,4.953933255514815226e-01,1.343262805263514714e+01,4.773166497308369838e-01
8.075000000000000000e+09,5.995114267209140646e-01,4.953968674670578554e-01,1.338575679501668603e+01,4.770705137159598763e-01
8.080000000000000000e+09,5.998308449009153165e-01,4.954004865022575421e-01,1.333853448341034564e+01,4.768198332396564321e-01
8.085000000000000000e+09,6.001535942256647216e-01,4.954041836159425172e-01,1.329095838244826133e+01,4.765645031084135286e-01
8.090000000000000000e+09,6.004797251256162038e-01,4.954079597726137041e-01,1.324302572956956148e+01,4.763044152025935896e-01
8.095000000000000000e+09,6.008092889765264122e-01,4.954118159422076229e-01,1.319473373468212074e+01,4.760394583822840642e-01
8.100000000000000000e+09,6.011423381198410798e-01,4.954157530998832826e-01,1.314607957982251207e+01,4.757695183897391877e-01
8.105000000000000000e+09,6.014789258835384622e-01,4.954197722258006364e-01,1.309706041881241134e+01,4.754944777482686957e-01
8.110000000000000000e+09,6.018191066034299652e-01,4.954238743048895444e-01,1.304767337691312434e+01,4.752142156574384879e-01
8.115000000000000000e+09,6.021629356449247350e-01,4.954280603266094096e-01,1.299791555047706026e+01,4.749286078844281445e-01
8.120000000000000000e+09,6.025104694252818582e-01,4.954323312846997118e-01,1.294778400659637008e+01,4.746375266513903068e-01
8.125000000000000000e+09,6.028617654363294109e-01,4.954366881769201592e-01,1.289727578275153874e+01,4.743408405186646526e-01
8.130000000000000000e+09,6.032168822676899911e-01,4.954411320047822365e-01,1.284638788645422736e+01,4.740384142636442921e-01
8.135000000000000000e+09,6.035758796304856455e-01,4.954456637732698177e-01,1.279511729489279048e+01,4.737301087551659129e-01
8.140000000000000000e+09,6.039388183815662670e-01,4.954502844905507297e-01,1.274346095457188710e+01,4.734157808231877484e-01
8.145000000000000000e+09,6.043057605482324846e-01,4.954549951676776032e-01,1.269141578095421963e+01,4.730952831236094891e-01
8.150000000000000000e+09,6.046767693534846888e-01,4.954597968182791745e-01,1.263897865809870247e+01,4.727684639979984338e-01
8.155000000000000000e+09,6.050519092417926403e-01,4.954646904582407640e-01,1.258614643829900359e+01,4.724351673280336450e-01
8.160000000000000000e+09,6.054312459053899920e-01,4.954696771053747617e-01,1.253291594172175039e+01,4.720952323844440079e-01
8.165000000000000000e+09,6.058148463111032722e-01,4.954747577790807322e-01,1.247928395604316343e+01,4.717484936702013298e-01
8.170000000000000000e+09,6.062027787277226576e-01,4.954799334999950289e-01,1.242524723608708648e+01,4.713947807577466564e-01
8.175000000000000000e+09,6.065951127539006560e-01,4.954852052896291936e-01,1.237080250346350674e+01,4.710339181199924008e-01
8.180000000000000000e+09,6.069919193466098983e-01,4.954905741699989208e-01,1.231594644620666479e+01,4.706657249548313882e-01
8.185000000000000000e+09,6.073932708501297295e-01,4.954960411632414186e-01,1.226067571841649162e+01,4.702900150029018511e-01
8.190000000000000000e+09,6.077992410255969036e-01,4.955016072912224456e-01,1.220498693989929784e+01,4.699065963582944594e-01
8.195000000000000000e+09,6.082099050810813035e-01,4.955072735751323010e-01,1.214887669581389318e+01,4.695152712719424803e-01
8.200000000000000000e+09,6.086253397022303169e-01,4.955130410350717107e-01,1.209234153631697772e+01,4.691158359473386885e-01
8.205000000000000000e+09,6.090456230834282447e-01,4.955189106896257245e-01,1.203537797621634908e+01,4.687080803283103503e-01
8.210000000000000000e+09,6.094708349595236996e-01,4.955248835554282305e-01,1.197798249462353404e+01,4.682917878784492727e-01
8.215000000000000000e+09,6.099010566380714815e-01,4.955309606467147576e-01,1.192015153461434807e+01,4.678667353518987659e-01
8.220000000000000000e+09,6.103363710321018099e-01,4.955371429748646195e-01,1.186188150289405741e+01,4.674326925550987832e-01
8.225000000000000000e+09,6.107768626934193534e-01,4.955434315479326224e-01,1.180316876946817573e+01,4.669894220991025469e-01
8.230000000000000000e+09,6.112226178463983084e-01,4.955498273701700040e-01,1.174400966732130058e+01,4.665366791420738624e-01
8.235000000000000000e+09,6.116737244222743008e-01,4.955563314415343257e-01,1.168440049210358644e+01,4.660742111215311345e-01
8.240000000000000000e+09,6.121302720939104658e-01,4.955629447571893165e-01,1.162433750182610304e+01,4.656017574758999356e-01
8.245000000000000000e+09,6.125923523110371471e-01,4.955696683069937269e-01,1.156381691656594590e+01,4.651190493549093308e-01
8.250000000000000000e+09,6.130600583359190336e-01,4.955765030749806344e-01,1.150283491818262860e+01,4.646258093183543991e-01
8.255000000000000000e+09,6.135334852794298577e-01,4.955834500388249797e-01,1.144138765004773894e+01,4.641217510227260146e-01
8.260000000000000000e+09,6.140127301375393198e-01,4.955905101693027226e-01,1.137947121678562823e+01,4.636065788951520550e-01
8.265000000000000000e+09,6.144978918281254199e-01,4.955976844297382833e-01,1.131708168403220149e+01,4.630799877941466636e-01
8.270000000000000000e+09,6.149890712281249616e-01,4.956049737754432694e-01,1.125421507820759892e+01,4.625416626565438394e-01
8.275000000000000000e+09,6.154863712109580609e-01,4.956123791531448219e-01,1.119086738630806011e+01,4.619912781300455906e-01
8.280000000000000000e+09,6.159898966841872436e-01,4.956199015004048580e-01,1.112703455571636013e+01,4.614284981907350036e-01
8.285000000000000000e+09,6.164997546273500717e-01,4.956275417450296539e-01,1.106271249403489065e+01,4.608529757449184028e-01
8.290000000000000000e+09,6.170160541299327672e-01,4.956353008044704356e-01,1.099789706894085128e+01,4.602643522145867250e-01
8.295000000000000000e+09,6.175389064294026786e-01,4.956431795852152544e-01,1.093258410806654268e+01,4.596622571057882300e-01
8.300000000000000000e+09,6.180684249492155447e-01,4.956511789821715919e-01,1.086676939890926619e+01,4.590463075591836861e-01
8.305000000000000000e+09,6.186047253367682464e-01,4.956592998780415815e-01,1.080044868876784747e+01,4.584161078819521395e-01
8.310000000000000000e+09,6.191479255011560490e-01,4.956675431426883494e-01,1.073361768471333910e+01,4.577712490602766637e-01
8.315000000000000000e+09,6.196981456506770458e-01,4.956759096324946379e-01,1.066627205359508501e+01,4.571113082515426140e-01
8.320000000000000000e+09,6.202555083299652328e-01,4.956844001897146579e-01,1.059840742208226416e+01,4.564358482553305674e-01
8.325000000000000000e+09,6.208201384566300884e-01,4.956930156418177802e-01,1.053001937674854105e+01,4.557444169623179331e-01
8.330000000000000000e+09,6.213921633572990766e-01,4.957017568008265651e-01,1.046110346419922976e+01,4.550365467800804864e-01
8.335000000000000000e+09,6.219717128028900976e-01,4.957106244626473535e-01,1.039165519124644455e+01,4.543117540348006744e-01
8.340000000000000000e+09,6.225589190429972053e-01,4.957196194063958061e-01,1.032167002513537390e+01,4.535695383478205445e-01
8.345000000000000000e+09,6.231539168391976302e-01,4.957287423937159487e-01,1.025114339382552764e+01,4.528093819859358993e-01
8.350000000000000000e+09,6.237568434971016984e-01,4.957379941680953306e-01,1.018007068633046508e+01,4.520307491842753822e-01
8.355000000000000000e+09,6.243678388969509108e-01,4.957473754541739663e-01,1.010844725312308867e+01,4.512330854405964264e-01
8.360000000000000000e+09,6.249870455225436938e-01,4.957568869570503911e-01,1.003626840660694519e+01,4.504158167797022161e-01
8.365000000000000000e+09,6.256146084882372449e-01,4.957665293615833302e-01,9.963529421663748664e+00,4.495783489867398175e-01
8.370000000000000000e+09,6.262506755637748945e-01,4.957763033316899826e-01,9.890225536278727247e+00,4.487200668079849297e-01
8.375000000000000000e+09,6.268953971966662042e-01,4.957862095096425281e-01,9.816351952249663171e+00,4.478403331177076563e-01
8.380000000000000000e+09,6.275489265317685250e-01,4.957962485153615817e-01,9.741903835989804250e+00,4.469384880497068169e-01
8.385000000000000000e+09,6.282114194277665931e-01,4.958064209457081484e-01,9.666876319426718212e+00,4.460138480919411119e-01
8.390000000000000000e+09,6.288830344701682451e-01,4.958167273737755787e-01,9.591264501006268262e+00,4.450657051427084343e-01
8.395000000000000000e+09,6.295639329804140205e-01,4.958271683481798586e-01,9.515063446809124414e+00,4.440933255267374147e-01
8.400000000000000000e+09,6.302542790206350221e-01,4.958377443923508987e-01,9.438268191788862893e+00,4.430959489695119879e-01
8.405000000000000000e+09,6.309542393936419247e-01,4.958484560038246558e-01,9.360873741137783810e+00,4.420727875280459074e-01
8.410000000000000000e+09,6.316639836375641526e-01,4.958593036535366427e-01,9.282875071790998689e+00,4.410230244763101437e-01
8.415000000000000000e+09,6.323836840145944382e-01,4.958702877851174362e-01,9.204267134081332458e+00,4.399458131434788033e-01
8.420000000000000000e+09,6.331135154932538978e-01,4.958814088141917376e-01,9.125044853549098889e+00,4.388402757029761236e-01
8.425000000000000000e+09,6.338536557234422109e-01,4.958926671276800424e-01,9.045203132926090461e+00,4.377055019104438838e-01
8.430000000000000000e+09,6.346042850036399674e-01,4.959040630831056951e-01,8.964736854296736723e+00,4.365405477884589103e-01
8.435000000000000000e+09,6.353655862393842169e-01,4.959155970079063280e-01,8.883640881457871785e+00,4.353444342560180425e-01
8.440000000000000000e+09,6.361377448922268529e-01,4.959272691987510751e-01,8.801910062484600061e+00,4.341161457005504598e-01
8.445000000000000000e+09,6.369209489182102724e-01,4.959390799208645007e-01,8.719539232520451932e+00,4.328546284903054819e-01
8.450000000000000000e+09,6.377153886948866424e-01,4.959510294073579684e-01,8.636523216803562164e+00,4.315587894248108514e-01
8.455000000000000000e+09,6.385212569357613388e-01,4.959631178585687250e-01,8.552856833950038151e+00,4.302274941211821080e-01
8.460000000000000000e+09,6.393387485909933776e-01,4.959753454414081442e-01,8.468534899508243896e+00,4.288595653339030145e-01
8.465000000000000000e+09,6.401680607330643147e-01,4.959877122887196288e-01,8.383552229804568157e+00,4.274537812057563335e-01
8.470000000000000000e+09,6.410093924260344966e-01,4.960002184986466167e-01,8.297903646101540076e+00,4.260088734475560024e-01
8.475000000000000000e+09,6.418629445768778696e-01,4.960128641340125766e-01,8.211583979086677587e+00,4.245235254442636386e-01
8.480000000000000000e+09,6.427289197672604315e-01,4.960256492217122726e-01,8.124588073718758352e+00,4.229963702851943230e-01
8.485000000000000000e+09,6.436075220640027350e-01,4.960385737521167404e-01,8.036910794452490236e+00,4.214259887159192419e-01
8.490000000000000000e+09,6.444989568063472785e-01,4.960516376784914194e-01,7.948547030869749008e+00,4.198109070096082696e-01
8.495000000000000000e+09,6.454034303678855000e-01,4.960648409164289951e-01,7.859491703745009161e+00,4.181495947555801118e-01
8.500000000000000000e+09,6.463211498910220731e-01,4.960781833432980070e-01,7.769739771570697506e+00,4.164404625628426726e-01
8.505000000000000000e+09,6.472523229914896037e-01,4.960916647977073879e-01,7.679286237579772134e+00,4.146818596766942422e-01
8.510000000000000000e+09,6.481971574302919370e-01,4.961052850789877677e-01,7.588126157294947660e+00,4.128720715064210234e-01
8.515000000000000000e+09,6.491558607503494782e-01,4.961190439466916513e-01,7.496254646639943786e+00,4.110093170623682068e-01
8.520000000000000000e+09,6.501286398746987105e-01,4.961329411201109707e-01,7.403666890654082344e+00,4.090917463009577926e-01
8.525000000000000000e+09,6.511157006630335919e-01,4.961469762778151771e-01,7.310358152846433200e+00,4.071174373763409848e-01
8.530000000000000000e+09,6.521172474230476634e-01,4.961611490572097605e-01,7.216323785233342392e+00,4.050843937977876563e-01
8.535000000000000000e+09,6.531334823726864247e-01,4.961754590541145871e-01,7.121559239110633932e+00,4.029905414924007112e-01
8.540000000000000000e+09,6.541646050493193920e-01,4.961899058223658288e-01,7.026060076597193671e+00,4.008337257728108449e-01
8.545000000000000000e+09,6.552108116612789246e-01,4.962044888734395420e-01,6.929821983014382347e+00,3.986117082105585796e-01
8.550000000000000000e+09,6.562722943770881168e-01,4.962192076760988391e-01,6.832840780147143356e+00,3.963221634160069007e-01
8.555000000000000000e+09,6.573492405472098898e-01,4.962340616560657613e-01,6.735112440447684534e+00,3.939626757265800028e-01
8.560000000000000000e+09,6.584418318528200142e-01,4.962490501957175226e-01,6.636633102244999804e+00,3.915307358059134102e-01
8.565000000000000000e+09,6.595502433756759153e-01,4.962641726338085646e-01,6.537399086022986694e+00,3.890237371573356251e-01
8.570000000000000000e+09,6.606746425827649816e-01,4.962794282652192579e-01,6.437406911836886181e+00,3.864389725562353828e-01
8.575000000000000000e+09,6.618151882188862967e-01,4.962948163407311930e-01,6.336653317943130581e+00,3.837736304071264204e-01
8.580000000000000000e+09,6.629720290999350230e-01,4.963103360668303932e-01,6.235135280717819306e+00,3.810247910325062493e-01
8.585000000000000000e+09,6.641453027990531499e-01,4.963259866055390601e-01,6.132850035946112222e+00,3.781894229022496612e-01
8.590000000000000000e+09,6.653351342173525751e-01,4.963417670742754084e-01,6.029795101570927685e+00,3.752643788141095116e-01
8.595000000000000000e+09,6.665416340303177423e-01,4.963576765457440310e-01,5.925968301989405163e+00,3.722463920377969138e-01
8.600000000000000000e+09,6.677648970004677054e-01,4.963737140478555188e-01,5.821367793993713846e+00,3.691320724374754780e-01
8.605000000000000000e+09,6.690050001461935736e-01,4.963898785636769451e-01,5.715992094459647177e+00,3.659179025901387328e-01
8.610000000000000000e+09,6.702620007560762261e-01,4.964061690314132136e-01,5.609840109884711268e+00,3.626002339200196101e-01
8.615000000000000000e+09,6.715359342375168961e-01,4.964225843444201036e-01,5.502911167890157884e+00,3.591752828726428870e-01
8.620000000000000000e+09,6.728268117875059184e-01,4.964391233512489565e-01,5.395205050800858437e+00,3.556391271555749967e-01
8.625000000000000000e+09,6.741346178731726368e-01,4.964557848557237252e-01,5.286722031426847934e+00,3.519877020771172704e-01
8.630000000000000000e+09,6.754593075087471643e-01,4.964725676170508861e-01,5.177462911168885462e+00,3.482167970184756878e-01
8.635000000000000000e+09,6.768008033150181291e-01,4.964894703499612705e-01,5.067429060585364908e+00,3.443220520802734996e-01
8.640000000000000000e+09,6.781589923470319192e-01,4.965064917248871446e-01,4.956622462545987595e+00,3.402989549492545507e-01
8.645000000000000000e+09,6.795337226746014370e-01,4.965236303681701546e-01,4.845045758126822477e+00,3.361428380380228065e-01
8.650000000000000000e+09,6.809247997003411434e-01,4.965408848623049098e-01,4.732702295377010593e+00,3.318488759564499069e-01
8.655000000000000000e+09,6.823319821991395973e-01,4.965582537462149282e-01,4.619596181114744127e+00,3.274120833816913656e-01
8.660000000000000000e+09,6.837549780621823281e-01,4.965757355155633879e-01,4.505732335895509699e+00,3.228273134013143197e-01
8.665000000000000000e+09,6.851934397297705370e-01,4.965933286230976296e-01,4.391116552309108023e+00,3.180892564134446543e-01
8.670000000000000000e+09,6.866469592950815715e-01,4.966110314790266322e-01,4.275755556759563092e+00,3.131924396775324082e-01
8.675000000000000000e+09,6.881150632626006347e-01,4.966288424514337385e-01,4.159657074873833515e+00,3.081312276196634947e-01
8.680000000000000000e+09,6.895972069452560582e-01,4.966467598667222427e-01,4.042829900697842760e+00,3.028998230085016563e-01
8.685000000000000000e+09,6.910927684832116613e-01,4.966647820100951183e-01,3.925283969819620467e+00,2.974922691297956501e-01
8.690000000000000000e+09,6.926010424702901958e-01,4.966829071260676076e-01,3.807030436567145237e+00,2.919024531013894030e-01
8.695000000000000000e+09,6.941212331738568775e-01,4.967011334190143956e-01,3.688081755405138829e+00,2.861241104843437744e-01
8.700000000000000000e+09,6.956524473357754701e-01,4.967194590537483134e-01,3.568451766660222013e+00,2.801508313617827595e-01
8.705000000000000000e+09,6.971936865450050202e-01,4.967378821561327373e-01,3.448155786674527601e+00,2.739760680725182307e-01
8.710000000000000000e+09,6.987438391744187349e-01,4.967564008137262399e-01,3.327210702478160975e+00,2.675931448038149085e-01
8.715000000000000000e+09,7.003016718783252603e-01,4.967750130764586047e-01,3.205635071045846551e+00,2.609952692651489325e-01
8.720000000000000000e+09,7.018658206514438724e-01,4.967937169573391487e-01,3.083449223171654374e+00,2.541755466827118615e-01
8.725000000000000000e+09,7.034347814552875944e-01,4.968125104331959085e-01,2.960675371966842828e+00,2.471269963730463592e-01
8.730000000000000000e+09,7.050069004239994941e-01,4.968313914454442481e-01,2.837337725945899614e+00,2.398425711726442366e-01
8.735000000000000000e+09,7.065803636695185963e-01,4.968503579008876070e-01,2.713462606607342842e+00,2.323151800177485904e-01
8.740000000000000000e+09,7.081531867141611647e-01,4.968694076725448938e-01,2.589078570382028488e+00,2.245377139871429506e-01
8.745000000000000000e+09,7.097232035892170332e-01,4.968885386005082450e-01,2.464216534733504993e+00,2.165030761352990107e-01
8.750000000000000000e+09,7.112880556498404339e-01,4.969077484928284272e-01,2.338909908136393767e+00,2.082042154581300597e-01
8.755000000000000000e+09,7.128451801697487378e-01,4.969270351264266083e-01,2.213194723573714828e+00,1.996341653448684972e-01
8.760000000000000000e+09,7.143917987948691373e-01,4.969463962480333286e-01,2.087109775086469554e+00,1.907860868763838202e-01
8.765000000000000000e+09,7.159249059520429448e-01,4.969658295751523958e-01,1.960696756815687891e+00,1.816533173340558194e-01
8.770000000000000000e+09,7.174412573283903694e-01,4.969853327970499279e-01,1.834000403843193405e+00,1.722294242792909436e-01
8.775000000000000000e+09,7.189373585583176407e-01,4.970049035757663769e-01,1.707068634012542718e+00,1.625082655538728771e-01
8.780000000000000000e+09,7.204094542787133904e-01,4.970245395471522554e-01,1.579952689749427597e+00,1.524840555307783729e-01
8.785000000000000000e+09,7.218535177385507762e-01,4.970442383219246252e-01,1.452707278755506204e+00,1.421514379160832009e-01
8.790000000000000000e+09,7.232652411767880318e-01,4.970639974867453459e-01,1.325390712248659897e+00,1.315055653577755224e-01
8.795000000000000000e+09,7.246400272117421437e-01,4.970838146053186413e-01,1.198065039251662078e+00,1.205421860610995655e-01
8.800000000000000000e+09,7.259729815161094502e-01,4.971036872195069845e-01,1.070796175212101131e+00,1.092577375342733692e-01
8.805000000000000000e+09,7.272589070834108993e-01,4.971236128504651908e-01,9.436540230226821979e-01,9.764944749482923347e-02
8.810000000000000000e+09,7.284923004240088096e-01,4.971435889997909419e-01,8.167125842856702844e-01,8.571544185183749276e-02
8.815000000000000000e+09,7.296673500602653961e-01,4.971636131506898537e-01,6.900500584316424657e-01,7.345485954085140268e-02
8.820000000000000000e+09,7.307779377209000504e-01,4.971836827691555882e-01,5.637489270588518231e-01,6.086797382413233759e-02
8.825000000000000000e+09,7.318176426618970831e-01,4.972037953051624548e-01,4.378960206346659834e-01,4.795631947951245477e-02
8.830000000000000000e+09,7.327797495647530024e-01,4.972239481938702799e-01,3.125825644606538001e-01,3.472282508253021760e-02
8.835000000000000000e+09,7.336572604802598097e-01,4.972441388568386578e-01,1.879042006028810441e-01,2.117194934279348351e-02
8.840000000000000000e+09,7.344429112956485373e-01,4.972643647032523595e-01,6.396098228025867694e-02,7.309820182191117954e-03
8.845000000000000000e+09,7.351291932024351938e-01,4.972846231311529586e-01,-5.914266293346847475e-02,-6.855625050912084184e-03
8.850000000000000000e+09,7.357083796296284284e-01,4.973049115286785060e-01,-1.812980048721137827e-01,-2.131450015539460008e-02
8.855000000000000000e+09,7.361725590793655183e-01,4.973252272753083680e-01,-3.023921213328614188e-01,-3.605483369288897677e-02
8.860000000000000000e+09,7.365136742571700701e-01,4.973455677431125044e-01,-4.223080512459521652e-01,-5.106243823690492789e-02
8.865000000000000000e+09,7.367235678244996588e-01,4.973659302980036334e-01,-5.409249941903605530e-01,-6.632078818281894605e-02
8.870000000000000000e+09,7.367940350148755035e-01,4.973863123009914511e-01,-6.581185598089461797e-01,-8.181090936715507134e-02
8.875000000000000000e+09,7.367168832449102478e-01,4.974067111094370164e-01,-7.737610703676127688e-01,-9.751128403343778395e-02
8.880000000000000000e+09,7.364839987168372293e-01,4.974271240783072479e-01,-8.877219193056893332e-01,-1.133977749285212111e-01
8.885000000000000000e+09,7.360874198494939957e-01,4.974475485614263115e-01,-9.998679880613701165e-01,-1.294435724904580143e-01
8.890000000000000000e+09,7.355194171906878076e-01,4.974679819127247882e-01,-1.110064122777582929e+00,-1.456191691841036695e-01
8.895000000000000000e+09,7.347725792578128079e-01,4.974884214874841226e-01,-1.218173671658876689e+00,-1.618923650283753402e-01
8.900000000000000000e+09,7.338399035288980521e-01,4.975088646435750217e-01,-1.324059082764773798e+00,-1.782283082195819102e-01
8.905000000000000000e+09,7.327148915680407049e-01,4.975293087426901351e-01,-1.427582560921454080e+00,-1.945895744738583844e-01
8.910000000000000000e+09,7.313916470248782442e-01,4.975497511515672988e-01,-1.528606781168909690e+00,-2.109362882647513038e-01
8.915000000000000000e+09,7.298649750051583451e-01,4.975701892432049522e-01,-1.626995654829519466e+00,-2.272262885199642923e-01
8.920000000000000000e+09,7.281304810799709148e-01,4.975906203980662856e-01,-1.722615142829657886e+00,-2.434153405470347309e-01
8.925000000000000000e+09,7.261846679949789385e-01,4.976110420052727301e-01,-1.815334109443492938e+00,-2.594573949973393301e-01
8.930000000000000000e+09,7.240250279717046489e-01,4.976314514637840691e-01,-1.905025208131223335e+00,-2.753048935534887498e-01
8.935000000000000000e+09,7.216501283718628201e-01,4.976518461835661711e-01,-1.991565789719283108e+00,-2.909091197696336284e-01
8.940000000000000000e+09,7.190596884361132313e-01,4.976722235867427346e-01,-2.074838821821892054e+00,-3.062205921333821523e-01
8.945000000000000000e+09,7.162546448199765825e-01,4.976925811087323237e-01,-2.154733807234492815e+00,-3.211894950043653330e-01
8.950000000000000000e+09,7.132372037414042021e-01,4.977129161993689155e-01,-2.231147688059825107e+00,-3.357661416654414976e-01
8.955000000000000000e+09,7.100108777313121067e-01,4.977332263240039634e-01,-2.303985721636517603e+00,-3.499014623636316212e-01
8.960000000000000000e+09,7.065805052415212728e-01,4.977535089645910293e-01,-2.373162313976597382e+00,-3.635475089848452246e-01
8.965000000000000000e+09,7.029522517117825497e-01,4.977737616207501548e-01,-2.438601796403699229e+00,-3.766579669619886106e-01
8.970000000000000000e+09,6.991335911194778152e-01,4.977939818108129133e-01,-2.500239131475718857e+00,-3.891886642285767861e-01
8.975000000000000000e+09,6.951332675209168643e-01,4.978141670728454815e-01,-2.558020535063349143e+00,-4.010980665497874131e-01
8.980000000000000000e+09,6.909612366232786851e-01,4.978343149656507816e-01,-2.611904002654043655e+00,-4.123477484360327239e-01
8.985000000000000000e+09,6.866285879814382209e-01,4.978544230697479200e-01,-2.661859729524455709e+00,-4.229028290943697144e-01
8.990000000000000000e+09,6.821474489698503563e-01,4.978744889883273683e-01,-2.707870416343905351e+00,-4.327323635098236920e-01
8.995000000000000000e+09,6.775308722113965176e-01,4.978945103481841605e-01,-2.749931453983300411e+00,-4.418096797594599501e-01
9.000000000000000000e+09,6.727927086299014814e-01,4.979144848006249457e-01,-2.788050983716047870e+00,-4.501126550083859312e-01
9.005000000000000000e+09,6.679474687060991123e-01,4.979344100223503933e-01,-2.822249831560736943e+00,-4.576239242725533840e-01
9.010000000000000000e+09,6.630101748408641082e-01,4.979542837163127289e-01,-2.852561318111919153e+00,-4.643310178828311541e-01
9.015000000000000000e+09,6.579962079505216055e-01,4.979741036125457931e-01,-2.879030947754885439e+00,-4.702264255691751549e-01
9.020000000000000000e+09,6.529211515261251764e-01,4.979938674689699529e-01,-2.901715983580854363e+00,-4.753075871162413257e-01
9.025000000000000000e+09,6.478006363827513159e-01,4.980135730721688692e-01,-2.920684916510007056e+00,-4.795768115290830469e-01
9.030000000000000000e+09,6.426501892061307064e-01,4.980332182381395634e-01,-2.936016839041810211e+00,-4.830411285096396501e-01
9.035000000000000000e+09,6.374850877841063967e-01,4.980528008130145068e-01,-2.947800735614068302e+00,-4.857120777032917225e-01
9.040000000000000000e+09,6.323202255031077357e-01,4.980723186737555097e-01,-2.956134702731447739e+00,-4.876054425703052475e-01
9.045000000000000000e+09,6.271699873114044976e-01,4.980917697288201329e-01,-2.961125112803010495e+00,-4.887409368262055631e-01
9.050000000000000000e+09,6.220481389245857695e-01,4.981111519187986780e-01,-2.962885735997223158e+00,-4.891418521510739748e-01
9.055000000000000000e+09,6.169677305921541510e-01,4.981304632170229785e-01,-2.961536834404318697e+00,-4.888346762854268723e-01
9.060000000000000000e+09,6.119410162814176157e-01,4.981497016301463798e-01,-2.957204242412967421e+00,-4.878486907189620858e-01
9.065000000000000000e+09,6.069793886825574081e-01,4.981688651986950211e-01,-2.950018446506329717e+00,-4.862155569646399167e-01
9.070000000000000000e+09,6.020933300160695723e-01,4.981879519975895843e-01,-2.940113676710987445e+00,-4.839688999318395579e-01
9.075000000000000000e+09,5.972923782415627825e-01,4.982069601366388989e-01,-2.927627020745748876e+00,-4.811438962146185050e-01
9.080000000000000000e+09,5.925851079380347608e-01,4.982258877610036829e-01,-2.912697570576924022e+00,-4.777768742461672158e-01
9.085000000000000000e+09,5.879791248537904469e-01,4.982447330516323603e-01,-2.895465609645719418e+00,-4.739049322898433170e-01
9.090000000000000000e+09,5.834810729145748498e-01,4.982634942256669586e-01,-2.876071847551476157e+00,-4.695655791926981459e-01
9.095000000000000000e+09,5.790966523284655221e-01,4.982821695368214177e-01,-2.854656707493917089e+00,-4.647964017642378654e-01
9.100000000000000000e+09,5.748306473351882939e-01,4.983007572757304771e-01,-2.831359670347851853e+00,-4.596347616035755257e-01
9.105000000000000000e+09,5.706869621086398947e-01,4.983192557702704750e-01,-2.806318677892875701e+00,-4.541175232140683971e-01
9.110000000000000000e+09,5.666686633297256526e-01,4.983376633858522808e-01,-2.779669596480767613e+00,-4.482808143431006309e-01
9.115000000000000000e+09,5.627780279937429908e-01,4.983559785256860275e-01,-2.751545741309565862e+00,-4.421598186831762201e-01
9.120000000000000000e+09,5.590165950956388352e-01,4.983741996310178113e-01,-2.722077460501457491e+00,-4.357886003809059439e-01
9.125000000000000000e+09,5.553852199388090716e-01,4.983923251813399680e-01,-2.691391777351506587e+00,-4.291999592263058272e-01
9.130000000000000000e+09,5.518841299330023986e-01,4.984103536945735380e-01,-2.659612088433766619e+00,-4.224253149372042548e-01
9.135000000000000000e+09,5.485129808761863845e-01,4.984282837272243083e-01,-2.626857914707456221e+00,-4.154946186056603930e-01
9.140000000000000000e+09,5.452709128491395330e-01,4.984461138745125419e-01,-2.593244702353918907e+00,-4.084362891277372176e-01
9.145000000000000000e+09,5.421566049853610014e-01,4.984638427704770614e-01,-2.558883669787960891e+00,-4.012771722850803080e-01
9.150000000000000000e+09,5.391683285078404664e-01,4.984814690880532972e-01,-2.523881697102767774e+00,-3.940425200727507571e-01
9.155000000000000000e+09,5.363039975465504483e-01,4.984989915391266346e-01,-2.488341254124039281e+00,-3.867559878627927494e-01
9.160000000000000000e+09,5.335612173628034860e-01,4.985164088745615008e-01,-2.452360363239857399e+00,-3.794396470422259915e-01
9.165000000000000000e+09,5.309373297089452493e-01,4.985337198842052508e-01,-2.416032593240406534e+00,-3.721140108591328710e-01
9.170000000000000000e+09,5.284294551416232055e-01,4.985509233968697940e-01,-2.379447080511734924e+00,-3.647980713361266281e-01
9.175000000000000000e+09,5.260345321859933865e-01,4.985680182802889049e-01,-2.342688574094027754e+00,-3.575093452623412382e-01
9.180000000000000000e+09,5.237493533148906977e-01,4.985850034410541642e-01,-2.305837501301344350e+00,-3.502639274396537328e-01
9.185000000000000000e+09,5.215705977633173784e-01,4.986018778245270844e-01,-2.268970050819266948e+00,-3.430765495335313942e-01
9.190000000000000000e+09,5.194948612439602709e-01,4.986186404147319173e-01,-2.232158270418645785e+00,-3.359606430533451649e-01
9.195000000000000000e+09,5.175186826662191431e-01,4.986352902342254256e-01,-2.195470176667357443e+00,-3.289284051617960003e-01
9.200000000000000000e+09,5.156385679886933415e-01,4.986518263439475573e-01,-2.158969874251392085e+00,-3.219908661786509141e-01
9.205000000000000000e+09,5.138510113558804049e-01,4.986682478430521925e-01,-2.122717682756245505e+00,-3.151579578033393281e-01
9.210000000000000000e+09,5.121525136837781211e-01,4.986845538687176838e-01,-2.086770268983800136e+00,-3.084385812279715200e-01
9.215000000000000000e+09,5.105395988675516250e-01,4.987007435959400770e-01,-2.051180783095040816e+00,-3.018406744476572756e-01
9.220000000000000000e+09,5.090088277888064061e-01,4.987168162373073477e-01,-2.015998997079929911e+00,-2.953712781992990921e-01
9.225000000000000000e+09,5.075568102998495590e-01,4.987327710427564842e-01,-1.981271444239788293e+00,-2.890366000691449999e-01
9.230000000000000000e+09,5.061802153599953558e-01,4.987486072993133623e-01,-1.947041558552343732e+00,-2.828420764088812600e-01
9.235000000000000000e+09,5.048757794935786469e-01,4.987643243308174101e-01,-1.913349812946925521e+00,-2.767924317851856442e-01
9.240000000000000000e+09,5.036403137327779556e-01,4.987799214976291751e-01,-1.880233855672085230e+00,-2.708917357637181667e-01
9.245000000000000000e+09,5.024707091999225383e-01,4.987953981963236805e-01,-1.847728644066501058e+00,-2.651434568919076584e-01
9.250000000000000000e+09,5.013639414750943324e-01,4.988107538593694046e-01,-1.815866575168655128e+00,-2.595505138004067236e-01
9.255000000000000000e+09,5.003170738852564803e-01,4.988259879547931042e-01,-1.784677612709046457e+00,-2.541153233892544661e-01
9.260000000000000000e+09,4.993272598412278884e-01,4.988410999858310380e-01,-1.754189410121176129e+00,-2.488398461024836639e-01
9.265000000000000000e+09,4.983917443390040170e-01,4.988560894905685328e-01,-1.724427429293529990e+00,-2.437256283265200052e-01
9.270000000000000000e+09,4.975078647323008529e-01,4.988709560415663935e-01,-1.695415054860478943e+00,-2.387738419732163830e-01
9.275000000000000000e+09,4.966730508735977545e-01,4.988856992454766548e-01,-1.667173703888536807e+00,-2.339853213272071741e-01
9.280000000000000000e+09,4.958848247121077080e-01,4.989003187426467867e-01,-1.639722930875661344e+00,-2.293605972534739079e-01
9.285000000000000000e+09,4.951407994283596459e-01,4.989148142067140745e-01,-1.613080528023231652e+00,-2.248999288712826283e-01
9.290000000000000000e+09,4.944386781771405448e-01,4.989291853441899516e-01,-1.587262620784287925e+00,-2.206033328091209222e-01
9.295000000000000000e+09,4.937762525028886462e-01,4.989434318940351165e-01,-1.562283758722066818e+00,-2.164706101596767240e-01
9.300000000000000000e+09,4.931514004847383226e-01,4.989575536272261580e-01,-1.538157001743165830e+00,-2.125013712568810664e-01
9.305000000000000000e+09,4.925620846618691817e-01,4.989715503463141855e-01,-1.514894001790821232e+00,-2.086950583973732343e-01
9.310000000000000000e+09,4.920063497840075351e-01,4.989854218849754108e-01,-1.492505080103524673e+00,-2.050509666280048160e-01
9.315000000000000000e+09,4.914823204264482936e-01,4.989991681075550134e-01,-1.470999300158640111e+00,-2.015682627187375120e-01
9.320000000000000000e+09,4.909881985040913666e-01,4.990127889086047319e-01,-1.450384536430543436e+00,-1.982460024368445373e-01
9.325000000000000000e+09,4.905222607145878766e-01,4.990262842124139064e-01,-1.430667539103900543e+00,-1.950831462347832890e-01
9.330000000000000000e+09,4.900828559366693371e-01,4.990396539725353575e-01,-1.411853994886514307e+00,-1.920785734592183047e-01
9.335000000000000000e+09,4.896684026061465245e-01,4.990528981713062140e-01,-1.393948584070536789e+00,-1.892310951838258593e-01
9.340000000000000000e+09,4.892773860889106929e-01,4.990660168193639667e-01,-1.376955033993948252e+00,-1.865394657634761311e-01
9.345000000000000000e+09,4.889083560673522233e-01,4.990790099551588033e-01,-1.360876169052800622e+00,-1.840023932017340602e-01
9.350000000000000000e+09,4.885599239541685845e-01,4.990918776444617788e-01,-1.345713957417099538e+00,-1.816185484187092802e-01
9.355000000000000000e+09,4.882307603451900846e-01,4.991046199798704897e-01,-1.331469554597303206e+00,-1.793865735002433404e-01
9.360000000000000000e+09,4.879195925210094709e-01,4.991172370803113045e-01,-1.318143344010965112e+00,-1.773050890049375772e-01
9.365000000000000000e+09,4.876252020053385428e-01,4.991297290905397643e-01,-1.305734974691024952e+00,-1.753727003995951828e-01
9.370000000000000000e+09,4.873464221866019019e-01,4.991420961806387613e-01,-1.294243396277467539e+00,-1.735880036892737399e-01
9.375000000000000000e+09,4.870821360079263251e-01,4.991543385455152748e-01,-1.283666891427676093e+00,-1.719495903029745199e-01
9.380000000000000000e+09,4.868312737295109049e-01,4.991664564043961083e-01,-1.274003105777435252e+00,-1.704560512915577197e-01
9.385000000000000000e+09,4.865928107664296842e-01,4.991784500003224045e-01,-1.265249075580154425e+00,-1.691059808901292927e-01
9.390000000000000000e+09,4.863657656040268340e-01,4.991903195996442721e-01,-1.257401253146618547e+00,-1.678979794929116309e-01
9.395000000000000000e+09,4.861491977923589891e-01,4.992020654915151900e-01,-1.250455530203868904e+00,-1.668306560848623610e-01
9.400000000000000000e+09,4.859422060205266791e-01,4.992136879873861899e-01,-1.244407259286609779e+00,-1.659026301705600615e-01
9.405000000000000000e+09,4.857439262711975014e-01,4.992251874205015927e-01,-1.239251273269960540e+00,-1.651125332374441257e-01
9.410000000000000000e+09,4.855535300552186184e-01,4.992365641453947456e-01,-1.234981903148537841e+00,-1.644590097874035761e-01
9.415000000000000000e+09,4.853702227258177571e-01,4.992478185373852573e-01,-1.231592994162036270e+00,-1.639407179676579673e-01
9.420000000000000000e+09,4.851932418716495277e-01,4.992589509920781210e-01,-1.229077920363547349e+00,-1.635563298291601297e-01
9.425000000000000000e+09,4.850218557876511127e-01,4.992699619248641141e-01,-1.227429597723104671e+00,-1.633045312382390701e-01
9.430000000000000000e+09,4.848553620225149463e-01,4.992808517704224180e-01,-1.226640495854929069e+00,-1.631840214648262455e-01
9.435000000000000000e+09,4.846930860014536657e-01,4.992916209822254592e-01,-1.226702648453724009e+00,-1.631935124685289784e-01
9.440000000000000000e+09,4.845343797227621430e-01,4.993022700320464691e-01,-1.227607662521618792e+00,-1.633317279017929557e-01
9.445000000000000000e+09,4.843786205266907285e-01,4.993127994094698763e-01,-1.229346726464889183e+00,-1.635974018477148739e-01
9.450000000000000000e+09,4.842252099350125571e-01,4.993232096214043070e-01,-1.231910617136291464e+00,-1.639892773083921895e-01
9.455000000000000000e+09,4.840735725596961858e-01,4.993335011915990274e-01,-1.235289705896629675e+00,-1.645061044583189247e-01
9.460000000000000000e+09,4.839231550790426550e-01,4.993436746601641607e-01,-1.239473963766582365e+00,-1.651466386760243044e-01
9.465000000000000000e+09,4.837734252796832557e-01,4.993537305830937911e-01,-1.244452965737959049e+00,-1.659096383660580987e-01
9.470000000000000000e+09,4.836238711628280118e-01,4.993636695317935636e-01,-1.250215894311580644e+00,-1.667938625824412213e-01
9.475000000000000000e+09,4.834740001131974663e-01,4.993734920926116150e-01,-1.256751542327254167e+00,-1.677980684638422648e-01
9.480000000000000000e+09,4.833233381290827912e-01,4.993831988663743338e-01,-1.264048315150334112e+00,-1.689210084901113795e-01
9.485000000000000000e+09,4.831714291120398630e-01,4.993927904679256735e-01,-1.272094232277502845e+00,-1.701614275691322176e-01
9.490000000000000000e+09,4.830178342147621318e-01,4.994022675256715171e-01,-1.280876928424148575e+00,-1.715180599626229263e-01
9.495000000000000000e+09,4.828621312456777837e-01,4.994116306811283157e-01,-1.290383654154414694e+00,-1.729896260591206048e-01
9.500000000000000000e+09,4.827039141289286572e-01,4.994208805884762792e-01,-1.300601276114782046e+00,-1.745748290022485216e-01
9.505000000000000000e+09,4.825427924183525175e-01,4.994300179141177853e-01,-1.311516276931572023e+00,-1.762723511822774647e-01
9.510000000000000000e+09,4.823783908642007012e-01,4.994390433362403958e-01,-1.323114754832275697e+00,-1.780808505989927015e-01
9.515000000000000000e+09,4.822103490312772411e-01,4.994479575443849240e-01,-1.335382423051172385e+00,-1.799989571041314962e-01
9.520000000000000000e+09,4.820383209672696734e-01,4.994567612390189426e-01,-1.348304609079244987e+00,-1.820252685318360930e-01
9.525000000000000000e+09,4.818619749200394042e-01,4.994654551311150104e-01,-1.361866253818965422e+00,-1.841583467259952922e-01
9.530000000000000000e+09,4.816809931026466707e-01,4.994740399417348931e-01,-1.376051910704948700e+00,-1.863967134738456766e-01
9.535000000000000000e+09,4.814950715048953445e-01,4.994825164016181152e-01,-1.390845744851642030e+00,-1.887388463557430063e-01
9.540000000000000000e+09,4.813039197501535194e-01,4.994908852507772834e-01,-1.406231532290281860e+00,-1.911831745217879019e-01
9.545000000000000000e+09,4.811072609962516733e-01,4.994991472380976849e-01,-1.422192659357490285e+00,-1.937280744067009230e-01
9.550000000000000000e+09,4.809048318791266374e-01,4.995073031209433245e-01,-1.438712122299347751e+00,-1.963718653953557824e-01
9.555000000000000000e+09,4.806963824979521571e-01,4.995153536647681247e-01,-1.455772527154455043e+00,-1.991128054521851265e-01
9.560000000000000000e+09,4.804816764403666562e-01,4.995232996427328431e-01,-1.473356089981457728e+00,-2.019490867289406300e-01
9.565000000000000000e+09,4.802604908463736222e-01,4.995311418353279853e-01,-1.491444637496539771e+00,-2.048788311663178874e-01
9.570000000000000000e+09,4.800326165094241371e-01,4.995388810300019911e-01,-1.510019608186677686e+00,-2.079000861061179872e-01
9.575000000000000000e+09,4.797978580130705661e-01,4.995465180207954159e-01,-1.529062053967188417e+00,-2.110108199322413558e-01
9.580000000000000000e+09,4.795560339015002560e-01,4.995540536079812188e-01,-1.548552642449694039e+00,-2.142089177596818717e-01
9.585000000000000000e+09,4.793069768821525134e-01,4.995614885977101571e-01,-1.568471659888998060e+00,-2.174921771923934433e-01
9.590000000000000000e+09,4.790505340584511051e-01,4.995688238016624538e-01,-1.588799014877966487e+00,-2.208583041723902740e-01
9.595000000000000000e+09,4.787865671905702225e-01,4.995760600367055715e-01,-1.609514242858296029e+00,-2.243049089436770505e-01
9.600000000000000000e+09,4.785149529820212910e-01,4.995831981245570930e-01,-1.630596511515169045e+00,-2.278295021561047573e-01
9.605000000000000000e+09,4.782355833896207442e-01,4.995902388914538195e-01,-1.652024627124583978e+00,-2.314294911358928397e-01
9.610000000000000000e+09,4.779483659542723140e-01,4.995971831678270858e-01,-1.673777041920635256e+00,-2.351021763508392981e-01
9.615000000000000000e+09,4.776532241498117060e-01,4.996040317879832382e-01,-1.695831862547793945e+00,-2.388447480994109196e-01
9.620000000000000000e+09,4.773500977468951856e-01,4.996107855897903294e-01,-1.718166859665377633e+00,-2.426542834547931182e-01
9.625000000000000000e+09,4.770389431888377163e-01,4.996174454143705868e-01,-1.740759478765002921e+00,-2.465277434954133984e-01
9.630000000000000000e+09,4.767197339759808861e-01,4.996240121057984873e-01,-1.763586852263686611e+00,-2.504619708552251467e-01
9.635000000000000000e+09,4.763924610549933325e-01,4.996304865108050497e-01,-1.786625812930341395e+00,-2.544536876276092263e-01
9.640000000000000000e+09,4.760571332093880281e-01,4.996368694784873443e-01,-1.809852908699823626e+00,-2.584994936574392943e-01
9.645000000000000000e+09,4.757137774471610348e-01,4.996431618600241098e-01,-1.833244418927397534e+00,-2.625958652568505247e-01
9.650000000000000000e+09,4.753624393814139815e-01,4.996493645083971424e-01,-1.856776372128910113e+00,-2.667391543800065046e-01
9.655000000000000000e+09,4.750031835995413565e-01,4.996554782781178483e-01,-1.880424565249962710e+00,-2.709255882927324999e-01
9.660000000000000000e+09,4.746360940164004449e-01,4.996615040249602901e-01,-1.904164584499123070e+00,-2.751512697721688605e-01
9.665000000000000000e+09,4.742612742067292553e-01,4.996674426056990082e-01,-1.927971827776474356e+00,-2.794121778714659943e-01
9.670000000000000000e+09,4.738788477119036391e-01,4.996732948778530581e-01,-1.951821528719972498e+00,-2.837041692832710238e-01
9.675000000000000000e+09,4.734889583160458715e-01,4.996790616994353229e-01,-1.975688782385169429e+00,-2.880229803345510931e-01
9.680000000000000000e+09,4.730917702863182694e-01,4.996847439287072645e-01,-1.999548572566756333e+00,-2.923642296437741761e-01
9.685000000000000000e+09,4.726874685723067571e-01,4.996903424239395042e-01,-2.023375800758730136e+00,-2.967234214688045935e-01
9.690000000000000000e+09,4.722762589592014448e-01,4.996958580431775099e-01,-2.047145316744131804e+00,-3.010959497719134514e-01
9.695000000000000000e+09,4.718583681696533194e-01,4.997012916440128349e-01,-2.070831950791847564e+00,-3.054771030246179464e-01
9.700000000000000000e+09,4.714340439091557200e-01,4.997066440833596856e-01,-2.094410547428750657e+00,-3.098620697717618944e-01
9.705000000000000000e+09,4.710035548499054703e-01,4.997119162172366513e-01,-2.117856000745057088e+00,-3.142459449703526309e-01
9.710000000000000000e+09,4.705671905482979867e-01,4.997171089005542077e-01,-2.141143291177423080e+00,-3.186237371138420649e-01
9.715000000000000000e+09,4.701252612914130213e-01,4.997222229869066057e-01,-2.164247523702894860e+00,-3.229903761476530244e-01
9.720000000000000000e+09,4.696780978680920593e-01,4.997272593283697550e-01,-2.187143967364479469e+00,-3.273407221763149355e-01
9.725000000000000000e+09,4.692260512605672673e-01,4.997322187753037714e-01,-2.209808096037285896e+00,-3.316695749568444596e-01
9.730000000000000000e+09,4.687694922529943020e-01,4.997371021761606857e-01,-2.232215630329184020e+00,-3.359716841663122899e-01
9.735000000000000000e+09,4.683088109536792665e-01,4.997419103772971494e-01,-2.254342580499903104e+00,-3.402417604254307504e-01
9.740000000000000000e+09,4.678444162283281194e-01,4.997466442227921357e-01,-2.276165290267837982e+00,-3.444744870527098879e-01
9.745000000000000000e+09,4.673767350422008970e-01,4.997513045542696930e-01,-2.297660481362143070e+00,-3.486645325167165854e-01
9.750000000000000000e+09,4.669062117096823283e-01,4.997558922107263601e-01,-2.318805298666721804e+00,-3.528065635468778938e-01
9.755000000000000000e+09,4.664333070505281009e-01,4.997604080283634675e-01,-2.339577355788450053e+00,-3.568952588553475636e-01
9.760000000000000000e+09,4.659584974526573276e-01,4.997648528404242119e-01,-2.359954780875163305e+00,-3.609253234158691370e-01
9.765000000000000000e+09,4.654822738422920159e-01,4.997692274770353382e-01,-2.379916262495134660e+00,-3.648915032375542600e-01
9.770000000000000000e+09,4.650051405629122003e-01,4.997735327650537629e-01,-2.399441095383701761e+00,-3.687886005650182764e-01
9.775000000000000000e+09,4.645276141654663959e-01,4.997777695279173593e-01,-2.418509225853023636e+00,-3.726114894292082980e-01
9.780000000000000000e+09,4.640502221130300420e-01,4.997819385855005736e-01,-2.437101296655566518e+00,-3.763551314671680359e-01
9.785000000000000000e+09,4.635735014040469060e-01,4.997860407539745364e-01,-2.455198691086320384e+00,-3.800145919231042724e-01
9.790000000000000000e+09,4.630979971191314104e-01,4.997900768456713938e-01,-2.472783576104736980e+00,-3.835850557378638337e-01
9.795000000000000000e+09,4.626242608972457315e-01,4.997940476689530787e-01,-2.489838944256628661e+00,-3.870618436297446063e-01
9.800000000000000000e+09,4.621528493479395983e-01,4.997979540280845789e-01,-2.506348654174443524e+00,-3.904404280656335047e-01
9.805000000000000000e+09,4.616843224070718565e-01,4.998017967231113134e-01,-2.522297469437604356e+00,-3.937164490191119581e-01
9.810000000000000000e+09,4.612192416442602028e-01,4.998055765497405045e-01,-2.537671095576325087e+00,-3.968857294101149069e-01
9.815000000000000000e+09,4.607581685308666519e-01,4.998092942992271026e-01,-2.552456215009690332e+00,-3.999442901204995904e-01
9.820000000000000000e+09,4.603016626780765397e-01,4.998129507582635411e-01,-2.566640519713839108e+00,-4.028883644798854080e-01
9.825000000000000000e+09,4.598502800550416936e-01,4.998165467088733771e-01,-2.580212741427148071e+00,-4.057144121181156526e-01
9.830000000000000000e+09,4.594045711975217050e-01,4.998200829283093727e-01,-2.593162679209670252e+00,-4.084191320833240324e-01
9.835000000000000000e+09,4.589650794178339321e-01,4.998235601889548518e-01,-2.605481224186095179e+00,-4.109994751283314596e-01
9.840000000000000000e+09,4.585323390270705235e-01,4.998269792582294424e-01,-2.617160381317856555e+00,-4.134526550735491135e-01
9.845000000000000000e+09,4.581068735806958503e-01,4.998303408984985374e-01,-2.628193288064077926e+00,-4.157761591602865403e-01
9.850000000000000000e+09,4.576891941586179735e-01,4.998336458669860316e-01,-2.638574229810014771e+00,-4.179677573158653292e-01
9.855000000000000000e+09,4.572797976906745054e-01,4.998368949156911656e-01,-2.648298651960032668e+00,-4.200255102599964596e-01
9.860000000000000000e+09,4.568791653382324180e-01,4.998400887913092006e-01,-2.657363168611692306e+00,-4.219477763908332513e-01
9.865000000000000000e+09,4.564877609422332561e-01,4.998432282351548128e-01,-2.665765567748836329e+00,-4.237332173990000506e-01
9.870000000000000000e+09,4.561060295475273252e-01,4.998463139830899848e-01,-2.673504812912472772e+00,-4.253808025681926619e-01
9.875000000000000000e+09,4.557343960127250293e-01,4.998493467654546163e-01,-2.680581041330571956e+00,-4.268898117319441798e-01
9.880000000000000000e+09,4.553732637140929795e-01,4.998523273070009099e-01,-2.686995558509776671e+00,-4.282598368673621314e-01
9.885000000000000000e+09,4.550230133513086250e-01,4.998552563268308657e-01,-2.692750829313675265e+00,-4.294907823180103001e-01
9.890000000000000000e+09,4.546840018618613644e-01,4.998581345383372732e-01,-2.697850465574823886e+00,-4.305828636497700534e-01
9.895000000000000000e+09,4.543565614501040573e-01,4.998609626491476443e-01,-2.702299210308264144e+00,-4.315366051547496751e-01
9.900000000000000000e+09,4.540409987358874910e-01,4.998637413610715341e-01,-2.706102918614999187e+00,-4.323528360294773831e-01
9.905000000000000000e+09,4.537375940266340502e-01,4.998664713700510798e-01,-2.709268535383763776e+00,-4.330326852643890945e-01
9.910000000000000000e+09,4.534466007157501588e-01,4.998691533661139830e-01,-2.711804069917214566e+00,-4.335775752916531944e-01
9.915000000000000000e+09,4.531682448090680326e-01,4.998717880333302110e-01,-2.713718567626541844e+00,-4.339892144480387293e-01
9.920000000000000000e+09,4.529027245800402723e-01,4.998743760497714184e-01,-2.715022078953488460e+00,-4.342695883181046934e-01
9.925000000000000000e+09,4.526502103532770716e-01,4.998769180874726992e-01,-2.715725625693148793e+00,-4.344209500309054173e-01
9.930000000000000000e+09,4.524108444150016228e-01,4.998794148123981151e-01,-2.715841164903102900e+00,-4.344458095902482553e-01
9.935000000000000000e+09,4.521847410480376861e-01,4.998818668844081659e-01,-2.715381550594930360e+00,-4.343469223243967559e-01
9.940000000000000000e+09,4.519719866879554626e-01,4.998842749572304789e-01,-2.714360493412772080e+00,-4.341272765458820126e-01
9.945000000000000000e+09,4.517726401961769667e-01,4.998866396784328314e-01,-2.712792518510335427e+00,-4.337900805157771655e-01
9.950000000000000000e+09,4.515867332450074767e-01,4.998889616893990584e-01,-2.710692921842527525e+00,-4.333387488093640716e-01
9.955000000000000000e+09,4.514142708088562106e-01,4.998912416253074031e-01,-2.708077725090789034e+00,-4.327768881815970969e-01
9.960000000000000000e+09,4.512552317552948611e-01,4.998934801151111440e-01,-2.704963629442475259e+00,-4.321082830312389378e-01
9.965000000000000000e+09,4.511095695290043839e-01,4.998956777815219965e-01,-2.701367968443445733e+00,-4.313368805618295054e-01
9.970000000000000000e+09,4.509772129212777370e-01,4.998978352409958470e-01,-2.697308660141153780e+00,-4.304667757361932967e-01
9.975000000000000000e+09,4.508580669173573585e-01,4.998999531037205957e-01,-2.692804158731167963e+00,-4.295021961186448189e-01
9.980000000000000000e+09,4.507520136136219935e-01,4.999020319736064977e-01,-2.687873405914621650e+00,-4.284474866957520556e-01
9.985000000000000000e+09,4.506589131964803818e-01,4.999040724482787246e-01,-2.682535782167076555e+00,-4.273070947624552085e-01
9.990000000000000000e+09,4.505786049747525501e-01,4.999060751190718688e-01,-2.676811058111624675e+00,-4.260855549557297506e-01
9.995000000000000000e+09,4.505109084573192257e-01,4.999080405710270569e-01,-2.670719346179244891e+00,-4.247874745126035689e-01
1.000000000000000000e+10,4.504556244678894483e-01,4.999099693828906177e-01,-2.664281052729786214e+00,-4.234175188237320198e-01
1.000500000000000000e+10,4.504125362889409012e-01,4.999118621271150809e-01,-2.657516830796151197e+00,-4.219803973476884407e-01
1.001000000000000000e+10,4.503814108270445260e-01,4.999137193698621751e-01,-2.650447533602052985e+00,-4.204808499446549552e-01
1.001500000000000000e+10,4.503619997921387563e-01,4.999155416710074351e-01,-2.643094168992672799e+00,-4.189236336819018858e-01
1.002000000000000000e+10,4.503540408836080311e-01,4.999173295841470854e-01,-2.635477854904485717e+00,-4.173135101567067018e-01
1.002500000000000000e+10,4.503572589764140433e-01,4.999190836566066443e-01,-2.627619775988327522e+00,-4.156552333758511963e-01
1.003000000000000000e+10,4.503713673009649421e-01,4.999208044294510822e-01,-2.619541141487238711e+00,-4.139535382243397788e-01
1.003500000000000000e+10,4.503960686108331446e-01,4.999224924374968682e-01,-2.611263144457891094e+00,-4.122131295495814474e-01
1.004000000000000000e+10,4.504310563329015915e-01,4.999241482093259581e-01,-2.602806922412164159e+00,-4.104386718811446899e-01
1.004500000000000000e+10,4.504760156950253780e-01,4.999257722673008386e-01,-2.594193519443290352e+00,-4.086347798002860632e-01
1.005000000000000000e+10,4.505306248267676450e-01,4.999273651275817354e-01,-2.585443849889306200e+00,-4.068060089678711133e-01
1.005500000000000000e+10,4.505945558292715480e-01,4.999289273001450429e-01,-2.576578663575297856e+00,-4.049568478140613825e-01
1.006000000000000000e+10,4.506674758108224488e-01,4.999304592888033638e-01,-2.567618512664895380e+00,-4.030917098881986460e-01
1.006500000000000000e+10,4.507490478851399751e-01,4.999319615912269921e-01,-2.558583720141576201e+00,-4.012149268628998344e-01
1.007000000000000000e+10,4.508389321299072772e-01,4.999334346989667277e-01,-2.549494349930205850e+00,-3.993307421821684633e-01
1.007500000000000000e+10,4.509367865035025513e-01,4.999348790974781909e-01,-2.540370178661074618e+00,-3.974433053398228610e-01
1.008000000000000000e+10,4.510422677183195672e-01,4.999362952661474679e-01,-2.531230669069216788e+00,-3.955566667710258555e-01
1.008500000000000000e+10,4.511550320695145166e-01,4.999376836783177014e-01,-2.522094945015620038e+00,-3.936747733371511737e-01
1.009000000000000000e+10,4.512747362183424094e-01,4.999390448013175670e-01,-2.512981768108377256e+00,-3.918014643814211606e-01
1.009500000000000000e+10,4.514010379296671260e-01,4.999403790964901395e-01,-2.503909515896757476e+00,-3.899404683309297681e-01
1.010000000000000000e+10,4.515335967635260017e-01,4.999416870192237017e-01,-2.494896161605768992e+00,-3.880953998189976550e-01
1.010500000000000000e+10,4.516720747209469478e-01,4.999429690189829967e-01,-2.485959255371972709e+00,-3.862697573000674067e-01
1.011000000000000000e+10,4.518161368444886805e-01,4.999442255393420909e-01,-2.477115906940069223e+00,-3.844669211289554189e-01
1.011500000000000000e+10,4.519654517742469624e-01,4.999454570180179025e-01,-2.468382769773667551e+00,-3.826901520750586316e-01
1.012000000000000000e+10,4.521196922602395141e-01,4.999466638869048407e-01,-2.459776026531331983e+00,-3.809425902418462906e-01
1.012500000000000000e+10,4.522785356323332229e-01,4.999478465721105547e-01,-2.451311375857864405e+00,-3.792272543620739400e-01
1.013000000000000000e+10,4.524416642290056134e-01,4.999490054939922934e-01,-2.443004020436832402e+00,-3.775470414388228946e-01
1.013500000000000000e+10,4.526087657863980818e-01,4.999501410671943202e-01,-2.434868656250376517e+00,-3.759047267030504180e-01
1.014000000000000000e+10,4.527795337892062677e-01,4.999512537006863266e-01,-2.426919462991328214e+00,-3.743029638588033503e-01
1.014500000000000000e+10,4.529536677851042636e-01,4.999523437978022899e-01,-2.419170095571759216e+00,-3.727442855878018158e-01
1.015000000000000000e+10,4.531308736644064639e-01,4.999534117562804969e-01,-2.411633676672422677e+00,-3.712311042859857135e-01
1.015500000000000000e+10,4.533108639067707224e-01,4.999544579683037893e-01,-2.404322790277582556e+00,-3.697657130054623487e-01
1.016000000000000000e+10,4.534933577967845131e-01,4.999554828205413082e-01,-2.397249476140866253e+00,-3.683502865764247680e-01
1.016500000000000000e+10,4.536780816102665148e-01,4.999564866941899610e-01,-2.390425225128643305e+00,-3.669868828846875042e-01
1.017000000000000000e+10,4.538647687731545699e-01,4.999574699650171650e-01,-2.383860975387973369e+00,-3.656774442815170501e-01
1.017500000000000000e+10,4.540531599948253172e-01,4.999584330034041457e-01,-2.377567109288888147e+00,-3.644237991039152025e-01
1.018000000000000000e+10,4.542430033776733711e-01,4.999593761743894582e-01,-2.371553451091865217e+00,-3.632276632846426212e-01
1.018500000000000000e+10,4.544340545047628188e-01,4.999602998377134511e-01,-2.365829265292795469e+00,-3.620906420324798702e-01
1.019000000000000000e+10,4.546260765073008581e-01,4.999612043478628420e-01,-2.360403255600763472e+00,-3.610142315647074662e-01
1.019500000000000000e+10,4.548188401136553649e-01,4.999620900541161816e-01,-2.355283564505625371e+00,-3.599998208749974893e-01
1.020000000000000000e+10,4.550121236815869441e-01,4.999629573005893168e-01,-2.350477773394568093e+00,-3.590486935211859576e-01
1.020500000000000000e+10,4.552057132152868002e-01,4.999638064262819093e-01,-2.345992903179682898e+00,-3.581620294187751741e-01
1.021000000000000000e+10,4.553994023687661374e-01,4.999646377651234541e-01,-2.341835415400495002e+00,-3.573409066271794332e-01
1.021500000000000000e+10,4.555929924370666351e-01,4.999654516460205755e-01,-2.338011213768440122e+00,-3.565863031170805053e-01
1.022000000000000000e+10,4.557862923367001495e-01,4.999662483929039336e-01,-2.334525646122624032e+00,-3.558990985084384828e-01
1.022500000000000000e+10,4.559791185766317034e-01,4.999670283247759084e-01,-2.331383506768499370e+00,-3.552800757698403311e-01
1.023000000000000000e+10,4.561712952210738026e-01,4.999677917557584506e-01,-2.328589039174109754e+00,-3.547299228711123797e-01
1.023500000000000000e+10,4.563626538452529857e-01,4.999685389951408765e-01,-2.326145939000996865e+00,-3.542492343822178924e-01
1.024000000000000000e+10,4.565530334852628824e-01,4.999692703474283850e-01,-2.324057357449107908e+00,-3.538385130124890310e-01
1.024500000000000000e+10,4.567422805830261834e-01,4.999699861123905187e-01,-2.322325904898181026e+00,-3.534981710854099290e-01
1.025000000000000000e+10,4.569302489272956680e-01,4.999706865851097359e-01,-2.320953654829780000e+00,-3.532285319450245709e-01
1.025500000000000000e+10,4.571167995915928484e-01,4.999713720560302610e-01,-2.319942148017417161e+00,-3.530298312911849257e-01
1.026000000000000000e+10,4.573018008698575554e-01,4.999720428110072112e-01,-2.319292396973963832e+00,-3.529022184416674701e-01
1.026500000000000000e+10,4.574851282105475425e-01,4.999726991313553359e-01,-2.319004890648148187e+00,-3.528457575201507934e-01
1.027000000000000000e+10,4.576666641498290389e-01,4.999733412938986987e-01,-2.319079599364250566e+00,-3.528604285699243892e-01
1.027500000000000000e+10,4.578462982444344576e-01,4.999739695710193610e-01,-2.319515980001014999e+00,-3.529461285939868853e-01
1.028000000000000000e+10,4.580239270047077316e-01,4.999745842307071197e-01,-2.320312981408338082e+00,-3.531026725230826946e-01
1.028500000000000000e+10,4.581994538282746499e-01,4.999751855366085795e-01,-2.321469050061854222e+00,-3.533297941139128540e-01
1.029000000000000000e+10,4.583727889347011253e-01,4.999757737480766129e-01,-2.322982135957806449e+00,-3.536271467805667257e-01
1.029500000000000000e+10,4.585438493014605266e-01,4.999763491202195986e-01,-2.324849698752277760e+00,-3.539943043629146802e-01
1.030000000000000000e+10,4.587125586014534906e-01,4.999769119039509380e-01,-2.327068714150628104e+00,-3.544307618363936596e-01
1.030500000000000000e+10,4.588788471422695081e-01,4.999774623460380707e-01,-2.329635680554702937e+00,-3.549359359683023074e-01
1.031000000000000000e+10,4.590426518072979190e-01,4.999780006891517692e-01,-2.332546625976689825e+00,-3.555091659263130976e-01
1.031500000000000000e+10,4.592039159987826857e-01,4.999785271719153767e-01,-2.335797115230225707e+00,-3.561497138455854694e-01
1.032000000000000000e+10,4.593625895827976868e-01,4.999790420289536019e-01,-2.339382257410294486e+00,-3.568567653613751167e-01
1.032500000000000000e+10,4.595186288361352567e-01,4.999795454909417569e-01,-2.343296713675041776e+00,-3.576294301146704102e-01
1.033000000000000000e+10,4.596719963949817966e-01,4.999800377846543298e-01,-2.347534705343205186e+00,-3.584667422388310154e-01
1.033500000000000000e+10,4.598226612052514484e-01,4.999805191330137233e-01,-2.352090022322199658e+00,-3.593676608357805335e-01
1.034000000000000000e+10,4.599705984743699405e-01,4.999809897551387716e-01,-2.356956031882350366e+00,-3.603310704507169948e-01
1.034500000000000000e+10,4.601157896242756840e-01,4.999814498663930351e-01,-2.362125687793521056e+00,-3.613557815547682184e-01
1.035000000000000000e+10,4.602582222453375782e-01,4.999818996784331504e-01,-2.367591539840888881e+00,-3.624405310454245077e-01
1.035500000000000000e+10,4.603978900508756134e-01,4.999823393992565146e-01,-2.373345743736756663e+00,-3.635839827749176578e-01
1.036000000000000000e+10,4.605347928318923034e-01,4.999827692332493023e-01,-2.379380071445626132e+00,-3.647847281170694123e-01
1.036500000000000000e+10,4.606689364116216545e-01,4.999831893812338723e-01,-2.385685921939621590e+00,-3.660412865833999607e-01
1.037000000000000000e+10,4.608003325994419752e-01,4.999836000405161185e-01,-2.392254332401114958e+00,-3.673521064995052265e-01
1.037500000000000000e+10,4.609289991436668621e-01,4.999840014049326542e-01,-2.399075989889094984e+00,-3.687155657529167518e-01
1.038000000000000000e+10,4.610549596827259178e-01,4.999843936648975529e-01,-2.406141243485275805e+00,-3.701299726237854415e-01
1.038500000000000000e+10,4.611782436941636032e-01,4.999847770074488662e-01,-2.413440116935065660e+00,-3.715935667097801653e-01
1.039000000000000000e+10,4.612988864409368062e-01,4.999851516162950871e-01,-2.420962321797495598e+00,-3.731045199565820036e-01
1.039500000000000000e+10,4.614169289143913999e-01,4.999855176718610017e-01,-2.428697271117507661e+00,-3.746609378053897821e-01
1.040000000000000000e+10,4.615324177733367561e-01,4.999858753513335419e-01,-2.436634093631743436e+00,-3.762608604685296898e-01
1.040500000000000000e+10,4.616454052786076456e-01,4.999862248287072486e-01,-2.444761648518551489e+00,-3.779022643442859763e-01
1.041000000000000000e+10,4.617559492224825313e-01,4.999865662748293471e-01,-2.453068540700087841e+00,-3.795830635815609089e-01
1.041500000000000000e+10,4.618641128523340855e-01,4.999868998574444334e-01,-2.461543136703183698e+00,-3.813011118047449077e-01
1.042000000000000000e+10,4.619699647879054738e-01,4.999872257412393273e-01,-2.470173581082825809e+00,-3.830542040085870292e-01
1.042500000000000000e+10,4.620735789315411068e-01,4.999875440878868149e-01,-2.478947813410515177e+00,-3.848400786324547296e-01
1.043000000000000000e+10,4.621750343708321274e-01,4.999878550560898915e-01,-2.487853585826219849e+00,-3.866564198225208582e-01
1.043500000000000000e+10,4.622744152730224876e-01,4.999881588016250045e-01,-2.496878481150821116e+00,-3.885008598898589405e-01
1.044000000000000000e+10,4.623718107706250025e-01,4.999884554773852408e-01,-2.506009931552092063e+00,-3.903709819713875318e-01
1.044500000000000000e+10,4.624673148377065890e-01,4.999887452334231819e-01,-2.515235237755047315e+00,-3.922643228998485831e-01
1.045000000000000000e+10,4.625610261563192216e-01,4.999890282169933697e-01,-2.524541588783318247e+00,-3.941783762877609787e-01
1.045500000000000000e+10,4.626530479726002065e-01,4.999893045725943841e-01,-2.533916082215521115e+00,-3.961105958293005269e-01
1.046000000000000000e+10,4.627434879421217229e-01,4.999895744420103649e-01,-2.543345744936519104e+00,-3.980583988227053283e-01
1.046500000000000000e+10,4.628324579641033276e-01,4.999898379643527013e-01,-2.552817554360022889e+00,-4.000191699145101420e-01
1.047000000000000000e+10,4.629200740041679585e-01,4.999900952761006101e-01,-2.562318460095251549e+00,-4.019902650654978427e-01
1.047500000000000000e+10,4.630064559053741480e-01,4.999903465111421030e-01,-2.571835406026331761e+00,-4.039690157366999657e-01
1.048000000000000000e+10,4.630917271873589147e-01,4.999905918008137884e-01,-2.581355352769529432e+00,-4.059527332922592269e-01
1.048500000000000000e+10,4.631760148334412852e-01,4.999908312739411720e-01,-2.590865300469141097e+00,-4.079387136142356152e-01
1.049000000000000000e+10,4.632594490656793407e-01,4.999910650568775150e-01,-2.600352311889327250e+00,-4.099242419228045220e-01
1.049500000000000000e+10,4.633421631079001068e-01,4.999912932735433579e-01,-2.609803535755263582e+00,-4.119065977935325584e-01
1.050000000000000000e+10,4.634242929368703745e-01,4.999915160454648233e-01,-2.619206230292774773e+00,-4.138830603615391013e-01
1.050500000000000000e+10,4.635059770217982988e-01,4.999917334918121403e-01,-2.628547786912855955e+00,-4.158509137007442291e-01
1.051000000000000000e+10,4.635873560525137216e-01,4.999919457294372815e-01,-2.637815753982948763e+00,-4.178074523643923177e-01
1.051500000000000000e+10,4.636685726567389976e-01,4.999921528729113218e-01,-2.646997860624177079e+00,-4.197499870713907733e-01
1.052000000000000000e+10,4.637497711069543116e-01,4.999923550345617418e-01,-2.656082040470427064e+00,-4.216758505212182540e-01
1.052500000000000000e+10,4.638310970174870373e-01,4.999925523245090098e-01,-2.665056455322110551e+00,-4.235824033184153459e-01
1.053000000000000000e+10,4.639126970325417321e-01,4.999927448507024974e-01,-2.673909518625062098e+00,-4.254670399860838170e-01
1.053500000000000000e+10,4.639947185059669077e-01,4.999929327189567285e-01,-2.682629918702519323e+00,-4.273271950462285140e-01
1.054000000000000000e+10,4.640773091736774547e-01,4.999931160329864621e-01,-2.691206641666529009e+00,-4.291603491434117235e-01
1.054500000000000000e+10,4.641606168197277005e-01,4.999932948944419420e-01,-2.699628993933054666e+00,-4.309640351867624064e-01
1.055000000000000000e+10,4.642447889371268399e-01,4.999934694029433135e-01,-2.707886624264188136e+00,-4.327358444842850371e-01
1.055500000000000000e+10,4.643299723845588090e-01,4.999936396561149299e-01,-2.715969545260378482e+00,-4.344734328424472158e-01
1.056000000000000000e+10,4.644163130402526596e-01,4.999938057496189914e-01,-2.723868154224811100e+00,-4.361745266030926382e-01
1.056500000000000000e+10,4.645039554543156646e-01,4.999939677771891855e-01,-2.731573253322507000e+00,-4.378369285891432483e-01
1.057000000000000000e+10,4.645930425009104914e-01,4.999941258306633274e-01,-2.739076068957603027e+00,-4.394585239301670443e-01
1.057500000000000000e+10,4.646837150316876497e-01,4.999942800000162224e-01,-2.746368270293060299e+00,-4.410372857385941314e-01
1.058000000000000000e+10,4.647761115319404279e-01,4.999944303733915296e-01,-2.753441986839236577e+00,-4.425712806074931782e-01
1.058500000000000000e+10,4.648703677809895574e-01,4.999945770371337361e-01,-2.760289825039342837e+00,-4.440586739009382278e-01
1.059000000000000000e+10,4.649666165182834709e-01,4.999947200758195209e-01,-2.766904883783365854e+00,-4.454977348086830435e-01
1.059500000000000000e+10,4.650649871167595872e-01,4.999948595722884526e-01,-2.773280768784323502e+00,-4.468868411373926319e-01
1.060000000000000000e+10,4.651656052649581485e-01,4.999949956076736868e-01,-2.779411605755276682e+00,-4.482244838118581987e-01
1.060500000000000000e+10,4.652685926593928545e-01,4.999951282614322201e-01,-2.785292052329068291e+00,-4.495092710607008213e-01
1.061000000000000000e+10,4.653740667086401217e-01,4.999952576113743663e-01,-2.790917308667737018e+00,-4.507399322626033378e-01
1.061500000000000000e+10,4.654821402505531780e-01,4.999953837336933438e-01,-2.796283126713527967e+00,-4.519153214307685129e-01
1.062000000000000000e+10,4.655929212839773346e-01,4.999955067029940303e-01,-2.801385818038566899e+00,-4.530344203151260851e-01
1.062500000000000000e+10,4.657065127162549056e-01,4.999956265923216070e-01,-2.806222260256554080e+00,-4.540963411039965480e-01
1.063000000000000000e+10,4.658230121277146529e-01,4.999957434731898687e-01,-2.810789901965300874e+00,-4.551003287090391591e-01
1.063500000000000000e+10,4.659425115543023854e-01,4.999958574156085356e-01,-2.815086766195697088e+00,-4.560457626198064496e-01
1.064000000000000000e+10,4.660650972893404242e-01,4.999959684881112310e-01,-2.819111452348944002e+00,-4.569321583166978673e-01
1.064500000000000000e+10,4.661908497053418587e-01,4.999960767577820153e-01,-2.822863136610695545e+00,-4.577591682337636136e-01
1.065000000000000000e+10,4.663198430966744024e-01,4.999961822902821984e-01,-2.826341570837500150e+00,-4.585265822655198997e-01
1.065500000000000000e+10,4.664521455437437569e-01,4.999962851498765959e-01,-2.829547079917734465e+00,-4.592343278146869823e-01
1.066000000000000000e+10,4.665878187992151815e-01,4.999963853994591756e-01,-2.832480557616089634e+00,-4.598824693805659836e-01
1.066500000000000000e+10,4.667269181967136915e-01,4.999964831005789256e-01,-2.835143460917377123e+00,-4.604712076905358442e-01
1.067000000000000000e+10,4.668694925822302055e-01,4.999965783134644459e-01,-2.837537802892114325e+00,-4.610008783799114385e-01
1.067500000000000000e+10,4.670155842683887393e-01,4.999966710970492612e-01,-2.839666144112849011e+00,-4.614719502281013908e-01
1.068000000000000000e+10,4.671652290115574924e-01,4.999967615089956352e-01,-2.841531582656338983e+00,-4.618850229615829583e-01
1.068500000000000000e+10,4.673184560116481756e-01,4.999968496057189404e-01,-2.843137742732871232e+00,-4.622408246367353257e-01
1.069000000000000000e+10,4.674752879343302969e-01,4.999969354424111390e-01,-2.844488761989567127e+00,-4.625402086179088990e-01
1.069500000000000000e+10,4.676357409552394095e-01,4.999970190730641528e-01,-2.845589277539908313e+00,-4.627841501683139791e-01
1.070000000000000000e+10,4.677998248256515224e-01,4.999971005504927346e-01,-2.846444410776744594e+00,-4.629737426733501193e-01
1.070500000000000000e+10,4.679675429589485458e-01,4.999971799263570604e-01,-2.847059751030441177e+00,-4.631101935178048024e-01
1.071000000000000000e+10,4.681388925371251508e-01,4.999972572511848790e-01,-2.847441338138138711e+00,-4.631948196400179629e-01
1.071500000000000000e+10,4.683138646364472524e-01,4.999973325743935493e-01,-2.847595643993500847e+00,-4.632290427874717897e-01
1.072000000000000000e+10,4.684924443713042730e-01,4.999974059443114127e-01,-2.847529553149696913e+00,-4.632143844994951465e-01
1.072500000000000000e+10,4.686746110552037492e-01,4.999974774081991091e-01,-2.847250342550853297e+00,-4.631524608436915491e-01
1.073000000000000000e+10,4.688603383777805167e-01,4.999975470122703380e-01,-2.846765660469548820e+00,-4.630449769334558097e-01
1.073500000000000000e+10,4.690495945966347557e-01,4.999976148017123978e-01,-2.846083504729365110e+00,-4.628937212543884350e-01
1.074000000000000000e+10,4.692423427427481197e-01,4.999976808207064471e-01,-2.845212200292868587e+00,-4.627005598277201814e-01
1.074500000000000000e+10,4.694385408382164004e-01,4.999977451124473227e-01,-2.844160376295997494e+00,-4.624674302388767089e-01
1.075000000000000000e+10,4.696381421249659072e-01,4.999978077191631343e-01,-2.842936942610021944e+00,-4.621963355591374167e-01
1.075500000000000000e+10,4.698410953031368353e-01,4.999978686821343055e-01,-2.841551066011884785e+00,-4.618893381879362048e-01
1.076000000000000000e+10,4.700473447777886449e-01,4.999979280417127248e-01,-2.840012146043312313e+00,-4.615485536428388658e-01
1.076500000000000000e+10,4.702568309125844670e-01,4.999979858373402308e-01,-2.838329790637583283e+00,-4.611761443233919344e-01
1.077000000000000000e+10,4.704694902891462527e-01,4.999980421075668202e-01,-2.836513791591670053e+00,-4.607743132741993763e-01
1.077500000000000000e+10,4.706852559707582206e-01,4.999980968900687439e-01,-2.834574099959452198e+00,-4.603452979714781623e-01
1.078000000000000000e+10,4.709040577691406826e-01,4.999981502216661600e-01,-2.832520801439377234e+00,-4.598913641561304111e-01
1.078500000000000000e+10,4.711258225130864896e-01,4.999982021383403419e-01,-2.830364091827853201e+00,-4.594147997351514245e-01
1.079000000000000000e+10,4.713504743177230893e-01,4.999982526752509981e-01,-2.828114252606464873e+00,-4.589179087716933614e-01
1.079500000000000000e+10,4.715779348532931348e-01,4.999983018667530366e-01,-2.825781626728407936e+00,-4.584030055827045258e-01
1.080000000000000000e+10,4.718081236123470301e-01,4.999983497464128290e-01,-2.823376594666210160e+00,-4.578724089614899517e-01
1.080500000000000000e+10,4.720409581743348904e-01,4.999983963470246429e-01,-2.820909550779779895e+00,-4.573284365410459351e-01
1.081000000000000000e+10,4.722763544666262470e-01,4.999984417006265169e-01,-2.818390880059820525e+00,-4.567733993123049840e-01
1.081500000000000000e+10,4.725142270210749285e-01,4.999984858385158049e-01,-2.815830935298873072e+00,-4.562095963099997986e-01
1.082000000000000000e+10,4.727544892253039421e-01,4.999985287912647736e-01,-2.813240014737853123e+00,-4.556393094770950780e-01
1.082500000000000000e+10,4.729970535679569599e-01,4.999985705887354803e-01,-2.810628340232995015e+00,-4.550647987173167541e-01
1.083000000000000000e+10,4.732418318772496635e-01,4.999986112600947608e-01,-2.808006035984135895e+00,-4.544882971437048669e-01
1.083500000000000000e+10,4.734887355522029995e-01,4.999986508338287172e-01,-2.805383107861763925e+00,-4.539120065296544659e-01
1.084000000000000000e+10,4.737376757860393695e-01,4.999986893377570407e-01,-2.802769423366762158e+00,-4.533380929674970528e-01
1.084500000000000000e+10,4.739885637812727981e-01,4.999987267990471662e-01,-2.800174692253296627e+00,-4.527686827383230472e-01
1.085000000000000000e+10,4.742413109561059992e-01,4.999987632442279284e-01,-2.797608447841907875e+00,-4.522058583954539079e-01
1.085500000000000000e+10,4.744958291418037710e-01,4.999987986992032174e-01,-2.795080029046669967e+00,-4.516516550627956983e-01
1.086000000000000000e+10,4.747520307707998044e-01,4.999988331892651905e-01,-2.792598563137140388e+00,-4.511080569481901170e-01
1.086500000000000000e+10,4.750098290553250724e-01,4.999988667391073727e-01,-2.790172949252865298e+00,-4.505769940708602705e-01
1.087000000000000000e+10,4.752691381564210227e-01,4.999988993728375353e-01,-2.787811842685236741e+00,-4.500603392010967818e-01
1.087500000000000000e+10,4.755298733432668512e-01,4.999989311139902415e-01,-2.785523639939258000e+00,-4.495599050095873128e-01
1.088000000000000000e+10,4.757919511427798342e-01,4.999989619855391143e-01,-2.783316464584657535e+00,-4.490774414229208311e-01
1.088500000000000000e+10,4.760552894795135881e-01,4.999989920099089935e-01,-2.781198153904147485e+00,-4.486146331813056776e-01
1.089000000000000000e+10,4.763198078059117102e-01,4.999990212089878705e-01,-2.779176246343903145e+00,-4.481730975938679196e-01
1.089500000000000000e+10,4.765854272230215516e-01,4.999990496041386567e-01,-2.777257969769833856e+00,-4.477543824865398703e-01
1.090000000000000000e+10,4.768520705918092850e-01,4.999990772162102859e-01,-2.775450230531178342e+00,-4.473599643371295453e-01
1.090500000000000000e+10,4.771196626352489645e-01,4.999991040655493157e-01,-2.773759603331404922e+00,-4.469912465918980393e-01
1.091000000000000000e+10,4.773881300313791987e-01,4.999991301720107528e-01,-2.772192321904991985e+00,-4.466495581577778484e-01
1.091500000000000000e+10,4.776574014975673577e-01,4.999991555549688771e-01,-2.770754270497425953e+00,-4.463361520642574742e-01
1.092000000000000000e+10,4.779274078662191227e-01,4.999991802333278446e-01,-2.769450976144456344e+00,-4.460522042888743766e-01
1.092500000000000000e+10,4.781980821522009983e-01,4.999992042255321234e-01,-2.768287601745981874e+00,-4.457988127403411660e-01
1.093000000000000000e+10,4.784693596122643888e-01,4.999992275495765970e-01,-2.767268939928794858e+00,-4.455769963933501332e-01
1.093500000000000000e+10,4.787411777967553461e-01,4.999992502230166669e-01,-2.766399407691975121e+00,-4.453876945692997191e-01
1.094000000000000000e+10,4.790134765939197403e-01,4.999992722629779118e-01,-2.765683041827904365e+00,-4.452317663573236439e-01
1.094500000000000000e+10,4.792861982671101639e-01,4.999992936861659132e-01,-2.765123495111774243e+00,-4.451099901703307049e-01
1.095000000000000000e+10,4.795592874852046550e-01,4.999993145088754143e-01,-2.764724033251591440e+00,-4.450230634309275679e-01
1.095500000000000000e+10,4.798326913465577603e-01,4.999993347469997018e-01,-2.764487532590909069e+00,-4.449716023825299738e-01
1.096000000000000000e+10,4.801063593967876963e-01,4.999993544160395986e-01,-2.764416478555929757e+00,-4.449561420212253537e-01
1.096500000000000000e+10,4.803802436407174081e-01,4.999993735311124010e-01,-2.764512964838693243e+00,-4.449771361443690676e-01
1.097000000000000000e+10,4.806542985487772257e-01,4.999993921069605385e-01,-2.764778693307979651e+00,-4.450349575122830581e-01
1.097500000000000000e+10,4.809284810581632708e-01,4.999994101579599559e-01,-2.765214974639275347e+00,-4.451298981197800986e-01
1.098000000000000000e+10,4.812027505690507079e-01,4.999994276981287733e-01,-2.765822729655499579e+00,-4.452621695747225328e-01
1.098500000000000000e+10,4.814770689361352884e-01,4.999994447411350573e-01,-2.766602491369775763e+00,-4.454319035811545868e-01
1.099000000000000000e+10,4.817514004558088869e-01,4.999994613003051480e-01,-2.767554407721913634e+00,-4.456391525250356089e-01
1.099500000000000000e+10,4.820257118491909076e-01,4.999994773886314303e-01,-2.768678244999903448e+00,-4.458838901609328831e-01
1.100000000000000000e+10,4.822999722413158219e-01,4.999994930187799946e-01,-2.769973391937962326e+00,-4.461660123984817483e-01
1.100500000000000000e+10,4.825741531366821158e-01,4.999995082030980198e-01,-2.771438864482447251e+00,-4.464853381877587069e-01
1.101000000000000000e+10,4.828482283914333761e-01,4.999995229536214336e-01,-2.773073311216951886e+00,-4.468416105030954544e-01
1.101500000000000000e+10,4.831221741823522042e-01,4.999995372820820183e-01,-2.774875019437663237e+00,-4.472344974251681871e-01
1.102000000000000000e+10,4.833959689729160347e-01,4.999995511999143494e-01,-2.776841921869912078e+00,-4.476635933215187269e-01
1.102500000000000000e+10,4.836695934765901095e-01,4.999995647182629011e-01,-2.778971604016620578e+00,-4.481284201259384536e-01
1.103000000000000000e+10,4.839430306175465657e-01,4.999995778479887076e-01,-2.781261312128844310e+00,-4.486284287173530894e-01
1.103500000000000000e+10,4.842162654889894946e-01,4.999995905996761913e-01,-2.783707961788369545e+00,-4.491630003990775277e-01
1.104000000000000000e+10,4.844892853092613860e-01,4.999996029836393796e-01,-2.786308147091778320e+00,-4.497314484794641132e-01
1.104500000000000000e+10,4.847620793758586344e-01,4.999996150099284553e-01,-2.789058150424613913e+00,-4.503330199550339419e-01
1.105000000000000000e+10,4.850346390175357958e-01,4.999996266883360851e-01,-2.791953952813962303e+00,-4.509668972973306378e-01
1.105500000000000000e+10,4.853069575446076200e-01,4.999996380284031927e-01,-2.794991244846565248e+00,-4.516322003446596733e-01
1.106000000000000000e+10,4.855790301975846379e-01,4.999996490394252313e-01,-2.798165438138996208e+00,-4.523279882999120538e-01
1.106500000000000000e+10,4.858508540942708676e-01,4.999996597304578461e-01,-2.801471677345346745e+00,-4.530532618355535002e-01
1.107000000000000000e+10,4.861224281754252807e-01,4.999996701103227581e-01,-2.804904852686791905e+00,-4.538069653067321463e-01
1.107500000000000000e+10,4.863937531490984401e-01,4.999996801876132047e-01,-2.808459612986269338e+00,-4.545879890732643647e-01
1.108000000000000000e+10,4.866648314337380099e-01,4.999996899706994347e-01,-2.812130379190100893e+00,-4.553951719309855539e-01
1.108500000000000000e+10,4.869356671001670578e-01,4.999996994677340933e-01,-2.815911358357313432e+00,-4.562273036527101366e-01
1.109000000000000000e+10,4.872062658125270174e-01,4.999997086866574958e-01,-2.819796558095690298e+00,-4.570831276386313480e-01
1.109500000000000000e+10,4.874766347682629175e-01,4.999997176352026784e-01,-2.823779801422234836e+00,-4.579613436756201361e-01
1.110000000000000000e+10,4.877467826372417492e-01,4.999997263209004505e-01,-2.827854742024018542e+00,-4.588606108043914444e-01
1.110500000000000000e+10,4.880167195001015590e-01,4.999997347510843348e-01,-2.832014879893999915e+00,-4.597795502930692724e-01
1.111000000000000000e+10,4.882864567858751226e-01,4.999997429328953413e-01,-2.836253577314262753e+00,-4.607167487150206631e-01
1.111500000000000000e+10,4.885560072090198158e-01,4.999997508732865192e-01,-2.840564075157830271e+00,-4.616707611283387136e-01
1.112000000000000000e+10,4.888253847058929291e-01,4.999997585790277865e-01,-2.844939509478241924e+00,-4.626401143536719163e-01
1.112500000000000000e+10,4.890946043707827262e-01,4.999997660567102042e-01,-2.849372928354255041e+00,-4.636233103464222349e-01
1.113000000000000000e+10,4.893636823915608614e-01,4.999997733127504729e-01,-2.853857308955334293e+00,-4.646188296586466482e-01
1.113500000000000000e+10,4.896326359850517451e-01,4.999997803533952623e-01,-2.858385574791879602e+00,-4.656251349852895682e-01
1.114000000000000000e+10,4.899014833321986839e-01,4.999997871847252640e-01,-2.862950613112326792e+00,-4.666406747886132633e-01
1.114500000000000000e+10,4.901702435131334301e-01,4.999997938126593544e-01,-2.867545292407607249e+00,-4.676638869939430121e-01
1.115000000000000000e+10,4.904389364422109820e-01,4.999998002429586474e-01,-2.872162479981832828e+00,-4.686932027490885444e-01
1.115500000000000000e+10,4.907075828031338682e-01,4.999998064812303245e-01,-2.876795059546509492e+00,-4.697270502390371583e-01
1.116000000000000000e+10,4.909762039842533454e-01,4.999998125329315757e-01,-2.881435948794409008e+00,-4.707638585468235659e-01
1.116500000000000000e+10,4.912448220141423239e-01,4.999998184033731530e-01,-2.886078116907340174e+00,-4.718020615506274273e-01
1.117000000000000000e+10,4.915134594975512083e-01,4.999998240977233110e-01,-2.890714601951609009e+00,-4.728401018466004135e-01
1.117500000000000000e+10,4.917821395518598426e-01,4.999998296210110826e-01,-2.895338528113426513e+00,-4.738764346861453758e-01
1.118000000000000000e+10,4.920508857441154849e-01,4.999998349781298868e-01,-2.899943122725802791e+00,-4.749095319157679018e-01
1.118500000000000000e+10,4.923197220287880982e-01,4.999998401738409703e-01,-2.904521733037919162e+00,-4.759378859070669820e-01
1.119000000000000000e+10,4.925886726863498710e-01,4.999998452127768500e-01,-2.909067842677475646e+00,-4.769600134639050415e-01
1.119500000000000000e+10,4.928577622627842159e-01,4.999998500994442541e-01,-2.913575087756036019e+00,-4.779744596932863354e-01
1.120000000000000000e+10,4.931270155101578068e-01,4.999998548382275088e-01,-2.918037272567866047e+00,-4.789798018262014789e-01
1.120500000000000000e+10,4.933964573283562416e-01,4.999998594333917024e-01,-2.922448384832422086e+00,-4.799746529742667800e-01
1.121000000000000000e+10,4.936661127081101164e-01,4.999998638890856273e-01,-2.926802610431550988e+00,-4.809576658078575928e-01
1.121500000000000000e+10,4.939360066754133194e-01,4.999998682093446667e-01,-2.931094347593068861e+00,-4.819275361412915792e-01
1.122000000000000000e+10,4.942061642374613317e-01,4.999998723980937920e-01,-2.935318220473179363e+00,-4.828830064105291697e-01
1.122500000000000000e+10,4.944766103302121740e-01,4.999998764591503941e-01,-2.939469092091933522e+00,-4.838228690290422573e-01
1.123000000000000000e+10,4.947473697676652571e-01,4.999998803962270588e-01,-2.943542076576794564e+00,-4.847459696075174795e-01
1.123500000000000000e+10,4.950184671929903080e-01,4.999998842129341203e-01,-2.947532550671899898e+00,-4.856512100235058638e-01
1.124000000000000000e+10,4.952899270315643809e-01,4.999998879127825480e-01,-2.951436164471997081e+00,-4.865375513273542118e-01
1.124500000000000000e+10,4.955617734460487922e-01,4.999998914991861110e-01,-2.955248851342880290e+00,-4.874040164713605572e-01
1.125000000000000000e+10,4.958340302935483335e-01,4.999998949754643762e-01,-2.958966836992259708e+00,-4.882496928495846378e-01
1.125500000000000000e+10,4.961067210849745002e-01,4.999998983448447065e-01,-2.962586647658254524e+00,-4.890737346365308102e-01
1.126000000000000000e+10,4.963798689466371594e-01,4.999999016104650917e-01,-2.966105117385225753e+00,-4.898753649135985100e-01
1.126500000000000000e+10,4.966534965841648552e-01,4.999999047753759807e-01,-2.969519394360300435e+00,-4.906538775731619229e-01
1.127000000000000000e+10,4.969276262487666296e-01,4.999999078425430010e-01,-2.972826946287123295e+00,-4.914086389910529151e-01
1.127500000000000000e+10,4.972022797059060251e-01,4.999999108148490135e-01,-2.976025564777033061e+00,-4.921390894592737597e-01
1.128000000000000000e+10,4.974774782063987599e-01,4.999999136950960543e-01,-2.979113368741531431e+00,-4.928447443718700915e-01
1.128500000000000000e+10,4.977532424599539485e-01,4.999999164860079448e-01,-2.982088806773907308e+00,-4.935251951580920116e-01
1.129000000000000000e+10,4.980295926111757421e-01,4.999999191902319007e-01,-2.984950658511612787e+00,-4.941801099581508705e-01
1.129500000000000000e+10,4.983065482180051298e-01,4.999999218103406973e-01,-2.987698034975307060e+00,-4.948092340382047594e-01
1.130000000000000000e+10,4.985841282326026191e-01,4.999999243488347789e-01,-2.990330377884268032e+00,-4.954123899424424105e-01
1.130500000000000000e+10,4.988623509846271120e-01,4.999999268081439241e-01,-2.992847457952230172e+00,-4.959894773815072266e-01
1.131000000000000000e+10,4.991412341668847730e-01,4.999999291906293553e-01,-2.995249372171629787e+00,-4.965404728577903493e-01
1.131500000000000000e+10,4.994207948232834426e-01,4.999999314985854593e-01,-2.997536540098431956e+00,-4.970654290294772570e-01
1.132000000000000000e+10,4.997010493390510177e-01,4.999999337342413974e-01,-2.999709699153688014e+00,-4.975644738165320158e-01
1.132500000000000000e+10,4.999820134331157684e-01,4.999999358997631593e-01,-3.001769898961825334e+00,-4.980378092530750589e-01
1.133000000000000000e+10,5.002637021525945249e-01,4.999999379972550062e-01,-3.003718494749663570e+00,-4.984857100919021233e-01
1.133500000000000000e+10,5.005461298692738259e-01,4.999999400287613027e-01,-3.005557139833647362e+00,-4.989085221680509274e-01
1.134000000000000000e+10,5.008293102780020378e-01,4.999999419962680158e-01,-3.007287777226521630e+00,-4.993066605295224392e-01
1.134500000000000000e+10,5.011132563968623277e-01,4.999999439017042135e-01,-3.008912630397820642e+00,-4.996806073443046392e-01
1.135000000000000000e+10,5.013979805690300662e-01,4.999999457469438413e-01,-3.010434193225907329e+00,-5.000309095938992865e-01
1.135500000000000000e+10,5.016834944661696660e-01,4.999999475338068322e-01,-3.011855219182103305e+00,-5.003581765644702362e-01
1.136000000000000000e+10,5.019698090932729340e-01,4.999999492640610499e-01,-3.013178709790298893e+00,-5.006630771475935049e-01
1.136500000000000000e+10,5.022569347947671847e-01,4.999999509394232877e-01,-3.014407902407756801e+00,-5.009463369633357921e-01
1.137000000000000000e+10,5.025448812617958616e-01,4.999999525615608786e-01,-3.015546257375270489e+00,-5.012087353190812777e-01
1.137500000000000000e+10,5.028336575404999120e-01,4.999999541320928609e-01,-3.016597444586596843e+00,-5.014511020180711931e-01
1.138000000000000000e+10,5.031232720411903392e-01,4.999999556525915323e-01,-3.017565329528967055e+00,-5.016743140321120453e-01
1.138500000000000000e+10,5.034137325482412884e-01,4.999999571245835606e-01,-3.018453958847797214e+00,-5.018792920532697543e-01
1.139000000000000000e+10,5.037050462305914245e-01,4.999999585495512600e-01,-3.019267545489961790e+00,-5.020669969396438503e-01
1.139500000000000000e+10,5.039972196527033876e-01,4.999999599289338126e-01,-3.020010453480911572e+00,-5.022384260705070602e-01
1.140000000000000000e+10,5.042902587858487662e-01,4.999999612641284341e-01,-3.020687182391468273e+00,-5.023946096261469041e-01
1.140500000000000000e+10,5.045841690195885798e-01,4.999999625564916506e-01,-3.021302351550554821e+00,-5.025366068077565807e-01
1.141000000000000000e+10,5.048789551733280367e-01,4.999999638073402419e-01,-3.021860684060321489e+00,-5.026655020126367113e-01
1.141500000000000000e+10,5.051746215078186664e-01,4.999999650179524080e-01,-3.022366990669810072e+00,-5.027824009797465798e-01
1.142000000000000000e+10,5.054711717365028001e-01,4.999999661895688785e-01,-3.022826153563164198e+00,-5.028884269204354496e-01
1.142500000000000000e+10,5.057686090365935971e-01,4.999999673233939124e-01,-3.023243110117607380e+00,-5.029847166488112808e-01
1.143000000000000000e+10,5.060669360597871425e-01,4.999999684205964079e-01,-3.023622836685760262e+00,-5.030724167258364687e-01
1.143500000000000000e+10,5.063661549425206854e-01,4.999999694823106244e-01,-3.023970332455792942e+00,-5.031526796307772553e-01
1.144000000000000000e+10,5.066662673157089625e-01,4.999999705096374591e-01,-3.024290603441779357e+00,-5.032266599731303192e-01
1.144500000000000000e+10,5.069672743138683435e-01,4.999999715036452241e-01,-3.024588646655181901e+00,-5.032955107575880493e-01
1.145000000000000000e+10,5.072691765835862787e-01,4.999999724653705901e-01,-3.024869434507009291e+00,-5.033603797140362435e-01
1.145500000000000000e+10,5.075719742912786492e-01,4.999999733958193637e-01,-3.025137899488485438e+00,-5.034224057039566880e-01
1.146000000000000000e+10,5.078756671302042669e-01,4.999999742959675419e-01,-3.025398919176244483e+00,-5.034827152139429440e-01
1.146500000000000000e+10,5.081802543266955574e-01,4.999999751667620340e-01,-3.025657301606274441e+00,-5.035424189464046130e-01
1.147000000000000000e+10,5.084857346456119753e-01,4.999999760091215495e-01,-3.025917771058834749e+00,-5.036026085168621158e-01
1.147500000000000000e+10,5.087921063949815137e-01,4.999999768239372644e-01,-3.026184954294475649e+00,-5.036643532665450174e-01
1.148000000000000000e+10,5.090993674298666116e-01,4.999999776120738204e-01,-3.026463367279145888e+00,-5.037286971983336858e-01
1.148500000000000000e+10,5.094075151554464664e-01,4.999999783743698245e-01,-3.026757402434316901e+00,-5.037966560434399277e-01
1.149000000000000000e+10,5.097165465293639341e-01,4.999999791116387371e-01,-3.027071316445717919e+00,-5.038692144655421146e-01
1.149500000000000000e+10,5.100264580633636635e-01,4.999999798246696492e-01,-3.027409218661949009e+00,-5.039473234084206332e-01
1.150000000000000000e+10,5.103372458242637633e-01,4.999999805142277820e-01,-3.027775060112174899e+00,-5.040318975925759393e-01
1.150500000000000000e+10,5.106489054343418266e-01,4.999999811810553196e-01,-3.028172623169569366e+00,-5.041238131656262667e-01
1.151000000000000000e+10,5.109614320711836077e-01,4.999999818258720752e-01,-3.028605511885092305e+00,-5.042239055107708978e-01
1.151500000000000000e+10,5.112748204670812813e-01,4.999999824493759348e-01,-3.029077143013687579e+00,-5.043329672169720723e-01
1.152000000000000000e+10,5.115890649080578889e-01,4.999999830522438016e-01,-3.029590737752795526e+00,-5.044517462140125641e-01
1.152500000000000000e+10,5.119041592326286638e-01,4.999999836351319282e-01,-3.030149314210815348e+00,-5.045809440750728125e-01
1.153000000000000000e+10,5.122200968303808333e-01,4.999999841986766391e-01,-3.030755680620816683e+00,-5.047212144889607899e-01
1.153500000000000000e+10,5.125368706404992425e-01,4.999999847434948852e-01,-3.031412429312609014e+00,-5.048731619036999074e-01
1.154000000000000000e+10,5.128544731503293930e-01,4.999999852701848546e-01,-3.032121931453925612e+00,-5.050373403426910990e-01
1.154500000000000000e+10,5.131728963941236676e-01,4.999999857793263613e-01,-3.032886332569531440e+00,-5.052142523943288221e-01
1.155000000000000000e+10,5.134921319520724392e-01,4.999999862714815668e-01,-3.033707548844566393e+00,-5.054043483754802057e-01
1.155500000000000000e+10,5.138121709497579515e-01,4.999999867471953130e-01,-3.034587264216494606e+00,-5.056080256689128305e-01
1.156000000000000000e+10,5.141330040581650884e-01,4.999999872069957885e-01,-3.035526928257849644e+00,-5.058256282343986943e-01
1.156500000000000000e+10,5.144546214943688245e-01,4.999999876513949726e-01,-3.036527754849776439e+00,-5.060574462928622008e-01
1.157000000000000000e+10,5.147770130230538976e-01,4.999999880808890240e-01,-3.037590721644378267e+00,-5.063037161826386967e-01
1.157500000000000000e+10,5.151001679589670701e-01,4.999999884959587804e-01,-3.038716570311708498e+00,-5.065646203865807884e-01
1.158000000000000000e+10,5.154240751704803891e-01,4.999999888970703132e-01,-3.039905807565334683e+00,-5.068402877284623465e-01
1.158500000000000000e+10,5.157487230843519344e-01,4.999999892846752059e-01,-3.041158706958154490e+00,-5.071307937368010332e-01
1.159000000000000000e+10,5.160740996918434798e-01,4.999999896592110527e-01,-3.042475311438344487e+00,-5.074361611739532929e-01
1.159500000000000000e+10,5.164001925563096451e-01,4.999999900211019588e-01,-3.043855436653171598e+00,-5.077563607280224378e-01
1.160000000000000000e+10,5.167269888223698926e-01,4.999999903707587068e-01,-3.045298674986431475e+00,-5.080913118648149318e-01
1.160500000000000000e+10,5.170544752268040334e-01,4.999999907085794226e-01,-3.046804400313405381e+00,-5.084408838368101868e-01
1.161000000000000000e+10,5.173826381112418549e-01,4.999999910349497423e-01,-3.048371773455062161e+00,-5.088048968457468124e-01
1.161500000000000000e+10,5.177114634367790957e-01,4.999999913502433113e-01,-3.049999748311505332e+00,-5.091831233551677993e-01
1.162000000000000000e+10,5.180409368005917115e-01,4.999999916548220624e-01,-3.051687078652574492e+00,-5.095752895488994128e-01
1.162500000000000000e+10,5.183710434546389134e-01,4.999999919490365485e-01,-3.053432325541687309e+00,-5.099810769311277081e-01
1.163000000000000000e+10,5.187017683265040535e-01,4.999999922332264424e-01,-3.055233865367015245e+00,-5.104001240633628811e-01
1.163500000000000000e+10,5.190330960424657247e-01,4.999999925077207030e-01,-3.057089898452403087e+00,-5.108320284332672490e-01
1.164000000000000000e+10,5.193650109528050729e-01,4.999999927728379090e-01,-3.058998458218356031e+00,-5.112763484498938915e-01
1.164500000000000000e+10,5.196974971594083836e-01,4.999999930288865357e-01,-3.060957420861842859e+00,-5.117326055595610157e-01
1.165000000000000000e+10,5.200305385456632790e-01,4.999999932761655108e-01,-3.062964515521738207e+00,-5.122002864761463492e-01
1.165500000000000000e+10,5.203641188086504110e-01,4.999999935149641028e-01,-3.065017334895084211e+00,-5.126788455192219374e-01
1.166000000000000000e+10,5.206982214936218822e-01,4.999999937455626431e-01,-3.067113346267686502e+00,-5.131677070530258344e-01
1.166500000000000000e+10,5.210328300307268679e-01,4.999999939682323591e-01,-3.069249902920917705e+00,-5.136662680188615049e-01
1.167000000000000000e+10,5.213679277739302620e-01,4.999999941832360406e-01,-3.071424255875115250e+00,-5.141739005530983064e-01
1.167500000000000000e+10,5.217034980420549584e-01,4.999999943908280398e-01,-3.073633565928450828e+00,-5.146899546825349780e-01
1.168000000000000000e+10,5.220395241618748239e-01,4.999999945912546040e-01,-3.075874915948915156e+00,-5.152137610884972574e-01
1.168500000000000000e+10,5.223759895131211417e-01,4.999999947847541537e-01,-3.078145323375560682e+00,-5.157446339305875593e-01
1.169000000000000000e+10,5.227128775753191459e-01,4.999999949715574488e-01,-3.080441752884385487e+00,-5.162818737207071074e-01
1.169500000000000000e+10,5.230501719762604695e-01,4.999999951518879771e-01,-3.082761129172713943e+00,-5.168247702374779706e-01
1.170000000000000000e+10,5.233878565420015949e-01,4.999999953259619545e-01,-3.085100349815577570e+00,-5.173726054709606448e-01
1.170500000000000000e+10,5.237259153481643725e-01,4.999999954939886582e-01,-3.087456298146404876e+00,-5.179246565871384878e-01
1.171000000000000000e+10,5.240643327723655265e-01,4.999999956561707593e-01,-3.089825856114052360e+00,-5.184801989014027335e-01
1.171500000000000000e+10,5.244030935475473276e-01,4.999999958127043231e-01,-3.092205917067611942e+00,-5.190385088499704924e-01
1.172000000000000000e+10,5.247421828159877233e-01,4.999999959637790869e-01,-3.094593398420277808e+00,-5.195988669479663091e-01
1.172500000000000000e+10,5.250815861837344611e-01,4.999999961095786816e-01,-3.096985254143489463e+00,-5.201605607227004491e-01
1.173000000000000000e+10,5.254212897752008615e-01,4.999999962502807982e-01,-3.099378487042633523e+00,-5.207228876105374216e-01
1.173500000000000000e+10,5.257612802876578950e-01,4.999999963860574104e-01,-3.101770160766067264e+00,-5.212851578056862945e-01
1.174000000000000000e+10,5.261015450453262465e-01,4.999999965170748850e-01,-3.104157411499655517e+00,-5.218466970491888457e-01
1.174500000000000000e+10,5.264420720527783759e-01,4.999999966434942045e-01,-3.106537459299816284e+00,-5.224068493464246732e-01
1.175000000000000000e+10,5.267828500473463738e-01,4.999999967654710775e-01,-3.108907619019146473e+00,-5.229649796015520824e-01
1.175500000000000000e+10,5.271238685502135368e-01,4.999999968831561614e-01,-3.111265310779721016e+00,-5.235204761574296928e-01
1.176000000000000000e+10,5.274651179158955649e-01,4.999999969966952285e-01,-3.113608069950837276e+00,-5.240727532298339320e-01
1.176500000000000000e+10,5.278065893797633246e-01,4.999999971062292770e-01,-3.115933556589359110e+00,-5.246212532250120741e-01
1.177000000000000000e+10,5.281482751033232947e-01,4.999999972118946978e-01,-3.118239564302962563e+00,-5.251654489300370265e-01
1.177500000000000000e+10,5.284901682168960946e-01,4.999999973138234410e-01,-3.120524028498417479e+00,-5.257048455657871155e-01
1.178000000000000000e+10,5.288322628594247510e-01,4.999999974121430157e-01,-3.122785033979602609e+00,-5.262389826929334546e-01
1.178500000000000000e+10,5.291745542150592119e-01,4.999999975069768787e-01,-3.125020821862170006e+00,-5.267674359618041979e-01
1.179000000000000000e+10,5.295170385462635299e-01,4.999999975984443790e-01,-3.127229795774780996e+00,-5.272898186976895385e-01
1.179500000000000000e+10,5.298597132231098739e-01,4.999999976866608686e-01,-3.129410527319418822e+00,-5.278057833137663746e-01
1.180000000000000000e+10,5.302025767485221142e-01,4.999999977717380362e-01,-3.131561760766566227e+00,-5.283150225446118231e-01
1.180500000000000000e+10,5.305456287791796566e-01,4.999999978537836842e-01,-3.133682416964100881e+00,-5.288172704940425906e-01
1.181000000000000000e+10,5.308888701418552625e-01,4.999999979329022848e-01,-3.135771596442193498e+00,-5.293123034918676417e-01
1.181500000000000000e+10,5.312323028449450479e-01,4.999999980091947016e-01,-3.137828581699865893e+00,-5.297999407550173512e-01
1.182000000000000000e+10,5.315759300850020352e-01,4.999999980827584123e-01,-3.139852838662569035e+00,-5.302800448494573438e-01
1.182500000000000000e+10,5.319197562480633135e-01,4.999999981536877303e-01,-3.141844017303642822e+00,-5.307525219502133851e-01
1.183000000000000000e+10,5.322637869056473514e-01,4.999999982220738604e-01,-3.143801951426410390e+00,-5.312173218978566425e-01
1.183500000000000000e+10,5.326080288052528200e-01,4.999999982880048988e-01,-3.145726657607273324e+00,-5.316744380507534284e-01
1.184000000000000000e+10,5.329524898552817636e-01,4.999999983515660551e-01,-3.147618333304109672e+00,-5.321239069334275928e-01
1.184500000000000000e+10,5.332971791042733223e-01,4.999999984128395969e-01,-3.149477354137885321e+00,-5.325658076823529541e-01
1.185000000000000000e+10,5.336421067144438979e-01,4.999999984719052382e-01,-3.151304270359433168e+00,-5.330002612915609728e-01
1.185500000000000000e+10,5.339872839294564910e-01,4.999999985288397508e-01,-3.153099802516762917e+00,-5.334274296613723543e-01
1.186000000000000000e+10,5.343327230364827152e-01,4.999999985837175753e-01,-3.154864836342256673e+00,-5.338475144546150908e-01
1.186500000000000000e+10,5.346784373225529352e-01,4.999999986366104876e-01,-3.156600416882414883e+00,-5.342607557655838502e-01
1.187000000000000000e+10,5.350244410252893434e-01,4.999999986875879321e-01,-3.158307741896517751e+00,-5.346674306079635119e-01
1.187500000000000000e+10,5.353707492781155652e-01,4.999999987367170218e-01,-3.159988154553834860e+00,-5.350678512288127298e-01
1.188000000000000000e+10,5.357173780500678051e-01,4.999999987840624827e-01,-3.161643135462228749e+00,-5.354623632565433944e-01
1.188500000000000000e+10,5.360643440803742887e-01,4.999999988296870423e-01,-3.163274294064131631e+00,-5.358513436916392259e-01
1.189000000000000000e+10,5.364116648079815253e-01,4.999999988736510970e-01,-3.164883359438737109e+00,-5.362351987496032368e-01
1.189500000000000000e+10,5.367593582962641996e-01,4.999999989160132108e-01,-3.166472170551996257e+00,-5.366143615663145905e-01
1.190000000000000000e+10,5.371074431531398519e-01,4.999999989568297831e-01,-3.168042665998492602e+00,-5.369892897766055384e-01
1.190500000000000000e+10,5.374559384468780010e-01,4.999999989961553815e-01,-3.169596873281603333e+00,-5.373604629774382246e-01
1.191000000000000000e+10,5.378048636178923703e-01,4.999999990340427414e-01,-3.171136897680486566e+00,-5.377283800875845010e-01
1.191500000000000000e+10,5.381542383868426205e-01,4.999999990705426556e-01,-3.172664910754234846e+00,-5.380935566161273442e-01
1.192000000000000000e+10,5.385040826593837648e-01,4.999999991057044180e-01,-3.174183138535245252e+00,-5.384565218525112495e-01
1.192500000000000000e+10,5.388544164279405191e-01,4.999999991395753796e-01,-3.175693849465230922e+00,-5.388178159911520826e-01
1.193000000000000000e+10,5.392052596708768464e-01,4.999999991722015036e-01,-3.177199342128432136e+00,-5.391779872038779953e-01
1.193500000000000000e+10,5.395566322494840250e-01,4.999999992036270324e-01,-3.178701932837631361e+00,-5.395375886736613058e-01


==> fig-temporal-dynamics-obrien_2014.csv <==
t,rpm_5_lossless,norpm_5_lossless,rpm_4_lossless,norpm_4_lossless,rpm_5_lossy,norpm_5_lossy,rpm_4_lossy,norpm_4_lossy
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.949683531626299735e-12,1.000018341571937919e+00,1.000014601857220686e+00,1.000017011517042587e+00,1.000013542699283331e+00,9.997371133621153483e-01,9.996992764880112681e-01,9.997933209994263049e-01,9.997627841016262229e-01
7.899367063252599471e-12,1.000073366939039810e+00,1.000058407303712649e+00,1.000068046439738234e+00,1.000054170233059647e+00,9.995109544211545627e-01,9.994278245985069864e-01,9.996206846178660177e-01,9.995526884169053661e-01
1.184905059487890001e-11,1.000165078055189838e+00,1.000131415963970483e+00,1.000153105882797044e+00,1.000121880909129457e+00,9.993214899431558385e-01,9.991856125522869947e-01,9.994820611535105703e-01,9.993696837591015125e-01
1.579873412650519894e-11,1.000293478176938589e+00,1.000233627212153031e+00,1.000272191704097091e+00,1.000216671907239618e+00,9.991686880152242933e-01,9.989726083434017356e-01,9.993774216645943120e-01,9.992137398366708334e-01
1.974841765813149787e-11,1.000458571863621415e+00,1.000365040172091824e+00,1.000425306504723943e+00,1.000338539279200578e+00,9.990525180435022579e-01,9.987887797395949008e-01,9.993067379682494256e-01,9.990848252553732323e-01
2.369810118975780003e-11,1.000660364977515204e+00,1.000525653717295738e+00,1.000612453629027954e+00,1.000487477949049575e+00,9.989729507511960760e-01,9.986340942827600653e-01,9.992699826393750540e-01,9.989829075204205155e-01
2.764778472138409896e-11,1.000898864684051093e+00,1.000715466470964099e+00,1.000833637164697976e+00,1.000663481713263803e+00,9.989299581766434288e-01,9.985085192893917716e-01,9.992671290095241909e-01,9.989079530386805184e-01
3.159746825301039788e-11,1.001174079452066712e+00,1.000934476805994233e+00,1.001088861942848629e+00,1.000866543241016648e+00,9.989235136714381680e-01,9.984120218510399436e-01,9.992981511658068916e-01,9.988599271209118724e-01
3.554715178463669681e-11,1.001486019054106391e+00,1.001182682845000116e+00,1.001378133538127768e+00,1.001096654074485226e+00,9.989535918985881224e-01,9.983445688347654112e-01,9.993630239498135781e-01,9.988387939840567276e-01
3.949683531626299574e-11,1.001834694566771100e+00,1.001460082460323919e+00,1.001701458268837941e+00,1.001353804629201871e+00,9.990201688307369654e-01,9.983061268836012081e-01,9.994617229565508909e-01,9.988445167535663360e-01
4.344651884788929467e-11,1.002220118371108359e+00,1.001766673274057995e+00,1.002058843197074278e+00,1.001637984194452269e+00,9.991232217484237177e-01,9.982966624170104275e-01,9.995942245333988563e-01,9.988770574657750423e-01
4.739620237951560006e-11,1.002642304153053443e+00,1.002102452658062859e+00,1.002450296128877261e+00,1.001949180933723538e+00,9.992627292383907678e-01,9.983161416313449665e-01,9.997605057790828198e-01,9.989363770703223455e-01
5.134588591114189898e-11,1.003101266903914990e+00,1.002467417733990729e+00,1.002875825614406136e+00,1.002287381885195394e+00,9.994386711919422961e-01,9.983645305003112647e-01,9.999605445426629213e-01,9.990224354326072698e-01
5.529556944276819791e-11,1.003597022920908799e+00,1.002861565373310171e+00,1.003335440948121882e+00,1.002652572962280608e+00,9.996510288033463310e-01,9.984417947754353762e-01,1.000194319422542222e+00,9.991351913362972459e-01
5.924525297439449038e-11,1.004129589807733813e+00,1.003284892197331857e+00,1.003829152168994820e+00,1.003044738954213200e+00,9.998997845682875418e-01,9.985478999865253780e-01,1.000461809765488042e+00,9.992746024858746301e-01
6.319493650602079577e-11,1.004698986475199174e+00,1.003737394577239872e+00,1.004356970060719778e+00,1.003463863526679489e+00,1.000184922282364441e+00,9.986828114421412161e-01,1.000762995665672506e+00,9.994406255092276314e-01
6.714462003764710116e-11,1.005305233141896126e+00,1.004219068634120138e+00,1.004918906151953228e+00,1.003909929222500663e+00,1.000506427039636659e+00,9.988464942300651073e-01,1.001097857963733073e+00,9.996332159602853151e-01
7.109430356927339362e-11,1.005948351334913005e+00,1.004729910238995938e+00,1.005514972716566646e+00,1.004382917462357749e+00,1.000864285231214179e+00,9.990389132177683873e-01,1.001466378245843059e+00,9.998523283216931290e-01
7.504398710089969901e-11,1.006628363890603506e+00,1.005269915012860782e+00,1.006145182773911406e+00,1.004882808545567663e+00,1.001258484543896765e+00,9.992600330528883523e-01,1.001868538842805689e+00,1.000097916007531840e+00
7.899367063252599148e-11,1.007345294955395376e+00,1.005839078326718372e+00,1.006809550089105221e+00,1.005409581650902773e+00,1.001689013958864116e+00,9.995098181636982160e-01,1.002304322829158156e+00,1.000369931366082099e+00
8.294335416415229687e-11,1.008099169986647059e+00,1.006437395301622129e+00,1.007508089173333676e+00,1.005963214837457542e+00,1.002155863750400222e+00,9.997882327595847274e-01,1.002773714022302087e+00,1.000668325682626092e+00
8.689303769577858933e-11,1.008890015753554525e+00,1.007064860808714268e+00,1.008240815284163983e+00,1.006543685045562908e+00,1.002659025484681443e+00,1.000095240831523125e+00,1.003276696981638905e+00,1.000993049182298922e+00
9.084272122740489472e-11,1.009717860338098738e+00,1.007721469469273767e+00,1.009007744425881814e+00,1.007150968097747512e+00,1.003198492018595456e+00,1.000430806152559748e+00,1.003813257007732274e+00,1.001344051032970528e+00
9.479240475903120011e-11,1.010582733136044853e+00,1.008407215654758549e+00,1.009808893349838144e+00,1.007785038699744007e+00,1.003774257498615929e+00,1.000794892278285442e+00,1.004383380141480542e+00,1.001721279348183558e+00
9.874208829065749258e-11,1.011484664857984495e+00,1.009122093486857219e+00,1.010644279554816505e+00,1.008445870441541548e+00,1.004386317359722502e+00,1.001187462547323825e+00,1.004987053163311161e+00,1.002124681190122546e+00
1.026917718222837980e-10,1.012423687530428440e+00,1.009866096837536364e+00,1.011513921287416018e+00,1.009133435798487799e+00,1.005034668324363611e+00,1.001608480081810137e+00,1.005624263592384438e+00,1.002554202572629061e+00
1.066414553539100904e-10,1.013399834496941043e+00,1.010639219329095839e+00,1.012417837542447296e+00,1.009847706132434908e+00,1.005719308401466394e+00,1.002057907787876623e+00,1.006294999685822145e+00,1.003009788464257035e+00
1.105911388855363958e-10,1.014413140419326620e+00,1.011441454334221612e+00,1.013356048063349446e+00,1.010588651692930995e+00,1.006440236885496331e+00,1.002535708356139255e+00,1.006999250437946580e+00,1.003491382791372066e+00
1.145408224171626883e-10,1.015463641278859130e+00,1.012272794976042611e+00,1.014328573342620388e+00,1.011356241618460494e+00,1.007197454355562627e+00,1.003041844262186011e+00,1.007737005579539824e+00,1.003998928441287797e+00
1.184905059487889808e-10,1.016551374377559380e+00,1.013133234128191340e+00,1.015335434622266053e+00,1.012150443937729349e+00,1.007990962674560675e+00,1.003576277767065816e+00,1.008508255577118096e+00,1.004532367265446702e+00
1.224401894804152991e-10,1.017676378339521293e+00,1.014022764414862721e+00,1.016376653894262017e+00,1.012971225570996392e+00,1.008820764988375362e+00,1.004138970917775264e+00,1.009312991632220102e+00,1.005091640082638627e+00
1.263898730120415915e-10,1.018838693112281035e+00,1.014941378210878931e+00,1.017452253901034220e+00,1.013818552331451794e+00,1.009686865725117455e+00,1.004729885547756885e+00,1.010151205680718034e+00,1.005676686682265730e+00
1.303395565436678840e-10,1.020038359968237440e+00,1.015889067641754240e+00,1.018562258135959020e+00,1.014692388926640820e+00,1.010589270594412614e+00,1.005348983277388974e+00,1.011022890392138551e+00,1.006287445827639404e+00
1.342892400752942023e-10,1.021275421506117276e+00,1.016865824583762290e+00,1.019706690843870112e+00,1.015592698959932427e+00,1.011527986586734595e+00,1.005996225514481424e+00,1.011928039169003979e+00,1.006923855259325817e+00
1.382389236069204948e-10,1.022549921652486482e+00,1.017871640664006261e+00,1.020885577021595880e+00,1.016519444932037608e+00,1.012503021972785744e+00,1.006671573454773316e+00,1.012866646146189487e+00,1.007585851698526325e+00
1.421886071385467872e-10,1.023861905663311367e+00,1.018906507260489702e+00,1.022098942418497414e+00,1.017472588242569476e+00,1.013514386302916792e+00,1.007374988082428979e+00,1.013838706190296035e+00,1.008273370850499395e+00
1.461382906701730797e-10,1.025211420125565764e+00,1.019970415502192029e+00,1.023346813537036493e+00,1.018452089191651755e+00,1.014562090406601724e+00,1.008106430170538692e+00,1.014844214899036867e+00,1.008986347408025175e+00
1.500879742017993980e-10,1.026598512958883269e+00,1.021063356269142686e+00,1.024629217633352907e+00,1.019457906981572348e+00,1.015646146391953497e+00,1.008865860281620952e+00,1.015883168600646425e+00,1.009724715054902244e+00
1.540376577334256905e-10,1.028023233417261872e+00,1.022185320192501301e+00,1.025946182717859312e+00,1.020489999718481977e+00,1.016766567645282393e+00,1.009653238768121852e+00,1.016955564353300590e+00,1.010488406469495670e+00
1.579873412650519830e-10,1.029485632090810121e+00,1.023336297654635629e+00,1.027297737555852963e+00,1.021548324414140341e+00,1.017923368830706998e+00,1.010468525772922010e+00,1.018061399944555578e+00,1.011277353328310147e+00
1.619370247966783013e-10,1.030985760907545012e+00,1.024516278789206813e+00,1.028683911668145434e+00,1.022632836987705796e+00,1.019116565889803816e+00,1.011311681229840387e+00,1.019200673890801934e+00,1.012091486309615096e+00
1.658867083283045937e-10,1.032523673135235187e+00,1.025725253481251098e+00,1.030104735331704102e+00,1.023743492267571442e+00,1.020346176041305508e+00,1.012182664864140991e+00,1.020373385436734504e+00,1.012930735097101076e+00
1.698363918599308862e-10,1.034099423383293415e+00,1.026963211367268425e+00,1.031560239580318061e+00,1.024880243993246065e+00,1.021612217780846654e+00,1.013081436193040918e+00,1.021579534554839075e+00,1.013795028383577490e+00
1.737860753915571787e-10,1.035713067604714377e+00,1.028230141835311029e+00,1.033050456205272472e+00,1.026043044817282812e+00,1.022914710880748812e+00,1.014007954526222832e+00,1.022819121944898102e+00,1.014684293874707821e+00
1.777357589231834970e-10,1.037364663098061968e+00,1.029526034025073811e+00,1.034575417756043558e+00,1.027231846307249175e+00,1.024253676389857759e+00,1.014962178966340334e+00,1.024092149033505317e+00,1.015598458292785500e+00
1.816854424548097894e-10,1.039054268509505441e+00,1.030850876827988039e+00,1.036135157541011598e+00,1.028446598947745372e+00,1.025629136633421368e+00,1.015944068409536438e+00,1.025398617973604098e+00,1.016537447380543968e+00
1.856351259864360819e-10,1.040781943834899081e+00,1.032204658887315940e+00,1.037729709628185892e+00,1.029687252142466258e+00,1.027041115213013889e+00,1.016953581545954721e+00,1.026738531644039165e+00,1.017501185905010708e+00
1.895848095180624002e-10,1.042547750421914055e+00,1.033587368598247958e+00,1.039359108845949731e+00,1.030953754216309637e+00,1.028489637006505530e+00,1.017990676860252908e+00,1.028111893649119590e+00,1.018489597661391244e+00
1.935344930496886927e-10,1.044351750972217996e+00,1.034998994108004444e+00,1.041023390783821334e+00,1.032246052417527871e+00,1.029974728168081555e+00,1.019055312632123345e+00,1.029518708318209352e+00,1.019502605477001556e+00
1.974841765813149852e-10,1.046194009543698566e+00,1.036439523315933364e+00,1.042722591793232567e+00,1.033564092919924349e+00,1.031496416128294236e+00,1.020147446936808810e+00,1.030958980705320771e+00,1.020540131215224244e+00
2.014338601129412776e-10,1.048074591552740742e+00,1.037908943873616874e+00,1.044456748988318973e+00,1.034907820825096803e+00,1.033054729594176546e+00,1.021267037645621656e+00,1.032432716588731925e+00,1.021602095779513775e+00
2.053835436445675959e-10,1.049993563776548733e+00,1.039407243184977681e+00,1.046225900246736007e+00,1.036277180164723921e+00,1.034649698549385821e+00,1.022414042426467162e+00,1.033939922470619388e+00,1.022688419117433245e+00
2.093332271761938884e-10,1.051950994355516977e+00,1.040934408406383405e+00,1.048030084210480606e+00,1.037672113902895266e+00,1.036281354254404485e+00,1.023588418744361794e+00,1.035480605576704294e+00,1.023799020224730238e+00
2.132829107078201809e-10,1.053946952795648873e+00,1.042490426446761376e+00,1.049869340286739616e+00,1.039092563938487590e+00,1.037949729246775865e+00,1.024790123861962998e+00,1.037054773855918821e+00,1.024933817149445980e+00
2.172325942394464733e-10,1.055981509971026577e+00,1.044075283967706991e+00,1.051743708648747777e+00,1.040538471107584684e+00,1.039654857341393512e+00,1.026019114840085455e+00,1.038662435980079124e+00,1.026092726996064020e+00
2.211822777710727916e-10,1.058054738126327443e+00,1.045688967383600065e+00,1.053653230236667682e+00,1.042009775185942733e+00,1.041396773630830497e+00,1.027275348538237321e+00,1.040303601343587347e+00,1.027275665929695325e+00
2.251319613026990841e-10,1.060166710879387741e+00,1.047331462861721185e+00,1.055597946758481065e+00,1.043506414891496759e+00,1.043175514485712219e+00,1.028558781615140250e+00,1.041978280063142082e+00,1.028482549180296912e+00
2.290816448343253766e-10,1.062317503223818349e+00,1.049002756322369390e+00,1.057577900690902739e+00,1.045028327886914798e+00,1.044991117555142957e+00,1.029869370529261197e+00,1.043686482977459695e+00,1.029713291046929990e+00
2.330313283659516949e-10,1.064507191531667285e+00,1.050702833438983408e+00,1.059593135280304743e+00,1.046575450782193606e+00,1.046843621767162391e+00,1.031207071539345099e+00,1.045428221647026090e+00,1.030967804902046536e+00
2.369810118975779615e-10,1.066735853556130209e+00,1.052431679638265116e+00,1.061643694543666250e+00,1.048147719137298983e+00,1.048733067329265634e+00,1.032571840704942234e+00,1.047203508353848678e+00,1.032246003195824269e+00
2.409306954292042798e-10,1.069003568434314433e+00,1.054189280100302994e+00,1.063729623269529245e+00,1.049745067464850079e+00,1.050659495728949233e+00,1.033963633886946010e+00,1.049012356101233667e+00,1.033547797460522943e+00
2.448803789608305981e-10,1.071310416690046008e+00,1.055975619758700246e+00,1.065850967018980411e+00,1.051367429232845874e+00,1.052622949734320912e+00,1.035382406748123429e+00,1.050854778613579565e+00,1.034873098314883055e+00
2.488300624924568648e-10,1.073656480236729660e+00,1.057790683300703805e+00,1.068007772126646104e+00,1.053014736867439183e+00,1.054623473394736610e+00,1.036828114753652219e+00,1.052730790336178446e+00,1.036221815468558738e+00
2.527797460240831831e-10,1.076041842380258462e+00,1.059634455167335343e+00,1.070200085701702220e+00,1.054686921755747520e+00,1.056661112041494377e+00,1.038300713171659506e+00,1.054640406435041422e+00,1.037593857726583746e+00
2.567294295557095014e-10,1.078466587821972578e+00,1.061506919553524497e+00,1.072427955628904694e+00,1.056383914248713918e+00,1.058735912288568448e+00,1.039800157073757836e+00,1.056583642796735445e+00,1.038989132993874520e+00
2.606791130873357680e-10,1.080930802661663304e+00,1.063408060408245204e+00,1.074691430569636230e+00,1.058105643664005502e+00,1.060847922033388624e+00,1.041326401335587626e+00,1.058560516028239418e+00,1.040407548279762562e+00
2.646287966189620863e-10,1.083434574400634398e+00,1.065337861434652478e+00,1.076990559962968552e+00,1.059852038288960685e+00,1.062997190457664942e+00,1.042879400637354514e+00,1.060571043456810525e+00,1.041849009702566775e+00
2.685784801505884046e-10,1.085977991944807375e+00,1.067296306090221858e+00,1.079325394026739104e+00,1.061623025383572116e+00,1.065183768028260092e+00,1.044459109464374036e+00,1.062615243129871434e+00,1.043313422494193787e+00
2.725281636822146712e-10,1.088561145607877201e+00,1.069283377586891959e+00,1.081695983758653501e+00,1.063418531183519589e+00,1.067407706498098907e+00,1.046065482107615852e+00,1.064693133814911929e+00,1.044800691004776017e+00
2.764778472138409896e-10,1.091184127114523061e+00,1.071299058891209022e+00,1.084102380937396193e+00,1.065238480903241358e+00,1.069669058907130710e+00,1.047698472664246205e+00,1.066804734999402982e+00,1.046310718707342158e+00
2.804275307454672562e-10,1.093847029603660648e+00,1.073343332724470578e+00,1.086544638123760453e+00,1.067082798739049210e+00,1.071967879583333172e+00,1.049358035038177261e+00,1.068950066890733241e+00,1.047843408202518756e+00
2.843772142770935745e-10,1.096549947631752620e+00,1.075416181562875995e+00,1.089022808661799679e+00,1.068951407872284376e+00,1.074304224143761477e+00,1.051044122940610892e+00,1.071129150416153974e+00,1.049398661223265972e+00
2.883268978087198928e-10,1.099292977176165698e+00,1.077517587637675023e+00,1.091536946679988684e+00,1.070844230472520309e+00,1.076678149495641890e+00,1.052756689890590902e+00,1.073342007222743977e+00,1.050976378639648656e+00
2.922765813403461594e-10,1.102076215638577494e+00,1.079647532935321452e+00,1.094087107092410305e+00,1.072761187700800756e+00,1.079089713837510400e+00,1.054495689215549259e+00,1.075588659677389591e+00,1.052576460463633623e+00
2.962262648719724777e-10,1.104899761848436857e+00,1.081805999197626100e+00,1.096673345599950222e+00,1.074702199712926243e+00,1.081538976660397111e+00,1.056261074051860982e+00,1.077869130866779823e+00,1.054198805853924892e+00
3.001759484035987961e-10,1.107763716066471282e+00,1.083992967921915129e+00,1.099295718691516655e+00,1.076667185662778969e+00,1.084025998749056141e+00,1.058052797345395257e+00,1.080183444597418330e+00,1.055843313120828242e+00
3.041256319352250627e-10,1.110668179988247406e+00,1.086208420361186588e+00,1.101954283645274701e+00,1.078656063705689006e+00,1.086550842183237719e+00,1.059870811852066996e+00,1.082531625395645403e+00,1.057509879731149294e+00
3.080753154668513810e-10,1.113613256747784774e+00,1.088452337524273172e+00,1.104649098529894680e+00,1.080668751001845340e+00,1.089113570339005133e+00,1.061715070138395500e+00,1.084913698507685709e+00,1.059198402313117793e+00
3.120249989984776993e-10,1.116599050921214253e+00,1.090724700176002315e+00,1.107380222205822218e+00,1.082705163719744235e+00,1.091714247890103406e+00,1.063585524582057351e+00,1.087329689899703355e+00,1.060908776661353858e+00
3.159746825301039659e-10,1.119625668530494167e+00,1.093025488837364723e+00,1.110147714326563451e+00,1.084765217039682428e+00,1.094352940809363961e+00,1.065482127372446408e+00,1.089779626257874723e+00,1.062640897741851775e+00
3.199243660617302842e-10,1.122693217047172176e+00,1.095354683785678240e+00,1.112951635339989087e+00,1.086848825157289866e+00,1.097029716370159003e+00,1.067404830511229807e+00,1.092263534988479501e+00,1.064394659697005308e+00
3.238740495933566025e-10,1.125801805396206223e+00,1.097712265054758163e+00,1.115792046489652023e+00,1.088955901287101291e+00,1.099744643147901435e+00,1.069353585812911955e+00,1.094781444218003941e+00,1.066169955850659656e+00
3.278237331249828692e-10,1.128951543959824999e+00,1.100098212435088652e+00,1.118669009816128712e+00,1.091086357666175122e+00,1.102497791021587181e+00,1.071328344905388530e+00,1.097333382793259648e+00,1.067966678713191175e+00
3.317734166566091875e-10,1.132142544581456578e+00,1.102512505473995041e+00,1.121582588158370974e+00,1.093240105557745201e+00,1.105289231175385245e+00,1.073329059230516913e+00,1.099919380281523473e+00,1.069784719986624832e+00
3.357231001882354541e-10,1.135374920569691692e+00,1.104955123475819923e+00,1.124532845155079785e+00,1.095417055254918948e+00,1.108119036100270627e+00,1.075355680044673523e+00,1.102539466970684279e+00,1.071623970569770101e+00
3.396727837198617724e-10,1.138648786702311844e+00,1.107426045502100997e+00,1.127519845246096830e+00,1.097617116084412370e+00,1.110987279595703869e+00,1.077408158419322914e+00,1.105193673869413029e+00,1.073484320563398153e+00
3.436224672514880907e-10,1.141964259230362932e+00,1.109925250371748939e+00,1.130543653673808713e+00,1.099840196410328597e+00,1.113894036771355234e+00,1.079486445241578441e+00,1.107882032707340869e+00,1.075365659275441921e+00
3.475721507831143573e-10,1.145321455882284623e+00,1.112452716661230578e+00,1.133604336484575148e+00,1.102086203637972828e+00,1.116839384048874839e+00,1.081590491214774463e+00,1.110604575935264959e+00,1.077267875226225691e+00
3.515218343147406757e-10,1.148720495868089664e+00,1.115008422704751645e+00,1.136701960530169142e+00,1.104355044217709247e+00,1.119823399163706101e+00,1.083720246859031011e+00,1.113361336725354533e+00,1.079190856153724898e+00
3.554715178463669940e-10,1.152161499883597617e+00,1.117592346594442398e+00,1.139836593469239157e+00,1.106646623648859240e+00,1.122846161166945800e+00,1.085875662511825324e+00,1.116152348971381381e+00,1.081134489018853673e+00
3.594212013779932606e-10,1.155644590114718984e+00,1.120204466180546587e+00,1.143008303768785483e+00,1.108960846483635132e+00,1.125907750427250775e+00,1.088056688328560506e+00,1.118977647288968758e+00,1.083098660010783920e+00
3.633708849096195789e-10,1.159169890241797063e+00,1.122844759071609966e+00,1.146217160705657268e+00,1.111297616331117455e+00,1.129008248632786815e+00,1.090263274283138628e+00,1.121837267015846518e+00,1.085083254552288379e+00
3.673205684412458972e-10,1.162737525443996001e+00,1.125513202634673249e+00,1.149463234368063302e+00,1.113656835861269512e+00,1.132147738793224612e+00,1.092495370168532265e+00,1.124731244212128889e+00,1.087088157305111213e+00
3.712702519728721638e-10,1.166347622403749007e+00,1.128209773995464849e+00,1.152746595657103690e+00,1.116038406808989913e+00,1.135326305241782574e+00,1.094752925597360260e+00,1.127659615660606462e+00,1.089113252175373692e+00
3.752199355044984821e-10,1.170000309311253650e+00,1.130934450038598271e+00,1.156067316288321267e+00,1.118442229978207525e+00,1.138544033637313158e+00,1.097035890002460823e+00,1.130622418867049728e+00,1.091158422318996957e+00
3.791696190361248005e-10,1.173695715869026879e+00,1.133687207407770181e+00,1.159425468793264358e+00,1.120868205246012161e+00,1.141801010966432051e+00,1.099344212637468621e+00,1.133619692060534589e+00,1.093223550147159218e+00
3.831193025677510671e-10,1.177433973296507341e+00,1.136468022505959130e+00,1.162821126521072390e+00,1.123316231566823920e+00,1.145097325545701761e+00,1.101677842577393207e+00,1.136651474193780764e+00,1.095308517331778697e+00
3.870689860993773854e-10,1.181215214334718100e+00,1.139276871495629839e+00,1.166254363640078173e+00,1.125786206976603365e+00,1.148433067023849619e+00,1.104036728719195892e+00,1.139717804943498836e+00,1.097413204811021226e+00
3.910186696310036520e-10,1.185039573250977307e+00,1.142113730298936369e+00,1.169725255139427933e+00,1.128278028597098803e+00,1.151808326384038850e+00,1.106420819782369502e+00,1.142818724710766620e+00,1.099537492794834925e+00
3.949683531626299703e-10,1.188907185843667724e+00,1.144978574597928400e+00,1.173233876830718225e+00,1.130791592640129073e+00,1.155223195946186054e+00,1.108830064309519026e+00,1.145954274621408642e+00,1.101681260770512871e+00
3.989180366942562886e-10,1.192818189447058197e+00,1.147871379834760397e+00,1.176780305349654832e+00,1.133326794411908311e+00,1.158677769369315325e+00,1.111264410666946034e+00,1.149124496526395367e+00,1.103844387508279956e+00
4.028677202258825552e-10,1.196772722936178868e+00,1.150792121211901220e+00,1.180364618157722090e+00,1.135883528317407132e+00,1.162172141653971424e+00,1.113723807045226666e+00,1.152329433002262205e+00,1.106026751066904845e+00
4.068174037575088736e-10,1.200770926731755894e+00,1.153740773692348176e+00,1.183986893543877761e+00,1.138461687864747995e+00,1.165706409144666056e+00,1.116208201459800486e+00,1.155569127351538272e+00,1.108228228799341242e+00
4.107670872891351919e-10,1.204812942805193909e+00,1.156717311999839959e+00,1.187647210626263661e+00,1.141061165669644772e+00,1.169280669532378747e+00,1.118717541751552247e+00,1.158843623603189155e+00,1.110448697358387582e+00
4.147167708207614585e-10,1.208898914683619541e+00,1.159721710619074253e+00,1.191345649353930725e+00,1.143681853459871389e+00,1.172895021857101705e+00,1.121251775587399413e+00,1.162152966513084973e+00,1.112688032702379592e+00
4.186664543523877768e-10,1.213028987454975560e+00,1.162753943795926226e+00,1.195082290508588940e+00,1.146323642079774663e+00,1.176549566510426414e+00,1.123810850460880362e+00,1.165497201564471119e+00,1.114946110100901722e+00
4.226161378840140951e-10,1.217203307773177201e+00,1.165813985537669240e+00,1.198857215706368384e+00,1.148986421494818888e+00,1.180244405238183081e+00,1.126394713692740357e+00,1.168876374968466747e+00,1.117222804140523440e+00
4.265658214156403617e-10,1.221422023863313999e+00,1.168901809613197784e+00,1.202670507399604238e+00,1.151670080796170170e+00,1.183979641143119821e+00,1.129003312431521300e+00,1.172290533664567036e+00,1.119517988730564628e+00
4.305155049472666801e-10,1.225685285526918022e+00,1.172017389553253075e+00,1.206522248878636683e+00,1.154374508205315619e+00,1.187755378687633812e+00,1.131636593654155254e+00,1.175739725321172102e+00,1.121831537108877841e+00
4.344651884788929467e-10,1.229993244147279841e+00,1.175160698650647539e+00,1.210412524273630552e+00,1.157099591078717626e+00,1.191571723696543073e+00,1.134294504166551976e+00,1.179223998336121904e+00,1.124163321847659214e+00
4.384148720105192650e-10,1.234346052694825779e+00,1.178331709960496854e+00,1.214341418556413199e+00,1.159845215912508554e+00,1.195428783359909986e+00,1.136976990604193327e+00,1.182743401837253128e+00,1.126513214859282908e+00
4.423645555421455833e-10,1.238743865732548244e+00,1.181530396300449315e+00,1.218309017542329009e+00,1.162611268347215399e+00,1.199326666235903893e+00,1.139683999432726580e+00,1.186297985682969180e+00,1.128881087402152428e+00
4.463142390737718499e-10,1.243186839421496215e+00,1.184756730250917878e+00,1.222315407892115235e+00,1.165397633172525316e+00,1.203265482253723428e+00,1.142415476948558828e+00,1.189887800462824829e+00,1.131266810086585028e+00
4.502639226053981682e-10,1.247675131526318149e+00,1.188010684155317298e+00,1.226360677113794484e+00,1.168204194332082446e+00,1.207245342716547043e+00,1.145171369279453844e+00,1.193512897498127057e+00,1.133670252880708329e+00
4.542136061370244865e-10,1.252208901420864606e+00,1.191292230120300166e+00,1.230444913564586074e+00,1.171030834928324049e+00,1.211266360304547929e+00,1.147951622385125825e+00,1.197173328842552786e+00,1.136091285116388017e+00
4.581632896686507532e-10,1.256788310093849059e+00,1.194601340015996271e+00,1.234568206452836048e+00,1.173877437227346165e+00,1.215328649077941137e+00,1.150756182057839583e+00,1.200869147282779048e+00,1.138529775495168428e+00
4.621129732002770715e-10,1.261413520154561763e+00,1.197937985476251965e+00,1.238730645839964728e+00,1.176743882663810803e+00,1.219432324480089314e+00,1.153584993923009172e+00,1.204600406339134233e+00,1.140985592094246215e+00
4.660626567319033898e-10,1.266084695838645358e+00,1.201302137898877298e+00,1.242932322642435139e+00,1.179630051845883321e+00,1.223577503340645967e+00,1.156438003439795636e+00,1.208367160266255569e+00,1.143458602372454225e+00
4.700123402635297081e-10,1.270802003013927539e+00,1.204693768445886937e+00,1.247173328633738754e+00,1.182535824560203563e+00,1.227764303878753571e+00,1.159315155901709193e+00,1.212169464053773460e+00,1.145948673176275134e+00
4.739620237951559230e-10,1.275565609186308347e+00,1.208112848043749965e+00,1.251453756446398335e+00,1.185461079776895188e+00,1.231992845706278761e+00,1.162216396437210086e+00,1.216007373427000937e+00,1.148455670745870627e+00
4.779117073267822413e-10,1.280375683505710516e+00,1.211559347383638574e+00,1.255773699573993651e+00,1.188405695654605854e+00,1.236263249831106359e+00,1.165141670010312991e+00,1.219880944847646642e+00,1.150979460721135661e+00
4.818613908584085597e-10,1.285232396772083785e+00,1.215033236921678306e+00,1.260133252373201174e+00,1.191369549545581608e+00,1.240575638660472935e+00,1.168090921421186978e+00,1.223790235514536473e+00,1.153519908147768280e+00
4.858110743900348780e-10,1.290135921441471600e+00,1.218534486879203182e+00,1.264532510065857984e+00,1.194352518000775687e+00,1.244930136004348986e+00,1.171064095306764363e+00,1.227735303364357211e+00,1.156076877483364074e+00
4.897607579216611963e-10,1.295086431632133106e+00,1.222063067243009060e+00,1.268971568741037226e+00,1.197354476774991516e+00,1.249326867078866199e+00,1.174061136141343553e+00,1.231716207072413694e+00,1.158650232603530394e+00
4.937104414532875146e-10,1.300084103130728419e+00,1.225618947765611644e+00,1.273450525357152641e+00,1.200375300832055903e+00,1.253765958509800438e+00,1.177081988237195009e+00,1.235733006053395755e+00,1.161239836808013015e+00
4.976601249849137295e-10,1.305129113398556528e+00,1.229202097965506502e+00,1.277969477744070437e+00,1.203414864350027980e+00,1.258247538336093818e+00,1.180126595745171869e+00,1.239785760462168485e+00,1.163845552826855201e+00
5.016098085165400478e-10,1.310221641577861806e+00,1.232812487127429524e+00,1.282528524605251130e+00,1.206473040726439461e+00,1.262771736013425183e+00,1.183194902655315017e+00,1.243874531194577138e+00,1.166467242826562334e+00
5.055594920481663661e-10,1.315361868498190701e+00,1.236450084302620045e+00,1.287127765519900935e+00,1.209549702583568420e+00,1.267338682417834095e+00,1.186286852797464153e+00,1.247999379888261373e+00,1.169104768416294959e+00
5.095091755797926845e-10,1.320549976682814597e+00,1.240114858309086854e+00,1.291767300945151575e+00,1.212644721773744161e+00,1.271948509849386566e+00,1.189402389841867302e+00,1.252160368923490363e+00,1.171757990654075154e+00
5.134588591114190028e-10,1.325786150355211079e+00,1.243806777731874869e+00,1.296447232218248979e+00,1.215757969384684722e+00,1.276601352035892978e+00,1.192541457299792773e+00,1.256357561424016112e+00,1.174426770053014657e+00
5.174085426430452177e-10,1.331070575445606474e+00,1.247525810923335365e+00,1.301167661558772837e+00,1.218889315744867252e+00,1.281297344136668626e+00,1.195703998524141110e+00,1.260591021257931876e+00,1.177110966587557872e+00
5.213582261746715360e-10,1.336403439597575460e+00,1.251271926003395318e+00,1.305928692070863928e+00,1.222038630428927908e+00,1.286036622746349334e+00,1.198889956710057714e+00,1.264860813038559018e+00,1.179810439699744196e+00
5.253079097062978543e-10,1.341784932174706624e+00,1.255045090859833623e+00,1.310730427745479210e+00,1.225205782263094623e+00,1.290819325898750591e+00,1.202099274895547021e+00,1.269167002125340726e+00,1.182525048305489213e+00
5.292575932379241726e-10,1.347215244267324641e+00,1.258845273148553545e+00,1.315572973462661555e+00,1.228390639330650513e+00,1.295645593070774648e+00,1.205331895962087341e+00,1.273509654624751519e+00,1.185254650800879439e+00
5.332072767695504909e-10,1.352694568699276845e+00,1.262672440293860943e+00,1.320456434993832584e+00,1.231593068977429706e+00,1.300515565186370237e+00,1.208587762635246809e+00,1.277888837391230492e+00,1.187999105068486605e+00
5.371569603011768093e-10,1.358223100034778641e+00,1.266526559488745152e+00,1.325380919004101044e+00,1.234812937817340250e+00,1.305429384620534483e+00,1.211866817485299119e+00,1.282304618028119014e+00,1.190758268483699478e+00
5.411066438328030242e-10,1.363801034585325089e+00,1.270407597695156987e+00,1.330346533054592051e+00,1.238050111737921455e+00,1.310387195203372546e+00,1.215169002927843023e+00,1.286757064888621738e+00,1.193531997921070342e+00
5.450563273644293425e-10,1.369428570416659108e+00,1.274315521644295179e+00,1.335353385604799215e+00,1.241304455905930526e+00,1.315389142224192565e+00,1.218494261224419173e+00,1.291246247076783371e+00,1.196320149760674800e+00
5.490060108960556608e-10,1.375105907355805623e+00,1.278250297836889260e+00,1.340401586014951629e+00,1.244575834772956524e+00,1.320435372435665666e+00,1.221842534483130072e+00,1.295772234448474114e+00,1.199122579894494667e+00
5.529556944276819791e-10,1.380833246998166342e+00,1.282211892543487997e+00,1.345491244548403742e+00,1.247864112081067844e+00,1.325526034058022384e+00,1.225213764659258464e+00,1.300335097612397739e+00,1.201939143732808635e+00
5.569053779593082974e-10,1.386610792714678908e+00,1.286200271804748052e+00,1.350622472374039873e+00,1.251169150868486124e+00,1.330661276783301039e+00,1.228607893555892838e+00,1.304934907931114996e+00,1.204769696210604479e+00
5.608550614909345124e-10,1.392438749659039132e+00,1.290215401431724862e+00,1.355795381568709157e+00,1.254490813475292788e+00,1.335841251779650518e+00,1.232024862824543376e+00,1.309571737522077006e+00,1.207614091794001698e+00
5.648047450225608307e-10,1.398317324774984272e+00,1.294257247006165956e+00,1.361010085119668256e+00,1.257828961549161351e+00,1.341066111695676355e+00,1.235464613965769454e+00,1.314245659258680865e+00,1.210472184486691472e+00
5.687544285541871490e-10,1.404246726803642042e+00,1.298325773880806500e+00,1.366266696927049829e+00,1.261183456051120366e+00,1.346336010664838545e+00,1.238927088329800696e+00,1.318956746771336563e+00,1.213343827836388167e+00
5.727041120858134673e-10,1.410227166290942247e+00,1.302420947179665722e+00,1.371565331806352761e+00,1.264554157261345013e+00,1.351651104309899321e+00,1.242412227117163370e+00,1.323705074448553454e+00,1.216228874941300164e+00
5.766537956174397856e-10,1.416258855595094124e+00,1.306542731798346013e+00,1.376906105490948162e+00,1.267940924784975332e+00,1.357011549747420887e+00,1.245919971379303659e+00,1.328490717438036484e+00,1.219127178456608673e+00
5.806034791490661039e-10,1.422342008894125431e+00,1.310691092404332903e+00,1.382289134634607120e+00,1.271343617557965988e+00,1.362417505592308897e+00,1.249450262019214275e+00,1.333313751647807299e+00,1.222038590600963204e+00
5.845531626806923188e-10,1.428476842193488805e+00,1.314865993437300151e+00,1.387714536814049993e+00,1.274762093852959799e+00,1.367869131962414997e+00,1.253003039792061957e+00,1.338174253747330233e+00,1.224962963162990359e+00
5.885028462123186372e-10,1.434663573333732289e+00,1.319067399109412619e+00,1.393182430531512805e+00,1.278196211285192563e+00,1.373366590483177774e+00,1.256578245305815189e+00,1.343072301168663163e+00,1.227900147507815287e+00
5.924525297439449555e-10,1.440902421998232041e+00,1.323295273405633576e+00,1.398692935217336730e+00,1.281645826818422318e+00,1.378910044292324111e+00,1.260175819021871702e+00,1.348007972107619246e+00,1.230849994583594897e+00
5.964022132755712738e-10,1.447193609720996754e+00,1.327549580084034009e+00,1.404246171232577112e+00,1.285110796770887021e+00,1.384499658044612058e+00,1.263795701255690851e+00,1.352981345524947088e+00,1.233812354928064625e+00
6.003518968071975921e-10,1.453537359894530478e+00,1.331830282676102373e+00,1.409842259871630921e+00,1.288590976821290868e+00,1.390135597916633214e+00,1.267437832177418011e+00,1.357992501147525788e+00,1.236787078675097851e+00
6.043015803388239104e-10,1.459933897777767831e+00,1.336137344487057677e+00,1.415481323364886634e+00,1.292086222014812602e+00,1.395818031611658183e+00,1.271102151812520953e+00,1.363041519469571528e+00,1.239774015561273535e+00
6.082512638704501253e-10,1.466383450504070041e+00,1.340470728596164562e+00,1.421163484881395878e+00,1.295596386769146680e+00,1.401547128364537764e+00,1.274788600042419784e+00,1.368128481753868586e+00,1.242773014932461395e+00
6.122009474020764437e-10,1.472886247089294054e+00,1.344830397857048832e+00,1.426888868531559940e+00,1.299121324880563089e+00,1.407323058946649885e+00,1.278497116605118222e+00,1.373253470033010792e+00,1.245783925750413079e+00
6.161506309337027620e-10,1.479442518439919141e+00,1.349216314898016078e+00,1.432657599369844492e+00,1.302660889529999588e+00,1.413145995670905375e+00,1.282227641095837978e+00,1.378416567110658519e+00,1.248806596599369101e+00
6.201003144653290803e-10,1.486052497361251223e+00,1.353628442122373210e+00,1.438469803397508517e+00,1.306214933289177482e+00,1.419016112396795037e+00,1.285980112967653799e+00,1.383617856562812776e+00,1.251840875692669108e+00
6.240499979969553986e-10,1.492716418565687153e+00,1.358066741708747971e+00,1.444325607565356773e+00,1.309783308126739154e+00,1.424933584535494679e+00,1.289754471532125635e+00,1.388857422739105951e+00,1.254886610879383024e+00
6.279996815285816135e-10,1.499434518681048267e+00,1.362531175611416900e+00,1.450225139776514460e+00,1.313365865414416245e+00,1.430898589055022097e+00,1.293550655959935014e+00,1.394135350764106773e+00,1.257943649650942186e+00
6.319493650602079318e-10,1.506207036258984999e+00,1.367021705560628630e+00,1.456168528889217884e+00,1.316962455933220699e+00,1.436911304485442464e+00,1.297368605281524090e+00,1.399451726538646135e+00,1.261011839147788027e+00
6.358990485918342501e-10,1.513034211783446326e+00,1.371538293062932734e+00,1.462155904719633082e+00,1.320572929879657798e+00,1.442971910924125689e+00,1.301208258387729355e+00,1.404806636741150028e+00,1.264091026166024090e+00
6.398487321234605685e-10,1.519916287679218270e+00,1.376080899401510127e+00,1.468187398044685565e+00,1.324197136871966940e+00,1.449080590041055938e+00,1.305069554030420464e+00,1.410200168828994016e+00,1.267181057164083580e+00
6.437984156550868868e-10,1.526853508320533237e+00,1.380649485636505025e+00,1.474263140604922251e+00,1.327834925956385081e+00,1.455237525084197570e+00,1.308952430823137725e+00,1.415632411039877470e+00,1.270281778269399364e+00
6.477480991867132051e-10,1.533846120039747962e+00,1.385244012605356456e+00,1.480383265107387158e+00,1.331486145613435479e+00,1.461442900884906138e+00,1.312856827241735580e+00,1.421103452393203792e+00,1.273393035285089958e+00
6.516977827183394200e-10,1.540894371136088514e+00,1.389864440923137767e+00,1.486547905228517763e+00,1.335150643764236200e+00,1.467696903863393798e+00,1.316782681625014995e+00,1.426613382691486853e+00,1.276514673696648394e+00
6.556474662499657383e-10,1.547998511884469242e+00,1.394510730982892577e+00,1.492757195617068211e+00,1.338828267776835945e+00,1.473999722034253113e+00,1.320729932175372046e+00,1.432162292521766966e+00,1.279646538678639089e+00
6.595971497815920566e-10,1.555158794544378997e+00,1.399182842955972284e+00,1.499011271897048081e+00,1.342518864472571405e+00,1.480351545012026815e+00,1.324698516959433858e+00,1.437750273257046851e+00,1.282788475101406700e+00
6.635468333132183749e-10,1.562375473368836643e+00,1.403880736792380457e+00,1.505310270670685346e+00,1.346222280132447491e+00,1.486752564016830203e+00,1.328688373908702758e+00,1.443377417057737588e+00,1.285940327537790751e+00
6.674965168448446933e-10,1.569648804613423154e+00,1.408604372221114565e+00,1.511654329521409768e+00,1.349938360503538881e+00,1.493202971880032592e+00,1.332699440820197534e+00,1.449043816873129886e+00,1.289101940269844926e+00
6.714462003764709082e-10,1.576979046545377461e+00,1.413353708750511473e+00,1.518043587016859375e+00,1.353666950805415992e+00,1.499702963049989179e+00,1.336731655357100479e+00,1.454749566442875119e+00,1.292273157295567465e+00
6.753958839080972265e-10,1.584366459452767550e+00,1.418128705668595391e+00,1.524478182711905383e+00,1.357407895736593151e+00,1.506252733597817306e+00,1.340784955049397764e+00,1.460494760298482797e+00,1.295453822335636884e+00
6.793455674397235448e-10,1.591811305653736852e+00,1.422929322043424705e+00,1.530958257151700419e+00,1.361161039480992097e+00,1.512852481223243784e+00,1.344859277294524480e+00,1.466279493764835795e+00,1.298643778840149920e+00
6.832952509713498631e-10,1.599313849505814122e+00,1.427755516723445695e+00,1.537483951874749843e+00,1.364926225714437891e+00,1.519502405260493072e+00,1.348954559358011673e+00,1.472103862961722243e+00,1.301842869995374574e+00
6.872449345029761814e-10,1.606874357415301047e+00,1.432607248337842476e+00,1.544055409416001723e+00,1.368703297611167047e+00,1.526202706684229415e+00,1.353070738374132720e+00,1.477967964805382506e+00,1.305050938730499599e+00
6.911946180346024998e-10,1.614493097846735559e+00,1.437484475296894049e+00,1.550672773309961006e+00,1.372492097850359638e+00,1.532953588115559818e+00,1.357207751346547253e+00,1.483871897010074603e+00,1.308267827724397314e+00
6.951443015662287147e-10,1.622170341332421106e+00,1.442387155792328901e+00,1.557336188093823903e+00,1.376292468622692722e+00,1.539755253828085646e+00,1.361365535148953310e+00,1.489815758089648279e+00,1.311493379412385529e+00
6.990939850978550330e-10,1.629906360482034966e+00,1.447315247797685611e+00,1.564045799310635143e+00,1.380104251636912416e+00,1.546607909754011967e+00,1.365544026525729482e+00,1.495799647359149720e+00,1.314727435992996574e+00
7.030436686294813513e-10,1.637701429992306501e+00,1.452268709068670116e+00,1.570801753512468757e+00,1.383927288126427957e+00,1.553511763490311282e+00,1.369743162092589728e+00,1.501823664936426717e+00,1.317969839434755430e+00
7.069933521611076696e-10,1.645555826656772691e+00,1.457247497143520532e+00,1.577604198263624635e+00,1.387761418855923967e+00,1.560467024304933226e+00,1.373962878337225302e+00,1.507887911743761356e+00,1.321220431482955426e+00
7.109430356927339879e-10,1.653469829375606936e+00,1.462251569343369528e+00,1.584453282143857056e+00,1.391606484127993593e+00,1.567473903143086877e+00,1.378203111619964005e+00,1.513992489509513817e+00,1.324479053666440587e+00
7.148927192243602028e-10,1.661443719165521138e+00,1.467280882772611150e+00,1.591349154751614758e+00,1.395462323789788517e+00,1.574532612633561035e+00,1.382463798174413006e+00,1.520137500769786154e+00,1.327745547304394869e+00
7.188424027559865212e-10,1.669477779169744602e+00,1.472335394319267188e+00,1.598291966707313883e+00,1.399328777239690735e+00,1.581643367095108665e+00,1.386744874108112313e+00,1.526323048870095622e+00,1.331019753513130510e+00
7.227920862876128395e-10,1.677572294668081110e+00,1.477415060655359547e+00,1.605281869656622229e+00,1.403205683434002982e+00,1.588806382542885753e+00,1.391046275403188925e+00,1.532549237967074873e+00,1.334301513212885038e+00
7.267417698192391578e-10,1.685727553087033259e+00,1.482519838237277954e+00,1.612319016273776828e+00,1.407092880893654696e+00,1.596021876694941444e+00,1.395367937917005641e+00,1.538816173030181700e+00,1.337590667134610278e+00
7.306914533508654761e-10,1.693943844010012523e+00,1.487649683306154991e+00,1.619403560264913722e+00,1.410990207710926203e+00,1.603290068978772798e+00,1.399709797382817200e+00,1.545123959843421879e+00,1.340887055826782026e+00
7.346411368824917944e-10,1.702221459187622354e+00,1.492804551888242903e+00,1.626535656371429717e+00,1.414897501556198423e+00,1.610611180537926845e+00,1.404071789410420434e+00,1.551472705007098218e+00,1.344190519662192829e+00
7.385908204141180093e-10,1.710560692548015016e+00,1.497984399795286858e+00,1.633715460373359463e+00,1.418814599684707023e+00,1.617985434238662590e+00,1.408453849486812182e+00,1.557862515939568926e+00,1.347500898844760986e+00
7.425405039457443277e-10,1.718961840207330560e+00,1.503189182624907527e+00,1.640943129092777619e+00,1.422741338943326106e+00,1.625413054676668967e+00,1.412855912976840989e+00,1.564293500879027299e+00,1.350818033416333996e+00
7.464901874773706460e-10,1.727425200480213530e+00,1.508418855760978783e+00,1.648218820397227891e+00,1.426677555777362105e+00,1.632894268183839648e+00,1.417277915123864140e+00,1.570765768885291402e+00,1.354141763263499554e+00
7.504398710089969643e-10,1.735951073890400043e+00,1.513673374374012282e+00,1.655542693203165827e+00,1.430623086237364117e+00,1.640429302835107572e+00,1.421719791050401804e+00,1.577279429841617286e+00,1.357471928124386995e+00
7.543895545406232826e-10,1.744539763181395253e+00,1.518952693421539379e+00,1.662914907479435156e+00,1.434577765985956432e+00,1.648018388455328331e+00,1.426181475758796724e+00,1.583834594456526634e+00,1.360808367595485846e+00
7.583392380722496009e-10,1.753191573327219199e+00,1.524256767648500155e+00,1.670335624250756767e+00,1.438541430304680402e+00,1.655661756626230385e+00,1.430662904131866142e+00,1.590431374265648845e+00,1.364150921138447714e+00
7.622889216038758158e-10,1.761906811543237028e+00,1.529585551587628434e+00,1.677805005601249899e+00,1.442513914100856498e+00,1.663359640693419239e+00,1.435164010933563938e+00,1.597069881633579325e+00,1.367499428086903279e+00
7.662386051355021341e-10,1.770685787297070712e+00,1.534938999559843920e+00,1.685323214677971748e+00,1.446495051914460817e+00,1.671112275773432909e+00,1.439684730809637436e+00,1.603750229755765311e+00,1.370853727653270626e+00
7.701882886671284525e-10,1.779528812319583153e+00,1.540317065674642993e+00,1.692890415694478845e+00,1.450484677925016452e+00,1.678919898760866447e+00,1.444224998288283546e+00,1.610472532660390144e+00,1.374213658935567350e+00
7.741379721987547708e-10,1.788436200615950877e+00,1.545719703830490843e+00,1.700506773934414628e+00,1.454482625958498643e+00,1.686782748335545090e+00,1.448784747780811344e+00,1.617236905210286846e+00,1.377579060924216225e+00
7.780876557303810891e-10,1.797408268476811122e+00,1.551146867715218036e+00,1.708172455755122554e+00,1.458488729494260117e+00,1.694701064969764692e+00,1.453363913582299105e+00,1.624043463104872131e+00,1.380949772508861528e+00
7.820373392620073040e-10,1.806445334489497068e+00,1.556598510806417757e+00,1.715887628591274527e+00,1.462502821671962216e+00,1.702675090935579449e+00,1.457962429872255772e+00,1.630892322882081746e+00,1.384325632485174928e+00
7.859870227936336223e-10,1.815547719549347683e+00,1.562074586371843710e+00,1.723652460958531529e+00,1.466524735298529114e+00,1.710705070312157350e+00,1.462580230715281093e+00,1.637783601920336229e+00,1.387706479561661377e+00
7.899367063252599406e-10,1.824715746871100830e+00,1.567575047469810245e+00,1.731467122457223784e+00,1.470554302855107798e+00,1.718791248993194465e+00,1.467217250061727762e+00,1.644717418440521994e+00,1.391092152366465440e+00
7.938863898568862590e-10,1.833949742000372973e+00,1.573099846949596703e+00,1.739331783776055573e+00,1.474591356504048267e+00,1.726933874694379867e+00,1.471873421748361332e+00,1.651693891507982404e+00,1.394482489454177188e+00
7.978360733885125773e-10,1.843250032825218820e+00,1.578648937451850198e+00,1.747246616695832033e+00,1.478635728095893276e+00,1.735133196960930491e+00,1.476548679499022798e+00,1.658713141034529048e+00,1.397877329312631423e+00
8.017857569201388956e-10,1.852616949587772233e+00,1.584222271408990856e+00,1.755211794093211042e+00,1.482687249176382505e+00,1.743389467175180840e+00,1.481242956925293175e+00,1.665775287780479008e+00,1.401276510369709127e+00
8.057354404517651105e-10,1.862050824895975287e+00,1.589819801045621706e+00,1.763227489944481752e+00,1.486745750993467396e+00,1.751702938564226431e+00,1.485956187527153194e+00,1.672880453356693220e+00,1.404679871000135138e+00
8.096851239833914288e-10,1.871551993735386610e+00,1.595441478378935685e+00,1.771293879329362220e+00,1.490811064504342864e+00,1.760073866207643611e+00,1.490688304693649657e+00,1.680028760226640827e+00,1.408087249532266050e+00
8.136348075150177471e-10,1.881120793481076525e+00,1.601087255219130423e+00,1.779411138434825013e+00,1.494883020382484107e+00,1.768502507045251582e+00,1.495439241703559130e+00,1.687220331708486176e+00,1.411498484254888108e+00
8.175844910466440654e-10,1.890757563909609029e+00,1.606757083169816358e+00,1.787579444558943909e+00,1.498961449024702963e+00,1.776989119884944124e+00,1.500208931726050965e+00,1.694455291977179590e+00,1.414913413424001565e+00
8.215341745782703838e-10,1.900462647211103473e+00,1.612450913628437066e+00,1.795798976114767465e+00,1.503046180558210265e+00,1.785533965410587065e+00,1.504997307821352548e+00,1.701733766066573894e+00,1.418331875269600140e+00
8.254838581098965987e-10,1.910236388001388841e+00,1.618168697786681598e+00,1.804069912634215456e+00,1.507137044847692398e+00,1.794137306189962366e+00,1.509804302941416321e+00,1.709055879871563155e+00,1.421753708002454486e+00
8.294335416415229170e-10,1.920079133334237742e+00,1.623910386630905478e+00,1.812392434772002403e+00,1.511233871502396520e+00,1.802799406682786154e+00,1.514629849930585248e+00,1.716421760150221409e+00,1.425178749820886992e+00
8.333832251731492353e-10,1.929991232713691218e+00,1.629675930942549478e+00,1.820766724309579310e+00,1.515336489883228444e+00,1.811520533248786258e+00,1.519473881526254733e+00,1.723831534525978926e+00,1.428606838917538147e+00
8.373329087047755536e-10,1.939973038106469483e+00,1.635465281298562168e+00,1.829192964159108481e+00,1.519444729109858727e+00,1.820300954155834372e+00,1.524336330359547409e+00,1.731285331489800461e+00,1.432037813486133571e+00
8.412825922364018719e-10,1.950024903954469258e+00,1.641278388071823136e+00,1.837671338367454332e+00,1.523558418067843423e+00,1.829140939588146608e+00,1.529217128955972616e+00,1.738783280402387943e+00,1.435471511728245719e+00
8.452322757680281902e-10,1.960147187187349482e+00,1.647115201431569087e+00,1.846202032120207948e+00,1.527677385415745714e+00,1.838040761654544886e+00,1.534116209736097192e+00,1.746325511496403582e+00,1.438907771860045592e+00
8.491819592996544052e-10,1.970340247235205178e+00,1.652975671343819730e+00,1.854785231745728513e+00,1.531801459592279091e+00,1.847000694396782494e+00,1.539033505016215830e+00,1.753912155878700974e+00,1.442346432119053334e+00
8.531316428312807235e-10,1.980604446041332345e+00,1.658859747571808096e+00,1.863421124719215172e+00,1.535930468823447637e+00,1.856021013797930275e+00,1.543968947009014103e+00,1.761543345532580851e+00,1.445787330770876844e+00
8.570813263629070418e-10,1.990940148075078131e+00,1.664767379676411529e+00,1.872109899666800192e+00,1.540064241129703193e+00,1.865101997790822308e+00,1.548922467824240368e+00,1.769219213320063488e+00,1.449230306115954603e+00
8.610310098945333601e-10,2.001347720344782477e+00,1.670698517016580231e+00,1.880851746369670341e+00,1.544202604333109186e+00,1.874243926266572435e+00,1.553893999469375231e+00,1.776939892984175762e+00,1.452675196496277188e+00
8.649806934261596784e-10,2.011827532410810804e+00,1.676653108749778021e+00,1.889646855768210676e+00,1.548345386064510443e+00,1.883447081083150065e+00,1.558883473850299906e+00,1.784705519151259079e+00,1.456121840302117665e+00
8.689303769577858933e-10,2.022379956398677514e+00,1.682631103832410657e+00,1.898495419966176767e+00,1.552492413770712565e+00,1.892711746074018597e+00,1.563890822771966338e+00,1.792516227333292633e+00,1.459570075978742887e+00
8.728800604894122117e-10,2.033005367012259867e+00,1.688632451020270375e+00,1.907397632234890228e+00,1.556643514721671728e+00,1.902038207056841568e+00,1.568915977939067785e+00,1.800372153930237307e+00,1.463019742033121906e+00
8.768297440210385300e-10,2.043704141547100228e+00,1.694657098868969536e+00,1.916353687017458673e+00,1.560798516017685600e+00,1.911426751842248084e+00,1.573958870956708500e+00,1.808273436232390896e+00,1.466470677040625947e+00
8.807794275526648483e-10,2.054476659903807345e+00,1.700704995734385161e+00,1.925363779933025210e+00,1.564957244596597796e+00,1.920877670242671309e+00,1.579019433331076971e+00,1.816220212422771096e+00,1.469922719651724830e+00
8.847291110842911666e-10,2.065323304601542453e+00,1.706776089773101024e+00,1.934428107781037909e+00,1.569119527241003231e+00,1.930391254081241126e+00,1.584097596470113389e+00,1.824212621579504034e+00,1.473375708598665179e+00
8.886787946159174849e-10,2.076244460791606183e+00,1.712870328942849518e+00,1.943546868545552364e+00,1.573285190585465898e+00,1.939967797200745414e+00,1.589193291684185771e+00,1.832250803678243001e+00,1.476829482702150420e+00
8.926284781475436998e-10,2.087240516271109847e+00,1.718987661002960188e+00,1.952720261399552459e+00,1.577454061123737983e+00,1.949607595472669264e+00,1.594306450186759427e+00,1.840334899594596063e+00,1.480283880878006997e+00
8.965781616791700181e-10,2.098311861496751973e+00,1.725128033514809589e+00,1.961948486709303330e+00,1.581625965215987639e+00,1.959310946806275489e+00,1.599437003095067977e+00,1.848465051106575441e+00,1.483738742143837941e+00
9.005278452107963365e-10,2.109458889598676556e+00,1.731291393842265602e+00,1.971231746038725863e+00,1.585800729096030315e+00,1.969078151157772849e+00,1.604584881430790366e+00,1.856641400897065086e+00,1.487193905625680213e+00
9.044775287424226548e-10,2.120681996394436553e+00,1.737477689152142624e+00,1.980570242153800287e+00,1.589978178878566517e+00,1.978909510539538896e+00,1.609750016120720550e+00,1.864864092556302255e+00,1.490649210564633620e+00
9.084272122740489731e-10,2.131981580403046639e+00,1.743686866414651648e+00,1.989964179026995517e+00,1.594158140566425796e+00,1.988805329029415869e+00,1.614932337997440737e+00,1.873133270584382393e+00,1.494104496323495290e+00
9.123768958056751880e-10,2.143358042859136336e+00,1.749918872403858572e+00,1.999413761841722703e+00,1.598340440057812506e+00,1.998765912780066101e+00,1.620131777799996620e+00,1.881449080393782225e+00,1.497559602393378597e+00
9.163265793373015063e-10,2.154811787727197725e+00,1.756173653698137160e+00,2.008919196996817647e+00,1.602524903153558444e+00,2.008791570028402695e+00,1.625348266174570622e+00,1.889811668311892623e+00,1.501014368400319432e+00
9.202762628689278246e-10,2.166343221715924638e+00,1.762451156680627129e+00,2.018480692111051411e+00,1.606711355564376831e+00,2.018882611105079050e+00,1.630581733675157130e+00,1.898221181583580774e+00,1.504468634111874259e+00
9.242259464005541430e-10,2.177952754292661552e+00,1.768751327539696883e+00,2.028098456027659591e+00,1.610899622918124274e+00,2.029039348444054092e+00,1.635832110764234182e+00,1.906677768373762349e+00,1.507922239443708623e+00
9.281756299321804613e-10,2.189640797697936847e+00,1.775074112269400706e+00,2.037772698818909767e+00,1.615089530767060744e+00,2.039262096592219464e+00,1.641099327813441588e+00,1.915181577769996979e+00,1.511375024466169226e+00
9.321253134638067796e-10,2.201407766960107537e+00,1.781419456669944390e+00,2.047503631790685841e+00,1.619280904595117976e+00,2.049551172219099548e+00,1.646383315104252620e+00,1.923732759785097723e+00,1.514826829410852671e+00
9.360749969954330979e-10,2.213254079910090155e+00,1.787787306348149752e+00,2.057291467487105674e+00,1.623473569825167662e+00,2.059906894126614763e+00,1.651684002828655018e+00,1.932331465359764966e+00,1.518277494677153339e+00
9.400246805270594162e-10,2.225180157196199993e+00,1.794177606717918483e+00,2.067136419695163152e+00,1.627667351826292297e+00,2.070329583258919470e+00,1.657001321089819346e+00,1.940977846365227411e+00,1.521726860838805262e+00
9.439743640586857345e-10,2.237186422299089372e+00,1.800590303000703107e+00,2.077038703449396451e+00,1.631862075921058253e+00,2.080819562712303838e+00,1.662335199902782001e+00,1.949672055605916610e+00,1.525174768650410018e+00
9.479240475903118460e-10,2.249273301546781845e+00,1.807025340225975052e+00,2.086998535036586055e+00,1.636057567392794176e+00,2.091377157745170301e+00,1.667685569195115347e+00,1.958414246822150595e+00,1.528621059053953513e+00
9.518737311219381644e-10,2.261441224129814298e+00,1.813482663231696268e+00,2.097016132000478095e+00,1.640253651492865394e+00,2.102002695788075748e+00,1.673052358807606499e+00,1.967204574692835717e+00,1.532065573185305229e+00
9.558234146535644827e-10,2.273690622116473659e+00,1.819962216664791077e+00,2.107091713146538314e+00,1.644450153447952090e+00,2.112696506453840772e+00,1.678435498494937894e+00,1.976043194838184913e+00,1.535508152380711921e+00
9.597730981851908010e-10,2.286021930468140173e+00,1.826463944981622234e+00,2.117225498546727369e+00,1.648646898467332367e+00,2.123458921547742850e+00,1.683834917926357866e+00,1.984930263822471286e+00,1.538948638183269102e+00
9.637227817168171193e-10,2.298435587054733720e+00,1.832987792448466102e+00,2.127417709544310753e+00,1.652843711750158207e+00,2.134290275077760590e+00,1.689250546686358323e+00,1.993865939156774569e+00,1.542386872349389426e+00
9.676724652484434376e-10,2.310932032670259151e+00,1.839533703141990717e+00,2.137668568758692267e+00,1.657040418492739864e+00,2.145190903264908133e+00,1.694682314275359092e+00,2.002850379301763795e+00,1.545822696855243983e+00
9.716221487800697559e-10,2.323511711048461326e+00,1.846101620949734734e+00,2.147978300090274573e+00,1.661236843895824489e+00,2.156161144553623288e+00,1.700130150110378269e+00,2.011883743670503488e+00,1.549255953903204475e+00
9.755718323116960742e-10,2.336175068878580063e+00,1.852691489570588379e+00,2.158347128725355279e+00,1.665432813171878301e+00,2.167201339622245371e+00,1.705593983525711899e+00,2.020966192631249658e+00,1.552686485928255200e+00
9.795215158433223926e-10,2.348922555821212121e+00,1.859303252515277283e+00,2.168775281141039457e+00,1.669628151552364326e+00,2.178311831393548115e+00,1.711073743773613653e+00,2.030097887510304844e+00,1.556114135604410365e+00
9.834711993749487109e-10,2.361754624524277091e+00,1.865936853106846538e+00,2.179262985110189454e+00,1.673822684295024343e+00,2.189492965045352957e+00,1.716569360024970736e+00,2.039278990594862506e+00,1.559538745851090535e+00
9.874208829065750292e-10,2.374671730639091205e+00,1.872592234481142759e+00,2.189810469706398255e+00,1.678016236691156404e+00,2.200745088021222262e+00,1.722080761369986224e+00,2.048509665135875402e+00,1.562960159839511087e+00
9.913705664382011407e-10,2.387674332836547730e+00,1.879269339587308130e+00,2.200417965308995250e+00,1.682208634072890563e+00,2.212068550041208947e+00,1.727607876818850086e+00,2.057790075350954595e+00,1.566378220999032678e+00
9.953202499698274590e-10,2.400762892823402606e+00,1.885968111188264906e+00,2.211085703608076436e+00,1.686399701820465946e+00,2.223463703112685597e+00,1.733150635302428189e+00,2.067120386427279577e+00,1.569792773023513277e+00
9.992699335014537773e-10,2.413937875358669327e+00,1.892688491861206357e+00,2.221813917609567035e+00,1.690589265369502714e+00,2.234930901541263282e+00,1.738708965672930873e+00,2.076500764524523035e+00,1.573203659877628890e+00
1.003219617033080096e-09,2.427199748270119972e+00,1.899430423998090367e+00,2.232602841640305424e+00,1.694777150218273132e+00,2.246470501941756126e+00,1.744282796704601957e+00,2.085931376777802271e+00,1.576610725803194502e+00
1.007169300564706414e-09,2.440548982470903461e+00,1.906193849806131713e+00,2.243452711353167484e+00,1.698963181934969979e+00,2.258082863249241790e+00,1.749872057094387756e+00,2.095412391300650157e+00,1.580013815325453264e+00
1.011118984096332732e-09,2.453986051976259741e+00,1.912978711308300106e+00,2.254363763732213144e+00,1.703147186164971405e+00,2.269768346730186792e+00,1.755476675462626979e+00,2.104943977187995863e+00,1.583412773259361028e+00
1.015068667627959051e-09,2.467511433920356101e+00,1.919784950343815133e+00,2.265336237097857808e+00,1.707328988638103562e+00,2.281527315993651328e+00,1.761096580353721963e+00,2.114526304519177557e+00,1.586807444715844007e+00
1.019018351159585369e-09,2.481125608573226504e+00,1.926612508568643412e+00,2.276370371112082402e+00,1.711508415175899689e+00,2.293360137002567356e+00,1.766731700236822578e+00,2.124159544360964880e+00,1.590197675108047770e+00
1.022968034691211687e-09,2.494829059357830836e+00,1.933461327456002188e+00,2.287466406783667416e+00,1.715685291698853643e+00,2.305267178085088631e+00,1.772381963506505453e+00,2.133843868770606278e+00,1.593583310157563604e+00
1.026917718222838006e-09,2.508622272867213177e+00,1.940331348296859604e+00,2.298624586473453579e+00,1.719859444233672097e+00,2.317248809946026888e+00,1.778047298483453442e+00,2.143579450798891450e+00,1.596964195900639316e+00
1.030867401754464324e-09,2.522505738881784865e+00,1.947222512200435629e+00,2.309845153899641623e+00,1.724030698920519633e+00,2.329305405678349761e+00,1.783727633415136626e+00,2.153366464493236432e+00,1.600340178694371396e+00
1.034817085286090435e-09,2.536479950386715920e+00,1.954134760094711210e+00,2.321128354143107586e+00,1.728198882020260285e+00,2.341437340774770615e+00,1.789422896476492220e+00,2.163205084900793107e+00,1.603711105222879185e+00
1.038766768817716754e-09,2.550545403589441484e+00,1.961068032726931420e+00,2.332474433652766965e+00,1.732363819921694637e+00,2.353644993139405450e+00,1.795133015770602913e+00,2.173095488071557391e+00,1.607076822503458402e+00
1.042716452349343072e-09,2.564702597937274398e+00,1.968022270664114171e+00,2.343883640250944644e+00,1.736525339148791147e+00,2.365928743099513731e+00,1.800857919329382550e+00,2.183037851061533363e+00,1.610437177892725558e+00
1.046666135880969390e-09,2.578952036135148340e+00,1.974997414293560460e+00,2.355356223138797667e+00,1.740683266367910376e+00,2.378288973417304497e+00,1.806597535114250030e+00,2.193032351935878310e+00,1.613792019092726404e+00
1.050615819412595709e-09,2.593294224163466666e+00,1.981993403823363309e+00,2.366892432901755328e+00,1.744837428395026535e+00,2.390726069301837953e+00,1.812351791016814762e+00,2.203079169772093504e+00,1.617141194157042827e+00
1.054565502944222027e-09,2.607729671296064033e+00,1.989010179282924229e+00,2.378492521514990798e+00,1.748987652202939502e+00,2.403240418420995894e+00,1.818120614859558337e+00,2.213178484663226975e+00,1.620484551496869097e+00
1.058515186475848345e-09,2.622258890118296826e+00,1.996047680523462375e+00,2.390156742348926500e+00,1.753133764928481497e+00,2.415832410913532513e+00,1.823903934396509552e+00,2.223330477721093157e+00,1.623821939887073018e+00
1.062464870007474664e-09,2.636882396545238372e+00,2.003105847218535018e+00,2.401885350174768341e+00,1.757275593879717990e+00,2.428502439401197144e+00,1.829701677313932295e+00,2.233535331079514741e+00,1.627153208472238211e+00
1.066414553539100982e-09,2.651600709840002956e+00,2.010184618864549133e+00,2.413678601170070159e+00,1.761412966543139946e+00,2.441250899000953822e+00,1.835513771231001012e+00,2.243793227897591613e+00,1.630478206772679073e+00
1.070364237070727300e-09,2.666414352632183515e+00,2.017283934781286092e+00,2.425536752924328798e+00,1.765545710590850526e+00,2.454078187337270123e+00,1.841340143700485044e+00,2.254104352362972019e+00,1.633796784690447756e+00
1.074313920602353619e-09,2.681323850936407460e+00,2.024403734112417474e+00,2.437460064444610275e+00,1.769673653887740450e+00,2.466984704554471719e+00,1.847180722209429415e+00,2.264468889695163689e+00,1.637108792515307165e+00
1.078263604133979730e-09,2.696329734171015513e+00,2.031543955826028203e+00,2.449448796161206587e+00,1.773796624498659824e+00,2.479970853329216851e+00,1.853035434179833629e+00,2.274887026148856073e+00,1.640414080930696850e+00
1.082213287665606048e-09,2.711432535176861336e+00,2.038704538715140124e+00,2.461503209933328939e+00,1.777914450695578186e+00,2.493037038883012979e+00,1.858904206969338668e+00,2.285358949017259000e+00,1.643712501019662708e+00
1.086162971197232367e-09,2.726632790236235504e+00,2.045885421398237369e+00,2.473623569054819171e+00,1.782026960964738782e+00,2.506183668994831137e+00,1.864786967871900680e+00,2.295884846635467991e+00,1.647003904270780250e+00
1.090112654728858685e-09,2.741931039091899613e+00,2.053086542319787711e+00,2.485810138259906488e+00,1.786133984013800857e+00,2.519411154013802889e+00,1.870683644118478428e+00,2.306464908383847323e+00,1.650288142584045659e+00
1.094062338260485003e-09,2.757327824966259833e+00,2.060307839750778136e+00,2.498063183728986836e+00,1.790235348778974389e+00,2.532719906872007432e+00,1.876594162877711414e+00,2.317099324691438422e+00,1.653565068276751315e+00
1.098012021792111322e-09,2.772823694580654141e+00,2.067549251789237097e+00,2.510382973094438697e+00,1.794330884432145057e+00,2.546110343097311102e+00,1.882518451256601333e+00,2.327788287039374904e+00,1.656834534089334898e+00
1.101961705323737640e-09,2.788419198174762581e+00,2.074810716360769636e+00,2.522769775446470408e+00,1.798420420387992102e+00,2.559582880826333895e+00,1.888456436301198194e+00,2.338531987964338033e+00,1.660096393191210717e+00
1.105911388855363958e-09,2.804114889526148513e+00,2.082092171219084964e+00,2.535223861338991913e+00,1.802503786311088430e+00,2.573137940817457725e+00,1.894408044997275109e+00,2.349330621062015290e+00,1.663350499186577069e+00
1.109861072386990277e-09,2.819911325969922888e+00,2.089393553946536919e+00,2.547745502795529582e+00,1.806580812123001145e+00,2.586775946463954146e+00,1.900373204271013305e+00,2.360184380990586916e+00,1.666596706120196503e+00
1.113810755918616595e-09,2.835809068418532419e+00,2.096714801954650209e+00,2.560334973315165463e+00,1.810651328009370786e+00,2.600497323807164474e+00,1.906351840989681801e+00,2.371093463474238217e+00,1.669834868483162538e+00
1.117760439450242913e-09,2.851808681381680977e+00,2.104055852484664868e+00,2.572992547878510727e+00,1.814715164426986549e+00,2.614302501549790936e+00,1.912343881962323966e+00,2.382058065306683403e+00,1.673064841218633525e+00
1.121710122981869025e-09,2.867910732986366451e+00,2.111416642608069161e+00,2.585718502953714637e+00,1.818772152110847973e+00,2.628191911069258424e+00,1.918349253940432320e+00,2.393078384354709875e+00,1.676286479727550294e+00
1.125659806513495343e-09,2.884115794997065496e+00,2.118797109227143149e+00,2.598513116502499720e+00,1.822822122081214635e+00,2.642165986431159741e+00,1.924367883618631314e+00,2.404154619561760242e+00,1.679499639874326933e+00
1.129609490045121661e-09,2.900424442836026184e+00,2.126197189075494265e+00,2.611376667986235578e+00,1.826864905650645410e+00,2.656225164402806094e+00,1.930399697635365008e+00,2.415286970951508128e+00,1.682704177992519368e+00
1.133559173576747980e-09,2.916837255603708101e+00,2.133616818718603092e+00,2.624309438372040226e+00,1.830900334431022403e+00,2.670369884466837096e+00,1.936444622573568974e+00,2.426475639631480163e+00,1.685899950890469068e+00
1.137508857108374298e-09,2.933354816099337459e+00,2.141055934554370044e+00,2.637311710138918741e+00,1.834928240340566896e+00,2.684600588834934243e+00,1.942502584961359524e+00,2.437720827796683309e+00,1.689086815856920110e+00
1.141458540640000616e-09,2.949977710841610534e+00,2.148514472813653153e+00,2.650383767283935654e+00,1.838948455610839083e+00,2.698917722461627200e+00,1.948573511272710057e+00,2.449022738733261928e+00,1.692264630666617364e+00
1.145408224171626935e-09,2.966706530089514349e+00,2.155992369560819633e+00,2.663525895328412663e+00,1.842960812793725811e+00,2.713321733058164487e+00,1.954657327928135402e+00,2.460381576822168626e+00,1.695433253585878708e+00
1.149357907703253253e-09,2.983541867863286789e+00,2.163489560694294767e+00,2.676738381324168525e+00,1.846965144768415890e+00,2.727813071106496512e+00,1.960753961295371273e+00,2.471797547542863072e+00,1.698592543378137254e+00
1.153307591234879571e-09,3.000484321965512180e+00,2.171005981947107699e+00,2.690021513859788271e+00,1.850961284748358304e+00,2.742392189873338104e+00,1.966863337690055946e+00,2.483270857477035687e+00,1.701742359309464492e+00
1.157257274766505890e-09,3.017534494002345191e+00,2.178541568887445656e+00,2.703375583066927046e+00,1.854949066288214876e+00,2.757059545424315861e+00,1.972985383376411939e+00,2.494801714312330887e+00,1.704882561154067666e+00
1.161206958298132208e-09,3.034692989404874641e+00,2.186096256919203284e+00,2.716800880626646819e+00,1.858928323290784501e+00,2.771815596638206536e+00,1.979120024567926350e+00,2.506390326846126726e+00,1.708013009199753851e+00
1.165156641829758319e-09,3.051960417450623186e+00,2.193669981282540427e+00,2.730297699775785514e+00,1.862898890013930941e+00,2.786660805221269577e+00,1.985267187428032098e+00,2.518036904989296776e+00,1.711133564253381589e+00
1.169106325361384638e-09,3.069337391285179351e+00,2.201262677054431904e+00,2.743866335313366100e+00,1.866860601077477977e+00,2.801595635721671584e+00,1.991426798070787596e+00,2.529741659770039064e+00,1.714244087646276338e+00
1.173056008893010956e-09,3.086824527943972996e+00,2.208874279149230624e+00,2.757507083607029230e+00,1.870813291470102779e+00,2.816620555543992488e+00,1.997598782561560871e+00,2.541504803337675700e+00,1.717344441239623931e+00
1.177005692424637274e-09,3.104422448374179133e+00,2.216504722319218246e+00,2.771220242599514716e+00,1.874756796556205529e+00,2.831736034963826754e+00,2.003783066917707689e+00,2.553326548966512455e+00,1.720434487429837178e+00
1.180955375956263593e-09,3.122131777456774948e+00,2.224153941155170067e+00,2.785006111815163443e+00,1.878690952082770593e+00,2.846942547142484958e+00,2.009979577109250570e+00,2.565207111059715661e+00,1.723514089153894480e+00
1.184905059487889911e-09,3.139953144028722498e+00,2.231821870086912796e+00,2.798864992366458804e+00,1.882615594186205055e+00,2.862240568141771746e+00,2.016188239059564680e+00,2.577146705153182893e+00,1.726583109894654466e+00
1.188854743019516229e-09,3.157887180905301072e+00,2.239508443383888547e+00,2.812797186960608542e+00,1.886530559399163920e+00,2.877630576938873475e+00,2.022408978646051292e+00,2.589145547919474488e+00,1.729641413686143991e+00
1.192804426551142548e-09,3.175934524902578104e+00,2.247213595155717947e+00,2.826802999906151470e+00,1.890435684657360671e+00,2.893113055441320469e+00,2.028641721700824796e+00,2.601203857171741962e+00,1.732688865118812593e+00
1.196754110082768866e-09,3.194095816860017312e+00,2.254937259352761458e+00,2.840882737119610368e+00,1.894330807306356501e+00,2.908688488502062963e+00,2.034886394011386823e+00,2.613321851867683066e+00,1.735725329344770973e+00
1.200703793614395184e-09,3.212371701663241375e+00,2.262679369766691373e+00,2.855036706132166646e+00,1.898215765108337560e+00,2.924357363934619425e+00,2.041142921321312809e+00,2.625499752113517715e+00,1.738750672082990389e+00
1.204653477146021503e-09,3.230762828266923847e+00,2.270439860031054025e+00,2.869265216096381188e+00,1.902090396248871107e+00,2.940120172528346121e+00,2.047411229330924343e+00,2.637737779168001229e+00,1.741764759624481185e+00
1.208603160677647821e-09,3.249269849717837388e+00,2.278218663621843554e+00,2.883568577792949394e+00,1.905954539343645893e+00,2.955977408063763967e+00,2.053691243697976621e+00,2.650036155446437558e+00,1.744767458837446217e+00
1.212552844209273932e-09,3.267893423178040546e+00,2.286015713858068565e+00,2.897947103637481092e+00,1.909808033445193010e+00,2.971929567328031929e+00,2.059982890038332126e+00,2.662395104524730716e+00,1.747758637172390994e+00
1.216502527740900251e-09,3.286634209948213758e+00,2.293830943902325004e+00,2.912401107687337287e+00,1.913650718049591859e+00,2.987977150130456394e+00,2.066286093926643197e+00,2.674814851143449523e+00,1.750738162667230924e+00
1.220452211272526569e-09,3.305492875491142346e+00,2.301664286761367251e+00,2.926930905648477133e+00,1.917482433103153250e+00,3.004120659318153752e+00,2.072600780897030592e+00,2.687295621211924335e+00,1.753705903952342604e+00
1.224401894804152887e-09,3.324470089455343391e+00,2.309515675286688108e+00,2.941536814882358630e+00,1.921303019009084956e+00,3.020360600791771155e+00,2.078926876443761618e+00,2.699837641812353084e+00,1.756661730255607345e+00
1.228351578335779206e-09,3.343566525698843162e+00,2.317385042175086340e+00,2.956219154412872197e+00,1.925112316634144394e+00,3.036697483521318297e+00,2.085264306021930025e+00,2.712441141203949968e+00,1.759605511407416945e+00
1.232301261867405524e-09,3.362782862313114407e+00,2.325272319969249768e+00,2.970978244933308421e+00,1.928910167315259105e+00,3.053131819562096005e+00,2.091612995048136803e+00,2.725106348827091463e+00,1.762537117845648815e+00
1.236250945399031842e-09,3.382119781647142887e+00,2.333177441058330803e+00,2.985814408813359577e+00,1.932696412866141689e+00,3.069664124070730082e+00,2.097972868901165633e+00,2.737833495307501863e+00,1.765456420620614697e+00
1.240200628930658161e-09,3.401577970331661760e+00,2.341100337678526877e+00,3.000727970106162878e+00,1.936470895583876528e+00,3.086294915321294852e+00,2.104343852922662350e+00,2.750622812460468580e+00,1.768363291399987380e+00
1.244150312462284479e-09,3.421158119303533418e+00,2.349040941913660419e+00,3.015719254555379258e+00,1.940233458255485655e+00,3.103024714721531296e+00,2.110725872417813953e+00,2.763474533295057434e+00,1.771257602473674808e+00
1.248099995993910797e-09,3.440860923830284079e+00,2.356999185695762833e+00,3.030788589602305017e+00,1.943983944164481947e+00,3.119854046829180660e+00,2.117118852656024508e+00,2.776388892018367915e+00,1.774139226758701726e+00
1.252049679525537116e-09,3.460687083534790709e+00,2.364975000805656702e+00,3.045936304393033645e+00,1.947722197097391916e+00,3.136783439368414417e+00,2.123522718871598158e+00,2.789366124039810657e+00,1.777008037804018059e+00
1.255999363057163227e-09,3.480637302420123813e+00,2.372968318873539317e+00,3.061162729785626091e+00,1.951448061350265828e+00,3.153813423246338843e+00,2.129937396264409255e+00,2.802406465975404437e+00,1.779863909795313504e+00
1.259949046588789545e-09,3.500712288894545665e+00,2.380979071379572432e+00,3.076468198357360517e+00,1.955161381735159853e+00,3.170944532569662133e+00,2.136362810000587142e+00,2.815510155652089175e+00,1.782706717559782605e+00
1.263898730120415864e-09,3.520912755796667071e+00,2.389007189654465346e+00,3.091853044411976725e+00,1.958862003586602896e+00,3.188177304661381939e+00,2.142798885213188065e+00,2.828677432112079781e+00,1.785536336570861415e+00
1.267848413652042182e-09,3.541239420420758233e+00,2.397052604880066440e+00,3.107317603986990306e+00,1.962549772768035661e+00,3.205512280077647880e+00,2.149245547002875067e+00,2.841908535617229337e+00,1.788352642952940164e+00
1.271798097183668500e-09,3.561693004542212826e+00,2.405115248089952473e+00,3.122862214861027219e+00,1.966224535678233298e+00,3.222950002624681343e+00,2.155702720438595676e+00,2.855203707653422907e+00,1.791155513486039741e+00
1.275747780715294819e-09,3.582274234443193262e+00,2.413195050170018785e+00,3.138487216561204551e+00,1.969886139257702284e+00,3.240491019375828508e+00,2.162170330558252473e+00,2.868563190934986906e+00,1.793944825610456650e+00
1.279697464246921137e-09,3.602983840938400295e+00,2.421291941859073038e+00,3.154192950370541038e+00,1.973534430995054212e+00,3.258135880688683983e+00,2.168648302369384329e+00,2.881987229409128659e+00,1.796720457431380868e+00
1.283647147778547455e-09,3.623822559401038035e+00,2.429405853749427635e+00,3.169979759335417757e+00,1.977169258933360041e+00,3.275885140222359659e+00,2.175136560849846745e+00,2.895476068260411040e+00,1.799482287723481511e+00
1.287596831310173774e-09,3.644791129788919726e+00,2.437536716287497018e+00,3.185847988273069031e+00,1.980790471676478814e+00,3.293739354954824172e+00,2.181635030948475773e+00,2.909029953915216460e+00,1.802230195935452972e+00
1.291546514841800092e-09,3.665890296670745840e+00,2.445684459774390085e+00,3.201797983779111068e+00,1.984397918395362836e+00,3.311699085200369819e+00,2.188143637585775458e+00,2.922649134046278352e+00,1.804964062194547081e+00
1.295496198373426410e-09,3.687120809252537157e+00,2.453849014366512371e+00,3.217830094235115901e+00,1.987991448834339758e+00,3.329764894627163407e+00,2.194662305654585310e+00,2.936333857577198891e+00,1.807683767311050627e+00
1.299445881905052522e-09,3.708483421404247693e+00,2.462030310076159800e+00,3.233944669816217754e+00,1.991570913317371572e+00,3.347937350274933443e+00,2.201190960020758869e+00,2.950084374687016009e+00,1.810389192782752454e+00
1.303395565436678840e-09,3.729978891686525078e+00,2.470228276772123088e+00,3.250142062498766915e+00,1.995136162754291620e+00,3.366217022572743911e+00,2.207729525523836056e+00,2.963900936814788167e+00,1.813080220799363484e+00
1.307345248968305158e-09,3.751607983377649891e+00,2.478442844180285931e+00,3.266422626068011148e+00,1.998687048647007858e+00,3.384604485356882186e+00,2.214277926977722188e+00,2.977783796664191573e+00,1.815756734246911863e+00
1.311294932499931477e-09,3.773371464500636208e+00,2.486673941884228078e+00,3.282786716125825510e+00,2.002223423095693455e+00,3.403100315888845095e+00,2.220836089171356775e+00,2.991733208208152917e+00,1.818418616712099700e+00
1.315244616031557795e-09,3.795270107850509334e+00,2.494921499325830183e+00,3.299234690098481249e+00,2.005745138804946315e+00,3.421705094873452424e+00,2.227403936869386314e+00,3.005749426693518078e+00,1.821065752486637379e+00
1.319194299563184113e-09,3.817304691021737195e+00,2.503185445805877762e+00,3.315766907244449335e+00,2.009252049089921499e+00,3.440419406477064790e+00,2.233981394812849519e+00,3.019832708645713293e+00,1.823698026571533681e+00
1.323143983094810432e-09,3.839475996435853133e+00,2.511465710484666047e+00,3.332383728662254185e+00,2.012744007882443675e+00,3.459243838345892996e+00,2.240568387719834131e+00,3.033983311873462263e+00,1.826315324681359487e+00
1.327093666626436750e-09,3.861784811369226134e+00,2.519762222382609718e+00,3.349085517298351355e+00,2.016220869737090027e+00,3.478178981624447275e+00,2.247164840286163923e+00,3.048201495473505052e+00,1.828917533248478833e+00
1.331043350158063068e-09,3.884231927981028676e+00,2.528074910380849083e+00,3.365872637955062086e+00,2.019682489837248074e+00,3.497225430974074900e+00,2.253770677186057725e+00,3.062487519835366712e+00,1.831504539427239342e+00
1.334993033689689387e-09,3.906818143341357796e+00,2.536403703221860706e+00,3.382745457298537151e+00,2.023128724001147738e+00,3.516383784591620376e+00,2.260385823072819100e+00,3.076841646646125028e+00,1.834076231098142440e+00
1.338942717221315705e-09,3.929544259459536892e+00,2.544748529510068469e+00,3.399704343866770007e+00,2.026559428687866315e+00,3.535654644228193533e+00,2.267010202579490041e+00,3.091264138895211566e+00,1.836632496871964948e+00
1.342892400752941816e-09,3.952411083312599160e+00,2.553109317712455528e+00,3.416749668077641910e+00,2.029974461003308583e+00,3.555038615208054864e+00,2.273643740319534423e+00,3.105755260879252688e+00,1.839173226093860691e+00
1.346842084284568135e-09,3.975419426873941120e+00,2.561485996159178047e+00,3.433881802237017222e+00,2.033373678706156262e+00,3.574536306447619438e+00,2.280286360887506802e+00,3.120315278206910126e+00,1.841698308847416365e+00
1.350791767816194453e-09,3.998570107142149777e+00,2.569878493044175816e+00,3.451101120546871570e+00,2.036756940213795275e+00,3.594148330474552733e+00,2.286937988859721660e+00,3.134944457803776618e+00,1.844207635958682534e+00
1.354741451347820771e-09,4.021863946170023851e+00,2.578286736425795311e+00,3.468407999113463536e+00,2.040124104608210143e+00,3.613875303447008136e+00,2.293598548794925307e+00,3.149643067917260453e+00,1.846701099000168433e+00
1.358691134879447090e-09,4.045301771093751775e+00,2.586710654227395878e+00,3.485802815955556522e+00,2.043475031641855733e+00,3.633717845172962591e+00,2.300267965234962908e+00,3.164411378121525953e+00,1.849178590294797475e+00
1.362640818411073408e-09,4.068884414162289964e+00,2.595150174237979890e+00,3.503285951012671262e+00,2.046809581743497031e+00,3.653676579129681024e+00,2.306946162705454384e+00,3.179249659322456623e+00,1.851640002919831218e+00
1.366590501942699726e-09,4.092612712766912075e+00,2.603605224112801597e+00,3.520857786153382740e+00,2.050127616024023602e+00,3.673752132483287358e+00,2.313633065716459214e+00,3.194158183762615622e+00,1.854085230710763588e+00
1.370540185474326045e-09,4.116487509470945660e+00,2.612075731373990628e+00,3.538518705183663293e+00,2.053428996282234742e+00,3.693945136108447436e+00,2.320328598763148342e+00,3.209137225026275075e+00,1.856514168265178899e+00
1.374489869005952363e-09,4.140509652039687793e+00,2.620561623411178154e+00,3.556269093855266128e+00,2.056713585010594425e+00,3.714256224608192269e+00,2.327032686326471200e+00,3.224187058044425847e+00,1.858926710946561034e+00
1.378439552537578681e-09,4.164679993470510766e+00,2.629062827482107956e+00,3.574109339874152358e+00,2.059981245400960947e+00,3.734686036333832782e+00,2.333745252873820952e+00,3.239307959099859247e+00,1.861322754888091513e+00
1.382389236069205000e-09,4.188999392023152524e+00,2.637579270713274138e+00,3.592039832908951791e+00,2.063231841350281037e+00,3.755235213405022421e+00,2.340466222859712619e+00,3.254500205832233206e+00,1.863702196996394500e+00
1.386338919600831111e-09,4.213468711250184739e+00,2.646110880100531748e+00,3.610060964599485445e+00,2.066465237466263538e+00,3.775904401729901050e+00,2.347195520726440332e+00,3.269764077243182410e+00,1.866064934955256049e+00
1.390288603132457429e-09,4.238088820027687831e+00,2.654657582509736269e+00,3.628173128565310712e+00,2.069681299073017122e+00,3.796694251025408029e+00,2.353933070904746128e+00,3.285099853701473727e+00,1.868410867229296279e+00
1.394238286664083748e-09,4.262860592586092956e+00,2.663219304677358235e+00,3.646376720414321149e+00,2.072879892216657804e+00,3.817605414837669464e+00,2.360678797814494079e+00,3.300507816948144324e+00,1.870739893067623782e+00
1.398187970195710066e-09,4.287784908541232731e+00,2.671795973211120057e+00,3.664672137751392444e+00,2.076060883670891144e+00,3.838638550562540885e+00,2.367432625865327989e+00,3.315988250101704615e+00,1.873051912507441852e+00
1.402137653727336384e-09,4.312862652925568696e+00,2.680387514590619524e+00,3.683059780187059040e+00,2.079224140942558030e+00,3.859794319466251178e+00,2.374194479457341966e+00,3.331541437663353200e+00,1.875346826377616516e+00
1.406087337258962703e-09,4.338094716219625724e+00,2.688993855167963964e+00,3.701540049346247585e+00,2.082369532277157820e+00,3.881073386706180184e+00,2.380964282981747004e+00,3.347167665522210456e+00,1.877624536302224367e+00
1.410037020790589021e-09,4.363481994383602292e+00,2.697614921168399071e+00,3.720113348877045922e+00,2.085496926664331063e+00,3.902476421351761982e+00,2.387741960821528231e+00,3.362867220960593428e+00,1.879884944704044436e+00
1.413986704322215339e-09,4.389025388889195689e+00,2.706250638690942178e+00,3.738780084459524478e+00,2.088606193843319581e+00,3.924004096405493414e+00,2.394527437352122590e+00,3.378640392659310265e+00,1.882127954808030523e+00
1.417936387853841658e-09,4.414725806751602200e+00,2.714900933709017306e+00,3.757540663814594506e+00,2.091697204308391456e+00,3.945657088824106928e+00,2.401320636942072984e+00,3.394487470702981291e+00,1.884353470644738238e+00
1.421886071385467976e-09,4.440584160561732219e+00,2.723565732071083101e+00,3.776395496712910749e+00,2.094769829314234499e+00,3.967436079539814031e+00,2.408121483953692188e+00,3.410408746585387618e+00,1.886561397053720057e+00
1.425835754917094294e-09,4.466601368518605675e+00,2.732244959501282100e+00,3.795344994983824716e+00,2.097823940881319071e+00,3.989341753481727260e+00,2.414929902743731649e+00,3.426404513214844627e+00,1.888751639686877981e+00
1.429785438448720406e-09,4.492778354461968604e+00,2.740938541600058898e+00,3.814389572524381045e+00,2.100859411801228926e+00,4.011374799597379415e+00,2.421745817664044065e+00,3.442475064919602978e+00,1.890924105011788869e+00
1.433735121980346724e-09,4.519116047905088251e+00,2.749646403844817399e+00,3.833529645308357381e+00,2.103876115641958755e+00,4.033535910874376462e+00,2.428569153062238417e+00,3.458620697453293147e+00,1.893078700314986262e+00
1.437684805511973042e-09,4.545615384067762221e+00,2.758368471590542104e+00,3.852765631395343782e+00,2.106873926753180193e+00,4.055825784362179220e+00,2.435399833282351434e+00,3.474841708000359297e+00,1.895215333705206451e+00
1.441634489043599361e-09,4.572277303909525692e+00,2.767104670070451800e+00,3.872097950939886957e+00,2.109852720271478521e+00,4.078245121194012057e+00,2.442237782665502177e+00,3.491138395181561105e+00,1.897333914116599685e+00
1.445584172575225679e-09,4.599102754163065576e+00,2.775854924396630619e+00,3.891527026200651385e+00,2.112812372125547622e+00,4.100794626608919913e+00,2.449082925550558176e+00,3.507511059059480463e+00,1.899434351311902747e+00
1.449533856106851997e-09,4.626092687367835410e+00,2.784619159560677293e+00,3.911053281549656813e+00,2.115752759041362285e+00,4.123475009973916805e+00,2.455935186274790016e+00,3.523960001144061049e+00,1.901516555885577553e+00
1.453483539638478316e-09,4.653248061903883404e+00,2.793397300434342423e+00,3.930677143481539293e+00,2.118673758547312325e+00,4.146286984806303977e+00,2.462794489174536583e+00,3.540485524398176764e+00,1.903580439266904456e+00
1.457433223170104634e-09,4.680569842025877669e+00,2.802189271770175072e+00,3.950399040622869951e+00,2.121575248979301165e+00,4.169231268796095513e+00,2.469660758585863647e+00,3.557087933243220590e+00,1.905625913723051124e+00
1.461382906701730952e-09,4.708058997897348164e+00,2.810994998202169803e+00,3.970219403741512387e+00,2.124457109485817341e+00,4.192308583828593171e+00,2.476533918845220672e+00,3.573767533564739196e+00,1.907652892362090125e+00
1.465332590233357271e-09,4.735716505625136463e+00,2.819814404246408834e+00,3.990138665756036929e+00,2.127319220032962477e+00,4.215519656007078453e+00,2.483413894290101620e+00,3.590524632718077314e+00,1.909661289135994755e+00
1.469282273764983589e-09,4.763543347294059593e+00,2.828647414301709961e+00,4.010157261745176172e+00,2.130161461409457058e+00,4.238865215675647669e+00,2.490300609259702647e+00,3.607359539534047865e+00,1.911651018843576466e+00
1.473231957296609700e-09,4.791540511001771918e+00,2.837493952650276263e+00,4.030275628957323164e+00,2.132983715231601796e+00,4.262345997442182899e+00,2.497193988095578465e+00,3.624272564324661161e+00,1.913621997133406305e+00
1.477181640828236019e-09,4.819708990893867728e+00,2.846353943458348024e+00,4.050494206820090426e+00,2.135785863948209240e+00,4.285962740201458843e+00,2.504093955142299599e+00,3.641264018888841214e+00,1.915574140506684842e+00
1.481131324359862337e-09,4.848049787199165905e+00,2.855227310776842664e+00,4.070813436949896058e+00,2.138567790845501193e+00,4.309716187158368683e+00,2.511000434748110521e+00,3.658334216518192683e+00,1.917507366320079232e+00
1.485081007891488655e-09,4.876563906265234394e+00,2.864113978542016881e+00,4.091233763161619130e+00,2.141329380051969267e+00,4.333607085851315155e+00,2.517913351265584687e+00,3.675483472002802898e+00,1.919421592788520758e+00
1.489030691423114974e-09,4.905252360594126060e+00,2.873013870576111017e+00,4.111755631478292372e+00,2.144070516543199467e+00,4.357636188175714409e+00,2.524832629052278232e+00,3.692712101637054101e+00,1.921316738987968842e+00
1.492980374954741292e-09,4.934116168878329489e+00,2.881926910588010315e+00,4.132379490140841050e+00,2.146791086146665695e+00,4.381804250407654422e+00,2.531758192471389002e+00,3.710020423225477870e+00,1.923192724858125535e+00
1.496930058486367610e-09,4.963156356036937389e+00,2.890853022173887510e+00,4.153105789617872468e+00,2.149490975546485494e+00,4.406112033227683966e+00,2.538689965892406697e+00,3.727408756088628650e+00,1.925049471205125595e+00
1.500879742017993929e-09,4.992373953252047691e+00,2.899792128817867631e+00,4.173934982615521427e+00,2.152170072288134950e+00,4.430560301744737473e+00,2.545627873691766574e+00,3.744877421069002121e+00,1.926886899704180811e+00
1.504829425549620247e-09,5.021769998005374269e+00,2.908744153892679929e+00,4.194867524087330324e+00,2.154828264783140490e+00,4.455149825520216211e+00,2.552571840253507585e+00,3.762426740536950476e+00,1.928704932902185254e+00
1.508779109081246565e-09,5.051345534115089464e+00,2.917709020660312458e+00,4.215903871244195855e+00,2.157465442313718729e+00,4.479881378592194707e+00,2.559521789969920302e+00,3.780057038396678948e+00,1.930503494220291660e+00
1.512728792612872884e-09,5.081101611772886884e+00,2.926686652272677325e+00,4.237044483564344155e+00,2.160081495037394106e+00,4.504755739499773703e+00,2.566477647242199289e+00,3.797768640092217929e+00,1.932282507956426532e+00
1.516678476144499202e-09,5.111039287581272461e+00,2.935676971772259947e+00,4.258289822803376090e+00,2.162676313991570343e+00,4.529773691307578787e+00,2.573439336481101236e+00,3.815561872613446592e+00,1.934041899287800792e+00
1.520628159676125313e-09,5.141159624591082888e+00,2.944679902092784740e+00,4.279640353004348974e+00,2.165249791098070364e+00,4.554936021630409115e+00,2.580406782107583119e+00,3.833437064502163594e+00,1.935781594273349393e+00
1.524577843207751632e-09,5.171463692339242080e+00,2.953695366059875482e+00,4.301096540507911570e+00,2.167801819167638477e+00,4.580243522658008715e+00,2.587379908553464780e+00,3.851394545858158658e+00,1.937501519856151377e+00
1.528527526739377950e-09,5.201952566886721030e+00,2.962723286391717004e+00,4.322658853962495940e+00,2.170332291904402133e+00,4.605696991179998534e+00,2.594358640262074633e+00,3.869434648345329464e+00,1.939201603865802426e+00
1.532477210271004268e-09,5.232627330856763237e+00,2.971763585699711552e+00,4.344327764334540376e+00,2.172841103910303939e+00,4.631297228610968375e+00,2.601342901688894482e+00,3.887557705197821178e+00,1.940881775020757427e+00
1.536426893802630587e-09,5.263489073473321511e+00,2.980816186489152475e+00,4.366103744918793161e+00,2.175328150689486151e+00,4.657045041015678066e+00,2.608332617302214107e+00,3.905764051226205957e+00,1.942541962930619759e+00
1.540376577334256905e-09,5.294538890599733705e+00,2.989881011159880142e+00,4.387987271348634977e+00,2.177793328652649407e+00,4.682941239134439826e+00,2.615327711583779635e+00,3.924054022823679322e+00,1.944182098098410139e+00
1.544326260865883223e-09,5.325777884777638249e+00,2.998957982006951184e+00,4.409978821606483024e+00,2.180236535121361729e+00,4.708986638408633851e+00,2.622328109029432142e+00,3.942427957972298724e+00,1.945802111922776190e+00
1.548275944397509542e-09,5.357207165266123283e+00,3.008047021221301520e+00,4.432078876034212911e+00,2.182657668332337764e+00,4.735182059006378452e+00,2.629333734149766677e+00,3.960886196249245650e+00,1.947401936700184244e+00
1.552225627929135860e-09,5.388827848081113814e+00,3.017148050890418709e+00,4.454287917343670244e+00,2.185056627441678057e+00,4.761528325848336074e+00,2.636344511470768204e+00,3.979429078833117917e+00,1.948981505627048083e+00
1.556175311460762178e-09,5.420641056035002237e+00,3.026260992999004529e+00,4.476606430627198208e+00,2.187433312529065255e+00,4.788026268633699623e+00,2.643360365534461742e+00,3.998056948510255282e+00,1.950540752801842803e+00
1.560124994992388496e-09,5.452647918776516889e+00,3.035385769429643332e+00,4.499034903368237082e+00,2.189787624601934546e+00,4.814676721866288034e+00,2.650381220899559409e+00,4.016770149681098800e+00,1.952079613227161392e+00
1.564074678524014608e-09,5.484849572830832187e+00,3.044522301963478395e+00,4.521573825451982387e+00,2.192119465599585482e+00,4.841480524880847014e+00,2.657407002142101238e+00,4.035569028366566613e+00,1.953598022811736890e+00
1.568024362055640926e-09,5.517247161639932784e+00,3.053670512280876270e+00,4.544223689176067893e+00,2.194428738397277368e+00,4.868438521869450142e+00,2.664437633856095999e+00,4.054453932214478584e+00,1.955095918372435460e+00
1.571974045587267245e-09,5.549841835603203322e+00,3.062830321962099589e+00,4.566984989261332117e+00,2.196715346810266034e+00,4.895551561908079385e+00,2.671473040654172681e+00,4.073425210506012917e+00,1.956573237636189067e+00
1.575923729118893563e-09,5.582634752118295296e+00,3.072001652487978518e+00,4.589858222862616799e+00,2.198979195597814851e+00,4.922820498983369930e+00,2.678513147168213759e+00,4.092483214162159655e+00,1.958029919241913497e+00
1.579873412650519881e-09,5.615627075622203535e+00,3.081184425240587110e+00,4.612843889579627543e+00,2.201220190467160442e+00,4.950246192019495339e+00,2.685557878050005787e+00,4.111628295750255013e+00,1.959465902742357546e+00
1.583823096182146200e-09,5.648819977632630440e+00,3.090378561503916099e+00,4.635942491467847759e+00,2.203438238077440658e+00,4.977829504905213476e+00,2.692607157971870446e+00,4.130860809490512153e+00,1.960881128605946433e+00
1.587772779713772518e-09,5.682214636789581164e+00,3.099583982464539922e+00,4.659154533049504110e+00,2.205633246043579909e+00,5.005571306521057195e+00,2.699660911627309812e+00,4.150181111262592815e+00,1.962275538218558379e+00
1.591722463245398836e-09,5.715812238897212794e+00,3.108800609212308608e+00,4.682480521324582590e+00,2.207805122940141196e+00,5.033472470766720441e+00,2.706719063731654273e+00,4.169589558612220692e+00,1.963649073885270546e+00
1.595672146777025155e-09,5.749613976965939344e+00,3.118028362741005921e+00,4.705920965781907661e+00,2.209953778305130179e+00,5.061533876588548253e+00,2.713781539022683376e+00,4.189086510757804582e+00,1.965001678832071885e+00
1.599621830308651473e-09,5.783621051254804080e+00,3.127267163949042139e+00,4.729476378410268467e+00,2.212079122643765494e+00,5.089756408007246158e+00,2.720848262261282180e+00,4.208672328597124590e+00,1.966333297207524922e+00
1.603571513840277791e-09,5.817834669314083662e+00,3.136516933640119298e+00,4.753147273709601883e+00,2.214181067432205996e+00,5.118140954145698807e+00,2.727919158232064767e+00,4.228347374714012119e+00,1.967643874084393341e+00
1.607521197371903903e-09,5.852256046028180947e+00,3.145777592523920418e+00,4.776934168702227979e+00,2.216259525121237584e+00,5.146688409256983121e+00,2.734994151744023938e+00,4.248112013385090258e+00,1.968933355461234935e+00
1.611470880903530221e-09,5.886886403658760258e+00,3.155049061216785411e+00,4.800837582944149418e+00,2.218314409139919174e+00,5.175399672752530655e+00,2.742073167631152941e+00,4.267966610586548803e+00,1.970201688263939488e+00
1.615420564435156539e-09,5.921726971888144675e+00,3.164331260242386534e+00,4.824858038536390836e+00,2.220345633899189597e+00,5.204275649230465817e+00,2.749156130753095173e+00,4.287911534000925506e+00,1.971448820347246667e+00
1.619370247966782858e-09,5.956778987862978880e+00,3.173624110032415402e+00,4.848996060136409270e+00,2.222353114795431406e+00,5.233317248504070207e+00,2.756242965995770788e+00,4.307947153023937048e+00,1.972674700496207967e+00
1.623319931498409176e-09,5.992043696238169126e+00,3.182927530927269100e+00,4.873252174969548989e+00,2.224336768213996507e+00,5.262525385630480557e+00,2.763333598272014857e+00,4.328073838771356208e+00,1.973879278427610462e+00
1.627269615030035494e-09,6.027522349221064779e+00,3.192241443176721205e+00,4.897626912840565616e+00,2.226296511532686040e+00,5.291900980939481691e+00,2.770427952522205750e+00,4.348291964085886363e+00,1.975062504791374351e+00
1.631219298561661813e-09,6.063216206615940962e+00,3.201565766940614566e+00,4.922120806145183103e+00,2.228232263125195622e+00,5.321444960062508223e+00,2.777525953714901075e+00,4.368601903544098164e+00,1.976224331171891224e+00
1.635168982093288131e-09,6.099126535868711230e+00,3.210900422289542533e+00,4.946734389881740412e+00,2.230143942364509968e+00,5.351158253961811440e+00,2.784627526847470058e+00,4.389004033463391075e+00,1.977364710089339450e+00
1.639118665624914449e-09,6.135254612111955552e+00,3.220245329205535079e+00,4.971468201662862185e+00,2.232031469626266862e+00,5.381041798959774525e+00,2.791732596946726375e+00,4.409498731908985114e+00,1.978483595000939399e+00
1.643068349156540768e-09,6.171601718210173892e+00,3.229600407582744914e+00,4.996322781727216444e+00,2.233894766292069622e+00,5.411096536768411625e+00,2.798841089069553423e+00,4.430086378700946348e+00,1.979580940302195557e+00
1.647018032688167086e-09,6.208169144805370188e+00,3.238965577228132275e+00,5.021298672951290065e+00,2.235733754752762259e+00,5.441323414519050772e+00,2.805952928303536709e+00,4.450767355421246130e+00,1.980656701328075364e+00
1.650967716219793197e-09,6.244958190362851269e+00,3.248340757862154149e+00,5.046396420861273491e+00,2.237548358411664218e+00,5.471723384792158029e+00,2.813068039767597117e+00,4.471542045420859424e+00,1.981710834354152739e+00
1.654917399751419516e-09,6.281970161217348192e+00,3.257725869119452611e+00,5.071616573644964987e+00,2.239338501687758942e+00,5.502297405647357920e+00,2.820186348612611305e+00,4.492410833826884442e+00,1.982743296597721860e+00
1.658867083283045834e-09,6.319206371619404905e+00,3.267120830549542276e+00,5.096959682163736183e+00,2.241104110018841133e+00,5.533046440653616393e+00,2.827307780022042749e+00,4.513374107549709358e+00,1.983754046218860312e+00
1.662816766814672152e-09,6.356668143782038705e+00,3.276525561617501303e+00,5.122426299964578433e+00,2.242845109864624042e+00,5.563971458919611202e+00,2.834432259212574134e+00,4.534432255290207436e+00,1.984743042321455153e+00
1.666766450346298471e-09,6.394356807927694675e+00,3.285939981704659285e+00,5.148016983292180271e+00,2.244561428709802797e+00,5.595073435124242600e+00,2.841559711434721969e+00,4.555585667546957929e+00,1.985710244954190795e+00
1.670716133877924789e-09,6.432273702335479904e+00,3.295364010109294473e+00,5.173732291101089231e+00,2.246252995067072877e+00,5.626353349547384752e+00,2.848690061973472076e+00,4.576834736623517585e+00,1.986655615111490025e+00
1.674665817409551107e-09,6.470420173388680141e+00,3.304797566047314561e+00,5.199572785067910985e+00,2.247919738480108620e+00,5.657812188100736606e+00,2.855823236148893329e+00,4.598179856635714380e+00,1.987579114734425056e+00
1.678615500941177426e-09,6.508797575622576659e+00,3.314240568652963237e+00,5.225539029603581298e+00,2.249561589526498651e+00,5.689450942358924124e+00,2.862959159316778468e+00,4.619621423518979419e+00,1.988480706711581281e+00
1.682565184472803744e-09,6.547407271772535786e+00,3.323692936979500523e+00,5.251631591865697501e+00,2.251178479820636458e+00,5.721270609590717093e+00,2.870097756869249395e+00,4.641159835035715275e+00,1.989360354879877057e+00
1.686514868004430062e-09,6.586250632822402196e+00,3.333154589999905770e+00,5.277851041770895257e+00,2.252770342016569227e+00,5.753272192790484851e+00,2.877238954235385560e+00,4.662795490782683849e+00,1.990218024025361743e+00
1.690464551536056380e-09,6.625329038053179964e+00,3.342625446607564221e+00,5.304197952007310590e+00,2.254337109810801820e+00,5.785456700709787015e+00,2.884382676881846130e+00,4.684528792198461744e+00,1.991053679883939109e+00
1.694414235067682492e-09,6.664643875092005842e+00,3.352105425616973999e+00,5.330672898047081887e+00,2.255878717945060785e+00,5.817825147889162274e+00,2.891528850313495269e+00,4.706360142570902738e+00,1.991867289142094544e+00
1.698363918599308810e-09,6.704196539961433388e+00,3.361594445764425565e+00,5.357276458158915844e+00,2.257395102209010407e+00,5.850378554690134791e+00,2.898677400074010091e+00,4.728289947044634900e+00,1.992658819437540085e+00
1.702313602130935129e-09,6.743988437128985325e+00,3.371092425708715368e+00,5.384009213420727136e+00,2.258886199442926124e+00,5.883117947327321851e+00,2.905828251746510826e+00,4.750318612628619874e+00,1.993428239359852361e+00
1.706263285662561447e-09,6.784020979557042530e+00,3.380599284031831964e+00,5.410871747732321602e+00,2.260351947540329309e+00,5.916044357900833717e+00,2.912981330954170556e+00,4.772446548203703287e+00,1.994175518451044571e+00
1.710212969194187765e-09,6.824295588753013675e+00,3.390114939239654568e+00,5.437864647828154041e+00,2.261792285450569651e+00,5.949158824428754322e+00,2.920136563360838267e+00,4.794674164530252192e+00,1.994900627206116717e+00
1.714162652725814084e-09,6.864813694819797973e+00,3.399639309762660488e+00,5.464988503290143740e+00,2.263207153181372444e+00,5.982462390879900838e+00,2.927293874671653029e+00,4.817001874255796956e+00,1.995603537073557643e+00
1.718112336257440402e-09,6.905576736506579216e+00,3.409172313956613465e+00,5.492243906560550393e+00,2.264596491801331712e+00,6.015956107206696046e+00,2.934453190633660391e+00,4.839430091922690025e+00,1.996284220455804670e+00
1.722062019789066720e-09,6.946586161259911130e+00,3.418713870103267993e+00,5.519631452954918416e+00,2.265960243442370459e+00,6.049641029378296508e+00,2.941614437036426111e+00,4.861959233975865935e+00,1.996942650709669032e+00
1.726011703320693039e-09,6.987843425275110043e+00,3.428263896411072320e+00,5.547151740675072773e+00,2.267298351302147630e+00,6.083518219413852179e+00,2.948777539712644113e+00,4.884589718770559585e+00,1.997578802146716459e+00
1.729961386852319357e-09,7.029349993547972630e+00,3.437822311015868326e+00,5.574805370822193851e+00,2.268610759646423780e+00,6.117588745415988960e+00,2.955942424538767987e+00,4.907321966580122208e+00,1.998192650033609574e+00
1.733911070383945675e-09,7.071107339926783197e+00,3.447389031981586527e+00,5.602592947409936741e+00,2.269897413811386322e+00,6.151853681604505297e+00,2.963109017435598957e+00,4.930156399603840889e+00,1.998784170592411424e+00
1.737860753915571787e-09,7.113116947164653148e+00,3.456963977300959279e+00,5.630515077377633126e+00,2.271158260205920598e+00,6.186314108350190466e+00,2.970277244368915603e+00,4.953093441974800726e+00,1.999353341000845052e+00
1.741810437447198105e-09,7.155380306972188187e+00,3.466547064896218444e+00,5.658572370603548229e+00,2.272393246313847648e+00,6.220971112208935061e+00,2.977447031350078710e+00,4.976133519767792279e+00,1.999900139392514209e+00
1.745760120978824423e-09,7.197898920070427309e+00,3.476138212619797940e+00,5.686765439918191944e+00,2.273602320696106460e+00,6.255825785955938301e+00,2.984618304436637004e+00,4.999277061007232348e+00,2.000424544857087206e+00
1.749709804510450742e-09,7.240674296244150376e+00,3.485737338255038509e+00,5.715094901117711679e+00,2.274785432992901146e+00,6.290879228620189778e+00,2.991790989732943551e+00,5.022524495675170009e+00,2.000926537440439912e+00
1.753659488042077060e-09,7.283707954395485018e+00,3.495344359516893817e+00,5.743561372977340262e+00,2.275942533925795708e+00,6.326132545519110195e+00,2.998965013390752610e+00,5.045876255719275782e+00,2.001406098144749901e+00
1.757609171573703378e-09,7.327001422597846592e+00,3.504959194052635674e+00,5.772165477264918465e+00,2.277073575299765285e+00,6.361586848293393714e+00,3.006140301609842247e+00,5.069332775060886753e+00,2.001863208928567506e+00
1.761558855105329697e-09,7.370556238150185457e+00,3.514581759442558351e+00,5.800907838754466361e+00,2.278178510005209656e+00,6.397243254942070578e+00,3.013316780638600534e+00,5.092894489603111197e+00,2.002297852706827364e+00
1.765508538636956015e-09,7.414373947631583306e+00,3.524211973200687353e+00,5.829789085239831081e+00,2.279257292019908121e+00,6.433102889857739370e+00,3.020494376774651712e+00,5.116561837238950972e+00,2.002710013350837315e+00
1.769458222168582333e-09,7.458456106956168341e+00,3.533849752775481967e+00,5.858809847548402949e+00,2.280309876410938408e+00,6.469166883862034645e+00,3.027673016365448611e+00,5.140335257859437235e+00,2.003099675688214010e+00
1.773407905700208652e-09,7.502804281428371524e+00,3.543495015550552907e+00,5.887970759554892908e+00,2.281336219336554283e+00,6.505436374241268638e+00,3.034852625808874826e+00,5.164215193361867406e+00,2.003466825502789206e+00
1.777357589231834970e-09,7.547420045798494570e+00,3.553147678845356428e+00,5.917272458195178331e+00,2.282336278048001432e+00,6.541912504782301241e+00,3.042033131553854020e+00,5.188202087658027040e+00,2.003811449534468991e+00
1.781307272763461081e-09,7.592304984318630545e+00,3.562807659915915082e+00,5.946715583480205680e+00,2.283310010891305364e+00,6.578596425808612480e+00,3.049214460100947655e+00,5.212296386682449878e+00,2.004133535479050821e+00
1.785256956295087400e-09,7.637460690798935303e+00,3.572474875955522045e+00,5.976300778509992639e+00,2.284257377309005577e+00,6.615489294216552629e+00,3.056396538002955410e+00,5.236498538400757852e+00,2.004433071988017012e+00
1.789206639826713718e-09,7.682888768664200896e+00,3.582149244095449880e+00,6.006028689487649785e+00,2.285178337841842211e+00,6.652592273511842791e+00,3.063579291865520471e+00,5.260808992818004626e+00,2.004710048668261635e+00
1.793156323358340036e-09,7.728590831010798468e+00,3.591830681405662418e+00,6.035899965733506178e+00,2.286072854130399179e+00,6.689906533846251335e+00,3.070762648347717949e+00,5.285228201987063557e+00,2.004964456081808510e+00
1.797106006889966355e-09,7.774568500663962212e+00,3.601519104895527512e+00,6.065915259699291795e+00,2.286940888916707326e+00,6.727433252054510149e+00,3.077946534162661063e+00,5.309756620017058282e+00,2.005196285745460827e+00
1.801055690421592673e-09,7.820823410235406392e+00,3.611214431514524037e+00,6.096075226982389239e+00,2.287782406045789418e+00,6.765173611691405853e+00,3.085130876078103324e+00,5.334394703081835054e+00,2.005405530130429881e+00
1.805005373953218991e-09,7.867357202181304743e+00,3.620916578152956866e+00,6.126380526340151178e+00,2.288597370467170045e+00,6.803128803069129482e+00,3.092315600917016294e+00,5.359142909428480372e+00,2.005592182661920742e+00
1.808955057484845310e-09,7.914171528860604710e+00,3.630625461642670970e+00,6.156831819704281727e+00,2.289385748236336227e+00,6.841300023294785149e+00,3.099500635558207762e+00,5.384001699385839501e+00,2.005756237718671287e+00
1.812904741016471628e-09,7.961268052593711175e+00,3.640340998757757518e+00,6.187429772195318201e+00,2.290147506516146958e+00,6.879688476308162493e+00,3.106685906936894170e+00,5.408971535373137129e+00,2.005897690632458374e+00
1.816854424548097946e-09,8.008648445721494369e+00,3.650063106215278630e+00,6.218175052137134173e+00,2.290882613578205884e+00,6.918295372919699204e+00,3.113871342045312574e+00,5.434052881908586485e+00,2.006016537687564050e+00
1.820804108079724264e-09,8.056314390664702785e+00,3.659791700675967263e+00,6.249068331071540250e+00,2.291591038804180691e+00,6.957121930848685132e+00,3.121056867933300616e+00,5.459246205618057957e+00,2.006112776120197339e+00
1.824753791611350376e-09,8.104267579983662984e+00,3.669526698744952853e+00,6.280110283772966540e+00,2.292272752687075421e+00,6.996169374761619153e+00,3.128242411708894721e+00,5.484551975243784128e+00,2.006186404117886291e+00
1.828703475142976694e-09,8.152509716438430587e+00,3.679268016972472743e+00,6.311301588263184215e+00,2.292927726832466373e+00,7.035438936310899116e+00,3.135427900538914514e+00,5.509970661653118995e+00,2.006237420818819395e+00
1.832653158674603013e-09,8.201042513049207727e+00,3.689015571854585396e+00,6.342642925826131872e+00,2.293555933959678050e+00,7.074931854173622803e+00,3.142613261649562340e+00,5.535502737847299848e+00,2.006265826311155465e+00
1.836602842206229331e-09,8.249867693157193926e+00,3.698769279833886259e+00,6.374134981022780977e+00,2.294157347902923583e+00,7.114649374090655343e+00,3.149798422326999692e+00,5.561148678970299741e+00,2.006271621632291779e+00
1.840552525737855649e-09,8.298986990485772708e+00,3.708529057300231635e+00,6.405778441706095450e+00,2.294731943612392300e+00,7.154592748905955091e+00,3.156983309917944069e+00,5.586908962317679084e+00,2.006254808768094033e+00
1.844502209269481968e-09,8.348402149202080125e+00,3.718294820591442118e+00,6.437573999036054317e+00,2.295279697155294230e+00,7.194763238606057598e+00,3.164167851830250289e+00,5.612784067345495842e+00,2.006215390652084984e+00
1.848451892801108286e-09,8.398114923978930335e+00,3.728066485994029566e+00,6.469522347494748082e+00,2.295800585716856190e+00,7.235162110359830479e+00,3.171351975533500678e+00,5.638774475679262821e+00,2.006153371164599797e+00
1.852401576332734604e-09,8.448127080057131977e+00,3.737843969743915196e+00,6.501624184901550585e+00,2.296294587601275694e+00,7.275790638558451207e+00,3.178535608559583281e+00,5.664880671122936029e+00,2.006068755131889869e+00
1.856351259864360923e-09,8.498440393308150931e+00,3.747627188027140122e+00,6.533880212428354817e+00,2.296761682232615343e+00,7.316650104855569658e+00,3.185718678503281609e+00,5.691103139667935906e+00,2.005961548325206678e+00
1.860300943395987241e-09,8.549056650297199411e+00,3.757416056980591001e+00,6.566291134614893998e+00,2.297201850155671909e+00,7.357741798207785955e+00,3.192901113022858617e+00,5.717442369502231614e+00,2.005831757459831444e+00
1.864250626927613559e-09,8.599977648346639469e+00,3.767210492692713686e+00,6.598857659384123053e+00,2.297615073036777922e+00,7.399067014915278406e+00,3.200082839840629578e+00,5.743898851019450191e+00,2.005679390194068379e+00
1.868200310459239671e-09,8.651205195599827036e+00,3.777010411204239304e+00,6.631580498057699558e+00,2.298001333664568158e+00,7.440627058662698801e+00,3.207263786743551393e+00,5.770473076828031012e+00,2.005504455128207297e+00
1.872149993990866196e-09,8.702741111085328996e+00,3.786815728508893919e+00,6.664460365371487782e+00,2.298360615950697294e+00,7.482423240560295952e+00,3.214443881583793683e+00,5.797165541760435303e+00,2.005306961803440924e+00
1.876099677522492307e-09,8.754587224781461785e+00,3.796626360554129942e+00,6.697497979491199516e+00,2.298692904930508707e+00,7.524456879185283498e+00,3.221623052279335653e+00,5.823976742882362778e+00,2.005086920700742681e+00
1.880049361054118832e-09,8.806745377681346909e+00,3.806442223241836675e+00,6.730694062028071301e+00,2.298998186763657081e+00,7.566729300623435961e+00,3.228801226814516312e+00,5.850907179502071287e+00,2.004844343239712057e+00
1.883999044585744944e-09,8.859217421858204489e+00,3.816263232429067287e+00,6.764049338054618055e+00,2.299276448734689726e+00,7.609241838510888201e+00,3.235978333240633553e+00,5.877957353179651179e+00,2.004579241777376453e+00
1.887948728117371469e-09,8.912005220531190375e+00,3.826089303928761787e+00,6.797564536120486167e+00,2.299527679253568380e+00,7.651995834076279479e+00,3.243154299676511698e+00,5.905127767736454203e+00,2.004291629606953062e+00
1.891898411648997581e-09,8.965110648131490834e+00,3.835920353510457570e+00,6.831240388268341235e+00,2.299751867856157261e+00,7.694992636182972134e+00,3.250329054309077037e+00,5.932418929264433594e+00,2.003981520956585438e+00
1.895848095180623692e-09,9.018535590368934152e+00,3.845756296901027049e+00,6.865077630049890800e+00,2.299949005204659613e+00,7.738233601371693027e+00,3.257502525393927151e+00,5.959831346135667118e+00,2.003648930988021437e+00
1.899797778712250217e-09,9.072281944298936196e+00,3.855597049785388641e+00,6.899077000541920413e+00,2.300119083088003169e+00,7.781720093903272684e+00,3.264674641255910004e+00,5.987365529011803744e+00,2.003293875795273404e+00
1.903747462243876329e-09,9.126351618389822562e+00,3.865442527807232409e+00,6.933239242362449595e+00,2.300262094422184322e+00,7.825453485801709519e+00,3.271845330289693266e+00,6.015021990853616884e+00,2.002916372403222400e+00
1.907697145775502854e-09,9.180746532590665865e+00,3.875292646569745258e+00,6.967565101686966855e+00,2.300378033250560783e+00,7.869435156897444550e+00,3.279014520960332746e+00,6.042801246930591397e+00,2.002516438766202000e+00
1.911646829307128965e-09,9.235468618399391261e+00,3.885147321636332141e+00,7.002055328264685130e+00,2.300466894744104707e+00,7.913666494870902568e+00,3.286182141803840828e+00,6.070703814830567424e+00,2.002094093766531024e+00
1.915596512838755490e-09,9.290519818931421980e+00,3.895006468531343469e+00,7.036710675434975748e+00,2.300528675201598539e+00,7.958148895296272229e+00,3.293348121427765562e+00,6.098730214469366473e+00,2.001649357213013847e+00
1.919546196370381602e-09,9.345902088988619738e+00,3.904870002740790991e+00,7.071531900143762428e+00,2.300563372049791333e+00,8.002883761685536612e+00,3.300512388511737782e+00,6.126880968100550717e+00,2.001182249839401628e+00
1.923495879902008127e-09,9.401617395128763377e+00,3.914737839713084089e+00,7.106519762960108899e+00,2.300570983843506223e+00,8.047872505532758680e+00,3.307674871808060413e+00,6.155156600325154770e+00,2.000692793302821570e+00
1.927445563433634239e-09,9.457667715735304625e+00,3.924609894859742543e+00,7.141675028092794975e+00,2.300551510265702149e+00,8.093116546358583463e+00,3.314835500142254698e+00,6.183557638101492060e+00,2.000181010182156438e+00
1.931395246965260764e-09,9.514055041087686959e+00,3.934486083556133718e+00,7.176998463407020523e+00,2.300504952127480962e+00,8.138617311755092842e+00,3.321994202413633523e+00,6.212084610755024272e+00,1.999646923976404977e+00
1.935344930496886875e-09,9.570781373431952233e+00,3.944366321142184439e+00,7.212490840441180495e+00,2.300431311368062115e+00,8.184376237430781131e+00,3.329150907595868070e+00,6.240738049988211245e+00,1.999090559102986608e+00
1.939294614028512987e-09,9.627848727051908639e+00,3.954250522923119071e+00,7.248152934423709226e+00,2.300330591054694285e+00,8.230394767255889477e+00,3.336305544737538042e+00,6.269518489890506530e+00,1.998511940896016359e+00
1.943244297560139512e-09,9.685259128340607759e+00,3.964138604170179381e+00,7.283985524290027769e+00,2.300202795382533694e+00,8.276674353307974741e+00,3.343458042962704990e+00,6.298426466948280122e+00,1.997911095604552267e+00
1.947193981091765623e-09,9.743014615872297668e+00,3.974030480121350184e+00,7.319989392699534747e+00,2.300047929674465141e+00,8.323216455917680889e+00,3.350608331471458978e+00,6.327462520054884187e+00,1.997288050390787939e+00
1.951143664623392148e-09,9.801117240474837899e+00,3.983926065982087650e+00,7.356165326052719777e+00,2.299866000380882625e+00,8.370022543714867425e+00,3.357756339540494572e+00,6.356627190520717008e+00,1.996642833328225120e+00
1.955093348155018260e-09,9.859569065302494550e+00,3.993825276926048495e+00,7.392514114508331957e+00,2.299657015079418443e+00,8.417094093674913680e+00,3.364901996523649519e+00,6.385921022083332232e+00,1.995975473399798972e+00
1.959043031686644785e-09,9.918372165909236315e+00,4.003728028095812519e+00,7.429036552000649607e+00,2.299420982474630115e+00,8.464432591165371278e+00,3.372045231852477620e+00,6.415344560917620953e+00,1.995286000495965162e+00
1.962992715218270897e-09,9.977528630322378689e+00,4.013634234603612683e+00,7.465733436256792643e+00,2.299157912397637560e+00,8.512039529992749820e+00,3.379185975036789635e+00,6.444898355646007104e+00,1.994574445412762742e+00
1.966942398749897422e-09,1.003704055911680015e+01,4.023543811532062975e+00,7.502605568814193049e+00,2.298867815805710535e+00,8.559916412449762646e+00,3.386324155665221269e+00,6.474582957348717471e+00,1.993840839849831070e+00
1.970892082281523533e-09,1.009691006548945325e+01,4.033456673934884051e+00,7.539653755038045801e+00,2.298550704781816556e+00,8.608064749362643653e+00,3.393459703405777184e+00,6.504398919574068572e+00,1.993085216408392535e+00
1.974841765813150058e-09,1.015713927533446181e+01,4.043372736837636872e+00,7.576878804138962309e+00,2.298206592534113746e+00,8.656486060138863792e+00,3.400592548006385663e+00,6.534346798348829921e+00,1.992307608589192869e+00
1.978791449344776170e-09,1.021773032731859132e+01,4.053291915238441234e+00,7.614281529190579434e+00,2.297835493395404161e+00,8.705181872815064281e+00,3.407722619295449729e+00,6.564427152188615722e+00,1.991508050790423257e+00
1.982741132876402281e-09,1.027868537295716678e+01,4.063214124108714742e+00,7.651862747147376353e+00,2.297437422822533826e+00,8.754153724105297130e+00,3.414849847182397369e+00,6.594640542108346715e+00,1.990686578305587595e+00
1.986690816408028807e-09,1.034000657669051471e+01,4.073139278393898444e+00,7.689623278862489641e+00,2.297012397395751027e+00,8.803403159449477045e+00,3.421974161658236202e+00,6.624987531632703153e+00,1.989843227321342223e+00
1.990640499939654918e-09,1.040169611596076216e+01,4.083067293014180699e+00,7.727563949105631380e+00,2.296560434818014862e+00,8.852931733062195718e+00,3.429095492796080169e+00,6.655468686806692347e+00,1.988978034915298121e+00
1.994590183471281443e-09,1.046375618128922369e+01,4.092998082865233478e+00,7.765685586581144051e+00,2.296081553914257611e+00,8.902741007981756383e+00,3.436213770751727736e+00,6.686084576206235752e+00,1.988091039053794251e+00
1.998539867002907555e-09,1.052618897635411699e+01,4.102931562818938005e+00,7.803989023946055426e+00,2.295575774630600474e+00,8.952832556119458829e+00,3.443328925764177484e+00,6.716835770948781814e+00,1.987182278589621376e+00
2.002489550534534080e-09,1.058899671806886644e+01,4.112867647724116615e+00,7.842475097828296882e+00,2.295043118033525342e+00,9.003207958309282333e+00,3.450440888156192543e+00,6.747722844704015621e+00,1.986251793259728782e+00
2.006439234066160191e-09,1.065218163666079398e+01,4.122806252407260175e+00,7.881144648844962575e+00,2.294483606308992840e+00,9.053868804357703581e+00,3.457549588334832613e+00,6.778746373704556127e+00,1.985299623682874604e+00
2.010388917597786716e-09,1.071574597575031440e+01,4.132747291673262602e+00,7.919998521620680521e+00,2.293897262761522171e+00,9.104816693093916058e+00,3.464654956792000196e+00,6.809906936756776830e+00,1.984325811357265712e+00
2.014338601129412828e-09,1.077969199243060849e+01,4.142690680306142070e+00,7.959037564806045850e+00,2.293284111813217674e+00,9.156053232420257260e+00,3.471756924104981934e+00,6.841205115251587365e+00,1.983330398658136096e+00
2.018288284661039353e-09,1.084402195734777585e+01,4.152636333069786190e+00,7.998262631096179298e+00,2.292644179002755411e+00,9.207580039362975199e+00,3.478855420936986853e+00,6.872641493175345673e+00,1.982313428835312807e+00
2.022237968192665465e-09,1.090873815478144593e+01,4.162584164708666989e+00,8.037674577249321217e+00,2.291977490984315136e+00,9.259398740123238269e+00,3.485950378037682373e+00,6.904216657120754164e+00,1.981274946010735949e+00
2.026187651724291576e-09,1.097384288272589892e+01,4.172534089948582547e+00,8.077274264105582802e+00,2.291284075526471398e+00,9.311510970128473730e+00,3.493041726243739209e+00,6.935931196297858037e+00,1.980214995175943793e+00
2.030137335255918101e-09,1.103933845297168759e+01,4.182486023497382632e+00,8.117062556605709744e+00,2.290563961511038471e+00,9.363918374084011731e+00,3.500129396479354948e+00,6.967785702545064908e+00,1.979133622189532371e+00
2.034087018787544213e-09,1.110522719118768009e+01,4.192439880045701450e+00,8.157040323810006655e+00,2.289817178931866870e+00,9.416622606024903419e+00,3.507213319756803838e+00,6.999780770340199965e+00,1.978030873774564879e+00
2.038036702319170738e-09,1.117151143700366944e+01,4.202395574267692169e+00,8.197208438917304107e+00,2.289043758893591907e+00,9.469625329368238198e+00,3.514293427176959028e+00,7.031916996811641951e+00,1.976906797515966208e+00
2.041986385850796849e-09,1.123819354409346616e+01,4.212353020821751670e+00,8.237567779284022507e+00,2.288243733610340946e+00,9.522928216965549808e+00,3.521369649929829926e+00,7.064194981749503555e+00,1.975761441857866618e+00
2.045936069382423374e-09,1.130527588025843144e+01,4.222312134351255963e+00,8.278119226443360290e+00,2.287417136404391371e+00,9.576532951155673601e+00,3.528441919295095541e+00,7.096615327616841995e+00,1.974594856100924112e+00
2.049885752914049486e-09,1.137276082751159656e+01,4.232272829485290266e+00,8.318863666124514111e+00,2.286564001704780136e+00,9.630441223817804541e+00,3.535510166642627183e+00,7.129178639560933561e+00,1.973407090399602604e+00
2.053835436445676011e-09,1.144065078216221565e+01,4.242235020839387971e+00,8.359801988272065998e+00,2.285684365045871136e+00,9.684654736424928245e+00,3.542574323433028471e+00,7.161885525424597887e+00,1.972198195759423456e+00
2.057785119977302123e-09,1.150894815490088163e+01,4.252198623016249179e+00,8.400935087065390050e+00,2.284778263065876835e+00,9.739175200097491825e+00,3.549634321218151811e+00,7.194736595757593278e+00,1.970968224034186589e+00
2.061734803508928648e-09,1.157765537088510044e+01,4.262163550606487661e+00,8.442263860938190589e+00,2.283845733505330156e+00,9.794004335657449545e+00,3.556690091641633522e+00,7.227732463828018261e+00,1.969717227923143188e+00
2.065684487040554759e-09,1.164677486982541943e+01,4.272129718189346725e+00,8.483789212598132679e+00,2.282886815205512399e+00,9.849143873682535855e+00,3.563741566439416975e+00,7.260873745633784182e+00,1.968445260968152644e+00
2.069634170572180871e-09,1.171630910607207454e+01,4.282097040333448845e+00,8.525512049046559682e+00,2.281901548106838984e+00,9.904595554560923887e+00,3.570788677440274839e+00,7.294161059914177514e+00,1.967152377550799969e+00
2.073583854103807396e-09,1.178626054870210638e+01,4.292065431597515968e+00,8.567433281598290762e+00,2.280889973247189229e+00,9.960361128546139753e+00,3.577831356566330001e+00,7.327595028161415058e+00,1.965838632889473470e+00
2.077533537635433507e-09,1.185663168160705538e+01,4.302034806531100486e+00,8.609553825901544499e+00,2.279852132760202821e+00,1.001644235581229481e+01,3.584869535833589804e+00,7.361176274632270200e+00,1.964504083036420212e+00
2.081483221167060032e-09,1.192742500358116331e+01,4.312005079675333974e+00,8.651874601957917577e+00,2.278788069873524336e+00,1.007284100650966785e+01,3.591903147352444314e+00,7.394905426359798639e+00,1.963148784874761965e+00
2.085432904698686144e-09,1.199864302841008978e+01,4.321976165563635952e+00,8.694396534142491362e+00,2.277697828906998900e+00,1.012955886082058399e+01,3.598932123328212107e+00,7.428783113165014385e+00,1.961772796115487161e+00
2.089382588230312669e-09,1.207028828496019379e+01,4.331947978722469728e+00,8.737120551224043297e+00,2.276581455270829224e+00,1.018659770901555817e+01,3.605956396061639868e+00,7.462809967668732725e+00,1.960376175294393342e+00
2.093332271761938781e-09,1.214236331726831253e+01,4.341920433672054713e+00,8.780047586385279601e+00,2.275438995463685110e+00,1.024395935150986148e+01,3.612975897949419313e+00,7.496986625303390106e+00,1.958958981769018060e+00
2.097281955293565306e-09,1.221487068463209802e+01,4.351893444927115162e+00,8.823178577243277587e+00,2.274270497070764563e+00,1.030164559892032372e+01,3.619990561484719649e+00,7.531313724324942172e+00,1.957521275715525810e+00
2.101231638825191417e-09,1.228781296170089732e+01,4.361866926997605809e+00,8.866514465869911987e+00,2.273076008761812261e+00,1.035965827212246460e+01,3.627000319257681404e+00,7.565791905824807984e+00,1.956063118125563438e+00
2.105181322356817942e-09,1.236119273856720824e+01,4.371840794389446394e+00,8.910056198812482009e+00,2.271855580289091403e+00,1.041799920230803522e+01,3.634005103955943561e+00,7.600421813741888855e+00,1.954584570803089782e+00
2.109131005888444054e-09,1.243501262085856496e+01,4.381814961605247305e+00,8.953804727114347273e+00,2.270609262485316027e+00,1.047667023104272843e+01,3.641004848365151148e+00,7.635204094874610270e+00,1.953085696361166690e+00
2.113080689420070165e-09,1.250927522983016971e+01,4.391789343145057423e+00,8.997761006335712963e+00,2.269337107261526487e+00,1.053567321032442727e+01,3.647999485369463724e+00,7.670139398893034866e+00,1.951566558218724712e+00
2.117030372951696691e-09,1.258398320245789037e+01,4.401763853507082658e+00,9.041925996574519786e+00,2.268039167604933404e+00,1.059501000264153703e+01,3.654988947952069189e+00,7.705228378351030472e+00,1.950027220597291056e+00
2.120980056483322802e-09,1.265913919153191536e+01,4.411738407188424027e+00,9.086300662487364121e+00,2.266715497576709648e+00,1.065468248103186610e+01,3.661973169195687383e+00,7.740471688698476349e+00,1.948467748517697995e+00
2.124929740014949327e-09,1.273474586575097689e+01,4.421712918685820171e+00,9.130885973310642001e+00,2.265366152309733483e+00,1.071469252914172898e+01,3.668952082283083005e+00,7.775869988293561796e+00,1.946888207796741987e+00
2.128879423546575439e-09,1.281080590981707701e+01,4.431687302496356118e+00,9.175682902881650449e+00,2.263991188006300170e+00,1.077504204128538845e+01,3.675925620497564772e+00,7.811423938415087420e+00,1.945288665043836129e+00
2.132829107078201964e-09,1.288732202453086551e+01,4.441661473118228010e+00,9.220692429659900213e+00,2.262590661935774516e+00,1.083573292250489573e+01,3.682893717223496122e+00,7.847134203274874764e+00,1.943669187657604436e+00
2.136778790609828075e-09,1.296429692688746016e+01,4.451635345051443871e+00,9.265915536748469350e+00,2.261164632432208776e+00,1.089676708863014731e+01,3.689856305946793036e+00,7.883001450030174162e+00,1.942029843822472568e+00
2.140728474141454600e-09,1.304173335017302904e+01,4.461608832798587443e+00,9.311353211915474049e+00,2.259713158891912599e+00,1.095814646633947298e+01,3.696813320255428970e+00,7.919026348796196046e+00,1.940370702505208600e+00
2.144678157673080712e-09,1.311963404406175115e+01,4.471581850865521623e+00,9.357006447615660250e+00,2.258236301770977672e+00,1.101987299322036051e+01,3.703764693839937117e+00,7.955209572658608508e+00,1.938691833451443580e+00
2.148627841204707237e-09,1.319800177471353742e+01,4.481554313762145192e+00,9.402876241012076974e+00,2.256734122582762403e+00,1.108194861783068852e+01,3.710710360493904680e+00,7.991551797686212488e+00,1.936993307182158564e+00
2.152577524736333349e-09,1.327683932487216367e+01,4.491526136003111347e+00,9.448963593997824262e+00,2.255206683895325526e+00,1.114437529976017416e+01,3.717650254114475139e+00,8.028053702943530823e+00,1.935275194990144332e+00
2.156527208267959460e-09,1.335614949396417472e+01,4.501497232108567559e+00,9.495269513217992952e+00,2.253654049328825071e+00,1.120715500969230050e+01,3.724584308702844737e+00,8.064715970503598896e+00,1.933537568936428919e+00
2.160476891799585985e-09,1.343593509819822174e+01,4.511467516604884764e+00,9.541795010091613349e+00,2.252076283552863600e+00,1.127028972946649432e+01,3.731512458364758089e+00,8.101539285460683359e+00,1.931780501846678488e+00
2.164426575331212097e-09,1.351619897066508713e+01,4.521436904025388337e+00,9.588541100833733566e+00,2.250473452283798359e+00,1.133378145214067700e+01,3.738434637310996234e+00,8.138524335943142063e+00,1.930004067307566906e+00
2.168376258862838622e-09,1.359694396143829564e+01,4.531405308911098828e+00,9.635508806477673716e+00,2.248845622282003909e+00,1.139763218205421147e+01,3.745350779857884227e+00,8.175671813126292875e+00,1.928208339663115112e+00
2.172325942394464733e-09,1.367817293767528142e+01,4.541372645811455833e+00,9.682699152897251693e+00,2.247192861349086801e+00,1.146184393489114584e+01,3.752260820427763655e+00,8.212982411245397074e+00,1.926393394011008287e+00
2.176275625926091258e-09,1.375988878371925317e+01,4.551338829285056065e+00,9.730113170829271851e+00,2.245515238325068719e+00,1.152641873774391712e+01,3.759164693549503333e+00,8.250456827608628529e+00,1.924559306198874609e+00
2.180225309457717370e-09,1.384209440120153545e+01,4.561303773900377223e+00,9.777751895895953282e+00,2.243812823085512775e+00,1.159135862917723259e+01,3.766062333858966937e+00,8.288095762610158346e+00,1.922706152820541803e+00
2.184174992989343895e-09,1.392479270914469502e+01,4.571267394236527615e+00,9.825616368627631658e+00,2.242085686538615619e+00,1.165666565929254794e+01,3.772953676099522369e+00,8.325899919743257271e+00,1.920834011212267711e+00
2.188124676520970007e-09,1.400798664406610250e+01,4.581229604883954920e+00,9.873707634485427320e+00,2.240333900622258234e+00,1.172234188979267167e+01,3.779838655122509827e+00,8.363870005613490477e+00,1.918942959448932006e+00
2.192074360052596532e-09,1.409167916008228261e+01,4.591190320445205586e+00,9.922026743884101663e+00,2.238557538301000349e+00,1.178838939404696440e+01,3.786717205887740967e+00,8.402006729951967401e+00,1.917033076340215025e+00
2.196024043584222643e-09,1.417587322901373525e+01,4.601149455535626487e+00,9.970574752215000558e+00,2.236756673563049080e+00,1.185481025715671421e+01,3.793589263463971406e+00,8.440310805628577384e+00,1.915104441426733750e+00
2.199973727115848755e-09,1.426057184049053461e+01,4.611106924784124317e+00,1.001935271986912213e+01,2.234931381417174290e+00,1.192160657602099860e+01,3.800454763029391891e+00,8.478782948665429586e+00,1.913157134976161800e+00
2.203923410647475280e-09,1.434577800205845932e+01,4.621062642833878797e+00,1.006836171226023957e+01,2.233081737889586194e+00,1.198878045940288928e+01,3.807313639872107025e+00,8.517423878250232505e+00,1.911191237979315893e+00
2.207873094179101391e-09,1.443149473928572490e+01,4.631016524343083418e+00,1.011760279984820166e+01,2.231207820020763677e+00,1.205633402799600695e+01,3.814165829390612661e+00,8.556234316749730340e+00,1.909206832146215671e+00
2.211822777710727916e-09,1.451772509587054927e+01,4.640968483985677295e+00,1.016707705816231133e+01,2.229309705862252855e+00,1.212426941449148643e+01,3.821011267094271524e+00,8.595214989723306331e+00,1.907203999902117753e+00
2.215772461242354028e-09,1.460447213374908415e+01,4.650918436452069926e+00,1.021678556782480385e+01,2.227387474473409679e+00,1.219258876364530408e+01,3.827849888603807926e+00,8.634366625936522155e+00,1.905182824383525153e+00
2.219722144773980553e-09,1.469173893320427737e+01,4.660866296449878377e+00,1.026672941457447230e+01,2.225441205918111010e+00,1.226129423234601923e+01,3.834681629651757628e+00,8.673689957374811854e+00,1.903143389434164501e+00
2.223671828305606665e-09,1.477952859297512944e+01,4.670811978704655587e+00,1.031690968929034469e+01,2.223470981261418622e+00,1.233038798968278726e+01,3.841506426082959891e+00,8.713185719257172224e+00,1.901085779600939940e+00
2.227621511837233190e-09,1.486784423036682767e+01,4.680755397960627562e+00,1.036732748801556525e+01,2.221476882566200572e+00,1.239987221701396969e+01,3.848324213855028653e+00,8.752854650049959773e+00,1.899010080129863498e+00
2.231571195368859301e-09,1.495668898136134217e+01,4.690696468981409240e+00,1.041798391198127227e+01,2.219458992889719262e+00,1.246974910803586489e+01,3.855134929038819269e+00,8.792697491480714334e+00,1.896916376961952144e+00
2.235520878900485826e-09,1.504606600072888689e+01,4.700635106550755005e+00,1.046888006763071211e+01,2.217417396280162656e+00,1.254002086885209266e+01,3.861938507818904576e+00,8.832714988552067936e+00,1.894804756729104200e+00
2.239470562432111938e-09,1.513597846213982834e+01,4.710571225473273671e+00,1.052001706664335856e+01,2.215352177773151077e+00,1.261068971804313854e+01,3.868734886494041181e+00,8.872907889555692762e+00,1.892675306749955322e+00
2.243420245963738049e-09,1.522642955827748246e+01,4.720504740575163893e+00,1.057139602595921346e+01,2.213263423388195150e+00,1.268175788673648086e+01,3.875524001477633984e+00,8.913276946086348573e+00,1.890528115025689848e+00
2.247369929495364575e-09,1.531742250095142666e+01,4.730435566704948691e+00,1.062301806780322266e+01,2.211151220125106676e+00,1.275322761867700194e+01,3.882305789298210463e+00,8.953822913055960342e+00,1.888363270235854152e+00
2.251319613026990686e-09,1.540896052121151527e+01,4.740363618734194873e+00,1.067488431970973295e+01,2.209015655960382851e+00,1.282510117029778129e+01,3.889080186599874978e+00,8.994546548707726075e+00,1.886180861734118475e+00
2.255269296558617211e-09,1.550104686946271926e+01,4.750288811558257329e+00,1.072699591454718870e+01,2.206856819843535433e+00,1.289738081079146426e+01,3.895847130142788384e+00,9.035448614630425368e+00,1.883980979544031431e+00
2.259218980090243323e-09,1.559368481558040820e+01,4.760211060096994018e+00,1.077935399054281973e+01,2.204674801693389696e+00,1.297006882218175150e+01,3.902606556803613458e+00,9.076529875772560985e+00,1.881763714354748540e+00
2.263168663621869848e-09,1.568687764902658799e+01,4.770130279295503151e+00,1.083195969130753156e+01,2.202469692394338097e+00,1.304316749939556530e+01,3.909358403575988294e+00,9.117791100456818398e+00,1.879529157516716342e+00
2.267118347153495959e-09,1.578062867896659327e+01,4.780046384124852388e+00,1.088481416586088457e+01,2.200241583792555300e+00,1.311667915033546450e+01,3.916102607570978833e+00,9.159233060394392112e+00,1.877277401037366289e+00
2.271068030685122484e-09,1.587494123438669646e+01,4.789959289582807145e+00,1.093791856865616197e+01,2.197990568692170577e+00,1.319060609595249645e+01,3.922839106017540267e+00,9.200856530699493163e+00,1.875008537576752454e+00
2.275017714216748596e-09,1.596981866421221063e+01,4.799868910694552682e+00,1.099127405960563308e+01,2.195716740851405113e+00,1.326495067031951436e+01,3.929567836262966907e+00,9.242662289903821105e+00,1.872722660443183917e+00
2.278967397748375121e-09,1.606526433742651605e+01,4.809775162513435731e+00,1.104488180410585585e+01,2.193420194978664028e+00,1.333971522070485705e+01,3.936288735773366465e+00,9.284651119971240263e+00,1.870419863588824061e+00
2.282917081280001233e-09,1.616128164319056992e+01,4.819677960121681259e+00,1.109874297306312130e+01,2.191101026728596413e+00,1.341490210764643720e+01,3.943001742134094822e+00,9.326823806312368959e+00,1.868100241605278988e+00
2.286866764811627344e-09,1.625787399096335406e+01,4.829577218631120772e+00,1.115285874291906332e+01,2.188759332698104743e+00,1.349051370502631642e+01,3.949706793050212994e+00,9.369181137799330372e+00,1.865763889719143975e+00
2.290816448343253869e-09,1.635504481062291759e+01,4.839472853183931278e+00,1.120723029567634299e+01,2.186395210422325874e+00,1.356655240014565145e+01,3.956403826346947206e+00,9.411723906780530058e+00,1.863410903787539707e+00
2.294766131874879981e-09,1.645279755258808763e+01,4.849364778953348498e+00,1.126185881892442886e+01,2.184008758370568515e+00,1.364302059379997978e+01,3.963092779970124102e+00,9.454452909095522273e+00,1.861041380293629421e+00
2.298715815406506506e-09,1.655113568794111600e+01,4.859252911144402276e+00,1.131674550586561168e+01,2.181600075942208061e+00,1.371992070035521216e+01,3.969773591986638817e+00,9.497368944089924270e+00,1.858655416342093414e+00
2.302665498938132617e-09,1.665006270855081283e+01,4.869137164994640443e+00,1.137189155534096940e+01,2.179169263462551243e+00,1.379725514782366069e+01,3.976446200584883961e+00,9.540472814630394538e+00,1.856253109654605327e+00
2.306615182469759142e-09,1.674958212719665696e+01,4.879017455774862455e+00,1.142729817185665731e+01,2.176716422178654575e+00,1.387502637794084137e+01,3.983110544075206150e+00,9.583765327119703414e+00,1.853834558565270463e+00
2.310564866001385254e-09,1.684969747769339676e+01,4.888893698789829045e+00,1.148296656561013052e+01,2.174241654255108180e+00,1.395323684624250049e+01,3.989766560890342095e+00,9.627247291511830340e+00,1.851399862016047226e+00
2.314514549533011779e-09,1.695041231501667767e+01,4.898765809379010072e+00,1.153889795251662775e+01,2.171745062769780077e+00,1.403188902214220590e+01,3.996414189585875132e+00,9.670919521327160595e+00,1.848949119552143694e+00
2.318464233064637891e-09,1.705173021542913858e+01,4.908633702917288844e+00,1.159509355423570298e+01,2.169226751709523171e+00,1.411098538900924027e+01,4.003053368840659765e+00,9.714782833667715778e+00,1.846482431317396866e+00
2.322413916596264416e-09,1.715365477660751026e+01,4.918497294815707299e+00,1.165155459819792583e+01,2.166686825965843166e+00,1.419052844424708937e+01,4.009684037457278194e+00,9.758838049232528178e+00,1.843999898049629271e+00
2.326363600127890527e-09,1.725618961777026783e+01,4.928356500522177441e+00,1.170828231763167793e+01,2.164125391330530945e+00,1.427052069937224132e+01,4.016306134362464419e+00,9.803085992332961851e+00,1.841501621075979811e+00
2.330313283659516639e-09,1.735933837980624617e+01,4.938211235522205200e+00,1.176527795159011447e+01,2.161542554491255430e+00,1.435096468009353643e+01,4.022919598607546554e+00,9.847527490908213110e+00,1.838987702308219285e+00
2.334262967191143164e-09,1.746310472540385206e+01,4.948061415339631175e+00,1.182254274497818969e+01,2.158938423027121356e+00,1.443186292639190427e+01,4.029524369368894909e+00,9.892163376540839437e+00,1.836458244238041271e+00
2.338212650722769275e-09,1.756749233918110775e+01,4.957906955537334071e+00,1.188007794857987776e+01,2.156313105404183972e+00,1.451321799260051826e+01,4.036120385948336775e+00,9.936994484472286615e+00,1.833913349932335457e+00
2.342162334254395800e-09,1.767250492781659332e+01,4.967747771717967886e+00,1.193788481908547539e+01,2.153666710970938425e+00,1.459503244748553286e+01,4.042707587773602285e+00,9.982021653618637913e+00,1.831353123028438112e+00
2.346112017786021912e-09,1.777814622018090418e+01,4.977583779524682228e+00,1.199596461911906076e+01,2.150999349953758966e+00,1.467730887432709430e+01,4.049285914398748076e+00,1.002724572658629398e+01,1.828777667729363898e+00
2.350061701317648437e-09,1.788441996746923479e+01,4.987414894641842622e+00,1.205431861726608744e+01,2.148311133452309729e+00,1.476004987100103349e+01,4.055855305504602271e+00,1.007266754968777178e+01,1.826187088799013702e+00
2.354011384849274549e-09,1.799132994333442070e+01,4.997241032795755267e+00,1.211294808810102985e+01,2.145602173434918214e+00,1.484325805006076848e+01,4.062415700899173032e+00,1.011828797295759230e+01,1.823581491557372258e+00
2.357961068380901074e-09,1.809887994402106060e+01,5.007062109755395340e+00,1.217185431221532710e+01,2.142872582733911457e+00,1.492693603881990327e+01,4.068967040518089995e+00,1.016410785016822871e+01,1.820960981875673568e+00
2.361910751912527185e-09,1.820707378850023872e+01,5.016878041333111327e+00,1.223103857624523272e+01,2.140122475040916239e+00,1.501108647943511798e+01,4.075509264425022593e+00,1.021012803884608644e+01,1.818325666171555888e+00
2.365860435444153710e-09,1.831591531860516753e+01,5.026688743385372860e+00,1.229050217290002855e+01,2.137351964902122869e+00,1.509571202898963804e+01,4.082042312812110829e+00,1.025634940028760056e+01,1.815675651404195401e+00
2.369810118975779822e-09,1.842540839916758344e+01,5.036494131813468833e+00,1.235024640099018711e+01,2.134561167713514340e+00,1.518081535957709960e+01,4.088566126000385381e+00,1.030277279957537928e+01,1.813011045069420568e+00
2.373759802507406347e-09,1.853555691815501660e+01,5.046294122564238371e+00,1.241027256545576662e+01,2.131750199716060834e+00,1.526639915838603656e+01,4.095080644440189488e+00,1.034939910559447185e+01,1.810331955194806497e+00
2.377709486039032459e-09,1.864636478680880671e+01,5.056088631630792918e+00,1.247058197739490737e+01,2.128919177990877820e+00,1.535246612778448849e+01,4.101585808711595504e+00,1.039622919104858667e+01,1.807638490334752213e+00
2.381659169570658570e-09,1.875783593978300345e+01,5.065877575053228554e+00,1.253117595409247897e+01,2.126068220454349067e+00,1.543901898540563877e+01,4.108081559524831228e+00,1.044326393247652440e+01,1.804930759565543497e+00
2.385608853102285095e-09,1.886997433528413382e+01,5.075660868919360524e+00,1.259205581904885030e+01,2.123197445853215015e+00,1.552606046423340302e+01,4.114567837720691124e+00,1.049050421026858615e+01,1.802208872480384860e+00
2.389558536633911207e-09,1.898278395521161954e+01,5.085438429365419566e+00,1.265322290200878363e+01,2.120306973759626068e+00,1.561359331268882755e+01,4.121044584270946665e+00,1.053795090868308115e+01,1.799472939184434628e+00
2.393508220165537732e-09,1.909626880529932791e+01,5.095210172576797092e+00,1.271467853899048883e+01,2.117396924566166128e+00,1.570162029471686438e+01,4.127511740278781538e+00,1.058560491586294106e+01,1.796723070289800495e+00
2.397457903697163843e-09,1.921043291525770513e+01,5.104976014788740635e+00,1.277642407231480703e+01,2.114467419480834387e+00,1.579014418987357971e+01,4.133969246979176226e+00,1.063346712385232884e+01,1.793959376910531978e+00
2.401407587228790368e-09,1.932528033891689745e+01,5.114735872287088370e+00,1.283846085063454368e+01,2.111518580521993815e+00,1.587916779341409068e+01,4.140417045739344104e+00,1.068153842861343605e+01,1.791181970657590661e+00
2.405357270760416480e-09,1.944081515437070351e+01,5.124489661408976104e+00,1.290079022896386718e+01,2.108550530513298327e+00,1.596869391638061941e+01,4.146855078059125788e+00,1.072981973004320366e+01,1.788390963633805120e+00
2.409306954292043005e-09,1.955704146412137590e+01,5.134237298543564698e+00,1.296341356870800787e+01,2.105563393078568435e+00,1.605872538569144581e+01,4.153283285571403027e+00,1.077831193199030579e+01,1.785586468428805862e+00
2.413256637823669117e-09,1.967396339522530369e+01,5.143978700132741722e+00,1.302633223769287163e+01,2.102557292636646036e+00,1.614926504423002385e+01,4.159701610042507269e+00,1.082701594227198427e+01,1.782768598113949388e+00
2.417206321355295642e-09,1.979158509943954414e+01,5.153713782671853316e+00,1.308954761019502833e+01,2.099532354396209666e+00,1.624031575093490787e+01,4.166109993372623777e+00,1.087593267269117447e+01,1.779937466237220267e+00
2.421156004886921753e-09,1.990991075336923899e+01,5.163442462710410297e+00,1.315306106697164168e+01,2.096488704350564891e+00,1.633188038088985650e+01,4.172508377596187756e+00,1.092506303905356546e+01,1.777093186818123227e+00
2.425105688418547865e-09,2.002894455861598999e+01,5.173164656852810239e+00,1.321687399529069218e+01,2.093426469272387624e+00,1.642396182541478922e+01,4.178896704882307134e+00,1.097440796118477735e+01,1.774235874342549479e+00
2.429055371950174390e-09,2.014869074192694853e+01,5.182880281759045360e+00,1.328098778896125154e+01,2.090345776708451453e+00,1.651656299215696322e+01,4.185274917535143580e+00,1.102396836294762572e+01,1.771365643757639941e+00
2.433005055481800501e-09,2.026915355534497465e+01,5.192589254145421052e+00,1.334540384836389038e+01,2.087246754974312335e+00,1.660968680518288210e+01,4.191642957994313079e+00,1.107374517225944288e+01,1.768482610466626692e+00
2.436954739013427026e-09,2.039033727635959536e+01,5.202291490785269090e+00,1.341012358048134701e+01,2.084129533148963986e+00,1.670333620507054206e+01,4.198000768835302488e+00,1.112373932110950747e+01,1.765586890323655567e+00
2.440904422545053138e-09,2.051224620805891163e+01,5.211986908509659955e+00,1.347514839892918204e+01,2.080994241069462625e+00,1.679751414900235318e+01,4.204348292769844342e+00,1.117395174557648829e+01,1.762678599628602516e+00
2.444854106076679663e-09,2.063488467928236503e+01,5.221675424208122251e+00,1.354047972398670296e+01,2.077841009325516186e+00,1.689222361085856861e+01,4.210685472646328975e+00,1.122438338584602491e+01,1.759757855121869108e+00
2.448803789608305775e-09,2.075825704477447431e+01,5.231356954829339045e+00,1.360611898262795094e+01,2.074669969254048230e+00,1.698746758131103007e+01,4.217012251450183768e+00,1.127503518622836687e+01,1.756824773979165144e+00
2.452753473139932300e-09,2.088236768533946730e+01,5.241031417381882385e+00,1.367206760855290248e+01,2.071481252933727202e+00,1.708324906791781217e+01,4.223328572304277273e+00,1.132590809517611063e+01,1.753879473806275069e+00
2.456703156671558411e-09,2.100722100799681158e+01,5.250698728934905191e+00,1.373832704221875645e+01,2.068274993179462395e+00,1.717957109521801584e+01,4.229634378469302902e+00,1.137700306530194716e+01,1.750922072633818827e+00
2.460652840203184936e-09,2.113282144613776481e+01,5.260358806618864236e+00,1.380489873087142882e+01,2.065051323536875927e+00,1.727643670482742522e+01,4.235929613344171507e+00,1.142832105339655158e+01,1.747952688911987407e+00
2.464602523734811048e-09,2.125917345968269245e+01,5.270011567626220916e+00,1.387178412857711329e+01,2.061810378276737410e+00,1.737384895553445574e+01,4.242214220466389740e+00,1.147986302044654749e+01,1.744971441505270171e+00
2.468552207266437159e-09,2.138628153523956854e+01,5.279656929212158900e+00,1.393898469625410286e+01,2.058552292389371541e+00,1.747181092339680575e+01,4.248488143512469506e+00,1.153162993165252814e+01,1.741978449687172192e+00
2.472501890798063685e-09,2.151415018626316211e+01,5.289294808695291117e+00,1.400650190170464526e+01,2.055277201579038149e+00,1.757032570183856990e+01,4.254751326298279679e+00,1.158362275644714146e+01,1.738973833134911606e+00
2.476451574329689796e-09,2.164278395321539250e+01,5.298925123458369413e+00,1.407433721964702933e+01,2.051985242258277609e+00,1.766939640174790327e+01,4.261003712779459107e+00,1.163584246851331727e+01,1.735957711924113189e+00
2.480401257861316321e-09,2.177218740372651240e+01,5.308547790948990652e+00,1.414249213174781872e+01,2.048676551542228275e+00,1.776902615157536403e+01,4.267245247051780765e+00,1.168829004580251052e+01,1.732930206523477956e+00
2.484350941392942433e-09,2.190236513275730346e+01,5.318162728680299267e+00,1.421096812665413367e+01,2.045351267242915938e+00,1.786921809743252965e+01,4.273475873351534560e+00,1.174096647055303499e+01,1.729891437789448538e+00
2.488300624924568958e-09,2.203332176276229148e+01,5.327769854231710234e+00,1.427976670002628623e+01,2.042009527863519303e+00,1.796997540319154041e+01,4.279695536055912797e+00,1.179387272930855701e+01,1.726841526960862794e+00
2.492250308456195069e-09,2.216506194385376460e+01,5.337369085249599188e+00,1.434888935457031778e+01,2.038651472592592384e+00,1.807130125058485959e+01,4.285904179683377890e+00,1.184700981293649846e+01,1.723780595653590542e+00
2.496199991987821594e-09,2.229759035396703482e+01,5.346960339448017407e+00,1.441833760007094156e+01,2.035277241298269590e+00,1.817319883930585434e+01,4.292101748894047830e+00,1.190037871664672942e+01,1.720708765855160305e+00
2.500149675519447706e-09,2.243091169902642434e+01,5.356543534609390811e+00,1.448811295342444083e+01,2.031886974522445932e+00,1.827567138710977446e+01,4.298288188490060335e+00,1.195398044001019855e+01,1.717626159919379836e+00
2.504099359051074231e-09,2.256503071311249187e+01,5.366118588585235827e+00,1.455821693867181388e+01,2.028480813474915934e+00,1.837872212991541687e+01,4.304463443415952995e+00,1.200781598697768260e+01,1.714532900560933770e+00
2.508049042582700343e-09,2.269995215862995863e+01,5.375685419296846845e+00,1.462865108703209138e+01,2.025058900027495667e+00,1.848235432190726613e+01,4.310627458759027419e+00,1.206188636589861396e+01,1.711429110849988389e+00
2.511998726114326454e-09,2.283568082647702369e+01,5.385243944736017419e+00,1.469941693693575147e+01,2.021621376708110596e+00,1.858657123563827795e+01,4.316780179749730273e+00,1.211619258954005574e+01,1.708314914206760848e+00
2.515948409645952979e-09,2.297222153621531504e+01,5.394794082965731263e+00,1.477051603405835678e+01,2.018168386694864314e+00,1.869137616213328457e+01,4.322921551762002323e+00,1.217073567510564303e+01,1.705190434396106403e+00
2.519898093177579091e-09,2.310957913624111626e+01,5.404335752120866587e+00,1.484194993135426088e+01,2.014700073810071324e+00,1.879677241099280138e+01,4.329051520313665691e+00,1.222551664425466811e+01,1.702055795522069204e+00
2.523847776709205616e-09,2.324775850395751320e+01,5.413868870408906631e+00,1.491372018909058106e+01,2.011216582514264939e+00,1.890276331049767577e+01,4.335170031066770235e+00,1.228053652312135036e+01,1.698911122022445097e+00
2.527797460240831727e-09,2.338676454594752840e+01,5.423393356110624453e+00,1.498582837488124397e+01,2.007718057900185649e+00,1.900935220771409462e+01,4.341277029827975475e+00,1.233579634233393918e+01,1.695756538663315549e+00
2.531747143772458252e-09,2.352660219814844922e+01,5.432909127580799691e+00,1.505827606372126581e+01,2.004204645686730402e+00,1.911654246859933792e+01,4.347372462548897865e+00,1.239129713703418467e+01,1.692592170533585572e+00
2.535696827304084364e-09,2.366727642602699078e+01,5.442416103248909565e+00,1.513106483802106794e+01,2.000676492212893010e+00,1.922433747810804761e+01,4.353456275326466951e+00,1.244703994689667326e+01,1.689418143039505882e+00
2.539646510835710889e-09,2.380879222475571311e+01,5.451914201619832312e+00,1.520419628764117803e+01,1.997133744431658586e+00,1.933274064029916062e+01,4.359528414403309071e+00,1.250302581614840314e+01,1.686234581899188401e+00
2.543596194367337001e-09,2.395115461939027668e+01,5.461403341274536416e+00,1.527767200992678909e+01,1.993576549903889550e+00,1.944175537844338209e+01,4.365588826168075087e+00,1.255925579358831712e+01,1.683041613137114645e+00
2.547545877898963526e-09,2.409436866504803731e+01,5.470883440870794701e+00,1.535149360974281585e+01,1.990005056792176319e+00,1.955138513513126952e+01,4.371637457155818751e+00,1.261573093260705036e+01,1.679839363078628578e+00
2.551495561430589637e-09,2.423843944708734455e+01,5.480354419143867339e+00,1.542566269950882329e+01,1.986419413854669136e+00,1.966163337238200626e+01,4.377674254048331548e+00,1.267245229120663907e+01,1.676627958344428793e+00
2.555445244962215749e-09,2.438337208128832145e+01,5.489816194907203517e+00,1.550018089923428377e+01,1.982819770438878360e+00,1.977250357175271134e+01,4.383699163674510402e+00,1.272942093202041391e+01,1.673407525845047816e+00
2.559394928493842274e-09,2.452917171403439056e+01,5.499268687053143090e+00,1.557504983655401531e+01,1.979206276475456328e+00,1.988399923444837114e+01,4.389712133010705841e+00,1.278663792233291474e+01,1.670178192775324533e+00
2.563344612025468385e-09,2.467584352249500768e+01,5.508711814553597819e+00,1.565027114676362352e+01,1.975579082471951686e+00,1.999612388143242470e+01,4.395713109181060396e+00,1.284410433409994745e+01,1.666940086608875493e+00
2.567294295557094910e-09,2.482339271480961784e+01,5.518145496460764576e+00,1.572584647285533421e+01,1.971938339506540405e+00,2.010888105353797073e+01,4.401702039457873639e+00,1.290182124396867636e+01,1.663693335092540027e+00
2.571243979088721022e-09,2.497182453027242133e+01,5.527569651907797699e+00,1.580177746555379414e+01,1.968284199221733921e+00,2.022227431157952537e+01,4.407678871261927256e+00,1.295978973329781780e+01,1.660438066240846000e+00
2.575193662620347547e-09,2.512114423951859976e+01,5.536984200109526633e+00,1.587806578335217367e+01,1.964616813818063079e+00,2.033630723646559701e+01,4.413643552162861639e+00,1.301801088817799723e+01,1.657174408330445159e+00
2.579143346151973659e-09,2.527135714471127415e+01,5.546389060363120294e+00,1.595471309254838133e+01,1.960936336047736983e+00,2.045098342931161994e+01,4.419596029879476085e+00,1.307648579945206180e+01,1.653902489894550687e+00
2.583093029683600184e-09,2.542246857972997987e+01,5.555784152048810043e+00,1.603172106728144186e+01,1.957242919208280973e+00,2.056630651155385436e+01,4.425536252280111604e+00,1.313521556273559199e+01,1.650622439717367218e+00
2.587042713215226295e-09,2.557448391035986646e+01,5.565169394630553157e+00,1.610909138956807851e+01,1.953536717136156842e+00,2.068228012506355995e+01,4.431464167382967112e+00,1.319420127843742208e+01,1.647334386828520625e+00
2.590992396746852820e-09,2.572740853448242859e+01,5.574544707656739817e+00,1.618682574933947649e+01,1.949817884200344853e+00,2.079890793226216772e+01,4.437379723356440486e+00,1.325344405178038443e+01,1.644038460497469156e+00
2.594942080278478932e-09,2.588124788226696893e+01,5.583910010760874343e+00,1.626492584447812462e+01,1.946086575295924659e+00,2.091619361623688533e+01,4.443282868519474960e+00,1.331294499282193122e+01,1.640734790227922346e+00
2.598891763810105043e-09,2.603600741636363125e+01,5.593265223662273300e+00,1.634339338085497673e+01,1.942342945837616686e+00,2.103414088085701650e+01,4.449173551341886856e+00,1.337270521647505106e+01,1.637423505752243269e+00
2.602841447341731569e-09,2.619169263209721521e+01,5.602610266166742292e+00,1.642223007236669119e+01,1.938587151753312643e+00,2.115275345089091985e+01,4.455051720444695107e+00,1.343272584252918023e+01,1.634104737025853682e+00
2.606791130873357680e-09,2.634830905766233755e+01,5.611945058167270517e+00,1.650143764097299126e+01,1.934819349477578054e+00,2.127203507212360734e+01,4.460917324600468525e+00,1.349300799567118148e+01,1.630778614221629397e+00
2.610740814404984205e-09,2.650586225431982967e+01,5.621269519644718216e+00,1.658101781673440911e+01,1.931039695945138579e+00,2.139198951147518457e+01,4.466770312733644666e+00,1.355355280550652175e+01,1.627445267724292766e+00
2.614690497936610317e-09,2.666435781659404824e+01,5.630583570668497906e+00,1.666097233784995524e+01,1.927248348584344573e+00,2.151262055711961096e+01,4.472610633920854895e+00,1.361436140658037353e+01,1.624104828124799837e+00
2.618640181468236842e-09,2.682380137247170993e+01,5.639887131397262721e+00,1.674130295069517160e+01,1.923445465310609226e+00,2.163393201860452564e+01,4.478438237391266341e+00,1.367543493839904656e+01,1.620757426214723074e+00
2.622589864999862953e-09,2.698419858360154677e+01,5.649180122079588529e+00,1.682201140986019894e+01,1.919631204519836487e+00,2.175592772697138599e+01,4.484253072526897199e+00,1.373677454545121179e+01,1.617403192980630511e+00
2.626539548531489478e-09,2.714555514549553905e+01,5.658462463054664049e+00,1.690309947818816738e+01,1.915805725081818789e+00,2.187861153487663302e+01,4.490055088862940025e+00,1.379838137722955693e+01,1.614042259598462925e+00
2.630489232063115590e-09,2.730787678773096161e+01,5.667734074752962314e+00,1.698456892681365815e+01,1.911969186333626780e+00,2.200198731671316921e+01,4.495844236088096579e+00,1.386025658825220219e+01,1.610674757427902115e+00
2.634438915594742115e-09,2.747116927415403254e+01,5.676994877696932562e+00,1.706642153520141392e+01,1.908121748072962642e+00,2.212605896873294142e+01,4.501620464044882475e+00,1.392240133808448377e+01,1.607300818006740739e+00
2.638388599126368227e-09,2.763543840308437893e+01,5.686244792501677914e+00,1.714865909118518417e+01,1.904263570551514739e+00,2.225083040916975463e+01,4.507383722729961129e+00,1.398481679136065026e+01,1.603920573045249931e+00
2.642338282657994338e-09,2.780069000752108366e+01,5.695483739875635720e+00,1.723128339100679085e+01,1.900394814468276294e+00,2.237630557836321543e+01,4.513133962294453738e+00,1.404750411780576513e+01,1.600534154420536037e+00
2.646287966189620863e-09,2.796692995534979076e+01,5.704711640621260571e+00,1.731429623935537876e+01,1.896515640962851634e+00,2.250248843888305572e+01,4.518871133044250143e+00,1.411046449225766786e+01,1.597141694170901127e+00
2.650237649721246975e-09,2.813416414955090872e+01,5.713928415635695757e+00,1.739769944940676538e+01,1.892626211608749998e+00,2.262938297565430901e+01,4.524595185440341893e+00,1.417369909468897049e+01,1.593743324490206836e+00
2.654187333252873500e-09,2.830239852840946213e+01,5.723133985911458055e+00,1.748149484286313182e+01,1.888726688406650034e+00,2.275699319608318305e+01,4.530306070099122451e+00,1.423720911022926572e+01,1.590339177722221553e+00
2.658137016784499611e-09,2.847163906572577474e+01,5.732328272537110969e+00,1.756568424999275635e+01,1.884817233777656753e+00,2.288532313018359332e+01,4.536003737792691837e+00,1.430099572918731710e+01,1.586929386354976046e+00
2.662086700316126136e-09,2.864189177102761619e+01,5.741511196697950403e+00,1.765026950967001795e+01,1.880898010556533162e+00,2.301437683070442120e+01,4.541688139449186146e+00,1.436506014707348378e+01,1.583514083015114426e+00
2.666036383847752248e-09,2.881316268978366679e+01,5.750682679676657472e+00,1.773525246941553135e+01,1.876969181984918134e+00,2.314415837325756797e+01,4.547359226153071532e+00,1.442940356462209017e+01,1.580093400462245778e+00
2.669986067379378773e-09,2.898545790361816898e+01,5.759842642854008155e+00,1.782063498543655555e+01,1.873030911704529178e+00,2.327467185644664127e+01,4.553016949145455960e+00,1.449402718781395194e+01,1.576667471583288016e+00
2.673935750911004885e-09,2.915878353052676530e+01,5.768991007709512786e+00,1.790641892266745927e+01,1.869083363750346560e+00,2.340592140199635907e+01,4.558661259824388523e+00,1.455893222789912400e+01,1.573236429386822399e+00
2.677885434442631410e-09,2.933314572509391027e+01,5.778127695822112386e+00,1.799260615481052383e+01,1.865126702543776549e+00,2.353791115488277086e+01,4.564292109745171189e+00,1.462411990141951179e+01,1.569800406997432729e+00
2.681835117974257521e-09,2.950855067871124504e+01,5.787252628870835025e+00,1.807919856437683848e+01,1.861161092885809110e+00,2.367064528346411123e+01,4.569909450620667890e+00,1.468959143023175784e+01,1.566359537650056755e+00
2.685784801505883633e-09,2.968500461979763116e+01,5.796365728635484160e+00,1.816619804272741234e+01,1.857186699950150288e+00,2.380412797961255222e+01,4.575513234321572753e+00,1.475534804153020474e+01,1.562913954684331364e+00
2.689734485037510158e-09,2.986251381402010807e+01,5.805466916997293225e+00,1.825360649011454228e+01,1.853203689276341937e+00,2.393836345884649575e+01,4.581103412876753822e+00,1.482139096786990429e+01,1.559463791538935329e+00
2.693684168569136269e-09,3.004108456451658071e+01,5.814556115939604197e+00,1.834142581572316999e+01,1.849212226762869671e+00,2.407335596046370085e+01,4.586679938473509743e+00,1.488772144718974033e+01,1.556009181745940273e+00
2.697633852100762794e-09,3.022072321211944512e+01,5.823633247548533731e+00,1.842965793771281113e+01,1.845212478660249511e+00,2.420910974767522106e+01,4.592242763457894839e+00,1.495434072283570615e+01,1.552550258925151638e+00
2.701583535632388906e-09,3.040143613558090863e+01,5.832698234013639293e+00,1.851830478325923224e+01,1.841204611564106530e+00,2.434562910774001665e+01,4.597791840334992663e+00,1.502125004358423332e+01,1.549087156778460761e+00
2.705533219164015431e-09,3.058322975179942560e+01,5.841750997628592401e+00,1.860736828859668179e+01,1.837188792408232185e+00,2.448291835210040190e+01,4.603327121769221542e+00,1.508845066366559173e+01,1.545620009084190061e+00
2.709482902695641543e-09,3.076611051604747260e+01,5.850791460791837650e+00,1.869685039906011781e+01,1.833165188457635875e+00,2.462098181651814954e+01,4.608848560584622334e+00,1.515594384278750439e+01,1.542148949691443338e+00
2.713432586227268068e-09,3.095008492220095064e+01,5.859819546007260627e+00,1.878675306912773380e+01,1.829133967301573405e+00,2.475982386121144430e+01,4.614356109765141767e+00,1.522373084615875172e+01,1.538674112514457626e+00
2.717382269758894179e-09,3.113515950296955026e+01,5.868835175884855815e+00,1.887707826246361975e+01,1.825095296846571014e+00,2.489944887099256476e+01,4.619849722454924645e+00,1.529181294451292672e+01,1.535195631526950155e+00
2.721331953290520704e-09,3.132134083012896042e+01,5.877838273141382075e+00,1.896782795196068605e+01,1.821049345309426526e+00,2.503986125540652807e+01,4.625329351958602508e+00,1.536019141413232347e+01,1.531713640756476869e+00
2.725281636822146816e-09,3.150863551475399049e+01,5.886828760601028776e+00,1.905900411978369036e+01,1.816996281210209396e+00,2.518106544887002940e+01,4.630794951741570742e+00,1.542886753687183088e+01,1.528228274278790266e+00
2.729231320353772927e-09,3.169705020745351476e+01,5.895806561196085482e+00,1.915060875741262336e+01,1.812936273365236772e+00,2.532306591081185587e+01,4.636246475430278124e+00,1.549784260018308579e+01,1.524739666212191924e+00
2.733181003885399453e-09,3.188659159860653958e+01,5.904771597967590324e+00,1.924264386568616558e+01,1.808869490880041564e+00,2.546586712581346390e+01,4.641683876812503051e+00,1.556711789713857108e+01,1.521247950711895669e+00
2.737130687417025564e-09,3.207726641859970584e+01,5.913723794065994355e+00,1.933511145484532534e+01,1.804796103142333630e+00,2.560947360375070048e+01,4.647107109837635974e+00,1.563669472645589131e+01,1.517753261964394751e+00
2.741080370948652089e-09,3.226908143806645057e+01,5.922663072751822355e+00,1.942801354457748886e+01,1.800716279814940757e+00,2.575388987993630963e+01,4.652516128616960067e+00,1.570657439252227050e+01,1.514255734181823243e+00
2.745030054480278201e-09,3.246204346812721298e+01,5.931589357396326534e+00,1.952135216406036378e+01,1.796630190828742757e+00,2.589912051526302861e+01,4.657910887423910573e+00,1.577675820541882956e+01,1.510755501596330319e+00
2.748979738011904726e-09,3.265615936063150571e+01,5.940502571482149996e+00,1.961512935200646268e+01,1.792538006375592463e+00,2.604517009634774993e+01,4.663291340694381226e+00,1.584724748094541624e+01,1.507252698454448758e+00
2.752929421543530837e-09,3.285143600840102351e+01,5.949402638603972449e+00,1.970934715670752269e+01,1.788439896901230952e+00,2.619204323567628023e+01,4.668657443026962284e+00,1.591804354064511884e+01,1.503747459011477661e+00
2.756879105075157362e-09,3.304788034547454600e+01,5.958289482469178111e+00,1.980400763607929093e+01,1.784336033098182783e+00,2.633974457174917205e+01,4.674009149183238065e+00,1.598914771182919736e+01,1.500239917525857836e+00
2.760828788606783474e-09,3.324549934735402701e+01,5.967163026898498757e+00,1.989911285770645577e+01,1.780226585898651015e+00,2.648827876922798907e+01,4.679346414088039197e+00,1.606056132760194544e+01,1.496730208253561845e+00
2.764778472138409999e-09,3.344430003125243900e+01,5.976023195826671852e+00,1.999466489888783016e+01,1.776111726467394458e+00,2.663765051908295689e+01,4.684669192829721496e+00,1.613228572688573692e+01,1.493218465442478937e+00
2.768728155670036111e-09,3.364428945634276147e+01,5.984869913303088040e+00,2.009066584668168076e+01,1.771991626194600933e+00,2.678786453874062801e+01,4.689977440660430652e+00,1.620432225444615426e+01,1.489704823326814864e+00
2.772677839201662222e-09,3.384547472400883095e+01,5.993703103492451945e+00,2.018711779795138739e+01,1.767866456688746091e+00,2.693892557223338713e+01,4.695271112996361573e+00,1.627667226091726604e+01,1.486189416121484141e+00
2.776627522733288747e-09,3.404786297809739892e+01,6.002522690675426098e+00,2.028402285941115579e+01,1.763736389769446911e+00,2.709083839034904884e+01,4.700550165418025728e+00,1.634933710282696850e+01,1.482672378016519632e+00
2.780577206264914859e-09,3.425146140517174587e+01,6.011328599249267768e+00,2.038138314767209991e+01,1.759601597460305866e+00,2.724360779078140737e+01,4.705814553670515821e+00,1.642231814262242295e+01,1.479153843171480798e+00
2.784526889796541384e-09,3.445627723476705029e+01,6.020120753728505747e+00,2.047920078928843424e+01,1.755462251981745325e+00,2.739723859828200858e+01,4.711064233663757150e+00,1.649561674869566730e+01,1.475633945709865280e+00
2.788476573328167495e-09,3.466231773964685203e+01,6.028899078745560303e+00,2.057747792080392912e+01,1.751318525743833288e+00,2.755173566481236591e+01,4.716299161472772283e+00,1.656923429540930925e+01,1.472112819713533804e+00
2.792426256859794020e-09,3.486959023606161878e+01,6.037663499051404870e+00,2.067621668879863606e+01,1.747170591339102685e+00,2.770710386969729555e+01,4.721519293337943068e+00,1.664317216312234038e+01,1.468590599217136194e+00
2.796375940391420132e-09,3.507810208400813679e+01,6.046413939516201097e+00,2.077541924993563072e+01,1.743018621535364465e+00,2.786334811977889103e+01,4.726724585665243339e+00,1.671743173821604245e+01,1.465067418202541827e+00
2.800325623923046657e-09,3.528786068749127480e+01,6.055150325129948996e+00,2.087508777100830670e+01,1.738862789268510234e+00,2.802047334957172708e+01,4.731914995026524906e+00,1.679201441312000398e+01,1.461543410593282077e+00
2.804275307454672769e-09,3.549887349478655096e+01,6.063872581003135309e+00,2.097522442898751649e+01,1.734703267635307355e+00,2.817848452141836901e+01,4.737090478159738716e+00,1.686692158633826466e+01,1.458018710248995209e+00
2.808224990986299294e-09,3.571114799870483125e+01,6.072580632367360565e+00,2.107583141106928082e+01,1.730540229886191161e+00,2.833738662564648081e+01,4.742250991969209295e+00,1.694215466247561253e+01,1.454493450959877698e+00
2.812174674517925405e-09,3.592469173685825012e+01,6.081274404575990999e+00,2.117691091472247678e+01,1.726373849418051609e+00,2.849718468072608601e+01,4.747396493525861239e+00,1.701771505226390602e+01,1.450967766441149553e+00
2.816124358049551517e-09,3.613951229192797854e+01,6.089953823104798047e+00,2.127846514773681008e+01,1.722204299767004176e+00,2.865788373342838469e+01,4.752526940067482997e+00,1.709360417258859144e+01,1.447441790327515632e+00
2.820074041581178042e-09,3.635561729193342728e+01,6.098618813552592499e+00,2.138049632827114266e+01,1.718031754601166750e+00,2.881948885898481905e+01,4.757642288998967572e+00,1.716982344651533055e+01,1.443915656167645389e+00
2.824023725112804153e-09,3.657301441050299218e+01,6.107269301641867543e+00,2.148300668490179532e+01,1.713856387713426077e+00,2.898200516124764903e+01,4.762742497892549665e+00,1.724637430331666366e+01,1.440389497418653519e+00
2.827973408644430678e-09,3.679171136714678880e+01,6.115905213219427594e+00,2.158599845667139050e+01,1.709678373014196673e+00,2.914543777285103232e+01,4.767827524488056135e+00,1.732325817849889305e+01,1.436863447440592356e+00
2.831923092176056790e-09,3.701171592753050277e+01,6.124526474257032227e+00,2.168947389313761676e+01,1.705497884524180829e+00,2.930979185537304943e+01,4.772897326693136932e+00,1.740047651382899829e+01,1.433337639490949611e+00
2.835872775707683315e-09,3.723303590375133609e+01,6.133133010852027667e+00,2.179343525442245166e+01,1.701315096367113089e+00,2.947507259949894731e+01,4.777951862583519116e+00,1.747803075736175415e+01,1.429812206719158985e+00
2.839822459239309427e-09,3.745567915461525388e+01,6.141724749227979174e+00,2.189788481126146635e+01,1.697130182762519590e+00,2.964128522518477382e+01,4.782991090403221790e+00,1.755592236346688040e+01,1.426287282161112557e+00
2.843772142770935952e-09,3.767965358591620628e+01,6.150301615735306093e+00,2.200282484505349601e+01,1.692943318018447885e+00,2.980843498182254336e+01,4.788014968564812790e+00,1.763415279285639059e+01,1.422762998733689166e+00
2.847721826302562063e-09,3.790496715071661527e+01,6.158863536851908016e+00,2.210825764791037784e+01,1.688754676524218512e+00,2.997652714840577914e+01,4.793023455649624509e+00,1.771272351261197997e+01,1.419239489229290996e+00
2.851671509834188588e-09,3.813162784963010665e+01,6.167410439183802495e+00,2.221418552270711899e+01,1.684564432743151707e+00,3.014556703369647295e+01,4.798016510408002588e+00,1.779163599621258385e+01,1.415716886310381506e+00
2.855621193365814700e-09,3.835964373110522985e+01,6.175942249465745881e+00,2.232061078313207503e+01,1.680372761205310983e+00,3.031555997639251387e+01,4.802994091759522632e+00,1.787089172356206745e+01,1.412195322504044448e+00
2.859570876897440811e-09,3.858902289171155076e+01,6.184458894561870146e+00,2.242753575373761521e+01,1.676179836500222953e+00,3.048651134529655238e+01,4.807956158793224688e+00,1.795049218101700461e+01,1.408674930196545549e+00
2.863520560429067337e-09,3.881977347642705922e+01,6.192960301466305495e+00,2.253496276999083747e+01,1.671985833269612476e+00,3.065842653948532970e+01,4.812902670767838842e+00,1.803043886141459495e+01,1.405155841627904190e+00
2.867470243960693448e-09,3.905190367892723202e+01,6.201446397303801206e+00,2.264289417832450368e+01,1.667790926200129142e+00,3.083131098848037510e+01,4.817833587112017923e+00,1.811073326410060957e+01,1.401638188886481062e+00
2.871419927492319973e-09,3.928542174187629143e+01,6.209917109330357121e+00,2.275133233618845452e+01,1.663595290016063544e+00,3.100517015241942076e+01,4.822748867424542674e+00,1.819137689495775589e+01,1.398122103903568281e+00
2.875369611023946085e-09,3.952033595721951542e+01,6.218372364933847152e+00,2.286027961210093196e+01,1.659399099472080641e+00,3.118000952222880073e+01,4.827648471474568659e+00,1.827237126643369791e+01,1.394607718447996803e+00
2.879319294555572610e-09,3.975665466647806312e+01,6.226812091634640112e+00,2.296973838570044535e+01,1.655202529345930706e+00,3.135583461979700814e+01,4.832532359201824335e+00,1.835371789756964489e+01,1.391095164120751626e+00
2.883268978087198721e-09,3.999438626104482353e+01,6.235236217086216115e+00,2.307971104779766236e+01,1.651005754431177586e+00,3.153265099814890249e+01,4.837400490716843748e+00,1.843541831402878373e+01,1.387584572349599865e+00
2.887218661618825246e-09,4.023353918248268712e+01,6.243644669075796294e+00,2.319020000042768359e+01,1.646808949529912747e+00,3.171046424162139132e+01,4.842252826301180590e+00,1.851747404812499553e+01,1.384076074383724597e+00
2.891168345150451358e-09,4.047412192282400412e+01,6.252037375524957419e+00,2.330120765690245932e+01,1.642612289445477103e+00,3.188927996603943882e+01,4.847089326407615140e+00,1.859988663885152249e+01,1.380569801288382026e+00
2.895118028682077883e-09,4.071614302487242298e+01,6.260414264490243852e+00,2.341273644186355085e+01,1.638415948975180392e+00,3.206910381889372275e+01,4.851909951660383413e+00,1.868265763191002549e+01,1.377065883939556645e+00
2.899067712213703995e-09,4.095961108250592986e+01,6.268775264163791938e+00,2.352478879133503398e+01,1.634220102903020333e+00,3.224994147951882439e+01,4.856714662855376119e+00,1.876578857973944281e+01,1.373564453018638165e+00
2.903017395745330106e-09,4.120453474098229663e+01,6.277120302873949953e+00,2.363736715277678968e+01,1.630024925992400453e+00,3.243179865927275785e+01,4.861503420960355371e+00,1.884928104154524675e+01,1.370065639007106872e+00
2.906967079276956631e-09,4.145092269724588618e+01,6.285449309085873182e+00,2.375047398513786590e+01,1.625830592978852795e+00,3.261468110171730928e+01,4.866276187115163410e+00,1.893313658332873928e+01,1.366569572181230541e+00
2.910916762808582743e-09,4.169878370023646141e+01,6.293762211402160744e+00,2.386411175891024072e+01,1.621637278562761963e+00,3.279859458279916851e+01,4.871032922631924222e+00,1.901735677791635837e+01,1.363076382606778214e+00
2.914866446340209268e-09,4.194812655119997657e+01,6.302058938563449786e+00,2.397828295618279171e+01,1.617445157402084943e+00,3.298354491103287955e+01,4.875773588995258478e+00,1.910194320498931475e+01,1.359586200133739764e+00
2.918816129871835379e-09,4.219896010400096031e+01,6.310339419449036313e+00,2.409299007069545695e+01,1.613254404105077366e+00,3.316953792768381959e+01,4.880498147862477154e+00,1.918689745111317535e+01,1.356099154391067207e+00
2.922765813403461904e-09,4.245129326543704451e+01,6.318603583077482710e+00,2.420823560789379059e+01,1.609065193223022217e+00,3.335657950695302532e+01,4.885206561063794695e+00,1.927222110976777003e+01,1.352615374781422242e+00
2.926715496935088016e-09,4.270513499555502790e+01,6.326851358607221698e+00,2.432402208498356089e+01,1.604877699242958755e+00,3.354467555616243146e+01,4.889898790602519085e+00,1.935791578137698110e+01,1.349134990475938656e+00
2.930665180466714541e-09,4.296049430796936264e+01,6.335082675337169178e+00,2.444035203098590614e+01,1.600692096580413004e+00,3.373383201594170089e+01,4.894574798655250802e+00,1.944398307333887743e+01,1.345658130409002951e+00
2.934614863998340653e-09,4.321738027018182038e+01,6.343297462707326417e+00,2.455722798679235552e+01,1.596508559572135777e+00,3.392405486041562312e+01,4.899234547572094201e+00,1.953042460005589476e+01,1.342184923273042729e+00
2.938564547529967178e-09,4.347580200390383709e+01,6.351495650299393780e+00,2.467465250522054276e+01,1.592327262468840487e+00,3.411535009739306190e+01,4.903877999876836924e+00,1.961724198296514032e+01,1.338715497513331520e+00
2.942514231061593289e-09,4.373576868538009421e+01,6.359677167837354261e+00,2.479262815106980966e+01,1.588148379427945844e+00,3.430772376855647821e+01,4.908505118267150635e+00,1.970443685056885386e+01,1.335249981322812918e+00
2.946463914593219401e-09,4.399728954571464357e+01,6.367841945188099650e+00,2.491115750117730698e+01,1.583972084506318545e+00,3.450118194965283180e+01,4.913115865614784639e+00,1.979201083846497866e+01,1.331788502636927163e+00
2.950413598124845926e-09,4.426037387119851019e+01,6.375989912362020284e+00,2.503024314447428722e+01,1.579798551653028849e+00,3.469573075068553436e+01,4.917710204965745291e+00,1.987996558937788549e+01,1.328331189128464818e+00
2.954363281656472037e-09,4.452503100363941968e+01,6.384120999513598349e+00,2.514988768204252523e+01,1.575627954702100819e+00,3.489137631610728363e+01,4.922288099540509165e+00,1.996830275318919945e+01,1.324878168202431095e+00
2.958312965188098562e-09,4.479127034069371405e+01,6.392235136942020723e+00,2.527009372717132862e+01,1.571460467365275004e+00,3.508812482501436136e+01,4.926849512734184700e+00,2.005702398696882938e+01,1.321429566990921289e+00
2.962262648719724674e-09,4.505910133619973834e+01,6.400332255091765177e+00,2.539086390541445581e+01,1.567296263224770225e+00,3.528598249134152809e+01,4.931394408116704930e+00,2.014613095500604345e+01,1.317985512348017973e+00
2.966212332251351199e-09,4.532853350051391317e+01,6.408412284553207883e+00,2.551220085464754561e+01,1.563135515726057356e+00,3.548495556405847395e+01,4.935922749433027334e+00,2.023562532884077214e+01,1.314546130844697069e+00
2.970162015782977311e-09,4.559957640084805064e+01,6.416475156063202512e+00,2.563410722512570317e+01,1.558978398170631552e+00,3.568505032736707250e+01,4.940434500603283041e+00,2.032550878729494315e+01,1.311111548763756129e+00
2.974111699314603836e-09,4.587223966160942723e+01,6.424520800505690410e+00,2.575658567954142342e+01,1.554825083708794020e+00,3.588627310089997025e+01,4.944929625722997102e+00,2.041578301650407212e+01,1.307681892094755938e+00
2.978061382846229947e-09,4.614653296474220667e+01,6.432549148912283243e+00,2.587963889308265664e+01,1.550675745332443345e+00,3.608863023992013552e+01,4.949408089063235039e+00,2.050644970994884630e+01,1.304257286528974102e+00
2.982011066377856472e-09,4.642246605007154869e+01,6.440560132462856302e+00,2.600326955349138558e+01,1.546530555867867918e+00,3.629212813552148020e+01,4.953869855070800909e+00,2.059751056848703854e+01,1.300837857454383517e+00
2.985960749909482584e-09,4.670004871564918147e+01,6.448553682486135585e+00,2.612748036112218131e+01,1.542389687968547252e+00,3.649677321483088122e+01,4.958314888368393625e+00,2.068896730038532894e+01,1.297423729950638149e+00
2.989910433441108695e-09,4.697929081810151075e+01,6.456529730460299099e+00,2.625227402900129192e+01,1.538253314107959069e+00,3.670257194121111866e+01,4.962743153754802350e+00,2.078082162135149602e+01,1.294015028784084587e+00
2.993860116972735221e-09,4.726020227297957632e+01,6.464488208013546178e+00,2.637765328288590183e+01,1.534121606572400820e+00,3.690953081446501471e+01,4.967154616205059270e+00,2.087307525456657942e+01,1.290611878402780466e+00
2.997809800504361332e-09,4.754279305511099096e+01,6.472429046924695228e+00,2.650362086132352957e+01,1.529994737453808984e+00,3.711765637104066684e+01,4.971549240870626107e+00,2.096572993071725932e+01,1.287214402931541990e+00
3.001759484035987857e-09,4.782707319895442311e+01,6.480352179123765488e+00,2.663017951571204733e+01,1.525872878642591246e+00,3.732695518423794567e+01,4.975926993079550442e+00,2.105878738802833539e+01,1.283822726166993888e+00
3.005709167567613969e-09,4.811305279895556453e+01,6.488257536692557892e+00,2.675733201035957620e+01,1.521756201820470444e+00,3.753743386441614405e+01,4.980287838336641570e+00,2.115224937229537971e+01,1.280436971572655125e+00
3.009658851099240494e-09,4.840074200990593312e+01,6.496145051865249265e+00,2.688508112254505633e+01,1.517644878453330515e+00,3.774909905920270603e+01,4.984631742323626824e+00,2.124611763691761013e+01,1.277057262274022165e+00
3.013608534630866605e-09,4.869015104730308252e+01,6.504014657028950097e+00,2.701342964257875678e+01,1.513539079784076646e+00,3.796195745370320651e+01,4.988958670899325654e+00,2.134039394293064973e+01,1.273683721053688211e+00
3.017558218162493130e-09,4.898129018771373211e+01,6.511866284724309395e+00,2.714238037386329694e+01,1.509438976825500323e+00,3.817601577071246055e+01,4.993268590099809501e+00,2.143508005903979452e+01,1.270316470346467996e+00
3.021507901694119242e-09,4.927416976913828250e+01,6.519699867646075120e+00,2.727193613295484909e+01,1.505344740353158794e+00,3.839128077092690461e+01,4.997561466138552788e+00,2.153017776165305008e+01,1.266955632234548323e+00
3.025457585225745767e-09,4.956880019137828697e+01,6.527515338643684828e+00,2.740209974962468920e+01,1.501256540898262326e+00,3.860775925315816437e+01,5.001837265406602562e+00,2.162568883491464078e+01,1.263601328442651051e+00
3.029407268757371879e-09,4.986519191640536519e+01,6.535312630721819893e+00,2.753287406692096440e+01,1.497174548740568767e+00,3.882545805454766707e+01,5.006095954472737475e+00,2.172161507073845144e+01,1.260253680333220494e+00
3.033356952288998404e-09,5.016335546873308715e+01,6.543091677041013021e+00,2.766426194123085125e+01,1.493098933901292780e+00,3.904438405078271757e+01,5.010337500083606344e+00,2.181795826884165024e+01,1.256912808901627487e+00
3.037306635820624515e-09,5.046330143579024252e+01,6.550852410918184709e+00,2.779626624234283838e+01,1.489029866136024394e+00,3.926454415631359041e+01,5.014561869163902230e+00,2.191472023677854963e+01,1.253578834771387429e+00
3.041256319352250627e-09,5.076504046829718675e+01,6.558594765827240991e+00,2.792888985350954201e+01,1.484967514927657772e+00,3.948594532457181572e+01,5.018769028816503663e+00,2.201190278997457028e+01,1.250251878189406307e+00
3.045206002883877152e-09,5.106858328064387820e+01,6.566318675399638316e+00,2.806213567151059962e+01,1.480912049479331749e+00,3.970859454819017742e+01,5.022958946322624740e+00,2.210950775176027605e+01,1.246932059021241823e+00
3.049155686415503263e-09,5.137394065127018905e+01,6.574024073424938663e+00,2.819600660671593317e+01,1.476863638707383464e+00,3.993249885922303832e+01,5.027131589141966117e+00,2.220753695340560441e+01,1.243619496746381170e+00
3.053105369947129788e-09,5.168112342304895179e+01,6.581710893851396627e+00,2.833050558314939948e+01,1.472822451234311991e+00,4.015766532936885369e+01,5.031286924912869551e+00,2.230599223415435972e+01,1.240314310453543900e+00
3.057055053478755900e-09,5.199014250367061152e+01,6.589379070786513637e+00,2.846563553855251172e+01,1.468788655381754849e+00,4.038410107019333850e+01,5.035424921452448466e+00,2.240487544125865327e+01,1.237016618836002113e+00
3.061004737010382425e-09,5.230100886603091226e+01,6.597028538497602845e+00,2.860139942444881456e+01,1.464762419163476048e+00,4.061181323335424764e+01,5.039545546756741601e+00,2.250418843001370206e+01,1.233726540186919296e+00
3.064954420542008537e-09,5.261373354862017493e+01,6.604659231412359333e+00,2.873780020620810305e+01,1.460743910278370583e+00,4.084080901082693060e+01,5.043648769000855125e+00,2.260393306379254597e+01,1.230444192394712477e+00
3.068904104073635062e-09,5.292832765591560218e+01,6.612271084119418774e+00,2.887484086311143017e+01,1.456733296103479125e+00,4.107109563513190409e+01,5.047734556539101192e+00,2.270411121408116628e+01,1.227169692938432588e+00
3.072853787605261173e-09,5.324480235877525303e+01,6.619864031368912549e+00,2.901252438841602554e+01,1.452730743687013382e+00,4.130268037956294336e+01,5.051802877905131162e+00,2.280472476051357233e+01,1.223903158883169473e+00
3.076803471136887698e-09,5.356316889483504440e+01,6.627438008073039732e+00,2.915085378942070449e+01,1.448736419741400772e+00,4.153557055841703516e+01,5.055853701812083933e+00,2.290577559090713322e+01,1.220644706875467556e+00
3.080753154668513810e-09,5.388343856890742245e+01,6.634992949306610655e+00,2.928983208753160739e+01,1.444750490636342866e+00,4.176977352722511228e+01,5.059886997152714727e+00,2.300726560129796638e+01,1.217394453138777255e+00
3.084702838200139921e-09,5.420562275338314606e+01,6.642528790307615338e+00,2.942946231832816295e+01,1.440773122391880934e+00,4.200529668298486285e+01,5.063902732999522982e+00,2.310919669597665660e+01,1.214152513468915506e+00
3.088652521731766446e-09,5.452973288863488222e+01,6.650045466477770617e+00,2.956974753162932856e+01,1.436804480671482365e+00,4.224214746439386658e+01,5.067900878604905124e+00,2.321157078752398562e+01,1.210919003229550928e+00
3.092602205263392558e-09,5.485578048342339486e+01,6.657542913383077021e+00,2.971069079156033155e+01,1.432844730775145292e+00,4.248033335208468486e+01,5.071881403401253152e+00,2.331438979684676127e+01,1.207694037347716520e+00
3.096551888795019083e-09,5.518377711530646934e+01,6.665021066754374779e+00,2.985229517661947796e+01,1.428894037632505443e+00,4.271986186886135783e+01,5.075844277001118954e+00,2.341765565321404807e+01,1.204477730309334138e+00
3.100501572326645195e-09,5.551373443104968430e+01,6.672479862487886493e+00,2.999456377974544097e+01,1.424952565795974513e+00,4.296074057993671147e+01,5.079789469197313778e+00,2.352137029429328763e+01,1.201270196154767822e+00
3.104451255858271720e-09,5.584566414704031700e+01,6.679919236645769587e+00,3.013749970838489034e+01,1.421020479433879435e+00,4.320297709317149781e+01,5.083716949963042353e+00,2.362553566618676371e+01,1.198071548474396897e+00
3.108400939389897831e-09,5.617957804970301794e+01,6.687339125456674971e+00,3.028110608456017872e+01,1.417097942323631621e+00,4.344657905931462238e+01,5.087626689452031670e+00,2.373015372346810281e+01,1.194881900404210828e+00
3.112350622921524356e-09,5.651548799591868999e+01,6.694739465316275506e+00,3.042538604493776333e+01,1.413185117844897309e+00,4.369155417224465054e+01,5.091518657998649111e+00,2.383522642921902701e+01,1.191701364621428061e+00
3.116300306453150468e-09,5.685340591344519368e+01,6.702120192787824671e+00,3.057034274089649983e+01,1.409282168972800120e+00,4.393791016921306891e+01,5.095392826118020579e+00,2.394075575506619913e+01,1.188530053340135062e+00
3.120249989984776993e-09,5.719334380134117879e+01,6.709481244602696570e+00,3.071597933859665375e+01,1.405389258271127595e+00,4.418565483108856284e+01,5.099249164506158394e+00,2.404674368121828820e+01,1.185368078306950457e+00
3.124199673516403105e-09,5.753531373039184871e+01,6.716822557660920623e+00,3.086229901904895812e+01,1.401506547885563725e+00,4.443479598260266528e+01,5.103087644040063431e+00,2.415319219650308469e+01,1.182215550796709591e+00
3.128149357048029216e-09,5.787932784353787952e+01,6.724144069031744664e+00,3.100930497818407616e+01,1.397634199536932353e+00,4.468534149259701849e+01,5.106908235777856575e+00,2.426010329840496382e+01,1.179072581608176851e+00
3.132099040579655741e-09,5.822539835630645655e+01,6.731445715954141207e+00,3.115700042692252936e+01,1.393772374514462120e+00,4.493729927427187931e+01,5.110710910958870201e+00,2.436747899310235255e+01,1.175939281059769970e+00
3.136048724111281853e-09,5.857353755724490441e+01,6.738727435837377655e+00,3.130538859124464324e+01,1.389921233669072054e+00,4.519067728543603835e+01,5.114495641003797388e+00,2.447532129550537405e+01,1.172815758985325862e+00
3.139998407642908378e-09,5.892375780835737942e+01,6.745989166261534109e+00,3.145447271226120378e+01,1.386080937406665381e+00,4.544548352875822417e+01,5.118262397514760309e+00,2.458363222929377656e+01,1.169702124729872006e+00
3.143948091174534489e-09,5.927607154554339530e+01,6.753230844978038938e+00,3.160425604628412088e+01,1.382251645681453311e+00,4.570172605201972971e+01,5.122011152275447898e+00,2.469241382695485143e+01,1.166598487145430685e+00
3.147897774706161014e-09,5.963049127903987312e+01,6.760452409910211458e+00,3.175474186489758921e+01,1.378433517989292145e+00,4.595941294836876523e+01,5.125741877251208223e+00,2.480166812982171365e+01,1.163504954586845663e+00
3.151847458237787126e-09,5.998702959386490363e+01,6.767653799153788619e+00,3.190593345502956169e+01,1.374626713361038366e+00,4.621855235657588423e+01,5.129454544589160392e+00,2.491139718811149351e+01,1.160421634907634614e+00
3.155797141769413651e-09,6.034569915026507658e+01,6.774834950977457915e+00,3.205783411902351787e+01,1.370831390355924384e+00,4.647915246129136335e+01,5.133149126618307356e+00,2.502160306096406472e+01,1.157348635455860419e+00
3.159746825301039763e-09,6.070651268416455792e+01,6.781995803823376079e+00,3.221044717471062313e+01,1.367047707054957151e+00,4.674122149330325016e+01,5.136825595849611403e+00,2.513228781648049193e+01,1.154286063070030899e+00
3.163696508832666288e-09,6.106948300761786186e+01,6.789136296307719753e+00,3.236377595548218267e+01,1.363275821054331427e+00,4.700476772979783391e+01,5.140483924976123831e+00,2.524345353176206785e+01,1.151234024075023621e+00
3.167646192364292399e-09,6.143462300926416475e+01,6.796256367221182870e+00,3.251782381036241532e+01,1.359515889458867255e+00,4.726979949462058528e+01,5.144124086873050672e+00,2.535510229294918005e+01,1.148192624278030260e+00
3.171595875895918511e-09,6.180194565478559809e+01,6.803355955529525545e+00,3.267259410408166787e+01,1.355768068875463195e+00,4.753632515853948348e+01,5.147746054597904575e+00,2.546723619526054705e+01,1.145161968964533594e+00
3.175545559427545036e-09,6.217146398736726098e+01,6.810435000374085668e+00,3.282809021714990649e+01,1.352032515406577762e+00,4.780435313950928844e+01,5.151349801390525229e+00,2.557985734303268188e+01,1.142142162894299595e+00
3.179495242959171147e-09,6.254319112816035897e+01,6.817493441072297600e+00,3.298431554593042847e+01,1.348309384643725073e+00,4.807389190293713455e+01,5.154935300673248122e+00,2.569296784975920644e+01,1.139133310297404833e+00
3.183444926490797672e-09,6.291714027674837695e+01,6.824531217118225968e+00,3.314127350271426309e+01,1.344598831660993810e+00,4.834494996195028449e+01,5.158502526050936510e+00,2.580656983813074135e+01,1.136135514870281416e+00
3.187394610022423784e-09,6.329332471161544049e+01,6.831548268183067485e+00,3.329896751579444469e+01,1.340901011008588828e+00,4.861753587766480678e+01,5.162051451311112871e+00,2.592066544007467144e+01,1.133148879771790130e+00
3.191344293554050309e-09,6.367175779061822283e+01,6.838544534115682083e+00,3.345740102954118811e+01,1.337216076706394530e+00,4.889165825945613619e+01,5.165582050424021077e+00,2.603525679679524529e+01,1.130173507619320006e+00
3.195293977085676421e-09,6.405245295145979867e+01,6.845519954943100061e+00,3.361657750447679405e+01,1.333544182237560216e+00,4.916732576523078535e+01,5.169094297542734751e+00,2.615034605881375285e+01,1.127209500484909421e+00
3.199243660617302946e-09,6.443542371216727815e+01,6.852474470871039003e+00,3.377650041735155639e+01,1.329885480542103204e+00,4.944454710169996758e+01,5.172588167003226545e+00,2.626593538600892686e+01,1.124256959891399177e+00
3.203193344148929057e-09,6.482068367157137345e+01,6.859408022284416262e+00,3.393717326121946343e+01,1.326240124010544363e+00,4.972333102465447041e+01,5.176063633324454294e+00,2.638202694765757883e+01,1.121315986808606446e+00
3.207143027680555582e-09,6.520824650978970283e+01,6.866320549747859658e+00,3.409859954551459538e+01,1.322608264477556528e+00,5.000368633924139772e+01,5.179520671208454274e+00,2.649862292247522788e+01,1.118386681649527814e+00
3.211092711212181694e-09,6.559812598871212685e+01,6.873211994006220849e+00,3.426078279612774224e+01,1.318990053215643332e+00,5.028562190024207723e+01,5.182959255540408705e+00,2.661572549865714166e+01,1.115469144266564516e+00
3.215042394743807805e-09,6.599033595248975814e+01,6.880082295985072705e+00,3.442372655548352611e+01,1.315385640928835365e+00,5.056914661235193620e+01,5.186379361388731013e+00,2.673333687391936664e+01,1.112563473947779435e+00
3.218992078275434330e-09,6.638489032802647216e+01,6.886931396791229787e+00,3.458743438261755188e+01,1.311795177746415852e+00,5.085426943046145709e+01,5.189780964005145769e+00,2.685145925554004975e+01,1.109669769413175189e+00
3.222941761807060442e-09,6.678180312547317499e+01,6.893759237713238619e+00,3.475190985325438930e+01,1.308218813216666554e+00,5.114099935993927204e+01,5.193164038824752637e+00,2.697009486040087722e+01,1.106788128811003968e+00
3.226891445338686967e-09,6.718108843872576585e+01,6.900565760221899048e+00,3.491715655988549116e+01,1.304656696300638075e+00,5.142934545691666415e+01,5.196528561466114304e+00,2.708924591502869816e+01,1.103918649714100475e+00
3.230841128870313079e-09,6.758276044592506082e+01,6.907350905970742971e+00,3.508317811184775792e+01,1.301108975365946607e+00,5.171931682857328383e+01,5.199874507731318651e+00,2.720891465563738620e+01,1.101061429116240387e+00
3.234790812401939604e-09,6.798683340996075231e+01,6.914114616796554813e+00,3.524997813540240088e+01,1.297575798180593543e+00,5.201092263342498967e+01,5.203201853606051586e+00,2.732910332816985033e+01,1.098216563428532133e+00
3.238740495933565715e-09,6.839332167897734394e+01,6.920856834719861794e+00,3.541756027381396166e+01,1.294057311906811503e+00,5.230417208161317433e+01,5.206510575259670759e+00,2.744981418834018783e+01,1.095384148475829322e+00
3.242690179465192240e-09,6.880223968688424918e+01,6.927577501945430427e+00,3.558592818743017716e+01,1.290553663094933468e+00,5.259907443519563230e+01,5.209800649045272181e+00,2.757104950167610014e+01,1.092564279493172030e+00
3.246639862996818352e-09,6.921360195386765213e+01,6.934276560862756789e+00,3.575508555376164566e+01,1.287064997677289213e+00,5.289563900843893407e+01,5.213072051499738180e+00,2.769281154356136199e+01,1.089757051122260068e+00
3.250589546528444877e-09,6.962742308690668835e+01,6.940953954046577223e+00,3.592503606756235968e+01,1.283591460962127950e+00,5.319387516811296734e+01,5.216324759343835993e+00,2.781510259927865292e+01,1.086962557407944230e+00
3.254539230060070989e-09,7.004371778029170059e+01,6.947609624257342631e+00,3.609578344091028868e+01,1.280133197627565167e+00,5.349379233378621024e+01,5.219558749482241744e+00,2.793792496405245984e+01,1.084180891794757740e+00
3.258488913591697100e-09,7.046250081614624605e+01,6.954243514441715845e+00,3.626733140328850880e+01,1.276690351715556559e+00,5.379539997812394603e+01,5.222773999003635481e+00,2.806128094309218923e+01,1.081412147123462120e+00
3.262438597123323625e-09,7.088378706495203119e+01,6.960855567733065463e+00,3.643968370166668080e+01,1.273263066625897721e+00,5.409870762718705350e+01,5.225970485180722491e+00,2.818517285163548536e+01,1.078656415627632370e+00
3.266388280654949737e-09,7.130759148607660336e+01,6.967445727451945459e+00,3.661284410058276251e+01,1.269851485110254474e+00,5.440372486073282232e+01,5.229148185470336330e+00,2.830960301499164444e+01,1.075913788930261239e+00
3.270337964186576262e-09,7.173392912830504997e+01,6.974013937106587235e+00,3.678681638222546724e+01,1.266455749266212072e+00,5.471046131251769395e+01,5.232307077513453919e+00,2.843457376858538765e+01,1.073184358040399466e+00
3.274287647718202373e-09,7.216281513037384343e+01,6.980560140393377466e+00,3.696160434651664417e+01,1.263076000531361043e+00,5.501892667060152320e+01,5.235447139135268380e+00,2.856008745800069448e+01,1.070468213349817566e+00
3.278237331249828898e-09,7.259426472150886411e+01,6.987084281197351032e+00,3.713721181119441894e+01,1.259712379677404126e+00,5.532913067765363735e+01,5.238568348345243209e+00,2.868614643902485284e+01,1.067765444629698690e+00
3.282187014781455010e-09,7.302829322196575390e+01,6.993586303592655540e+00,3.731364261189647635e+01,1.256365026804293183e+00,5.564108313126029515e+01,5.241670683337151360e+00,2.881275307769272942e+01,1.065076141027362588e+00
3.286136698313081535e-09,7.346491604357424876e+01,7.000066151843051365e+00,3.749090060224403231e+01,1.253034081334392980e+00,5.595479388423461131e+01,5.244754122489140968e+00,2.893990975033121416e+01,1.062400391063011540e+00
3.290086381844707647e-09,7.390414869028535350e+01,7.006523770402369067e+00,3.766898965392567789e+01,1.249719682006675381e+00,5.627027284492705661e+01,5.247818644363764662e+00,2.906761884360381032e+01,1.059738282626513817e+00
3.294036065376334172e-09,7.434600675872162867e+01,7.012959103915004100e+00,3.784791365678233177e+01,1.246421966870940645e+00,5.658752997753931169e+01,5.250864227708036402e+00,2.919588275455562609e+01,1.057089902974207352e+00
3.297985748907960283e-09,7.479050593873144237e+01,7.019372097216377782e+00,3.802767651889183043e+01,1.243141073282066689e+00,5.690657530243803564e+01,5.253890851453475008e+00,2.932470389065812100e+01,1.054455338725738267e+00
3.301935432439586395e-09,7.523766201394559516e+01,7.025762695333413355e+00,3.820828216665460531e+01,1.239877137894287218e+00,5.722741889647223701e+01,5.256898494716141457e+00,2.945408466985464457e+01,1.051834675860923829e+00
3.305885115971212920e-09,7.568749086233833623e+01,7.032130843485011162e+00,3.838973454487928905e+01,1.236630296655502503e+00,5.755007089329082959e+01,5.259887136796685070e+00,2.958402752060560914e+01,1.049227999716649595e+00
3.309834799502839031e-09,7.614000845679052532e+01,7.038476487082516719e+00,3.857203761686878352e+01,1.233400684801614799e+00,5.787454148366317952e+01,5.262856757180383482e+00,2.971453488193422388e+01,1.046635394983792544e+00
3.313784483034465556e-09,7.659523086565751271e+01,7.044799571730187004e+00,3.875519536450708813e+01,1.230188436850894851e+00,5.820084091580080354e+01,5.265807335537168399e+00,2.984560920347237456e+01,1.044056945704172401e+00
3.317734166566091668e-09,7.705317425333902293e+01,7.051100043225654090e+00,3.893921178834597185e+01,1.226993686598382594e+00,5.852897949568096436e+01,5.268738851721678884e+00,2.997725294550643582e+01,1.041492735267538938e+00
3.321683850097718193e-09,7.751385488085375641e+01,7.057377847560396766e+00,3.912409090769266129e+01,1.223816567110310283e+00,5.885896758737247580e+01,5.271651285773285345e+00,3.010946857902372642e+01,1.038942846408576814e+00
3.325633533629344305e-09,7.797728910641639288e+01,7.063632930920198838e+00,3.930983676069735111e+01,1.220657210718563146e+00,5.919081561336265196e+01,5.274544617916117062e+00,3.024225858575873360e+01,1.036407361203955713e+00
3.329583217160970830e-09,7.844349338601840316e+01,7.069865239685612757e+00,3.949645340444159558e+01,1.217515749015164461e+00,5.952453405488687821e+01,5.277418828559111041e+00,3.037562545823983484e+01,1.033886361069393578e+00
3.333532900692596941e-09,7.891248427401288268e+01,7.076074720432416143e+00,3.968394491502680665e+01,1.214392312846799049e+00,5.986013345225943993e+01,5.280273898296025337e+00,3.050957169983609418e+01,1.031379926756765597e+00
3.337482584224223466e-09,7.938427842370165877e+01,7.082261319932074528e+00,3.987231538766339156e+01,1.211287032309358080e+00,6.019762440520656810e+01,5.283109807905469246e+00,3.064409982480434991e+01,1.028888138351230053e+00
3.341432267755849578e-09,7.985889258792734324e+01,7.088424985152188107e+00,4.006156893676008224e+01,1.208200036742524519e+00,6.053701757320108356e+01,5.285926538350934401e+00,3.077921235833627378e+01,1.026411075268393036e+00
3.345381951287475689e-09,8.033634361966755932e+01,7.094565663256960697e+00,4.025170969601393267e+01,1.205131454724383877e+00,6.087832367579909487e+01,5.288724070780819630e+00,3.091491183660599518e+01,1.023948816251498473e+00
3.349331634819102214e-09,8.081664847263397178e+01,7.100683301607639386e+00,4.044274181850049388e+01,1.202081414066068499e+00,6.122155349297885607e+01,5.291502386528443402e+00,3.105120080681770389e+01,1.021501439368651010e+00
3.353281318350728326e-09,8.129982420187386083e+01,7.106777847762975497e+00,4.063466947676458574e+01,1.199050041806436040e+00,6.156671786548085379e+01,5.294261467112081121e+00,3.118808182725332756e+01,1.019069022010068437e+00
3.357231001882354851e-09,8.178588796437580299e+01,7.112849249479666902e+00,4.082749686291140279e+01,1.196037464206775480e+00,6.191382769515052331e+01,5.297001294234972235e+00,3.132555746732087343e+01,1.016651640885360752e+00
3.361180685413980963e-09,8.227485701967916043e+01,7.118897454712809214e+00,4.102122818869810317e+01,1.193043806745551327e+00,6.226289394528222232e+01,5.299721849785344219e+00,3.146363030760248947e+01,1.014249372020849860e+00
3.365130368945607488e-09,8.276674873048648351e+01,7.124922411616341655e+00,4.121586768562585235e+01,1.190069194113173356e+00,6.261392764096612495e+01,5.302423115836419676e+00,3.160230293990299089e+01,1.011862290756907257e+00
3.369080052477233599e-09,8.326158056328057455e+01,7.130924068543492034e+00,4.141141960503206576e+01,1.187113750206805873e+00,6.296693986943562038e+01,5.305105074646449204e+00,3.174157796729856784e+01,1.009490471745331908e+00
3.373029736008860124e-09,8.375937008894410951e+01,7.136902374047219055e+00,4.160788821818353966e+01,1.184177598125206732e+00,6.332194178041838484e+01,5.307767708658705175e+00,3.188145800418568143e+01,1.007133988946753878e+00
3.376979419540486236e-09,8.426013498338431873e+01,7.142857276880650197e+00,4.180527781636945406e+01,1.181260860163600546e+00,6.367894458648780187e+01,5.310411000501501277e+00,3.202194567633016220e+01,1.004792915628071936e+00
3.380929103072112761e-09,8.476389302815971405e+01,7.148788725997531124e+00,4.200359271099536329e+01,1.178363657808581655e+00,6.403795956341755868e+01,5.313034932988210279e+00,3.216304362091653957e+01,1.002467324359919365e+00
3.384878786603738873e-09,8.527066211111228711e+01,7.154696670552645799e+00,4.220283723367719375e+01,1.175486111733058614e+00,6.439899805053758541e+01,5.315639489117259586e+00,3.230475448659763060e+01,1.000157287014162621e+00
3.388828470135364984e-09,8.578046022700236506e+01,7.160581059902270340e+00,4.240301573633590237e+01,1.172628341791225548e+00,6.476207145109238184e+01,5.318224652072139236e+00,3.244708093354419987e+01,9.978628747614306516e-01
3.392778153666991509e-09,8.629330547814737429e+01,7.166441843604597572e+00,4.260413259129256858e+01,1.169790467013570145e+00,6.512719123260110621e+01,5.320790405221417885e+00,3.259002563349502424e+01,9.955841580686748404e-01
3.396727837198617621e-09,8.680921607506513737e+01,7.172278971420170457e+00,4.280619219136380593e+01,1.166972605601915847e+00,6.549436892721951153e+01,5.323336732118729486e+00,3.273359126980699330e+01,9.933212066967610498e-01
3.400677520730244146e-09,8.732821033711991277e+01,7.178092393312311081e+00,4.300919894995794834e+01,1.164174874924499337e+00,6.586361613210482346e+01,5.325863616502788389e+00,3.287778053750569285e+01,9.910740896980932968e-01
3.404627204261870257e-09,8.785030669317347929e+01,7.183882059447559421e+00,4.321315730117098042e+01,1.161397391511081123e+00,6.623494450978127190e+01,5.328371042297391114e+00,3.302259614333574689e+01,9.888428754142679633e-01
3.408576887793496782e-09,8.837552368223896337e+01,7.189647920196081898e+00,4.341807169988399551e+01,1.158640271048091641e+00,6.660836578850916112e+01,5.330858993611400365e+00,3.316804080581194114e+01,9.866276314737575381e-01
3.412526571325122894e-09,8.890387995413962585e+01,7.195389926132122582e+00,4.362394662185988636e+01,1.155903628373814440e+00,6.698389176265482092e+01,5.333327454738754803e+00,3.331411725527010503e+01,9.844284247896325502e-01
3.416476254856749419e-09,8.943539427017091725e+01,7.201108028034396646e+00,4.383078656384164162e+01,1.153187577473600900e+00,6.736153429306330054e+01,5.335776410158453942e+00,3.346082823391860472e+01,9.822453215573058172e-01
3.420425938388375531e-09,8.997008550376639846e+01,7.206802176886537126e+00,4.403859604365018754e+01,1.150492231475124916e+00,6.774130530743296674e+01,5.338205844534565259e+00,3.360817649588955192e+01,9.800783872523187723e-01
3.424375621920002056e-09,9.050797264116837937e+01,7.212472323877507918e+00,4.424737960028325290e+01,1.147817702643667559e+00,6.812321680069243257e+01,5.340615742716206427e+00,3.375616480729086533e+01,9.779276866281482183e-01
3.428325305451628167e-09,9.104907478210162708e+01,7.218118420402013236e+00,4.445714179401443999e+01,1.145164102377443927e+00,6.850728083537907764e+01,5.343006089737535547e+00,3.390479594625806214e+01,9.757932837140561588e-01
3.432274988983254279e-09,9.159341114045216159e+01,7.223740418060925705e+00,4.466788720649285693e+01,1.142531541202963963e+00,6.889350954202021171e+01,5.345376870817745818e+00,3.405407270300638345e+01,9.736752418129634989e-01
3.436224672514880804e-09,9.214100104494877996e+01,7.229338268661696709e+00,4.487962044084321178e+01,1.139920128770424146e+00,6.928191511951645509e+01,5.347728071361046887e+00,3.420399787988344542e+01,9.715736234993590514e-01
3.440174356046506915e-09,9.269186393985015116e+01,7.234911924218768497e+00,4.509234612176626911e+01,1.137329973849146025e+00,6.967250983552655441e+01,5.350059676956651522e+00,3.435457429142164898e+01,9.694884906172392958e-01
3.444124039578133440e-09,9.324601938563455406e+01,7.240461336953987193e+00,4.530606889563996731e+01,1.134761184323042738e+00,7.006530602685532472e+01,5.352371673378767625e+00,3.450580476439114364e+01,9.674199042780832203e-01
3.448073723109759552e-09,9.380348705969504408e+01,7.245986459297007798e+00,4.552079343062082728e+01,1.132213867186125711e+00,7.046031609984297006e+01,5.354664046586568027e+00,3.465769213785301872e+01,9.653679248588540318e-01
3.452023406641386077e-09,9.436428675703788826e+01,7.251487243885712530e+00,4.573652441674606450e+01,1.129688128538047787e+00,7.085755253075714677e+01,5.356936782724178059e+00,3.481023926321246620e+01,9.633326120000383908e-01
3.455973090173012189e-09,9.492843839098526360e+01,7.256963643566606947e+00,4.595326656603566562e+01,1.127184073579686530e+00,7.125702786618681728e+01,5.359189868120656897e+00,3.496344900427241242e+01,9.613140246037158443e-01
3.459922773704638714e-09,9.549596199388295759e+01,7.262415611395228510e+00,4.617102461259587187e+01,1.124701806608759291e+00,7.165875472343898878e+01,5.361423289289966476e+00,3.511732423728747676e+01,9.593122208316575694e-01
3.463872457236264825e-09,9.606687771781085416e+01,7.267843100636543596e+00,4.638980331272192359e+01,1.122241431015481128e+00,7.206274579093665977e+01,5.363637032930966164e+00,3.527186785101773125e+01,9.573272581034645290e-01
3.467822140767891350e-09,9.664120583529947339e+01,7.273246064765361396e+00,4.660960744500263786e+01,1.119803049278257578e+00,7.246901382861994989e+01,5.365831085927355915e+00,3.542708274678314240e+01,9.553591930947300526e-01
3.471771824299517462e-09,9.721896674004885597e+01,7.278624457466712272e+00,4.683044181042410514e+01,1.117386762959415636e+00,7.287757166834890654e+01,5.368005435347684262e+00,3.558297183851810530e+01,9.534080817352412751e-01
3.475721507831143573e-09,9.780018094765352998e+01,7.283978232636266981e+00,4.705231123247513381e+01,1.114992672700976017e+00,7.328843221430906851e+01,5.370160068445290591e+00,3.573953805282602048e+01,9.514739792072106628e-01
3.479671191362770098e-09,9.838486909633060407e+01,7.289307344380715037e+00,4.727522055725225414e+01,1.112620878220457854e+00,7.370160844341893380e+01,5.372294972658295364e+00,3.589678432903446748e+01,9.495569399435369595e-01
3.483620874894396210e-09,9.897305194765237957e+01,7.294611747018165282e+00,4.749917465356564605e+01,1.110271478306727788e+00,7.411711340573972961e+01,5.374410135609560157e+00,3.605471361925023643e+01,9.476570176261072120e-01
3.487570558426022735e-09,9.956475038728422078e+01,7.299891395078537570e+00,4.772417841304554997e+01,1.107944570815884822e+00,7.453496022488761241e+01,5.376505545106645911e+00,3.621332888841494935e+01,9.457742651841204440e-01
3.491520241957648847e-09,1.001599854257254805e+02,7.305146243303953568e+00,4.795023675024904009e+01,1.105640252667184464e+00,7.495516209844821276e+01,5.378581189141790730e+00,3.637263311436060320e+01,9.439087347924545179e-01
3.495469925489275372e-09,1.007587781990561808e+02,7.310376246649114229e+00,4.817735460276739445e+01,1.103358619838999966e+00,7.537773229839379496e+01,5.380637055891870801e+00,3.653262928786573127e+01,9.420604778700584214e-01
3.499419609020901483e-09,1.013611499696868634e+02,7.315581360281708356e+00,4.840553693133394120e+01,1.101099767364827509e+00,7.580268417150189464e+01,5.382673133718354208e+00,3.669332041271134415e+01,9.402295450783804132e-01
3.503369292552528008e-09,1.019671221271143509e+02,7.320761539582765209e+00,4.863478871993245889e+01,1.098863789329327156e+00,7.623003113977728162e+01,5.384689411167271622e+00,3.685470950573755999e+01,9.384159863198292539e-01
3.507318976084154120e-09,1.025767161886805354e+02,7.325916740147068396e+00,4.886511497590586828e+01,1.096650778864402209e+00,7.665978670087568503e+01,5.386685876969162123e+00,3.701679959690009980e+01,9.366198507362670789e-01
3.511268659615780645e-09,1.031899538003370367e+02,7.331046917783519135e+00,4.909652073006594719e+01,1.094460828145322528e+00,7.709196442853041731e+01,5.388662520039050108e+00,3.717959372932732265e+01,9.348411867075369086e-01
3.515218343147406757e-09,1.038068567374132982e+02,7.336152028515515511e+00,4.932901103680271149e+01,1.092294028386884275e+00,7.752657797298061837e+01,5.390619329476372457e+00,3.734309495937741019e+01,9.330800418500206916e-01
3.519168026679032868e-09,1.044274469053902266e+02,7.341232028581337943e+00,4.956259097419533077e+01,1.090150469839610281e+00,7.796364106140299555e+01,5.392556294564958996e+00,3.750730635669574298e+01,9.313364630152326518e-01
3.523117710210659393e-09,1.050517463406779655e+02,7.346286874434513336e+00,4.979726564412268885e+01,1.088030241785991503e+00,7.840316749834485677e+01,5.394473404772970326e+00,3.767223100427258942e+01,9.296104962884443879e-01
3.527067393742285505e-09,1.056797772113978624e+02,7.351316522744197002e+00,5.003304017237498158e+01,1.085933432536768217e+00,7.884517116616036958e+01,5.396370649752853410e+00,3.783787199850095817e+01,9.279021869873438355e-01
3.531017077273912030e-09,1.063115618181705884e+02,7.356320930395543023e+00,5.026991970876558469e+01,1.083860129427252073e+00,7.928966602544917919e+01,5.398248019341290060e+00,3.800423244923480581e+01,9.262115796607257590e-01
3.534966760805538141e-09,1.069471225949069435e+02,7.361300054490064859e+00,5.050790942724364641e+01,1.081810418813687891e+00,7.973666611549711547e+01,5.400105503559140985e+00,3.817131547984751450e+01,9.245387180872179922e-01
3.538916444337164666e-09,1.075864821096054555e+02,7.366253852346021702e+00,5.074701452600699270e+01,1.079784386069656099e+00,8.018618555471968534e+01,5.401943092611395159e+00,3.833912422729058278e+01,9.228836452740392104e-01
3.542866127868790778e-09,1.082296630651528346e+02,7.371182281498759536e+00,5.098724022761571462e+01,1.077782115582518685e+00,8.063823854110809464e+01,5.403760776887114758e+00,3.850766184215234489e+01,9.212464034557894532e-01
3.546815811400417303e-09,1.088766883001309083e+02,7.376085299701101050e+00,5.122859177910626727e+01,1.075803690749903119e+00,8.109283935267771426e+01,5.405558546959378319e+00,3.867693148871749997e+01,9.196270340932741760e-01
3.550765494932043415e-09,1.095275807896269527e+02,7.380962864923683142e+00,5.147107445210597376e+01,1.073849193976228689e+00,8.155000234791873481e+01,5.407336393585216783e+00,3.884693634502621506e+01,9.180255778723626081e-01
3.554715178463669940e-09,1.101823636460501064e+02,7.385814935355337951e+00,5.171469354294833920e+01,1.071918706669273913e+00,8.200974196625037393e+01,5.409094307705558435e+00,3.901767960293410908e+01,9.164420747028791947e-01
3.558664861995296051e-09,1.108410601199513792e+02,7.390641469403441910e+00,5.195945437278852808e+01,1.070012309236787917e+00,8.247207272847609261e+01,5.410832280445166731e+00,3.918916446817199528e+01,9.148765637175255705e-01
3.562614545526922163e-09,1.115036936008499424e+02,7.395442425694266575e+00,5.220536228771973697e+01,1.068130081083138228e+00,8.293700923724276208e+01,5.412550303112574568e+00,3.936139416040627736e+01,9.133290832708401696e-01
3.566564229058548688e-09,1.121702876180632984e+02,7.400217763073344557e+00,5.245242265888999356e+01,1.066272100606005191e+00,8.340456617750197665e+01,5.414248367200019452e+00,3.953437191329935274e+01,9.117996709381880338e-01
3.570513912590174799e-09,1.128408658415426373e+02,7.404967440605819462e+00,5.270064088261933932e+01,1.064438445193116811e+00,8.387475831697351225e+01,5.415926464383383987e+00,3.970810097457041365e+01,9.102883635147854813e-01
3.574463596121801324e-09,1.135154520827137787e+02,7.409691417576791395e+00,5.295002238051769439e+01,1.062629191219024660e+00,8.434760050661188302e+01,5.417584586522113277e+00,3.988258460605634781e+01,9.087951970147565284e-01
3.578413279653427436e-09,1.141940702953221773e+02,7.414389653491664234e+00,5.320057259960346130e+01,1.060844414041923089e+00,8.482310768107571164e+01,5.419222725659162521e+00,4.005782608377305820e+01,9.073202066702241719e-01
3.582362963185053961e-09,1.148767445762839543e+02,7.419062108076508899e+00,5.345229701242227804e+01,1.059084188000510629e+00,8.530129485919903232e+01,5.420840874020905531e+00,4.023382869797724481e+01,9.058634269304352005e-01
3.586312646716680073e-09,1.155634991665411064e+02,7.423708741278389311e+00,5.370520111716675160e+01,1.057348586410893798e+00,8.578217714446587649e+01,5.422439024017089437e+00,4.041059575322779551e+01,9.044248914609175349e-01
3.590262330248306598e-09,1.162543584519228403e+02,7.428329513265716777e+00,5.395929043779637624e+01,1.055637681563531771e+00,8.626576972548744493e+01,5.424017168240736098e+00,4.058813056844817879e+01,9.030046331426709871e-01
3.594212013779932709e-09,1.169493469640107435e+02,7.432924384428587494e+00,5.421457052415829025e+01,1.053951544720228117e+00,8.675208787648145403e+01,5.425575299468065715e+00,4.076643647698874418e+01,9.016026840713904367e-01
3.598161697311559234e-09,1.176484893810106485e+02,7.437493315379125391e+00,5.447104695210846614e+01,1.052290246111159622e+00,8.724114695775496386e+01,5.427113410658446213e+00,4.094551682668925707e+01,9.002190755567260894e-01
3.602111380843185346e-09,1.183518105286282207e+02,7.442036266951816081e+00,5.472872532363349762e+01,1.050653854931954623e+00,8.773296241618932356e+01,5.428631494954293757e+00,4.112537497994180313e+01,8.988538381215734896e-01
3.606061064374811457e-09,1.190593353809510120e+02,7.446553200203840817e+00,5.498761126697293378e+01,1.049042439340807320e+00,8.822754978572817208e+01,5.430129545680987491e+00,4.130601431375413313e+01,8.975070015013970615e-01
3.610010747906437982e-09,1.197710890613352319e+02,7.451044076415418438e+00,5.524771043674240190e+01,1.047456066455640489e+00,8.872492468786802533e+01,5.431607556346792265e+00,4.148743821981287283e+01,8.961785946435902872e-01
3.613960431438064094e-09,1.204870968432971949e+02,7.455508857090132224e+00,5.550902851405663796e+01,1.045894802351311492e+00,8.922510283215169125e+01,5.433065520642792912e+00,4.166965010454728713e+01,8.948686457068654176e-01
3.617910114969690619e-09,1.212073841514117873e+02,7.459947503955255854e+00,5.577157120665424372e+01,1.044358712056856930e+00,8.972810001666454127e+01,5.434503432442788551e+00,4.185265338919344202e+01,8.935771820606797089e-01
3.621859798501316731e-09,1.219319765622142882e+02,7.464359978962086473e+00,5.603534424902179012e+01,1.042847859552785916e+00,9.023393212853324030e+01,5.435921285803208214e+00,4.203645150985833112e+01,8.923042302846929674e-01
3.625809482032943256e-09,1.226608998051093522e+02,7.468746244286276870e+00,5.630035340251932041e+01,1.041362307768415318e+00,9.074261514442800092e+01,5.437319074963028243e+00,4.222104791758445685e+01,8.910498161682601781e-01
3.629759165564569367e-09,1.233941797632838586e+02,7.473106262328144567e+00,5.656660445550619443e+01,1.039902118579249635e+00,9.125416513106685557e+01,5.438696794343693242e+00,4.240644607841466751e+01,8.898139647099548855e-01
3.633708849096195892e-09,1.241318424746268647e+02,7.477439995713006660e+00,5.683410322346743726e+01,1.038467352804399946e+00,9.176859824572298407e+01,5.440054438548990845e+00,4.259264947345727137e+01,8.885967001171289903e-01
3.637658532627822004e-09,1.248739141326533115e+02,7.481747407291491569e+00,5.710285554914084827e+01,1.037058070204055271e+00,9.228593073673556546e+01,5.441392002365002867e+00,4.277966159895140663e+01,8.873980458055069631e-01
3.641608216159448529e-09,1.256204210874348774e+02,7.486028460139868557e+00,5.737286730264449375e+01,1.035674329476990341e+00,9.280617894402270451e+01,5.442709480759978291e+00,4.296748596633288741e+01,8.862180243988070361e-01
3.645557899691074641e-09,1.263713898465349104e+02,7.490283117560357695e+00,5.764414438160510912e+01,1.034316188258122660e+00,9.332935929959734267e+01,5.444006868884251560e+00,4.315612610229988633e+01,8.850566577284013636e-01
3.649507583222700752e-09,1.271268470759504225e+02,7.494511343081434518e+00,5.791669271128671426e+01,1.032983703116110430e+00,9.385548832808646580e+01,5.445284162070143097e+00,4.334558554887953363e+01,8.839139668330112665e-01
3.653457266754327277e-09,1.278868196010585052e+02,7.498713100458161307e+00,5.819051824472020229e+01,1.031676929550996880e+00,9.438458264725338154e+01,5.446541355831856279e+00,4.353586786349414695e+01,8.827899719584284544e-01
3.657406950285953389e-09,1.286513344075686973e+02,7.502888353672485522e+00,5.846562696283319127e+01,1.030395921991900110e+00,9.491665896852180140e+01,5.447778445865388619e+00,4.372697661902817856e+01,8.816846925572766613e-01
3.661356633817579914e-09,1.294204186424819341e+02,7.507037066933559544e+00,5.874202487458097721e+01,1.029140733794742246e+00,9.545173409750438509e+01,5.448995428048418077e+00,4.391891540389549675e+01,8.805981472888037009e-01
3.665306317349206025e-09,1.301940996150536307e+02,7.511159204678025780e+00,5.901971801707720999e+01,1.027911417240031877e+00,9.598982493453326015e+01,5.450192298440209804e+00,4.411168782210646810e+01,8.795303540187037195e-01
3.669256000880832550e-09,1.309724047977641987e+02,7.515254731570343516e+00,5.929871245572655880e+01,1.026708023530682468e+00,9.653094847519383848e+01,5.451369053281493571e+00,4.430529749333603462e+01,8.784813298189807496e-01
3.673205684412458662e-09,1.317553618272937683e+02,7.519323612503090892e+00,5.957901428435627622e+01,1.025530602789883172e+00,9.707512181086144665e+01,5.452525688994382058e+00,4.449974805299153502e+01,8.774510909678392423e-01
3.677155367944085187e-09,1.325429985055044710e+02,7.523365812597246460e+00,5.986062962535014265e+01,1.024379204059006732e+00,9.762236212924176471e+01,5.453662202182249175e+00,4.469504315228084579e+01,8.764396529496071286e-01
3.681105051475711299e-09,1.333353428004265879e+02,7.527381297202508037e+00,6.014356462978167883e+01,1.023253875295571991e+00,9.817268671491311238e+01,5.454778589629620811e+00,4.489118645828131804e+01,8.754470304546972947e-01
3.685054735007337824e-09,1.341324228472525988e+02,7.531370031897578698e+00,6.042782547754860900e+01,1.022154663371241945e+00,9.872611294987240171e+01,5.455874848302061153e+00,4.508818165400839462e+01,8.744732373795978120e-01
3.689004418538963935e-09,1.349342669493356084e+02,7.535331982490468761e+00,6.071341837750793502e+01,1.021081614069874632e+00,9.928265831408445763e+01,5.456950975346076760e+00,4.528603243848497328e+01,8.735182868268971390e-01
3.692954102070590047e-09,1.357409035791947645e+02,7.539267115018784438e+00,6.100034956761145111e+01,1.020034772085613328e+00,9.984234038603426598e+01,5.458006968088977118e+00,4.548474252681080543e+01,8.725821911053439628e-01
3.696903785602216572e-09,1.365523613795260758e+02,7.543175395750019163e+00,6.128862531504206856e+01,1.019014181021027809e+00,1.004051768432815663e+02,5.459042824038786712e+00,4.568431565023229268e+01,8.716649617299359054e-01
3.700853469133842683e-09,1.373686691642192841e+02,7.547056791181844915e+00,6.157825191635064499e+01,1.018019883385296254e+00,1.009711854630197365e+02,5.460058540884107359e+00,4.588475555621266722e+01,8.707666094220449793e-01
3.704803152665469208e-09,1.381898559193816141e+02,7.550911268042396429e+00,6.186923569759352404e+01,1.017051920592435543e+00,1.015403841226371924e+02,5.461054116494011623e+00,4.608606600850229995e+01,8.698871441095759049e-01
3.708752836197095320e-09,1.390159508043662129e+02,7.554738793290559862e+00,6.216158301447070755e+01,1.016110332959576201e+00,1.021127908002817293e+02,5.462029548917915811e+00,4.628825078720950614e+01,8.690265749271559592e-01
3.712702519728721845e-09,1.398469831528085479e+02,7.558539334116253450e+00,6.245530025246489458e+01,1.015195159705282624e+00,1.026884235754289563e+02,5.462984836385469833e+00,4.649131368887134386e+01,8.681849102163582410e-01
3.716652203260347957e-09,1.406829824736668968e+02,7.562312857940711730e+00,6.275039382698034984e+01,1.014306438947920386e+00,1.032673006294529330e+02,5.463919977306418652e+00,4.669525852652537878e+01,8.673621575259585770e-01
3.720601886791974482e-09,1.415239784522713080e+02,7.566059332416759986e+00,6.304687018348393224e+01,1.013444207704067734e+00,1.038494402462001887e+02,5.464834970270491254e+00,4.690008912978088063e+01,8.665583236122249566e-01
3.724551570323600593e-09,1.423700009513765963e+02,7.569778725429094024e+00,6.334473579764487283e+01,1.012608501886974155e+00,1.044348608125678908e+02,5.465729814047268320e+00,4.710580934489090055e+01,8.657734144392386089e-01
3.728501253855227118e-09,1.432210800122238084e+02,7.573471005094560837e+00,6.364399717547712498e+01,1.011799356305065345e+00,1.050235808190843443e+02,5.466604507586058759e+00,4.731242303482466838e+01,8.650074351792516048e-01
3.732450937386853643e-09,1.440772458556059519e+02,7.577136139762423284e+00,6.394466085348090445e+01,1.011016804660491708e+00,1.056156188604927308e+02,5.467459050015774480e+00,4.751993407934009639e+01,8.642603902130738813e-01
3.736400620918479341e-09,1.449385288829415686e+02,7.580774098014629203e+00,6.424673339878549427e+01,1.010260879547725921e+00,1.062109936363384008e+02,5.468293440644780290e+00,4.772834637505648914e+01,8.635322831304924618e-01
3.740350304450105866e-09,1.458049596773548160e+02,7.584384848666097412e+00,6.455022140929308705e+01,1.009531612452204463e+00,1.068097239515606134e+02,5.469107678960797969e+00,4.793766383552808463e+01,8.628231167307267580e-01
3.744299987981732392e-09,1.466765690047603812e+02,7.587968360764966391e+00,6.485513151382244246e+01,1.008829033749016890e+00,1.074118287170846031e+02,5.469901764630741070e+00,4.814789039131730419e+01,8.621328930229150700e-01
3.748249671513358090e-09,1.475533878149561247e+02,7.591524603592869624e+00,6.516147037225383087e+01,1.008153172701640621e+00,1.080173269504204825e+02,5.470675697500591461e+00,4.835902999006861336e+01,8.614616132266328385e-01
3.752199355044984615e-09,1.484354472427233986e+02,7.595053546665198496e+00,6.546924467567475858e+01,1.007504057460721469e+00,1.086262377762633662e+02,5.471429477595273205e+00,4.857108659658301519e+01,8.608092777724420941e-01
3.756149038576611140e-09,1.493227786089305766e+02,7.598555159731358088e+00,6.577846114652555798e+01,1.006881715062902583e+00,1.092385804270972187e+02,5.472163105118497128e+00,4.878406419289202489e+01,8.601758863024798751e-01
3.760098722108237665e-09,1.502154134216466446e+02,7.602029412775033634e+00,6.608912653874673993e+01,1.006286171429695342e+00,1.098543742438025674e+02,5.472876580452636475e+00,4.899796677833288072e+01,8.595614376710708493e-01
3.764048405639863363e-09,1.511133833772592538e+02,7.605476276014439208e+00,6.640124763792621820e+01,1.005717451366403115e+00,1.104736386762672709e+02,5.473569904158582133e+00,4.921279836962347076e+01,8.589659299453789032e-01
3.767998089171489888e-09,1.520167203616013580e+02,7.608895719902583288e+00,6.671483126144781295e+01,1.005175578561086080e+00,1.110963932840013939e+02,5.474243076975596978e+00,4.942856300093805544e+01,8.583893604060859328e-01
3.771947772703116413e-09,1.529254564510818000e+02,7.612287715127516563e+00,6.702988425863978250e+01,1.004660575583575355e+00,1.117226577367540017e+02,5.474896099821185302e+00,4.964526472398273427e+01,8.578317255481093806e-01
3.775897456234742938e-09,1.538396239138256192e+02,7.615652232612581507e+00,6.734641351092454897e+01,1.004172463884532185e+00,1.123524518151351401e+02,5.475528973790924070e+00,4.986290760807163025e+01,8.572930210813436425e-01
3.779847139766368636e-09,1.547592552108188784e+02,7.618989243516661958e+00,6.766442593196916278e+01,1.003711263794555109e+00,1.129857954112401330e+02,5.476141700158343895e+00,5.008149574020353612e+01,8.567732419314417758e-01
3.783796823297995161e-09,1.556843829970627269e+02,7.622298719234435360e+00,6.798392846783636401e+01,1.003276994523333521e+00,1.136227085292790377e+02,5.476734280374772723e+00,5.030103322513868136e+01,8.562723822406265173e-01
3.787746506829621686e-09,1.566150401227312159e+02,7.625580631396614351e+00,6.830492809713589963e+01,1.002869674158845648e+00,1.142632112862068539e+02,5.477306716069170633e+00,5.052152418547555612e+01,8.557904353685281684e-01
3.791696190361247384e-09,1.575512596343385781e+02,7.628834951870186565e+00,6.862743183117729018e+01,1.002489319666608480e+00,1.149073239123598995e+02,5.477859009048000161e+00,5.074297276172863747e+01,8.553273938930650022e-01
3.795645873892873909e-09,1.584930747759134988e+02,7.632061652758662440e+00,6.895144671412286641e+01,1.002135946888967677e+00,1.155550667520949304e+02,5.478391161295073530e+00,5.096538311240614405e+01,8.548832496113449864e-01
3.799595557424500434e-09,1.594405189901778215e+02,7.635260706402316799e+00,6.927697982314171554e+01,1.001809570544439421e+00,1.162064602644309730e+02,5.478903174971381240e+00,5.118875941408815322e+01,8.544579935406099169e-01
3.803545240956126960e-09,1.603936259197355412e+02,7.638432085378408232e+00,6.960403826856403953e+01,1.001510204227098466e+00,1.168615250236961600e+02,5.479395052414952616e+00,5.141310586150486728e+01,8.540516159191992029e-01
3.807494924487752657e-09,1.613524294082663744e+02,7.641575762501437552e+00,6.993262919403673550e+01,1.001237860406008817e+00,1.175202817201774224e+02,5.479866796140704821e+00,5.163842666761573241e+01,8.536641062075568387e-01
3.811444608019379183e-09,1.623169635017287646e+02,7.644691710823360076e+00,7.026275977667935990e+01,1.000992550424707250e+00,1.181827511607738472e+02,5.480318408840266997e+00,5.186472606368846527e+01,8.532954530892657985e-01
3.815394291551005708e-09,1.632872624495673222e+02,7.647779903633834309e+00,7.059443722724057579e+01,1.000774284500729916e+00,1.188489542696541434e+02,5.480749893381832827e+00,5.209200829937852717e+01,8.529456444721096320e-01
3.819343975082632233e-09,1.642633607059299834e+02,7.650840314460440439e+00,7.092766879025610649e+01,1.000583071725185569e+00,1.195189120889171761e+02,5.481161252810005990e+00,5.232027764280893223e+01,8.526146674891741384e-01
3.823293658614257931e-09,1.652452929308908267e+02,7.653872917068908599e+00,7.126246174420670343e+01,1.000418920062379646e+00,1.201926457792568783e+02,5.481552490345623418e+00,5.254953838065040372e+01,8.523025084999731327e-01
3.827243342145884456e-09,1.662330939916819261e+02,7.656877685463344463e+00,7.159882340167732195e+01,1.000281836349479203e+00,1.208701766206307013e+02,5.481923609385605189e+00,5.277979481820214858e+01,8.520091530916104050e-01
3.831193025677510981e-09,1.672267989639299799e+02,7.659854593886455731e+00,7.193676110951656710e+01,1.000171826296230471e+00,1.215515260129313617e+02,5.482274613502777783e+00,5.301105127947252527e+01,8.517345860799709900e-01
3.835142709209136679e-09,1.682264431329023182e+02,7.662803616819765296e+00,7.227628224899724785e+01,1.000088894484720603e+00,1.222367154766627806e+02,5.482605506445718646e+00,5.324331210726016650e+01,8.514787915109452987e-01
3.839092392740763204e-09,1.692320619947608975e+02,7.665724728983837721e+00,7.261739423597791188e+01,1.000033044369186275e+00,1.229257666536209967e+02,5.482916292138590997e+00,5.347658166323601847e+01,8.512417526616797847e-01
3.843042076272389729e-09,1.702436912578208990e+02,7.668617905338490637e+00,7.296010452106430932e+01,1.000004278275870684e+00,1.236187013075756909e+02,5.483206974680963519e+00,5.371086432802479038e+01,8.510234520418676896e-01
3.846991759804016254e-09,1.712613668438200989e+02,7.671483121083010559e+00,7.330442058977260444e+01,1.000002597402924742e+00,1.243155413249590708e+02,5.483477558347638947e+00,5.394616450128753371e+01,8.508238713950603271e-01
3.850941443335641952e-09,1.722851248891933835e+02,7.674320351656370498e+00,7.365034996269253043e+01,1.000028001820359780e+00,1.250163087155566188e+02,5.483728047588506627e+00,5.418248660180422860e+01,8.506429917000196683e-01
3.854891126867268477e-09,1.733150017463576091e+02,7.677129572737433350e+00,7.399790019565185162e+01,1.000080490470043104e+00,1.257210256132030111e+02,5.483958447028330241e+00,5.441983506755687472e+01,8.504807931720923531e-01
3.858840810398895002e-09,1.743510339850001856e+02,7.679910760245162393e+00,7.434707887988128050e+01,1.000160061165742187e+00,1.264297142764800128e+02,5.484168761466615472e+00,5.465821435581273846e+01,8.503372552646213389e-01
3.862790493930521527e-09,1.753932583933790283e+02,7.682663890338826462e+00,7.469789364218047467e+01,1.000266710593215702e+00,1.271423970894203421e+02,5.484358995877406606e+00,5.489762894320816144e+01,8.502123566703857493e-01
3.866740177462147225e-09,1.764417119796283089e+02,7.685388939418217547e+00,7.505035214508421859e+01,1.000400434310352082e+00,1.278590965622144893e+02,5.484529155409111567e+00,5.513808332583266747e+01,8.501060753230730294e-01
3.870689860993773750e-09,1.774964319730736690e+02,7.688085884123825764e+00,7.540446208703053799e+01,1.000561226747353816e+00,1.285798353319219700e+02,5.484679245384334934e+00,5.537958201931358815e+01,8.500183883987759703e-01
3.874639544525400276e-09,1.785574558255524664e+02,7.690754701337070287e+00,7.576023120252781951e+01,1.000749081206969926e+00,1.293046361631858190e+02,5.484809271299688760e+00,5.562212955890051092e+01,8.499492723175301467e-01
3.878589228057025974e-09,1.796248212127444503e+02,7.693395368180475202e+00,7.611766726232458780e+01,1.000963989864775527e+00,1.300335219489516021e+02,5.484919238825619381e+00,5.586573049955082837e+01,8.498987027448730025e-01
3.882538911588652499e-09,1.806985660355105949e+02,7.696007862017872903e+00,7.647677807357905522e+01,1.001205943769496010e+00,1.307665157111915164e+02,5.485009153806210236e+00,5.611038941601528762e+01,8.498666545934348004e-01
3.886488595120279024e-09,1.817787284212370196e+02,7.698592160454602151e+00,7.683757148002931103e+01,1.001474932843381183e+00,1.315036406016301953e+02,5.485079022259020221e+00,5.635611090292374570e+01,8.498531020245674306e-01
3.890438278651905549e-09,1.828653467251901361e+02,7.701148241337699041e+00,7.720005536216507380e+01,1.001770945882625385e+00,1.322449199024767381e+02,5.485128850374866971e+00,5.660289957487166390e+01,8.498580184499919810e-01
3.894387962183531247e-09,1.839584595318776792e+02,7.703676082756076404e+00,7.756423763739931587e+01,1.002093970557832225e+00,1.329903770271599228e+02,5.485158644517678539e+00,5.685076006650663771e+01,8.498813765334845005e-01
3.898337645715157772e-09,1.850581056564208211e+02,7.706175663040728097e+00,7.793012626024187739e+01,1.002443993414530610e+00,1.337400355210679379e+02,5.485168411224274010e+00,5.709969703261589302e+01,8.499231481925875187e-01
3.902287329246784297e-09,1.861643241459294700e+02,7.708646960764902190e+00,7.829772922247261135e+01,1.002820999873733188e+00,1.344939190622916669e+02,5.485158157204184093e+00,5.734971514821301497e+01,8.499833046003545389e-01
3.906237012778410822e-09,1.872771542808908407e+02,7.711089954744284825e+00,7.866705455331623398e+01,1.003224974232544309e+00,1.352520514623728047e+02,5.485127889339459273e+00,5.760081910862652421e+01,8.500618161871238421e-01
3.910186696310036520e-09,1.883966355765638809e+02,7.713504624037195612e+00,7.903811031961748768e+01,1.003655899664814388e+00,1.360144566670556969e+02,5.485077614684490399e+00,5.785301362958755078e+01,8.501586526423167145e-01
3.914136379841663045e-09,1.895228077843823371e+02,7.715890947944748390e+00,7.941090462601782463e+01,1.004113758221840236e+00,1.367811587570446079e+02,5.485007340465792858e+00,5.810630344731887931e+01,8.502737829162740901e-01
3.918086063373289570e-09,1.906557108933657219e+02,7.718248906011043076e+00,7.978544561513163558e+01,1.004598530833112680e+00,1.375521819487628932e+02,5.484917074081824495e+00,5.836069331862346132e+01,8.504071752221147307e-01
3.922035746904915268e-09,1.917953851315397173e+02,7.720578478023334412e+00,8.016174146772476661e+01,1.005110197307111708e+00,1.383275505951187654e+02,5.484806823102790219e+00,5.861618802097409286e+01,8.505587970376294882e-01
3.925985430436541793e-09,1.929418709673656736e+02,7.722879644012203393e+00,8.053980040289312115e+01,1.005648736332145798e+00,1.391072891862748406e+02,5.484676595270444821e+00,5.887279235260321286e+01,8.507286151071986602e-01
3.929935113968168318e-09,1.940952091111754498e+02,7.725152384251734006e+00,8.091963067824185885e+01,1.006214125477241650e+00,1.398914223504206689e+02,5.484526398497876265e+00,5.913051113259287206e+01,8.509165954437416524e-01
3.933884797499794844e-09,1.952554405166186200e+02,7.727396679259678436e+00,8.130124059006604398e+01,1.006806341193076326e+00,1.406799748545511193e+02,5.484356240869342258e+00,5.938934920096522774e+01,8.511227033306970613e-01
3.937834481031420541e-09,1.964226063821155321e+02,7.729612509797629372e+00,8.168463847353152119e+01,1.007425358812960248e+00,1.414729716052488300e+02,5.484166130640021564e+00,5.964931141877371346e+01,8.513469033240299577e-01
3.941784164563047067e-09,1.975967481523223341e+02,7.731799856871175436e+00,8.206983270285759602e+01,1.008071152553862593e+00,1.422704376494708072e+02,5.483956076235852350e+00,5.991040266819423721e+01,8.515891592542658151e-01
3.945733848094673592e-09,1.987779075195996938e+02,7.733958701730074381e+00,8.245683169149933178e+01,1.008743695517487104e+00,1.430723981753394014e+02,5.483726086253302157e+00,6.017262785261698355e+01,8.518494342285574117e-01
3.949683531626300117e-09,1.999661264254951334e+02,7.736089025868401414e+00,8.284564389233162274e+01,1.009442959691390751e+00,1.438788785129378311e+02,5.483476169459178706e+00,6.043599189673830097e+01,8.521276906327807099e-01
